What is the nature of GW230529? An exploration of the gravitational lensing hypothesis

On the 29th of May 2023, the LIGO-Virgo-KAGRA Collaboration observed a compact binary coalescence event consistent with a neutron star-black hole merger, though the heavier object of mass 2.5-4.5 $M_\odot$ would fall into the purported lower mass gap. An alternative explanation for apparent observations of events in this mass range has been suggested as strongly gravitationally lensed binary neutron stars. In this scenario, magnification would lead to the source appearing closer and heavier than it really is. Here, we investigate the chances and possible consequences for the GW230529 event to be gravitationally lensed. We find this would require high magnifications and we obtain low rates for observing such an event, with a relative fraction of lensed versus unlensed observed events of $2 \times 10^{-3}$ at most. When comparing the lensed and unlensed hypotheses accounting for the latest rates and population model, we find a 1/58 chance of lensing, disfavoring this option. Moreover, when the magnification is assumed to be strong enough to bring the mass of the heavier binary component below the standard limits on neutron star masses, we find high probability for the lighter object to have a sub-solar mass, making the binary even more exotic than a mass-gap neutron star-black hole system. Even when the secondary is not sub-solar, its tidal deformability would likely be measurable, which is not the case for GW230529. Finally, we do not find evidence for extra lensing signatures such as the arrival of additional lensed images, type-II image dephasing, or microlensing. Therefore, we conclude it is unlikely for GW230529 to be a strongly gravitationally lensed binary neutron star signal.

==> simulations/bimodal_mass_Hemanta/n_lensed_detectable_bns.json <==
{
    "zl": [
        0.5353778478135635,
        0.6593860301285265,
        1.1415088310086248,
        0.8314177074607058,
        1.1114566129184345,
        0.4492337905788844,
        0.63668030226724,
        0.17390926432741097,
        0.4022473072344586,
        0.5968033311296596,
        0.5844647762133475,
        0.3044256811783148,
        0.4768345020254747,
        0.453337307488029,
        1.0988966898321046,
        0.9034474117440019,
        0.4862055933803606,
        0.41342114851016687,
        1.0664116071370482,
        0.4099836121111235,
        0.6262840697677505,
        0.6496776377274348,
        0.11902971110543611,
        0.9770679507950675,
        1.3631396492643,
        0.5931506938234623,
        1.0471244231170338,
        0.6526760596955582,
        0.9893604492497171,
        0.5271439831966699,
        0.5684336167801269,
        0.2792564306086206,
        0.6648233391154242,
        0.9037651730225742,
        0.4847558546512671,
        1.0525984294372168,
        0.8585856581110813,
        0.24444860553879333,
        0.7736221814038869,
        0.8344128396464399,
        0.9909913782686974,
        0.3072410471395268,
        0.31586118496370935,
        0.7392156552852235,
        0.5894250240350624,
        0.4700282462444444,
        0.6294848706982368,
        0.4068918520838611,
        0.24381143380235046,
        0.580928352065722,
        0.5963387479026085,
        1.3011898647259348,
        0.41135778140676604,
        0.3789887044112834,
        0.4074859339721281,
        0.49429830991183427,
        0.31641246350462554,
        0.4300149751732636,
        0.47829343389902357,
        0.2657645029233684,
        0.7945164288613019,
        0.5666687142858934,
        0.5417914763353576,
        0.5363412375490304,
        0.5468176841920008,
        0.4163079368559902,
        0.9191058110096831,
        0.9009165782565421,
        0.6032963603868959,
        0.6906635294355964,
        0.24902216339127306,
        0.7342091014185228,
        0.7459485135462764,
        1.625361454359435,
        0.9117844654340683,
        0.6264085240511147,
        0.4683729493826776,
        1.4828361438363515,
        0.778474220300914,
        1.189352404853996,
        1.0602462419897527,
        0.8018660671402349,
        0.9248044993124246,
        0.2826382790382415,
        0.26096047625136676,
        0.5858632464385196,
        0.4727694482687672,
        0.5929179599370178,
        1.2165566858230539,
        0.43292971340997544,
        0.37877054176909514,
        0.1909095367540069,
        0.3119059459607392,
        0.9329198620080195,
        0.31390347385517664,
        0.4614887994508793,
        0.6104746763936523,
        0.7412903311976063,
        0.5526619783068586,
        0.7722995762075936,
        1.1341964027448057,
        0.4459680536211951,
        1.0413324544184621,
        0.3184695286136093,
        1.6152745705962708,
        1.32404247691244,
        0.7753373345584519,
        1.3334114795143073,
        0.15740968590888907,
        0.4062350338760284,
        0.5422378232332536,
        0.5398455546054923,
        0.3234364631766221,
        0.4029081426804139,
        0.8729988058524294,
        0.38646563154874103,
        1.246791013614358,
        0.4289499881047615,
        0.45495299400620415,
        0.45904472915981914,
        1.0154172765279665,
        1.3391823917711538,
        0.3459707825503963,
        0.9184119299236504,
        1.160726482778286,
        0.8624336096286666,
        1.1170512034757463,
        1.1721106875468117,
        0.6737471157043115,
        0.7556947149849189,
        0.26324396281864715,
        0.5162886826260833,
        0.16148640011359366,
        0.8014272936314895,
        1.2382712801642406,
        0.5878641158762202,
        0.6801483397510447,
        0.8869804336683295,
        0.2736819699675903,
        0.8846589012146385,
        0.47101485054767817,
        0.8100570412986287,
        0.5223891176376833,
        0.07183858711802468,
        0.618370403213992,
        1.5355391192403538,
        0.6791550173211952,
        1.0021808834434511,
        0.7273954781457449,
        0.9497467060679347,
        0.5606619551539305,
        0.36336776986571784,
        0.7412280392815258,
        0.8173156974287509,
        0.29090801037089825,
        0.17721463162667267,
        0.11653522313561712,
        0.6627989169563991,
        0.7385675990666936,
        0.8943388920672195,
        0.07272392166177863,
        0.6550302116116327,
        0.29006382673349523,
        0.10334599263162146,
        0.8125817463245529,
        1.0374010682711605,
        0.07597513221775683,
        0.38925844348307337,
        0.18477860642561578,
        0.5818732198439814,
        0.6383905094489474,
        1.0840174773662208,
        0.5973916754158662,
        0.3102462194205259,
        0.22805445760447543,
        1.2815946858689786,
        0.3924703183179148,
        0.3085708811731591,
        0.5142058745458977,
        1.67318908546329,
        0.4739504775434487,
        0.2948318058423075,
        0.4100110241024155,
        0.6911099680379531,
        0.6078652255050826,
        0.14745480517591628,
        0.26475353936954754,
        0.37631667583276607,
        0.7274535627553863,
        1.0145189159096375,
        0.14553630556698832,
        1.2745244313125685,
        0.47854701180339765,
        0.5553946242323764,
        0.3287862017530031,
        0.3453902880060696,
        1.4442432311605373,
        0.4424601147498336,
        0.5957458588703299,
        0.7289753750056674,
        0.7429328093932163,
        1.1432856691580047,
        0.3257892499293596,
        1.3633123813900225,
        1.0460724526659897,
        1.5866644056417278,
        0.49636751278619967,
        0.6310389091933977,
        0.41357336390143074,
        0.9977339426806613,
        0.6397292264731328,
        0.27226116257796545,
        0.736004427328602,
        0.3760915521012313,
        0.7649645498683868,
        0.882051272656706,
        0.5890829875484631,
        0.7689718512919893,
        0.27644799499730816,
        0.9664950755505629,
        0.36339504803746203,
        1.3171517582191699,
        0.7986885694305133,
        0.7520739795005688,
        0.8424173843656864,
        0.3829059862029919,
        1.1588914033424975,
        0.4159063262344109,
        1.2743923208846675,
        0.5046176329482442,
        0.9632518261160095,
        1.389834055279262,
        0.5853363765306161,
        1.8725093444483107,
        0.8333013029166201,
        0.16360742393826735,
        0.6125488936011331,
        0.44402182236657695,
        0.4413499744136015,
        0.7379686087414283,
        0.351730252253711,
        0.47099016733959026,
        0.14104923525387997,
        0.9021776248790301,
        0.772916449148995,
        0.5172436893246565,
        1.0235553739180077,
        1.9615242483233322,
        0.7430798774452629,
        0.8182691192818768,
        0.7964131928009677,
        1.247251785050683,
        0.40810112730902753,
        0.4318898260410959,
        0.14521291651450713,
        0.7448058930938715,
        0.21089761204030572,
        0.5840432268341048,
        0.5245117808503081,
        0.46584766503023173,
        0.24201688574812466,
        0.45513818347762003,
        0.4877864284389213,
        1.1279785036956262,
        0.8974228987415112,
        0.3297145613649267,
        0.45881981375857533,
        1.0823814085753594,
        0.48078830553926893,
        0.7649304548001772,
        0.3219235495409053,
        1.0700354956093634,
        0.47199069342110705,
        0.44017744281291604,
        0.3938567245650161,
        1.2274621881464176,
        0.3731421490201623,
        0.874456127581536,
        0.9706808829141372,
        0.5984694235352731,
        0.6187586124471475,
        0.5068467819590529,
        0.3940795435263161,
        0.49863290408788774,
        1.1580373302398776,
        1.1638625506411577,
        0.4395110701551623,
        1.3434123625124572,
        0.6839806402263067,
        0.3135419678698379,
        0.32322886029339015,
        0.24996128833037726,
        0.4536528102505677,
        0.910198591538337,
        0.625209995183942,
        0.7554656656688398,
        0.6977388629170893,
        0.17230266770125796,
        0.17569570974716092,
        0.5947323719822093,
        0.267720078189868,
        0.6446800297914632,
        0.8838300481486229,
        0.41779917204747063,
        1.0887491284028563,
        0.3014800163102115,
        0.643218258369803,
        0.6139132359364586,
        1.0242529821183255,
        0.17745260840013652,
        0.21014174756639623,
        0.343461487045718,
        0.6101388133732012,
        0.8561456530164261,
        0.3180804234807665,
        0.46910979696501615,
        0.899210069846762,
        0.571344126585457,
        0.7566821944067345,
        1.0924885368976605,
        0.41868647254402436,
        0.9573652896208549,
        0.2751342193814831,
        0.5754269536719082,
        0.6150464125716671,
        0.3311152888986365,
        1.3331946602249385,
        0.6402990158900719,
        1.2420502870172334,
        0.3510017036651472,
        0.7407639210547143,
        0.8181633561541645,
        0.28521644751523045,
        0.583394718273318,
        0.3648618964475005,
        0.30819980901146116,
        0.14793822421242145,
        0.6236351078477225,
        0.11728655450310865,
        0.6230508034514811,
        0.5963050694010997,
        0.25178235375937075,
        0.45890379451296276,
        0.7589399640828903,
        0.8605224973111619,
        0.9191653937585041,
        1.8266776405854952,
        0.932783778073048,
        0.38274383593811934,
        1.0148410209687564,
        0.13027536236934772,
        0.7916319852375284,
        0.6508361831048783,
        0.4249315181294927,
        1.516795204760034,
        0.17874896401983376,
        0.6218944139400364,
        0.20845275318162906,
        0.4859346337833857,
        0.7626674785802027,
        1.276226389275226,
        0.2682013268039685,
        1.0090727788735185,
        0.3785750783182989,
        0.8791886500786643,
        0.5396524502319001,
        0.4598331484527771,
        0.3465362266724114,
        0.29106835070580284,
        1.3875953382639497,
        0.35322729827538374,
        1.0067763780619716,
        0.8917491621385509,
        0.6886202871163302,
        0.6090197858830206,
        0.7502512495693142,
        0.8053916342814205,
        0.9764075133437202,
        0.38841627914688115,
        1.3082950052148548,
        0.7360478424350028,
        0.967562400519748,
        0.7290755498673129,
        1.1859669518010718,
        0.5267235682255447,
        0.9090486198593009,
        0.4150877817612527,
        0.6483807793162865,
        0.7722317376270779,
        0.26077056148164734,
        0.6944811272113336,
        0.5142655176028321,
        0.30543602609021536,
        1.1402643664903584,
        1.0958199635682349,
        0.95136878730013,
        0.3440500093361588,
        0.5131294948880262,
        0.4901796310633302,
        0.8446441519722648,
        0.42614730164212994,
        0.42257077700263285,
        0.3292292133375052,
        0.10562017465720021,
        1.3074017330429675,
        0.6006342722734408,
        0.6303759314099938,
        0.7925090532417606,
        2.4153260680014155,
        0.3762633341411849,
        0.8276834886862425,
        0.7798780750672466,
        1.6474051467258768,
        0.5845444913696384,
        0.2602105593063341,
        1.78811946920725,
        0.5354668620778984,
        0.34874819344532343,
        1.9997456205801838,
        0.3203100300251251,
        0.3691297878671032,
        1.160021978133732,
        0.327908316704628,
        1.2845721492636886,
        1.0398965237937445,
        0.4165094260826031,
        0.1170332613212098,
        0.335009702248185,
        0.27077068169811497,
        0.18164212014482212,
        0.3063084048788588,
        0.49978534956070264,
        1.0834028124870438,
        0.7234524821769133,
        0.4571595806158526,
        0.15737813536393352,
        1.1707519544095117,
        0.5063559290963072,
        0.3679080104666177,
        0.20897509881607587,
        1.124064692032039,
        0.18260266198140804,
        0.5314732200127763,
        0.3914618928438929,
        0.9948257511463742,
        0.501835828132507,
        0.6530877973694124,
        0.6882761550969376,
        0.3021963239714672,
        0.1209242013305754,
        0.45995003980097315,
        0.6691943840620057,
        0.3506563054496899,
        1.3682391715736837,
        0.9823122366777493,
        0.5248982287994254,
        0.6961250315840182,
        0.4701535443800676,
        0.7031417071644771,
        0.43790298983505643,
        0.8973638750071088,
        1.9804646763117453,
        0.9458069270546735,
        0.33894974716962817,
        0.4007360173119658,
        0.4553898601019413,
        0.6383819994220463,
        0.5027685930301117,
        1.1351670494125836,
        0.21132565368511133,
        0.8434641581804566,
        0.4469312139479849,
        0.8623001352105006,
        1.0982881946439145,
        1.2026567957317793,
        0.8235779377849329,
        0.31221036003447034,
        1.3859110650394537,
        0.27817297061892554,
        1.0651050505264552,
        0.6639659718511263,
        0.14209300644860626,
        1.518452139490369,
        0.6261821395328773,
        1.396930677849527,
        0.538240072322853,
        0.8420978738438323,
        0.8683710501844077,
        0.6731883527640433,
        0.8038795552610563,
        0.44579576912702273,
        0.6095049386965058,
        1.1135366062900938,
        0.7038350800014992,
        1.9034189355397853,
        0.18181811413987145,
        0.9462988217310246,
        0.8988104423423705,
        0.9363787864753809,
        0.13965964657502403
    ],
    "zs": [
        0.6154269591767058,
        2.112034406462157,
        2.1033302419118405,
        1.681440660531682,
        0.46369955483860253,
        1.9972695663493112,
        1.0995589155623986,
        0.9626240655328667,
        2.3553452242048434,
        3.558435620958861,
        0.7087843264024153,
        3.346685318801292,
        0.9905559977065412,
        3.253798255895209,
        2.123615590958608,
        2.151823712021621,
        1.6654961902300784,
        1.4050478925141514,
        1.2765699374183932,
        1.3099115159721881,
        3.806588507554994,
        1.2508594444074073,
        2.304671139999511,
        4.922924153422013,
        1.1230645115353912,
        0.21837455831160885,
        2.036516001089838,
        0.5056194024592591,
        3.620260238850056,
        1.247483495741979,
        2.7524871347672795,
        4.0693549573011945,
        0.15617817875163684,
        1.6613995614734516,
        1.1845553477375113,
        2.683852466187387,
        2.4418614273265824,
        0.4616639918958699,
        0.860105327303423,
        1.0632025032018733,
        1.03891403128371,
        0.6660360614419468,
        1.1238322608828237,
        3.7148190980416875,
        1.4770897669329053,
        0.6517301835089955,
        2.5914882230372847,
        1.861820598441324,
        1.6186837517552741,
        3.7917689504972443,
        2.842289007549304,
        1.8676410100622296,
        3.1242528710739625,
        0.7889008289238523,
        0.9359874809672956,
        1.9693742341519171,
        0.9423648617669547,
        1.4539353472494188,
        0.9156417772484436,
        1.9628785080948168,
        4.463890496433643,
        1.613373459468629,
        3.897206634378296,
        3.873876544800978,
        3.884570635547527,
        2.4197139089395554,
        0.43003572564785847,
        0.8206773449583632,
        4.694059158626675,
        2.7748140525905396,
        1.0286919679740627,
        2.2376748467540373,
        1.1951272935654642,
        1.3578070770021105,
        2.2462664726832253,
        2.899266581072498,
        0.5412692332948598,
        3.2296246964165345,
        1.4362276126957034,
        2.158964122941438,
        0.8814177811897023,
        1.5250436698906622,
        2.034559819404331,
        1.0935102050567111,
        2.4347505431933683,
        1.0193553441612104,
        0.3718266330039481,
        2.1983613465384786,
        0.9559783244259378,
        2.4647831917065712,
        1.6528819198580074,
        0.7233518838574031,
        0.7967515694930732,
        1.93465851399029,
        0.2196157376128292,
        0.6964075715816619,
        0.947248219716986,
        3.8756369627399105,
        3.5730217041594043,
        0.8102757215321041,
        0.8022850160680313,
        1.9984598814670982,
        1.0231208466035149,
        1.1846187576592482,
        1.299516110103287,
        2.0574583992117765,
        1.9578480523692927,
        3.270622791114396,
        3.196520223652833,
        1.3725993208597447,
        0.9993850239776151,
        1.4896983981492036,
        3.9035533285802333,
        3.1622142954376007,
        1.4178453855389106,
        1.1015988841392697,
        0.30087655756917137,
        0.8625753969308781,
        0.8277505049915549,
        1.5117538482743975,
        2.821183643767002,
        1.7326135807761078,
        0.2361593468630711,
        0.6268705855398538,
        2.4951416303783183,
        2.3417593861569124,
        0.9575825926428603,
        1.233890499269024,
        1.0458030582172784,
        2.2216822711094237,
        2.5642563227770774,
        1.598015173274811,
        3.7213535132089097,
        1.5923029988208073,
        0.41665802922061457,
        1.877203042364721,
        0.785945271265442,
        0.6007310510973589,
        3.216354125295201,
        1.6855821694029478,
        2.490582224849344,
        4.355865907951293,
        2.469437003389035,
        1.9254556037969075,
        2.538271933129235,
        1.1189905802577378,
        0.6957299442294927,
        2.637475697752638,
        3.039581458224432,
        0.8659003272492389,
        1.909958395730315,
        2.525164355849186,
        2.012073264653619,
        0.5147616313825942,
        1.006015264359553,
        1.068378602161699,
        3.1057160572724927,
        1.7786394685189673,
        1.0748408200290631,
        2.3937283733408337,
        2.363153534596076,
        1.0169270231483347,
        1.4709740012631176,
        0.5047624163175183,
        4.626814459579652,
        1.2257786927586953,
        0.3970438112012077,
        1.439539300403919,
        3.9938472565685954,
        4.233738203645991,
        1.2609576154437951,
        1.0301633978743472,
        1.0766692489684218,
        1.98508006768376,
        0.599610777902225,
        2.4681599076916614,
        1.3021484967397234,
        1.0832038747521135,
        2.6464194608574156,
        0.8220062880311555,
        2.223082583167316,
        1.0448334655099967,
        1.8311676180849161,
        2.144907930576432,
        2.3323665171365384,
        0.5281585933374096,
        1.2275918599593192,
        2.084438334696064,
        1.0329154008672436,
        2.4078125850116012,
        1.2088183423564864,
        0.7852321736764479,
        2.0390193034320854,
        1.872393354885856,
        0.21856034541263886,
        1.4788230098148132,
        1.5788247637826378,
        1.3442739067026894,
        1.6238881125079017,
        1.2941691867616183,
        2.5429787240189383,
        0.7963762000733886,
        1.857101751738266,
        1.6147226695247956,
        2.5496665566593286,
        3.549192736124171,
        2.2329378905330457,
        2.474743020521257,
        2.4632048186189808,
        3.0992016607811674,
        3.6018535328549137,
        1.498757666547827,
        2.4379132790779403,
        1.4979644316613316,
        2.194019066241268,
        1.5860246587365348,
        1.2528052439883364,
        3.4879410300570965,
        2.313221687232314,
        0.463924836554039,
        2.7627262575612472,
        0.4684889011815195,
        1.6921372473870875,
        1.970778041420712,
        1.9644848595241522,
        0.4706797307398653,
        1.556828467762061,
        3.1000759334610986,
        1.9503045622188726,
        0.48933028375856796,
        2.071765606741597,
        1.5545490048414399,
        2.418441431340303,
        1.7222988624962758,
        1.5446048219503732,
        1.6495528424640762,
        1.219310229563601,
        3.6257512305369284,
        3.07896549285026,
        3.6438795050359505,
        0.8311202046138978,
        1.488080263852111,
        2.9676925555189992,
        1.5660150213811836,
        3.958114167801729,
        3.7169899522403855,
        1.5949547330689196,
        1.0193600001714662,
        1.6184741015317718,
        1.6904163108528059,
        2.1606090713992456,
        2.751329060747455,
        1.628546341563663,
        0.5382582644272323,
        1.4146923880688123,
        1.8176498467914972,
        2.907364856551849,
        1.9525060286423237,
        2.159789837087903,
        2.383492128695932,
        1.4817128136662086,
        0.7183561877719495,
        2.8468737522786616,
        1.851936566674068,
        2.130013497738944,
        0.774555360210109,
        2.1871254944803695,
        4.0498239251859784,
        0.32999124961214893,
        1.2623501643849173,
        1.8683143491580672,
        0.8843282461053596,
        2.5313947837694397,
        2.667325030749661,
        2.6199593356475033,
        1.0450896056324983,
        3.2038211155076475,
        1.882478752733754,
        2.410865688417652,
        1.359543469670718,
        2.62077403250795,
        0.40793198037007355,
        3.309605296322758,
        0.725313749985962,
        0.7413762789599532,
        1.558774883872552,
        0.8875524930440145,
        1.5573329478294646,
        2.2203354431519857,
        0.9249849560552919,
        1.030902283558626,
        1.4077479030659066,
        3.0101528723221573,
        1.4652936259874045,
        1.1048340753626078,
        1.1987870322485523,
        1.4046669165236831,
        1.4665941172001442,
        3.239398295293944,
        0.8193394786060831,
        1.7157705232095315,
        3.1386835952266603,
        0.5836876758304481,
        2.665508326019481,
        0.7653259691598695,
        1.5180194132236537,
        1.747435354843079,
        2.0578604806066223,
        1.415053449947373,
        4.747542026959029,
        0.6029411534117752,
        2.3677942356789905,
        1.6023867169591575,
        2.36705695687591,
        4.4096391012090645,
        1.7995589580437013,
        1.4637164313448559,
        0.6533194638860057,
        1.6112880452719036,
        0.9630760422503438,
        2.734707485292634,
        3.3637317021786166,
        2.2441636142524573,
        0.7181627267756011,
        3.206731209189663,
        0.9944150418161518,
        1.6954188568556032,
        1.6807361721590568,
        1.6608291926743721,
        1.1658540855458006,
        0.2985595850380852,
        1.3310686291302356,
        2.0154138041788427,
        2.695825413342458,
        2.2578138832687618,
        1.4056787246239724,
        0.9365945430421521,
        1.3840878978010946,
        0.19919908080134252,
        1.8981638621604324,
        2.289828738046027,
        2.136405488147647,
        2.5878633876762644,
        2.0731445223334233,
        0.2377478202286207,
        3.0724096789490543,
        1.2116335581075517,
        0.5884585195931133,
        2.053850723547565,
        0.7757916567129541,
        2.499854304540976,
        2.0376817992343126,
        0.7381338407830781,
        2.9947396799183457,
        1.6519153773666273,
        1.2801070189511783,
        0.6858889556718443,
        2.829825791854892,
        1.3936740728282315,
        1.46573452818941,
        1.3927090228266743,
        1.0873708054905247,
        0.9743689573535247,
        4.599192726812971,
        1.2808357582383516,
        1.8597795827789223,
        1.351838868699234,
        2.906071724899959,
        1.6978238706854336,
        2.1523521279206155,
        0.9817043982370736,
        2.239427629989396,
        4.612881658153644,
        0.6682096488185744,
        3.2439492910941237,
        1.8642045321567848,
        4.056503532296481,
        0.8494103006576217,
        2.7543752655519977,
        1.0993221597198122,
        1.9196143576938693,
        3.244974195735291,
        3.256835856914724,
        1.0609126054549725,
        0.3558657877852735,
        1.33498926254192,
        0.9492479698788193,
        2.3332896253527653,
        1.1458875492531362,
        1.893731437430904,
        1.3541909405378991,
        0.7460694582844652,
        2.64924794674685,
        4.986976193117457,
        1.2328812985608577,
        2.1668134613931738,
        1.6889217014919147,
        1.2600792363762447,
        1.6017848011715714,
        4.964323259350176,
        2.2309290874391463,
        0.5343124162460352,
        2.8084448243447895,
        2.2253172647870425,
        0.46218349445000184,
        2.5700125474169844,
        1.8975765687681863,
        1.8530213668996443,
        2.3523674980096674,
        0.9297211153650572,
        1.0148645475085472,
        1.8375961437616002,
        0.18826659572049867,
        1.1952435434602644,
        1.1025077989477161,
        1.6216555112241688,
        2.507877176038189,
        2.6028910824259945,
        2.152383092223716,
        3.257332135042165,
        1.910536007531949,
        2.674837475188642,
        1.4194159640890045,
        1.3252398509192198,
        3.8702910198155918,
        1.0290201621730046,
        1.5580599008347586,
        1.9280491256651853,
        0.7530977860541188,
        2.8673177378773853,
        2.6643387327199157,
        3.191937632805707,
        1.91630293235385,
        1.9136191389261394,
        1.4875190504265157,
        3.497547638391094,
        0.5755708230313873,
        1.0125878500237777,
        1.2363088040094987,
        1.5810454324830943,
        1.385056182471133,
        1.7422583195061976,
        1.725200495205238,
        3.4229821429813647,
        1.0900891760004852,
        1.2899420768089442,
        1.1824360544187826,
        1.9942275280963302,
        1.227767964399509,
        2.4563966857679986,
        2.988687356855211,
        1.5828317787871646,
        0.7850455670657421,
        1.7643548301723522,
        1.727263492169954,
        1.3230219441649405,
        3.9830284817889323,
        0.5923758430980703,
        1.2758206614473642,
        1.53656976391494,
        3.175502780407754,
        0.8939340344067519,
        1.0820125682215058,
        0.4932493236770888,
        0.2995595366546313,
        3.7816719862531682,
        0.9348609959168751,
        2.4531648858254727,
        1.4062733395081304,
        1.149017069329958,
        2.1613789244121437,
        3.6660007960451693,
        0.9318097151710011,
        1.9890045204811562,
        1.0834245527266473,
        2.3972672728148954,
        1.8311604054685204,
        1.7862187439753074,
        1.0396601409200168,
        0.6253081803604179,
        1.3607239244980396,
        0.3472143220554676,
        0.24550869942885825,
        1.1945076173554807,
        3.4806920874785177,
        1.3547354536021727,
        1.698859318068998,
        2.091456773338497,
        1.8705650313802893,
        1.5395984173466588,
        2.0250340419509705,
        3.5350541995010354,
        3.334044297981224,
        0.6640666032606891,
        1.8013013500231254,
        0.950401458037363,
        1.7177275448693337,
        1.2144220856812658,
        1.4514760964597468,
        1.3531399647856133
    ],
    "sigma": [
        342.08659598488885,
        258.64096211188536,
        234.01798391898663,
        386.50826415761776,
        261.4855891838794,
        226.10521276795293,
        242.2710608443585,
        269.77468364075276,
        345.5332400229527,
        230.90243932908461,
        449.8226182476247,
        140.23047809231454,
        224.38296469983283,
        326.8521149093002,
        243.40818513497285,
        385.0509607064587,
        408.2852006759985,
        180.24536214343362,
        216.79823162329274,
        405.8386701887787,
        186.13741351776065,
        281.7499845332248,
        308.3991487133952,
        308.4397164989492,
        117.02485477364564,
        270.6720132306746,
        353.22811701962,
        309.6260693745432,
        204.99286599180772,
        242.73020597033354,
        295.66881998614883,
        299.76072694803366,
        235.93985085926906,
        202.25112195955577,
        392.95185359359425,
        243.89812924555596,
        310.24745786689226,
        328.48654862423615,
        229.96367272854678,
        309.99265388412454,
        263.91969112248216,
        336.37821071463253,
        228.5801803247002,
        260.95782803681635,
        173.88268005361707,
        281.6866228890179,
        244.21097670543648,
        338.0653393913903,
        153.35712331016262,
        389.56290167631755,
        229.94832642746172,
        341.3956387260031,
        238.01967079183623,
        199.50203218613038,
        241.17826137985952,
        328.4706030288012,
        235.2114240097383,
        287.77895594968425,
        303.4522428385704,
        242.53014835974605,
        210.79214013682508,
        414.31180740327034,
        241.0856516033614,
        304.99732269545507,
        357.32517716122817,
        275.66420505876926,
        253.2573023359033,
        272.2351552607548,
        249.58893849244507,
        301.6952023786314,
        279.67496616039807,
        247.54584340747638,
        252.47904168192736,
        146.68626802924166,
        249.0521201558409,
        247.89277495812726,
        328.3367758775819,
        252.4672333694547,
        224.84581339591105,
        229.85013398288183,
        248.01250913623514,
        362.866683688061,
        341.5715493945337,
        350.95777223385824,
        185.53396942157875,
        241.66565260105776,
        213.85935814732397,
        248.5920167853224,
        272.1142063472134,
        324.8582545580463,
        252.53676718323453,
        277.67490769597856,
        146.99088290460935,
        299.66351225050954,
        267.9278722422952,
        260.84711930121586,
        238.57676919770154,
        238.56077951857569,
        316.6586335321182,
        280.26684186894465,
        174.98968740181166,
        327.0657043635462,
        399.9149824726937,
        238.89651427523538,
        224.43685783105684,
        337.2439980296085,
        316.3096553604548,
        159.46942459185846,
        281.0681509651591,
        420.1239120773974,
        365.6721498693433,
        181.9528172029952,
        311.5419718206518,
        333.7057960491712,
        184.20526209118833,
        374.44760657035516,
        284.769295920942,
        259.81628200292914,
        357.1112366069553,
        250.73239771603383,
        223.10677264581938,
        294.7326955404464,
        254.6833774945769,
        338.25412124161744,
        122.87888343563488,
        207.3161289528295,
        205.82829073217934,
        221.17233485597635,
        317.1350303762522,
        263.8837594430232,
        234.19143437825812,
        313.0544633411563,
        217.3090454598887,
        355.6288983655732,
        244.90568307800848,
        430.59905877578353,
        302.95808613795157,
        221.1051233320477,
        399.54830806462434,
        412.4627237712975,
        163.7069955067024,
        243.4488658682231,
        451.53743803999004,
        303.03065904906157,
        270.70025258088316,
        267.17815543716506,
        358.02299385272204,
        290.77747350783795,
        370.76428916690986,
        361.69985161055064,
        277.191568023716,
        180.89710649083656,
        261.9845587594446,
        182.01274395934882,
        345.8504319306118,
        380.7805165409394,
        204.11326445776618,
        288.16844648233064,
        219.70806426714975,
        323.9593244787758,
        220.83731120521074,
        244.5400590118934,
        418.07124813460365,
        231.68036488397243,
        165.8058374048013,
        205.99993322778664,
        249.99029550886115,
        335.7373685577066,
        218.4124199017595,
        244.55222976802236,
        342.71989685408636,
        354.782574963811,
        325.53835072074736,
        312.71026294299264,
        306.66492586763536,
        201.3240935083378,
        274.7527624959081,
        236.13370308348337,
        221.14382225442122,
        358.64731288425827,
        271.46696637779246,
        311.29965405135465,
        217.92387660882613,
        284.3033266750888,
        262.8179510816191,
        256.53354234062857,
        237.15901858554295,
        238.4697303997734,
        127.48033455534299,
        347.6424615796604,
        150.33778121831872,
        246.50973339584849,
        278.5773562868663,
        140.77341679635109,
        184.05098621684465,
        307.4017750297906,
        329.83111583096934,
        313.9347813377174,
        322.5632096116667,
        214.04727519894055,
        295.52941869272126,
        330.9157205342417,
        328.770246399968,
        306.10544327020295,
        178.98360133131789,
        328.0488133254118,
        259.5132460998084,
        323.9518709284312,
        196.53371614373364,
        241.56071102691163,
        336.0235703724074,
        263.35481010048585,
        236.77827290850803,
        280.1834435112179,
        314.69674840455576,
        361.2714917972306,
        241.32896834598552,
        343.7995233645085,
        199.3205815932692,
        454.0492282349591,
        283.5854893257421,
        332.13882897679196,
        276.1175818093008,
        135.33668482849697,
        192.97452999361414,
        307.1984661252289,
        244.74313507091193,
        291.9944529273978,
        399.5860371955296,
        328.06640313781503,
        351.9523690287575,
        227.48773961045103,
        305.15643390707567,
        213.55076428505285,
        284.30923642976654,
        337.9285435459495,
        261.25196351745694,
        321.24944994337585,
        299.30369705444076,
        260.77576650204634,
        173.9877178916897,
        223.75884407970472,
        244.2888555322272,
        458.22739165831337,
        239.23017436849133,
        152.76560524937267,
        330.1474681367807,
        338.49838904523386,
        237.69813286528998,
        292.48594100204383,
        202.59099238552614,
        319.81149861489996,
        380.9571238682707,
        207.87216941703673,
        326.4986036638998,
        363.7225789711228,
        369.5791771752586,
        308.6233148681492,
        356.6027297928463,
        313.56314317258017,
        273.4798801610452,
        200.46764359688942,
        270.6662962155893,
        300.2212367277192,
        270.7816106200015,
        231.04990651226169,
        206.01089976525736,
        222.1571340885205,
        279.88691903126045,
        315.5109876078569,
        369.734072153079,
        178.4898086396232,
        288.5520433006841,
        215.6273146429106,
        230.85945677311724,
        328.3092386806513,
        310.0234086718706,
        133.74740776875922,
        239.77065795278136,
        88.44959295985434,
        294.21334852911093,
        261.0258961811379,
        259.5608887392671,
        386.0330068470679,
        157.64549929412925,
        376.11783657810844,
        350.6740793091255,
        182.57148574683896,
        294.0157661857194,
        292.56703813917164,
        303.77472131022824,
        219.66694719648578,
        254.2128170400266,
        304.31119141949665,
        110.79568304947965,
        200.56622028121154,
        348.35067220058534,
        307.30762042558047,
        244.31194030363486,
        300.466247233097,
        253.49010849864013,
        245.28537870072145,
        262.29061421015723,
        221.46762878946512,
        378.1895546825455,
        196.5897049021395,
        234.5877982225742,
        204.74072523928572,
        287.85634577485047,
        307.0468934217639,
        237.91128615858747,
        199.52007516207175,
        239.940886961417,
        272.48055596416583,
        416.2030006654879,
        141.8840232431288,
        344.5075952358274,
        155.53546063838238,
        280.8291464144865,
        310.365121554516,
        301.23459460967996,
        211.03074836185888,
        188.42794795955427,
        258.95052760403996,
        312.71264481595955,
        184.46398347877962,
        333.1018314796567,
        253.2730842785177,
        361.68656659909135,
        298.38057634350014,
        364.8054969479116,
        332.84297685577167,
        244.07651216403454,
        257.17473673853004,
        175.0576699853558,
        379.67901278371636,
        220.36601910793266,
        182.7415590928108,
        284.9141767577628,
        141.82497798567056,
        474.11470710786824,
        315.81136654348376,
        183.25629565045767,
        264.47981772767696,
        300.68868174970487,
        275.7769914296265,
        310.922360210016,
        246.8328754885294,
        294.47323745450603,
        182.15902907159168,
        189.01663185303988,
        205.6796396575199,
        256.9035318501137,
        347.51405099596553,
        276.97646087717675,
        244.70488100979932,
        294.68022463518014,
        300.9628486270664,
        231.02262267189644,
        230.9788797882588,
        342.32552619432465,
        233.82074917346515,
        256.1327177358708,
        285.378959462982,
        168.537913232456,
        240.79070278401107,
        206.289618832642,
        253.58566535280016,
        332.60267188479264,
        261.9095084970551,
        342.8264642930294,
        349.93142727217634,
        151.20703401739104,
        273.97078117742166,
        321.93828950871534,
        258.17600042387147,
        181.79556560269867,
        173.96085236430218,
        249.14787846934342,
        285.14468212682203,
        188.4509043087274,
        364.51885400055176,
        355.116615639965,
        276.41742228353456,
        246.43719140977572,
        211.35294229720594,
        295.7516862966719,
        204.07025648191635,
        296.4279750458826,
        323.45728946211307,
        427.86430948922924,
        188.43296250183914,
        277.51743968426285,
        296.0340875441481,
        313.9256417187842,
        212.38326869111887,
        177.8271882397811,
        209.61626513786575,
        214.3184483838717,
        300.60694935641726,
        337.3318146338642,
        274.1474191705823,
        195.8398801310432,
        175.9271845451618,
        391.8221126362271,
        270.56793731928474,
        239.52858181147715,
        370.03606914680273,
        309.03540147684447,
        251.11825084680237,
        259.2618802906848,
        288.43950963242304,
        209.3133800364632,
        239.00635521727503,
        410.1243541162855,
        413.80727738316364,
        238.3443046151009,
        256.0709865440801,
        228.4028215102341,
        243.91127205330412,
        181.7113051240192,
        234.46066722724274,
        211.89558171727055,
        243.23583808174686,
        370.61547401574757,
        268.0041595477732,
        218.64406125934622,
        248.00874765069454,
        256.8134466155896,
        264.69105642415195,
        283.33197217115276,
        322.0916665449093,
        203.93774701653442,
        258.28912901192274,
        180.16383490648388,
        281.19613165696785,
        222.92542234521162,
        138.83242217704063,
        338.756355330053,
        359.72719633980614,
        293.5592742983988,
        295.13877346025606,
        293.5740737496906,
        257.1072140126664,
        274.43202133717915,
        283.1381293065915,
        231.01710448241167,
        320.63808106619376,
        337.46763521548235,
        246.01675584749663,
        429.0544170984947,
        340.4148485507432,
        340.55521346551325,
        199.75418667913667,
        319.731818788155,
        324.44064603693454,
        303.7508008203099,
        229.3675343077143,
        300.4140727449333,
        250.21889458691004,
        322.75841342469727,
        254.32828458011454,
        366.92694084129755,
        201.03575988417637,
        291.3054010553837,
        152.18793808972455,
        289.2579356351246,
        238.00722910417,
        294.18713634964803,
        326.7789321302405,
        233.18137111729604,
        207.03453123338159,
        243.08635136431957,
        308.30978290430625,
        249.09020400898763,
        255.5246051387367,
        339.3156850077134,
        247.6769882490856,
        290.47840733556507,
        309.4510214019035,
        228.44626933622908,
        205.90089428925057,
        262.730033956826,
        295.71237096165487,
        359.10310699860565,
        394.1320261700198,
        176.36055412461394,
        241.08140806171278,
        246.9640608358613,
        220.0283164090711,
        263.5917187252234,
        331.5987714285506,
        332.89556975603756,
        208.7347780087307,
        238.54797221176943,
        315.40430040633515,
        256.15276214429093,
        322.10594217015574,
        269.8973226721722,
        312.1184081491899
    ],
    "q": [
        0.864223584160644,
        0.792343040677367,
        0.8082555175163293,
        0.8375854225316942,
        0.6243886601610581,
        0.6654640675317105,
        0.8046240749132384,
        0.8736776845536303,
        0.9336185092829664,
        0.9453888187793443,
        0.9482330666045038,
        0.6306070810597507,
        0.7400030839056142,
        0.9091312175975117,
        0.927366667595645,
        0.8450589521185099,
        0.9412923140196099,
        0.614760636654367,
        0.8842197813130381,
        0.8158556726186963,
        0.72041057671832,
        0.8551958676880694,
        0.5721400579620397,
        0.9050937460469533,
        0.7854664565346081,
        0.8690935831725658,
        0.9562456478001,
        0.8368841721407605,
        0.7003409833496286,
        0.9377297933630507,
        0.7202843852437479,
        0.8333546217766346,
        0.8369590063804019,
        0.6678087967794426,
        0.9268305827022307,
        0.8453933742521162,
        0.7976858228132349,
        0.7945040118505858,
        0.820292956823041,
        0.8043755553379546,
        0.9703952706818354,
        0.8484170451739673,
        0.7161939168990425,
        0.6897834119525694,
        0.7804058161303271,
        0.6267305289691487,
        0.7227359041150516,
        0.7225696311325804,
        0.7816419066137007,
        0.8898152854096328,
        0.9713662968071943,
        0.6690607367656705,
        0.7861671950542705,
        0.8308061824257243,
        0.9091266555809255,
        0.9296334430392583,
        0.7735228319103191,
        0.8388234456184658,
        0.8773674656162186,
        0.6633554033635347,
        0.7711629935758271,
        0.9503279518456254,
        0.7622353022052708,
        0.9014345024985427,
        0.665132266065608,
        0.6752462406089859,
        0.8900466256970798,
        0.8708827952557737,
        0.7447713508414595,
        0.8879644511205582,
        0.8040175610035196,
        0.8184237605899541,
        0.6764828370928635,
        0.7609117123085765,
        0.6841342043596641,
        0.9013181860344199,
        0.8515468712315652,
        0.8281859956875135,
        0.8424583603327065,
        0.7568963176485028,
        0.9403382372875866,
        0.8559698005493386,
        0.830006849054745,
        0.8453706019013664,
        0.8950859678261748,
        0.6800513588455168,
        0.8024801483668126,
        0.7851842866136067,
        0.8521566051081773,
        0.7259760316542057,
        0.7031154639579176,
        0.8395650148581746,
        0.7591621870353774,
        0.9086556369600547,
        0.7179854856683624,
        0.8647710144604239,
        0.8777228158493594,
        0.685080152626008,
        0.8255082133232505,
        0.7458031692258373,
        0.523318621113039,
        0.833378505113569,
        0.7991308899621031,
        0.676223001053065,
        0.8969802319637517,
        0.8274509387406274,
        0.8413551499763641,
        0.6522673489474078,
        0.8999601814192704,
        0.9499363544694972,
        0.43327847214506277,
        0.4329391061811303,
        0.9414684782645862,
        0.8239928899562707,
        0.8512380622827218,
        0.7409071865907672,
        0.8978871374114177,
        0.9210261295372041,
        0.8518540465306136,
        0.6861703985547816,
        0.8786178525620094,
        0.7092845182105392,
        0.8719093504781695,
        0.8383706157139811,
        0.6737641503881825,
        0.5840402593886503,
        0.6209265249920589,
        0.8418154620507121,
        0.9336952375735119,
        0.7977554022179665,
        0.9228690686898929,
        0.9073468691595562,
        0.8957375501778306,
        0.9283291480453351,
        0.690821201287312,
        0.9473567953256041,
        0.801121210338992,
        0.7916209089262991,
        0.8807956678436075,
        0.8788566272828364,
        0.6500709351592373,
        0.6128579085746085,
        0.8513386220712823,
        0.9024984401535378,
        0.9426589788925958,
        0.7700094232738368,
        0.8914508445206841,
        0.7943767068041185,
        0.832216866202982,
        0.7191278151300189,
        0.8741068552834154,
        0.8702771943015005,
        0.8786558543587659,
        0.8330101038647395,
        0.7496341716991283,
        0.8277554376129308,
        0.8860336203001071,
        0.8839752743899252,
        0.7569289408807057,
        0.7562686606523672,
        0.708110550940656,
        0.8124607943418202,
        0.887049726751956,
        0.9220776277485725,
        0.8517265643893214,
        0.8476725231599864,
        0.5638191598002683,
        0.84657832387237,
        0.9135606306773834,
        0.9182668703597121,
        0.9007796186514808,
        0.9493319195091424,
        0.8598983729884175,
        0.8197647973123491,
        0.9426878136828052,
        0.7471286691102763,
        0.9241835410298164,
        0.8971459547538131,
        0.8254794531116609,
        0.8908314906841678,
        0.9732172658552174,
        0.8565463602977003,
        0.6327865370509353,
        0.5835015102955707,
        0.8509055766828554,
        0.5909582651796466,
        0.6574984704876926,
        0.8493297849002905,
        0.8479012227769335,
        0.8709277866809355,
        0.8119271542823022,
        0.7778445779140402,
        0.8409605043433821,
        0.7920687528720033,
        0.8325642607528394,
        0.7697421496391874,
        0.9317647063221397,
        0.9495351011204646,
        0.8703750098777874,
        0.5502247620690648,
        0.8157989480432843,
        0.908319800508432,
        0.8345833946853136,
        0.6062758938892965,
        0.8503481787004673,
        0.6956188269231074,
        0.8295774330980971,
        0.7159056764917036,
        0.7320799957629169,
        0.9054678418705999,
        0.8148331273794976,
        0.6568917712250852,
        0.9259701655772226,
        0.8802393745506791,
        0.9528871209565246,
        0.9129296207544741,
        0.9551482542804063,
        0.9242710443842547,
        0.8846254700829631,
        0.8186233729055807,
        0.5266789376922972,
        0.8735831654162421,
        0.6981255074192434,
        0.8492807967088247,
        0.7533969124626627,
        0.7195735054627972,
        0.46343179768411413,
        0.8152441233875181,
        0.8203857526901305,
        0.8505933144380246,
        0.8818808850334267,
        0.6709291117340841,
        0.6497313299900913,
        0.7621653750762254,
        0.6979945404659984,
        0.6261297266960955,
        0.9086925011282161,
        0.9292036258037693,
        0.8279317960055758,
        0.8528776844157446,
        0.707877480419116,
        0.848696551199267,
        0.8550826808310568,
        0.9250239122019414,
        0.9268477813887159,
        0.43897875546577536,
        0.8692366045052098,
        0.7363724786672519,
        0.8308535141546032,
        0.6564804387257612,
        0.6280373761370854,
        0.8069610543926302,
        0.9424884859006735,
        0.7682203463474431,
        0.9231678259167262,
        0.5985918481628432,
        0.9351429706799432,
        0.6637434367385262,
        0.7727219649642028,
        0.8306061360767727,
        0.8084191605888146,
        0.7252809265333575,
        0.5643319006403671,
        0.6544271831777693,
        0.8985680673466133,
        0.7706993455987646,
        0.8472672700764112,
        0.7676788678075268,
        0.833589807463284,
        0.8201721910807691,
        0.8238911488001188,
        0.4795761075178556,
        0.6746113731163994,
        0.8705320193851257,
        0.6746596198628398,
        0.7774283245899598,
        0.8828628766971014,
        0.7334532395792414,
        0.651146506220509,
        0.8669786360795811,
        0.6020909347650791,
        0.6743486063038405,
        0.8765510560905719,
        0.8077033621572047,
        0.6010775000933268,
        0.7925345979023878,
        0.8497763630768497,
        0.44090863646170075,
        0.510575039408885,
        0.787185324856535,
        0.7896499269786146,
        0.8577116409148472,
        0.5688117349262956,
        0.7569192904419508,
        0.41699292648769737,
        0.869129750098902,
        0.8527745730526621,
        0.9227432270493675,
        0.7420644400805885,
        0.7747247494885103,
        0.8764842197114973,
        0.8502608343802192,
        0.9477011398559368,
        0.9170533088248908,
        0.9433064996390035,
        0.7798532966193745,
        0.7341075805845543,
        0.4920231116551863,
        0.4925335447444046,
        0.8140149210044416,
        0.9510324659247213,
        0.8671189021480834,
        0.8428248818604364,
        0.9482528667989687,
        0.8028901419338075,
        0.9209820566753251,
        0.6020243721040603,
        0.7069798767627069,
        0.6349642901702486,
        0.8758631501982151,
        0.893192691643346,
        0.7190292864031969,
        0.9214472674531073,
        0.7499217863419514,
        0.7022957285326207,
        0.965136812465851,
        0.9201565094364358,
        0.8205416876089173,
        0.8285593227599937,
        0.9005560031395593,
        0.6933581369639226,
        0.9319993652133879,
        0.6419278082432,
        0.8823027932278573,
        0.8118322213080288,
        0.768235063091501,
        0.9801106351703665,
        0.394395793744274,
        0.7064347238179056,
        0.8227769960334268,
        0.837849184892274,
        0.7504225894795424,
        0.9166606109693263,
        0.9441534882924065,
        0.9179630392954892,
        0.8703921396186514,
        0.7493925330009132,
        0.8744095329368321,
        0.7981341213129556,
        0.6613330840557554,
        0.7437006826947428,
        0.6245572240592185,
        0.5188063546885766,
        0.7779058665783731,
        0.9732801590772789,
        0.7406142748197194,
        0.8297796758765681,
        0.869934691390894,
        0.5911667983054212,
        0.7523752713275449,
        0.9214780692419168,
        0.7660630485987139,
        0.7900045928204427,
        0.7398417927499127,
        0.7934573041417428,
        0.7950556985956355,
        0.5169375935082088,
        0.7695597729571331,
        0.9422116396843951,
        0.8306501510077521,
        0.9151612569408876,
        0.7347745029998303,
        0.746601512730412,
        0.8278885583315875,
        0.7451691782020647,
        0.907313447331375,
        0.9845935364365793,
        0.8047289546637598,
        0.9207890014975056,
        0.7156612770927612,
        0.3893349935978824,
        0.8241057961092388,
        0.9263730376832644,
        0.836925765784356,
        0.7687220747739988,
        0.7173225748128411,
        0.39201824970012755,
        0.7520372630935339,
        0.9715211959160485,
        0.893873449435043,
        0.7098664524291526,
        0.8491608312213812,
        0.8505044960014045,
        0.8486059853407814,
        0.8442779607986315,
        0.8678587249153648,
        0.8869343336280919,
        0.9203117770753324,
        0.3732523914603705,
        0.8893285247534994,
        0.7737062392658363,
        0.7415684552265676,
        0.9089126658471689,
        0.5866077384738804,
        0.8334281248397936,
        0.47893755006877436,
        0.5295089158500939,
        0.9438234472121516,
        0.8290341033301473,
        0.9384227008491706,
        0.7672066301539102,
        0.7005606936707831,
        0.9372676541843881,
        0.7564071372443397,
        0.8313052694340649,
        0.9723549687432189,
        0.885119135558418,
        0.6188531683858385,
        0.8954107626312509,
        0.7663581868719773,
        0.7299585120165406,
        0.8725639139627489,
        0.8976931906751986,
        0.38039682985660983,
        0.8270111724925642,
        0.7103065211770689,
        0.7865115302001744,
        0.9209920719410565,
        0.9503506233768726,
        0.8141829901678201,
        0.8719326922419763,
        0.6997419488955849,
        0.7773545792543608,
        0.8558008361406859,
        0.8495322329646973,
        0.942758204213787,
        0.7271246674304144,
        0.5995071818707962,
        0.7039194496907129,
        0.616414717949013,
        0.6705608856719742,
        0.9023677000919199,
        0.5283877668131906,
        0.951399422806193,
        0.5245575762601454,
        0.8159540855715457,
        0.7917330599093559,
        0.8113409653163723,
        0.9779305336230806,
        0.8631132350361455,
        0.944753178377693,
        0.8909729379458321,
        0.8060771240813873,
        0.7125813069710943,
        0.8945712573690173,
        0.9661141697464106,
        0.8644403364951362,
        0.918141560987262,
        0.7816912730113665,
        0.8828329857703018,
        0.8178482058014611,
        0.5439274032650365,
        0.7794142610919587,
        0.8026007980698499,
        0.8487509840736843,
        0.9566653927604614,
        0.8490843123753906,
        0.7041935601020723,
        0.5934168741818013,
        0.8564208596567772,
        0.8883733750924999,
        0.5056245324408033,
        0.9640728096489838,
        0.837202930446818,
        0.8415879902218375,
        0.771846046190533,
        0.8457055480452839,
        0.6628340006324056,
        0.8609030712271472,
        0.6897660922268153,
        0.6885555940961107,
        0.9174616909559953,
        0.8270761184769007,
        0.6897907877898026,
        0.8877161421726207,
        0.8963264126331776,
        0.8894070867505758,
        0.5452190396068323,
        0.8349537781674505,
        0.8374994285037785,
        0.8765149122356151,
        0.9703928523916714,
        0.9780091339647774,
        0.9048125083821514,
        0.5726200857950119,
        0.8985871868036509,
        0.7205219501869534,
        0.8298272536382827,
        0.8681811642226082,
        0.7068868926787806
    ],
    "theta_E": [
        1.0962363595342217e-05,
        5.340037024912281e-06,
        3.7694849723835e-06,
        9.841812511436709e-06,
        3.5406935505268405e-06,
        5.203287864402309e-06,
        5.538623919729695e-06,
        8.809273012409922e-06,
        1.138109539107653e-05,
        4.718221821164222e-06,
        1.9055265966215028e-05,
        2.2209373651962716e-06,
        5.331720209897451e-06,
        1.0629054906751042e-05,
        1.5944059025409285e-06,
        1.1338896859691072e-05,
        1.4245547016305343e-05,
        3.346690786900029e-06,
        2.994303265148068e-06,
        1.7595102718874635e-05,
        3.000567975349445e-06,
        7.035906094114751e-06,
        1.1603485824450623e-05,
        5.638381525821971e-06,
        6.95612438114946e-07,
        6.359120576057602e-06,
        8.804258139832952e-06,
        8.180068582513717e-06,
        2.9814786214469674e-06,
        5.615491149328446e-06,
        8.603687824908492e-06,
        8.409593879172366e-06,
        5.2353214208697324e-06,
        3.228586484328997e-06,
        1.5991379272513006e-05,
        4.209683695200393e-06,
        4.9385012446157075e-06,
        1.1136212458685217e-05,
        3.794736923253145e-06,
        7.760025656355978e-06,
        4.761033129581876e-06,
        1.200065932852162e-05,
        5.6986140734950955e-06,
        6.26852247550895e-06,
        2.0746357484247553e-06,
        7.57076685214907e-06,
        5.279254410067118e-06,
        1.2170736426995216e-05,
        2.8183151163097993e-06,
        1.456580628005389e-05,
        5.30343404341302e-06,
        7.594456285730271e-06,
        5.323979691356042e-06,
        4.099469166373293e-06,
        6.083752743316706e-06,
        1.1287069289292595e-05,
        6.163792950415141e-06,
        6.859713734507406e-06,
        8.778870155927037e-06,
        7.079523940005096e-06,
        3.011492321855931e-06,
        1.6212198843096e-05,
        4.502118409429347e-06,
        9.135584485564594e-06,
        1.181811226428263e-05,
        8.172508071934346e-06,
        5.0938301064140415e-06,
        6.246236298445988e-06,
        6.065650608914416e-06,
        8.296139000597279e-06,
        9.12028715955174e-06,
        5.551201509436758e-06,
        5.279045995578075e-06,
        5.201016327419932e-07,
        4.009919190763274e-06,
        5.664984926883903e-06,
        1.0954999762776511e-05,
        3.932862730943361e-06,
        4.312104489308621e-06,
        3.55377490381021e-06,
        4.3965767313073975e-06,
        1.1416872564260372e-05,
        8.044768506401887e-06,
        1.3153181819375967e-05,
        3.852637082605014e-06,
        5.160426211365984e-06,
        4.372691388557081e-06,
        5.639055653319429e-06,
        4.6501391495045676e-06,
        1.0440444614522191e-05,
        7.006486593144181e-06,
        9.363727721866386e-06,
        2.360829219442928e-06,
        7.022622837720298e-06,
        8.179267801878037e-06,
        6.487473902671696e-06,
        5.306705455874931e-06,
        4.424797810873978e-06,
        1.0235299178926127e-05,
        7.133746813738594e-06,
        2.1750579929330307e-06,
        1.1598197739367449e-05,
        1.0706268023972093e-05,
        6.523959895926178e-06,
        2.4992632199259138e-06,
        5.8586104165837656e-06,
        8.265440746790152e-06,
        1.1371915512251262e-06,
        1.0108243177213504e-05,
        1.7269737474586024e-05,
        1.1213379467530961e-05,
        3.2076948317692916e-06,
        1.1230185967865874e-05,
        1.1354274891604186e-05,
        2.7729981075726273e-06,
        1.2794163847813948e-05,
        4.269994526692043e-06,
        6.580608291192592e-06,
        1.1057277458748266e-05,
        6.241333166571773e-06,
        2.6058782945559646e-06,
        3.95699074428064e-06,
        6.36613094387195e-06,
        9.261907640753846e-06,
        1.0430729293282585e-06,
        3.59729835404317e-06,
        2.06554906412477e-06,
        3.3684485654508406e-06,
        9.148946580065542e-06,
        4.804843149476998e-06,
        6.017086491486119e-06,
        9.899546128051932e-06,
        5.658474845810241e-06,
        6.264107160801922e-06,
        2.648646316632931e-06,
        1.2216891703143791e-05,
        7.909226799664153e-06,
        3.0521549926702474e-06,
        1.5932515646971735e-05,
        1.2505082051532421e-05,
        2.5962969311024465e-06,
        4.166171467740254e-06,
        2.0544481630897143e-05,
        1.21150321096565e-05,
        6.744529651549355e-06,
        4.137982972942425e-06,
        1.132674671221316e-05,
        6.156940273856259e-06,
        1.2683561730836181e-05,
        1.0586005566414019e-05,
        5.49459779909729e-06,
        3.4203015116839602e-06,
        5.400954089458044e-06,
        2.5358270163088834e-06,
        1.333956134642476e-05,
        1.7374665191916557e-05,
        5.433204639973008e-06,
        7.3472412059029405e-06,
        3.9400440735519865e-06,
        6.055164681967185e-06,
        6.426610448824321e-06,
        5.399054056375239e-06,
        2.0645859228923725e-05,
        6.962301544176619e-06,
        2.120859918960502e-06,
        2.0099225291898674e-06,
        8.269362665535757e-06,
        1.1721713043226469e-05,
        4.518133438477666e-06,
        5.982600143170802e-06,
        1.0751432948770607e-05,
        6.62909548818194e-06,
        7.91315330045043e-06,
        1.1126908910681055e-05,
        1.1003618870671577e-05,
        2.6055305353436453e-06,
        6.119124336674494e-06,
        5.943199687977212e-06,
        4.455564377506887e-06,
        6.712876896569806e-06,
        7.805414859070644e-06,
        9.117618793223532e-06,
        4.714082292436443e-06,
        5.8545665671951795e-06,
        4.880393434444891e-06,
        7.97021924286703e-06,
        6.735462390950164e-06,
        6.1050664192809876e-06,
        1.2236130074014647e-06,
        9.109843127057268e-06,
        2.8737776960439173e-06,
        3.667509878007985e-06,
        8.171906994357866e-06,
        1.9436264542101645e-06,
        3.567854343059775e-06,
        9.538190343430697e-06,
        5.942017482886727e-06,
        1.0097069316674162e-05,
        9.926379189655625e-06,
        3.53913039492567e-06,
        7.721852549932834e-06,
        4.882718085055191e-06,
        1.2125169783499922e-05,
        4.850128720774231e-06,
        1.8141560601247737e-06,
        5.331085970327039e-06,
        6.210064926755639e-06,
        7.420130593671546e-06,
        3.6088392691364986e-06,
        4.268468872714647e-06,
        1.0736973185919473e-05,
        7.796337450259596e-06,
        5.1875645786020974e-06,
        8.761795017592006e-06,
        3.763916107325404e-06,
        1.0180167336845448e-05,
        5.8323431046024265e-06,
        9.72066392063207e-06,
        4.0651607537364e-06,
        1.145895578125367e-05,
        8.494966040596459e-06,
        7.286859852293109e-06,
        6.125551110794958e-06,
        1.597795312988034e-06,
        2.676582069493294e-06,
        1.028199318350455e-05,
        4.008079302591006e-06,
        9.349465553024444e-06,
        7.889236159924309e-06,
        1.0640978240565475e-05,
        9.44867558175254e-06,
        2.8360617483197926e-06,
        8.994823099776934e-06,
        2.0692350251838908e-06,
        6.587969140657645e-06,
        1.4360383431355619e-05,
        6.010367934132851e-06,
        9.373966417328265e-06,
        9.148679443383035e-06,
        5.326973696170985e-06,
        3.1422670342246654e-06,
        4.634751661328161e-06,
        7.4445055060504915e-06,
        1.709661190813876e-05,
        3.883649449037213e-06,
        2.4294672121127903e-06,
        6.768508331068841e-06,
        3.077348789019188e-06,
        3.02475524650018e-06,
        7.556515916760743e-06,
        3.4354336482078173e-06,
        6.320913650870334e-06,
        1.4778619411240615e-05,
        4.399145184324254e-06,
        1.3364686026140248e-05,
        1.1819641129937131e-05,
        1.6557121178271594e-05,
        9.183332213359725e-06,
        1.1897592297129913e-05,
        1.028080058785201e-05,
        8.707674705436686e-06,
        4.329696644071226e-06,
        6.0856178462115985e-06,
        6.382830358639033e-06,
        4.92834558945411e-06,
        6.172581321968083e-06,
        3.5565129257596343e-06,
        3.3315697601245147e-06,
        8.32005218758502e-06,
        6.802989814785294e-06,
        1.5651286964845566e-05,
        2.234644446750399e-06,
        8.243701110822814e-06,
        4.791209564104059e-06,
        5.378551544321743e-06,
        6.470875571931354e-06,
        1.026509896380002e-05,
        1.27745941082179e-06,
        4.301708655539818e-06,
        7.460618922762106e-07,
        7.789874307404164e-06,
        6.976652709527668e-06,
        6.022315192338179e-06,
        1.3971957572421425e-05,
        1.623059516016387e-06,
        1.0028386881045801e-05,
        1.1406937149917473e-05,
        2.1340595293966787e-06,
        8.196880333085937e-06,
        9.587842140747744e-06,
        1.0575341361107966e-05,
        5.461509518559423e-06,
        5.867503037975602e-06,
        6.081662390563777e-06,
        1.1996107731027967e-06,
        2.9406037803302726e-06,
        1.0184671541771734e-05,
        1.1138283605840205e-05,
        7.346023270150356e-06,
        8.583504125488432e-06,
        7.333832485744384e-06,
        5.737936739696609e-06,
        5.180223420562814e-06,
        4.484572796240875e-06,
        1.049550196493068e-05,
        4.380656928157672e-06,
        4.8846760251213245e-06,
        4.136780915303189e-06,
        3.855141362459433e-06,
        1.135341309452778e-05,
        6.4695695871982665e-06,
        4.503363399576568e-06,
        5.724634988921001e-06,
        5.810890468991718e-06,
        1.8254467070882274e-05,
        2.056009668121139e-06,
        9.059501392568866e-06,
        1.9711147662045128e-06,
        6.471471794939658e-06,
        7.014332116689562e-06,
        6.413432427021225e-06,
        3.103899590058214e-06,
        3.889919371586629e-06,
        6.730781809680726e-06,
        9.052405360031499e-06,
        3.7937209012081487e-06,
        7.416567085135579e-06,
        6.013736438394166e-06,
        9.210053038985469e-06,
        1.0153275518747605e-05,
        1.00683140354322e-05,
        9.40806665936591e-06,
        6.0920547841088725e-06,
        6.107723230344144e-06,
        3.2978414947307078e-06,
        1.684096632474583e-05,
        5.756143246431719e-06,
        2.9888095972729365e-06,
        1.0245647458551068e-05,
        1.968216025922722e-06,
        2.189783667470059e-05,
        1.074873511484072e-05,
        3.4971385093574646e-06,
        6.315023667346048e-06,
        7.55764663965067e-06,
        5.261611271752378e-06,
        3.9470502244024446e-06,
        2.816686827153014e-06,
        8.447155206761318e-06,
        2.34392242789011e-06,
        4.395012481600679e-06,
        3.6902186295414925e-06,
        5.70755235528165e-06,
        1.1330253489971022e-05,
        4.374942171764291e-06,
        7.290460288119838e-06,
        8.19713071190093e-06,
        1.0887356746463373e-05,
        5.227174283604097e-06,
        4.222248868039075e-06,
        5.989228628295541e-06,
        6.404608986428458e-06,
        3.8618313654317354e-06,
        6.60321272698592e-06,
        1.5478422295115874e-06,
        4.602677917152033e-06,
        4.555023665681419e-06,
        7.362756106827665e-06,
        1.3154781603816694e-05,
        4.392143596043086e-06,
        1.1216247563422808e-05,
        8.073695428961356e-06,
        1.865135119590815e-06,
        4.834511453036879e-06,
        8.404386840053476e-06,
        4.4748917376146614e-06,
        1.8634364073369407e-06,
        1.985762250950124e-06,
        6.858425417124203e-06,
        4.63811061747126e-06,
        3.039583380244399e-06,
        9.654690269233913e-06,
        1.0047875916051896e-05,
        5.093847732649589e-06,
        5.643889008974119e-06,
        3.4001092182579648e-06,
        8.295845955683045e-06,
        3.6503417168027155e-06,
        7.3537787131370076e-06,
        1.0154411212010247e-05,
        1.72262792467861e-05,
        3.214001527812107e-06,
        8.303528104693583e-06,
        4.218587354669206e-06,
        6.286563867932927e-06,
        2.9232923293914152e-06,
        3.3934036892002e-06,
        4.511078084263867e-06,
        4.6391162717112676e-06,
        6.010599303982045e-06,
        1.2178924164300485e-05,
        7.621582739022766e-06,
        4.219548032885013e-06,
        4.075188812381952e-06,
        8.983024475643356e-06,
        6.608707654671973e-06,
        5.099334853299216e-06,
        1.215452009999817e-05,
        3.1306901343988207e-06,
        7.108521613175186e-06,
        4.449616727178979e-06,
        7.4700569478559815e-06,
        1.948685543112034e-06,
        5.022079512622276e-06,
        1.983167988041899e-05,
        8.634697498628818e-06,
        5.640321861785797e-06,
        7.151701886947734e-06,
        1.8338349788062523e-06,
        6.0677996599371025e-06,
        3.6261005221084735e-06,
        2.6241209169731075e-06,
        5.0817092381615705e-06,
        3.709332533778559e-06,
        9.914536531342416e-06,
        7.233529401416518e-06,
        5.9631176845543686e-06,
        6.888846084378224e-06,
        7.431444508764068e-06,
        8.693815593668995e-06,
        9.41729284107797e-06,
        1.065460782696915e-05,
        2.5836336648405238e-06,
        5.739267170494075e-06,
        3.411381864634912e-06,
        8.108318869242355e-06,
        3.4631088356991417e-06,
        1.964359071776453e-06,
        1.16378463088416e-05,
        1.5730960554082204e-05,
        5.411926176582935e-06,
        1.087161023618692e-05,
        7.426770649204744e-06,
        5.63464975336141e-06,
        6.034306838090122e-06,
        8.402041036054986e-06,
        4.497894030093424e-06,
        8.940967968700358e-06,
        1.3150488700965615e-05,
        7.887527549988978e-06,
        1.8359398935008984e-05,
        1.0351758484930796e-05,
        1.252434536831912e-05,
        2.4504108019170868e-06,
        7.897433649941906e-06,
        9.4350563340062e-06,
        8.579402047069094e-06,
        5.511220422471242e-06,
        7.96384963373422e-06,
        5.276850437928606e-06,
        7.501402318445612e-06,
        2.8047933636894823e-06,
        1.014333907399652e-05,
        4.528076848802221e-06,
        8.521324273086363e-06,
        2.4538610962646807e-06,
        7.84538904662757e-06,
        5.526399287685991e-06,
        5.058589415162187e-06,
        1.1920528140531916e-05,
        4.554896309123983e-06,
        4.616353576043711e-06,
        3.807783042854235e-06,
        4.305118252838878e-06,
        2.2478475576042207e-06,
        4.79264983241053e-06,
        1.210285751958603e-05,
        3.000277887014525e-06,
        9.473006128880224e-06,
        5.972092912290521e-06,
        4.332550180062017e-06,
        5.2222837871112e-06,
        3.2980787492866043e-06,
        5.913998095929711e-06,
        7.787026924504244e-06,
        1.5210090538525941e-05,
        2.526052058607376e-06,
        3.663208530894818e-06,
        4.551790405230401e-06,
        3.79073103648101e-06,
        6.849517455557325e-06,
        1.0676226938382302e-05,
        6.2601735315071e-06,
        3.4759332261463034e-06,
        2.027292075311969e-06,
        1.1832437149963751e-05,
        4.976428134216326e-06,
        7.3783646305131395e-06,
        5.598956541309441e-06,
        1.1838223485918342e-05
    ],
    "phi": [
        4.325977282029324,
        0.21670800589426828,
        1.3171444456542019,
        4.494236099970941,
        4.234583583453006,
        0.34504880875781885,
        4.016881264091833,
        2.6672414668709763,
        1.7093186964479208,
        4.922141724540141,
        0.4978735060059553,
        0.766764199007507,
        0.9263509887849205,
        1.232511095094485,
        2.4458719971251246,
        0.039070409512690994,
        5.1075070734250465,
        6.146158268525013,
        3.8913588624878033,
        3.042871377082257,
        0.3366322238068807,
        3.6687859567898293,
        2.343012304718642,
        4.99789446968344,
        4.574060752843404,
        1.7841034960819404,
        4.624532193741226,
        2.350336943407614,
        5.057004930725942,
        0.14802351750397388,
        3.4002171177305276,
        3.561613840754844,
        4.699881382092288,
        0.053938402016645896,
        6.237985107873554,
        1.1879107446660202,
        2.1082659429587793,
        4.266252083130209,
        0.7178725008630852,
        0.9042789474041683,
        2.861148914195435,
        3.1113219108019323,
        3.8450216643396042,
        3.7757865891230518,
        2.816681834275016,
        3.5372714287728177,
        4.420398786752205,
        4.001083865536973,
        4.224722623266404,
        5.296301754027921,
        4.968848177326989,
        1.0634015121440947,
        3.3316583649429328,
        1.3793496970447199,
        1.9115765577055497,
        0.45499665026263625,
        1.8930925428031886,
        4.220257063639717,
        1.369488498865465,
        2.5343711171480727,
        0.8556264576855777,
        2.1404628657028537,
        3.075517722226257,
        4.018928344501344,
        3.090441381966634,
        2.4838414431986995,
        4.795377896262724,
        0.15164605120771,
        3.4277250727440123,
        2.992315434422157,
        1.5880797215556548,
        3.628649920096906,
        3.3712136916664153,
        5.470377168200439,
        2.816313408404084,
        4.5102100457893135,
        5.029822336717318,
        1.9730349665465539,
        5.931831228258323,
        2.4654700516630323,
        1.8375074592136191,
        5.8753074812723005,
        5.7856825882760115,
        5.300429528828943,
        2.6844136189575045,
        1.0396154910971762,
        0.49908388199708015,
        3.219541738837367,
        4.108209580226078,
        3.1050315321140483,
        2.934943688451976,
        1.3403340805405732,
        6.191135060498512,
        0.9593835284327054,
        4.3059645971884475,
        6.064652640264064,
        0.9575500668718625,
        2.588810237154794,
        1.6404628698785209,
        2.521440870506115,
        2.8582494771687603,
        1.382621923286763,
        3.119656792903807,
        0.6497853009262353,
        0.3758623159174995,
        4.506188657214547,
        6.193729232518623,
        2.844145037207578,
        3.287536662684276,
        4.201825930378104,
        4.843315108671723,
        0.24402069856919914,
        0.58312015651685,
        2.7078375958117706,
        6.081761134816019,
        3.793673796730566,
        3.64321416848009,
        1.817971367523057,
        2.24337390586662,
        5.194125536841408,
        4.943023636804672,
        6.050200740859722,
        1.4516368192962874,
        0.04748253343828948,
        3.228697710476831,
        2.913070747002254,
        1.5574553692095325,
        4.443481018120955,
        3.58617881419967,
        3.8628585573569785,
        4.735322111585603,
        0.4152855577653401,
        3.473153620502716,
        3.4312937877845493,
        1.4934661502007431,
        3.2368644726438087,
        3.2678388574340738,
        0.8014207612242508,
        6.182683598539548,
        2.78554963974792,
        3.0623704150270794,
        3.8138242116541634,
        2.235557884630112,
        5.414754095104029,
        1.4094421511635673,
        5.795052995175021,
        0.993758149273746,
        2.815402507991173,
        5.284035299065387,
        4.5350554080239265,
        0.6142254695690694,
        1.3047359584521436,
        0.6460894474100468,
        5.018074557185334,
        1.6629934647306284,
        3.337160070635384,
        6.27098791349276,
        4.549099850206875,
        5.21803622151224,
        2.861672555498872,
        2.1788832767247874,
        4.605994413244489,
        4.488216366481732,
        4.540060301587406,
        2.185260196389129,
        2.887931457555502,
        6.2585064878057555,
        2.940525934491803,
        0.6281952793278227,
        5.708747674901229,
        3.716718384549257,
        4.54500264838749,
        4.768683512598445,
        2.144689029464897,
        4.7787794949249705,
        5.2423005072699596,
        2.611294631654782,
        1.6916819442511883,
        0.5507937345282847,
        2.3050135015266733,
        0.4230797197605593,
        3.117232701524219,
        2.439335190201422,
        3.6739488327506917,
        2.371265050723539,
        4.442073534325892,
        5.048984719295315,
        3.5819642371815186,
        3.6118132059112464,
        1.91821342574771,
        0.009006206003646575,
        2.6907604539931143,
        2.975285563479876,
        2.283348885426807,
        3.2714300939633887,
        0.8977216533047719,
        5.967708338027456,
        3.70227185181814,
        4.924134038634178,
        4.20931137512914,
        5.512450591256109,
        2.2356401148614014,
        2.44349963400854,
        0.7210311695582178,
        2.044360773894256,
        0.6789000745936437,
        6.0499101332561445,
        4.292170574875424,
        2.143296622004855,
        3.039563893916559,
        5.549365993535803,
        5.3743163421366384,
        5.6461852958188885,
        1.235594869707014,
        1.4478278457617575,
        0.9953155820110294,
        3.9797526051438674,
        5.867083948051772,
        1.3300707331239936,
        0.9443468170350161,
        0.9648293105624509,
        5.174147141324413,
        2.7001986115694088,
        2.784988567132402,
        2.8797788413171896,
        2.7942531435575053,
        2.299513380045599,
        0.015300939517905848,
        5.88660653473953,
        3.7745879567416005,
        4.946815139537676,
        3.0214871145996813,
        0.7117183602141965,
        5.0333480744185515,
        1.913129841913947,
        2.6489665126011115,
        0.44178767855880446,
        4.058703747062743,
        5.233134933946391,
        1.6504269474443727,
        1.8509961931939016,
        5.775087937537452,
        4.229439343100324,
        4.518926614060816,
        5.953647701742536,
        3.236533056735113,
        2.792056733183808,
        5.337483398206057,
        2.997227307732946,
        3.662011816942157,
        1.6200743003581246,
        4.047273325342029,
        3.2937018210248006,
        2.9998157520883955,
        1.2017963104330134,
        0.5796786262117077,
        4.0298627618309775,
        1.7540690889110726,
        3.520738061234812,
        0.40278527701795797,
        0.7521235172352873,
        1.8992767823290522,
        5.027241231508087,
        2.7927999234011702,
        1.8053833185188894,
        0.3018065891699853,
        3.1222293095102236,
        3.4279538466199924,
        2.7375631501561464,
        2.119389868468811,
        5.988662067848885,
        1.2546770928318864,
        3.5468846304452657,
        2.0441842323330914,
        3.3865082579314527,
        1.8934360076339072,
        3.6782716007709917,
        4.021298842829857,
        2.620086313374151,
        3.2673303299417213,
        5.129217557421305,
        1.859337195023055,
        4.110616633046522,
        6.116831456694935,
        0.29502491952545706,
        4.479433930680479,
        5.943119164548303,
        2.561048272546422,
        1.4198560976378993,
        1.4100429992865635,
        3.8682112832471374,
        3.968549786491828,
        2.403537604900506,
        5.151996949236972,
        4.8074704160215544,
        0.2211838077496684,
        4.887001408667643,
        4.266930926942588,
        0.46964992406542416,
        5.191865384058335,
        0.6523415899883923,
        1.5173852209834504,
        2.176737955316777,
        3.8089523514057326,
        1.8250752072399363,
        3.6472208432139155,
        0.8127932729752163,
        0.3130604733992939,
        4.765941702986095,
        2.7989891590270295,
        1.450100015033543,
        4.3878667864201395,
        2.243061057034572,
        6.048232052097172,
        1.040633077549686,
        1.3222581695180693,
        5.910397867151212,
        4.948953163054146,
        3.380044390951778,
        5.27930545928585,
        2.6641632707866307,
        0.30497494497547056,
        2.6408033924554393,
        0.0204959506637158,
        1.6278920502544683,
        0.8752147365334321,
        2.260202570811894,
        3.667234920715741,
        4.921854635335519,
        4.314368687097494,
        5.972762563735019,
        1.3962468907933732,
        0.8436967883301026,
        0.5815514890312252,
        2.1519235151125096,
        4.641987618848027,
        4.76363573156538,
        5.151521413015785,
        5.210139851567459,
        3.413216297753876,
        1.2049237358143292,
        1.6141243844460704,
        0.9766886905731833,
        6.227327272752014,
        2.7986662062647913,
        6.234060764912422,
        4.392075113576217,
        4.19691481371946,
        2.363464298915866,
        4.918728528782684,
        4.1123743381581805,
        0.2033925310495361,
        3.9066864165782875,
        1.8734484720553006,
        3.5802320650436843,
        0.046755629550191725,
        2.597328162185515,
        4.296301909162972,
        6.1147297240654055,
        2.7238546968562436,
        3.9651024367733854,
        2.227098178033736,
        2.779437493570197,
        5.59626534943499,
        6.160415388997826,
        5.185122560723034,
        4.486887654239127,
        5.373879142294561,
        4.4047384459044245,
        5.068714171205917,
        1.3998500820558106,
        6.189085629623574,
        2.3857597210580717,
        2.1431389587606193,
        1.9715285174581638,
        6.0462977471842425,
        5.4991813836200505,
        6.01359030794336,
        3.0370785139250787,
        5.190225763693879,
        5.670927205814436,
        2.4504290726321925,
        2.7969726835917696,
        4.144625152485144,
        3.708406017766317,
        3.1290199923119997,
        4.753645139838876,
        5.458377968500385,
        3.841372022743395,
        4.021258046122392,
        6.043621928045907,
        2.5960348436956924,
        5.32744943753425,
        5.086488772694603,
        3.637044960677068,
        5.147402749866046,
        0.22403501624284797,
        3.3882256611799284,
        2.8591281609502395,
        3.902364507943279,
        0.5745960657773739,
        4.887382277538547,
        5.1320823160352695,
        2.4355687717860177,
        6.076991794345863,
        5.258172158004006,
        5.943512806970549,
        0.7298794996543284,
        0.4987700002964351,
        0.6450466895550001,
        0.13351934727482773,
        4.385235740606146,
        5.778963565967335,
        5.187407095850284,
        5.077862405791192,
        1.4137083946277906,
        5.081909504480317,
        5.737094843882462,
        3.7118273712978427,
        3.580516078477862,
        0.9295891567847645,
        2.219775779631052,
        4.038758129854545,
        5.4425847593319086,
        4.19447967304762,
        1.8574407323463542,
        0.2463708696484456,
        3.605247498179498,
        4.998909069906156,
        1.5974850978799775,
        3.7447168197783545,
        0.7384922064305518,
        2.898798396753217,
        5.268157534526346,
        2.578911737027856,
        3.103636331350938,
        0.0753106073207873,
        3.4327805079478053,
        2.6862818792472765,
        4.511199061180499,
        3.7456443548871388,
        5.7430462699870235,
        4.516466268264021,
        0.4074786507883868,
        5.019855072754959,
        5.250938149994783,
        2.708357918613283,
        1.5386451444558094,
        2.996347092164994,
        1.3111389800728275,
        1.319161372610837,
        5.345642064916786,
        5.444300230273401,
        1.2398134015204152,
        2.5002118719973985,
        2.176379049088484,
        5.928050227633327,
        2.0679517711281443,
        2.1344615976399135,
        5.753303543914984,
        0.5857189244677123,
        5.365165671057449,
        1.3980431139593201,
        0.09915961543122258,
        1.0449786188191448,
        5.341037953624077,
        2.6238613088297718,
        3.322910612346679,
        3.1589176188262202,
        1.1441461174819185,
        1.9131202861103347,
        5.9685842132230515,
        3.308624375682839,
        2.817503740702484,
        3.8104072077946456,
        3.682725137025708,
        1.1329214763786513,
        3.6655523486949133,
        1.5052724161613307,
        4.764356598435597,
        2.4588792804152506,
        3.6423296394793496,
        1.6337607005210562,
        6.0738418239748695,
        5.9729416205356785,
        4.619452728352508,
        3.4552299379997073,
        3.8522004197307482,
        2.2161820324099377,
        3.974837144075541,
        5.375609440065874,
        4.1150931526190275,
        3.0796538758645693,
        4.354959973445943,
        4.244088986109332,
        4.949088071688088,
        0.7291262328494961,
        4.375932213106304,
        0.5677437168520246,
        5.484852305095802
    ],
    "e1": [
        -0.05214400587808578,
        0.1051451914141826,
        -0.09268364779386348,
        -0.08010480326803163,
        -0.13344656036096314,
        0.15490500303839438,
        -0.019359129579906747,
        0.039287881707226156,
        -0.033021109204656944,
        -0.025637996340778083,
        0.014451454596975534,
        0.00844061249459463,
        -0.04156754319038618,
        -0.037112496671301246,
        0.00672286255817066,
        0.08371995609775118,
        -0.021280297977118768,
        0.22967048465618828,
        0.004375269286195395,
        0.09943888955259926,
        0.12705124390894235,
        0.03853968603793066,
        -0.007174266334159409,
        -0.04191386926473393,
        -0.11558643718376602,
        -0.06376006380958155,
        -0.022022093641473017,
        -0.0010402797874675485,
        -0.13600640515192056,
        0.03073765944534699,
        0.14132780395376054,
        0.060667115545574635,
        -0.08872815530588989,
        0.19802039411705877,
        0.037818915050201254,
        -0.060392483996426945,
        -0.053545613909211684,
        -0.0718740221775909,
        0.013292347401459572,
        -0.02553514254228105,
        0.012722722473307368,
        0.08185665876667945,
        0.026989118752314314,
        0.05467492216474673,
        0.09820180942891471,
        0.16128286965561137,
        -0.13427154728501473,
        -0.023779025557129838,
        -0.06874302056088646,
        -0.02286427381759559,
        -0.01265569296942768,
        -0.104651247539413,
        0.11117018548257283,
        -0.0857229375073482,
        -0.03696526978620607,
        0.022381218351432516,
        -0.10207555689477989,
        -0.04851331319523148,
        -0.0600983815121895,
        0.07060515767647614,
        -0.018087599782687112,
        -0.010650962742779919,
        0.1337458198433,
        -0.009477992220405263,
        0.2000543364563311,
        0.048953998435711105,
        -0.057375470839416305,
        0.06586414353066965,
        0.12297586299354724,
        0.056716850140305274,
        -0.10857176161252881,
        0.056107836250479895,
        0.172979483482208,
        -0.007439466912135334,
        0.14924513903773873,
        -0.04771617995363547,
        -0.06455529167369248,
        -0.06517440732926667,
        0.06524934261095375,
        0.030000991580556177,
        -0.026476348047520387,
        0.05318326302601799,
        0.050579584765173206,
        -0.03222226097747249,
        0.03378683241509951,
        -0.0927080938672147,
        0.05937640031385262,
        0.11887317826658665,
        -0.02830135128294182,
        0.1583403856519035,
        0.15964110217561447,
        -0.07811208614000247,
        0.13459132543396216,
        -0.016319126658610808,
        -0.11284489391712321,
        0.06570091257261859,
        -0.021980675024678712,
        0.08384313208696616,
        -0.09465898726584825,
        0.0472500003739556,
        0.26400825487826657,
        -0.08452161588535968,
        0.11154042930804761,
        0.05174963156825148,
        0.039672104474206486,
        -0.08650451959796446,
        0.08478133074722109,
        0.17430271890184554,
        0.050426510922425456,
        -0.013412515638723145,
        -0.3819238307413268,
        0.34953208866381563,
        0.011866600325285614,
        0.062406308179748314,
        0.07392526062286163,
        0.03921364006231507,
        0.028923146705972916,
        -0.03618842081618549,
        -0.0178982195306408,
        -0.10621321213169811,
        -0.057859712491310604,
        0.15194738080751585,
        -0.0664937744049065,
        0.08752376379888635,
        0.19196125364795907,
        0.23564176207122237,
        -0.23377897844534098,
        -0.07376067678869021,
        0.021604048422111284,
        0.014390019795500279,
        -0.0400702346694595,
        0.03276294144580408,
        0.0433427899863802,
        0.031101255408946916,
        -0.18067458111284945,
        0.026543896578576386,
        0.10691834357584948,
        -0.0037264612801590317,
        0.06210369467221817,
        0.048809254739994125,
        0.20941270779589782,
        0.05386520313967338,
        -0.019186670183217708,
        -0.008471693545121107,
        -0.02799311515728458,
        0.07278069880293903,
        -0.023229107602900617,
        0.09106042438669534,
        -0.03796655474360222,
        -0.15321216793338888,
        0.022550468989508885,
        -0.05976997767592275,
        0.017764230234248436,
        -0.0745995014877652,
        -0.14067026316907702,
        0.08712114069982277,
        0.06040850445982948,
        -0.058330015869758216,
        -0.07343119062569906,
        0.1175920941045568,
        -0.05933726905609775,
        -0.10113840177654862,
        -0.053939704724159265,
        -0.0381565531257994,
        -0.026844347737259293,
        0.07205909312469708,
        0.27858057536063174,
        0.07645651173960262,
        0.013969506658341747,
        0.017448481774021845,
        0.021310994913352393,
        -0.024549561239884506,
        -0.07485063792739291,
        -0.04065798162438285,
        -0.029241805032256197,
        -0.07077942652294049,
        0.019241990733666923,
        -0.05263832164374511,
        0.04322965015844145,
        -0.005899626720192762,
        0.008997133832633232,
        0.07717739970103003,
        0.03722456840919435,
        0.1275022881429315,
        0.0024275644920863267,
        -0.22043689410626766,
        -0.1615566874030887,
        0.05186385476564189,
        0.04851549819437926,
        -0.052994078720535236,
        0.10378029616928655,
        0.0775119468615732,
        0.08165458162886895,
        -0.016844610274793226,
        0.08830370093442823,
        -0.028983177784495,
        0.028521910719341112,
        0.011246243899214888,
        -0.06318195567943694,
        -0.1552551832846629,
        0.0029745972625102126,
        -0.01147152996185804,
        0.015663989263942708,
        0.031467690470048056,
        -0.047233851799031085,
        0.0379465752458623,
        0.0831933648136715,
        -0.11045477475847539,
        -0.06389033911803883,
        0.04858168761780015,
        0.010506491422546406,
        -0.050618393612715334,
        0.01124141183305631,
        -0.04990907115535991,
        -0.023398810272497485,
        -0.018553074553288796,
        -0.002416255549407687,
        0.026495445504151425,
        -0.05425969267284721,
        -0.031173511784085048,
        -0.10888649991722858,
        -0.04068766871169955,
        0.11288343369724033,
        0.06163689526226087,
        0.12179842437985314,
        0.12528701875268838,
        -0.04147536376264524,
        0.10173252806845742,
        0.06922551831462323,
        0.024229051201990936,
        -0.05599322639996719,
        0.1912843160683653,
        0.031174077528547152,
        -0.10810185478745757,
        -0.13777570093084332,
        0.12706272992618894,
        0.030347839163948256,
        -0.009555575261506197,
        -0.04753072637771051,
        -0.07839720963986206,
        -0.1448817340258683,
        0.043099068508875696,
        -0.04442454501463109,
        -0.03606884829103969,
        0.03001333984254788,
        0.3828672669070441,
        0.053546729349503275,
        -0.04784711215310434,
        0.0885624360184742,
        0.10482957659364944,
        -0.22736431207488264,
        -0.025452569101011346,
        0.028247614182723584,
        0.12584633866831363,
        -0.029556257581278122,
        0.10042253655148389,
        -0.006847036132990861,
        -0.18868255745349477,
        0.09308097111136755,
        0.06409849815089844,
        0.007044915663008389,
        -0.12608776700546437,
        -0.2250849957967314,
        0.1600828586208753,
        -0.04765244401557585,
        0.10661378178976749,
        0.08261837134582947,
        0.11045522295866754,
        0.06270393505661374,
        -0.04506149618674458,
        0.08028404989292866,
        -0.2837498122078323,
        0.13389213193686636,
        -0.04044223009857542,
        0.17142847679634363,
        -0.10004318218288356,
        0.029686188213950755,
        -0.02883113825152164,
        0.10640456890078977,
        0.06900847992418135,
        -0.16694654153747354,
        -0.16299764174473552,
        -0.023620221741171493,
        0.10054269728911878,
        0.2070292481314048,
        -0.10340235852531716,
        0.06314131128642132,
        0.1545615523959302,
        -0.30934756950364534,
        -0.11297660796203705,
        0.013785734704941807,
        -0.006358953638062087,
        0.025985662216173096,
        -0.08823740560851809,
        -0.40402281753221303,
        0.06327691643023167,
        -0.07466566140927355,
        -0.025261471910198955,
        0.08740957215304172,
        -0.07290879353760553,
        0.0173103503526879,
        -0.08046738020212842,
        -0.009431800575393045,
        0.010119915052344202,
        -0.025481726990908653,
        0.06565320244480186,
        -0.008396835500822425,
        0.27587850137704417,
        -0.3380550597406755,
        0.07938525033820003,
        -0.024370568075643025,
        -0.05669766877289968,
        -0.019134124923954485,
        0.023681881617620526,
        -0.05341720935817588,
        -0.03615610618588633,
        0.18251402056188484,
        -0.15280263490955986,
        0.19835615897242792,
        -0.028004967703893106,
        0.032593169385500706,
        0.1339739559221364,
        0.022034343764128394,
        0.14278817334474833,
        -0.1737450136039556,
        -0.0031697325484523263,
        -0.007934077088165473,
        0.04893775783205691,
        -0.08564950755481737,
        -0.03660255609516649,
        0.14729221861487884,
        -0.03307398947981186,
        -0.02536999396794165,
        0.0247920229601532,
        -0.041258639658226355,
        -0.12977421255365174,
        -0.009991859962273164,
        -0.2773034238972613,
        -0.09360075396683407,
        0.08322961402959854,
        -0.06564289456708473,
        -0.14204622623467764,
        -0.01623236839132912,
        0.02854629467431813,
        0.03310110419621583,
        0.06896030834867485,
        -0.1148496950486055,
        -0.03443975465141386,
        0.0016322193134011473,
        -0.18673901251922204,
        -0.05325744864102644,
        0.21224597922231367,
        0.012862289258696955,
        -0.10272447377480584,
        0.008655919441186469,
        0.14836858146528092,
        0.04314526692862005,
        -0.04683000134052415,
        0.2424941890622319,
        0.09479294486179572,
        -0.0031118762539812275,
        -0.033822088842205264,
        0.08786426905677919,
        0.029260814373610656,
        0.11171032839425081,
        -0.06683193931476847,
        -0.2866045740118414,
        -0.031942438359414196,
        -0.024297021527249395,
        -0.06999450341743797,
        -0.041734571359845624,
        0.15018801189020367,
        0.008573701280632732,
        -0.03891883609730593,
        -0.10158009884169315,
        0.04324267547157024,
        2.1647029510066863e-05,
        0.09284881046995974,
        0.04034113796085064,
        -0.09563668552421989,
        0.14917955113423922,
        0.018066236527840826,
        0.029495899789781704,
        -0.037432600858420664,
        0.05536072874571939,
        0.16455153351794816,
        -0.4352768137626399,
        -0.01114347563734658,
        0.0024614720143849664,
        -0.010502384754665047,
        0.1505754323565064,
        0.03764500249039742,
        -0.026992639386257202,
        -0.06002302940755524,
        0.046264880477115355,
        -0.045616630194313806,
        0.0540052588676414,
        0.03655066698292705,
        0.38548464792307646,
        0.002883911558133284,
        0.05220988371931577,
        -0.1393943077588428,
        -0.031871022540646256,
        0.04118859008511239,
        0.08323621006734859,
        -0.1624543414096984,
        0.2393151979910136,
        0.003202391902193407,
        0.05069719075858139,
        0.008800366457085066,
        0.12706061879882774,
        -0.13971636983385854,
        0.017265305712240508,
        -0.08066846632810544,
        -0.06858519032422684,
        -0.013330179268698322,
        -0.04504232588855545,
        0.1084331831510203,
        0.023019429222627397,
        0.08449732153326585,
        -0.044394230707899975,
        -0.018338259392196007,
        -0.011950897411902318,
        -0.049455530803259005,
        -0.04827200190104849,
        -0.14230067437603341,
        0.10528435427853966,
        0.024676750546025986,
        -0.0213901087178904,
        -0.1022787460249948,
        0.02439161243346693,
        0.016547502828658568,
        0.11078695677080133,
        -0.03444400424268842,
        0.03505158711049533,
        0.02937933313474086,
        0.15620519924053947,
        0.2091112332134624,
        0.10656187593224636,
        -0.21835296869375695,
        0.06996618665586593,
        0.024176675264099338,
        -0.2851807681016666,
        0.01708266874218291,
        -0.2547278993176819,
        -0.04802802798081226,
        0.07526635648889679,
        -0.10393909237976308,
        0.010690380019554399,
        -0.06378546508729697,
        -0.02488582075285569,
        -0.017274839639689146,
        -0.01146414491925577,
        -0.13238009232554293,
        0.015807790015557155,
        -0.006065465664671534,
        0.05512614325288837,
        -0.023261818070255673,
        -0.05257380398260971,
        0.03043490912949757,
        0.038961231687195085,
        -0.077436652292962,
        -0.1166395155730415,
        0.10736154239924853,
        -0.04059090160339225,
        -0.006829931022823084,
        0.041634836073656166,
        0.16228712324829328,
        0.25501115331227747,
        -0.05085230893942086,
        -0.045791073613618186,
        0.26547204244969513,
        0.017280956327161416,
        0.07063967589508417,
        0.01987562316824596,
        0.06043380184664498,
        -0.053536950086973,
        0.10125615835698266,
        -0.07410608672438473,
        -0.18260501322250508,
        0.0376135335257067,
        0.02320422768649487,
        -0.09389569106484984,
        0.16772161718485162,
        0.04839371946158625,
        -0.05372906731250493,
        0.047390189630226856,
        0.04385986956229239,
        -0.024859159003027785,
        -0.008449738451870368,
        -0.01592039693845624,
        -0.005520455094587467,
        0.011032481737580157,
        -0.0377382505604056,
        -0.16102780230195668,
        -0.04754053635602072,
        0.018242825556114565,
        -0.0727263363981154,
        0.029754476051457007,
        -0.00444194386966803
    ],
    "e2": [
        0.05084882676978765,
        0.04865720325007944,
        0.05151581395084989,
        0.03735089380306966,
        0.1888397547554128,
        0.12787411580318808,
        0.1065191546399102,
        -0.054789089568022,
        -0.009389797068438325,
        -0.011434021981242087,
        0.02229765235738569,
        0.22637975038789976,
        0.14352507461416725,
        0.02980151356020145,
        -0.03708075863086408,
        0.006555293552931817,
        -0.021487209764037438,
        -0.06456672639198047,
        0.061291334867120635,
        -0.01989263782228974,
        0.10133370948637964,
        0.06787494341200331,
        -0.27205671023305245,
        -0.026925293862547325,
        0.0328193558109447,
        -0.028980835164718173,
        0.003909903600051058,
        -0.08879418592319296,
        -0.11207548111662541,
        0.009375302633673586,
        0.0804034536761151,
        0.06768796721764749,
        0.0022200153325455415,
        0.021445060144389863,
        -0.0034281887387355766,
        0.05806717772591964,
        -0.0989871012113111,
        0.08914931860793571,
        0.09782530115184085,
        0.1053666811732705,
        -0.007992243008993828,
        -0.004961787306961173,
        0.16315222944367672,
        0.17525297552219773,
        -0.07462581352511638,
        0.16321671112167024,
        0.08873634693756946,
        0.15929102116292154,
        0.10146604929478856,
        -0.053634302686572315,
        -0.007127641969678476,
        0.16841192334251126,
        0.0444197282907555,
        0.034526750541007095,
        -0.02998791016766789,
        0.028790115934907858,
        -0.0767308688003118,
        0.07300227196044626,
        0.02559468996290557,
        -0.18967382688010925,
        0.12792919760390992,
        -0.023134490216545227,
        -0.017778102227251194,
        0.05096359367224335,
        -0.020537765567037156,
        -0.18757135268942396,
        -0.009611479838553927,
        0.020611990071252174,
        0.0792171807161826,
        -0.01745478478294739,
        -0.0037544727108685446,
        0.08259940069365812,
        0.08553924581675718,
        -0.1355713172274962,
        -0.11358838909572395,
        0.02041964246618004,
        -0.04755111988589578,
        -0.0677100326625845,
        -0.055261523665236525,
        -0.13507961656214879,
        -0.015634902835238336,
        -0.05651443293333627,
        -0.07791434384372913,
        -0.07734995986062373,
        -0.04385545200823457,
        0.16635061146950098,
        0.09210165689193034,
        0.018683721381922706,
        0.07463667085988801,
        -0.01159888406706456,
        -0.07001184585716635,
        0.03879051855326992,
        -0.025062114605546904,
        0.04498966921170882,
        0.11921672585982387,
        -0.030695490953357243,
        0.06129808816398445,
        -0.16702437098122944,
        -0.013275146831654419,
        -0.13772477419216447,
        -0.16798935414086644,
        0.033401691517147156,
        -0.004896612588509085,
        0.18609740975325184,
        0.03708639725279082,
        0.03784471780940045,
        -0.015332354235211976,
        -0.1179452126352777,
        0.015151658511698538,
        0.02189256713052933,
        -0.10235782387823272,
        0.18555782585526337,
        0.02771443197610968,
        -0.07359914847814232,
        -0.03150360273808468,
        0.14356728225311172,
        0.045368073277827485,
        -0.019505156025865007,
        -0.0779708211425871,
        -0.15283753580142873,
        -0.028758050808726603,
        -0.07641514041065346,
        0.01615371699878999,
        0.008336776524460979,
        0.033784057979757046,
        -0.11588209192970707,
        0.006239151543671118,
        0.043995636392084814,
        0.026627256163507324,
        0.111574263437717,
        -0.0018391617689012601,
        0.0358651870388612,
        0.03385589735794149,
        0.020350001690453742,
        0.028168145864043245,
        0.005119883449334681,
        0.027584775349180163,
        0.11624786667397186,
        -0.0126539319389799,
        -0.04213031096320897,
        -0.03346076369163337,
        0.23391294261038556,
        -0.07797348972775743,
        -0.05054416772547788,
        0.009360838706834131,
        -0.10764162974251543,
        0.052478065179892,
        -0.06956716851621816,
        -0.08333251980988832,
        0.05673853839473032,
        0.06327683755894019,
        0.035190730549649864,
        0.06210009276702041,
        -0.052291398337241654,
        -0.0262368292023673,
        0.03592720047775574,
        -0.001473945017794939,
        0.019756734458095573,
        -0.11725431044200306,
        -0.07369813332179605,
        -0.16025157456377428,
        0.02185196614440263,
        0.025945849867268063,
        0.013697656743694967,
        -0.07543923348541733,
        -0.04005394464842535,
        -0.013761256165770175,
        -0.032517741333132455,
        0.04295768696838462,
        -0.03887126235613431,
        0.04765148694961788,
        0.008539963772142152,
        -0.008463154039210465,
        -0.09031317883742783,
        -0.003905737751864402,
        -0.126248179585346,
        -0.03438392573885259,
        -0.012980337782875835,
        0.08527045678324204,
        -0.05743350300884586,
        0.01016274748048632,
        -0.0037630533500360767,
        -0.22179783217488117,
        0.2300535902320551,
        -0.0805155622932129,
        0.13232551854836314,
        -0.12883532266127098,
        0.06283287349276422,
        0.06649065214768354,
        -0.04417034629564982,
        0.001869535645615539,
        -0.09801189870257625,
        -0.028207442648790954,
        -0.11479937950563812,
        0.02345994840733711,
        0.12683888274192082,
        -0.020837446446250265,
        0.02331494440257091,
        -0.028480229295155132,
        0.24510087102221986,
        -0.10139990731389278,
        -0.0466526847153954,
        -0.08879472756276875,
        0.24308783207039855,
        -0.06565179581637941,
        0.17545379020780794,
        -0.04189898277011594,
        0.12333527144964532,
        -0.1408696597917987,
        -0.010053386796162099,
        -0.10148730237046664,
        -0.2007975967503133,
        -0.036757125612947666,
        0.03957341129962949,
        0.005873532780545331,
        0.04156392492769695,
        0.02281272538472823,
        -0.029099441201831548,
        0.028348342740021525,
        0.0947357817462247,
        0.29028309804703567,
        -0.05382526832229786,
        -0.13732893190076986,
        -0.05332346164345647,
        -0.0703250381889876,
        -0.10439326998525567,
        -0.3642972475319436,
        0.003114178695486367,
        -0.07030823567100901,
        0.07701304463935646,
        -0.02836185256342356,
        -0.04685326318981819,
        0.2100175489899183,
        -0.08080933811903682,
        -0.11248140902334193,
        -0.191613126313118,
        0.036979131748790785,
        0.03543127967722234,
        -0.08125146316780253,
        -0.012592281525399828,
        -0.09091423399491161,
        -0.06957584370768936,
        0.06425766620168648,
        0.014696777362557546,
        -0.023249057854692112,
        0.07358564837991177,
        -0.04501689482520943,
        -0.14409014140719506,
        -0.026305786169623285,
        0.17893262900424856,
        -0.022480940145987137,
        0.10375436804754254,
        0.008868742382076114,
        -0.03667237011371898,
        0.026879312114036023,
        0.23014575900691905,
        0.032808505094835974,
        -0.07243415906756559,
        0.08816662565263818,
        0.06673814406345921,
        0.10570378965201313,
        -0.09724477503084406,
        -0.16401093720724702,
        -0.13417652405579802,
        -0.02415631904939184,
        0.07350532790298682,
        -0.003201136371581264,
        0.07122330919779155,
        -0.06561218437960517,
        -0.08792233314202304,
        -0.053643838139436864,
        0.20786058322578288,
        0.14081224195515793,
        -0.056170064579791915,
        0.09140075295309896,
        -0.07531073015022471,
        0.05467260228192888,
        0.15103924265331675,
        -0.18252976941598562,
        0.017729248722377723,
        -0.18389075117854511,
        -0.10611235812314503,
        0.061398319533162764,
        -0.03474283678781399,
        0.1386325462180966,
        0.051993944506839314,
        -0.051073755841260456,
        -0.3559000677083584,
        0.09633016760986116,
        0.03762825522606517,
        0.11672574058688044,
        0.07632892682081373,
        -0.2736190671457095,
        -0.10656736601764069,
        -0.07776984236207828,
        0.029972764292510473,
        -0.02718952412876519,
        0.031246282108006476,
        0.11950843076895877,
        -0.1039080496932304,
        0.06350603324072941,
        0.008628548590364217,
        -0.02514057843664393,
        0.0420676880602446,
        -0.014205215545806487,
        0.10482560458747134,
        0.15310089289496057,
        0.19951264665741372,
        -0.03634662845916062,
        -0.06488234956917045,
        0.005999868857102301,
        0.043016386513444464,
        -0.08311632461757953,
        -0.012026803078111723,
        0.09539201198620001,
        0.019615131745689,
        -0.16852701902938874,
        -0.0782208529443252,
        0.10248693241271935,
        -0.05995803289127029,
        -0.04604896255750091,
        0.09362693232358828,
        -0.0344358962904607,
        0.005856439341896512,
        -0.019926883323671263,
        0.017455382430905438,
        -0.04081780657786779,
        0.08556842232585393,
        -0.03813898411348676,
        0.037390046413948184,
        -0.10534135928326599,
        0.012039184552801365,
        0.2165996367439584,
        0.057403351503891274,
        -0.09530781281680271,
        0.0183942815168168,
        -0.0010277018867493044,
        -0.3342612515270957,
        -0.1443422799603553,
        0.05025839703793516,
        0.0589516062845532,
        -0.012340078009764574,
        0.04033802276035481,
        -0.0032024134718496764,
        -0.027089540451481594,
        -0.0067971720196769005,
        0.08562274390750702,
        0.057474018302372226,
        -0.11225221711725296,
        -0.08175809595775195,
        0.13699811178065985,
        0.09143859690770341,
        0.3165623690040054,
        -0.07108042253838957,
        0.010412924420772185,
        0.01391471493231903,
        -0.08241754706082945,
        0.0514295427944377,
        -0.084937305041003,
        -0.10479628804718671,
        0.040746723534726075,
        -0.12807167499103772,
        -0.07773553199527684,
        -0.1466389030375543,
        -0.027994198350832476,
        -0.09256692705133891,
        0.13880038221606472,
        -0.12624630312998775,
        0.017174078887470627,
        -0.06048558594172368,
        0.014851981882525334,
        -0.028603792984811884,
        -0.14482732425885222,
        -0.08573895030441897,
        -0.10489770163687094,
        -0.022171568621169032,
        -0.007763002037045672,
        -0.05555414607088206,
        -0.008557436050951895,
        -0.13535316156957383,
        -0.41344744188810023,
        -0.09472011119410159,
        -0.024306364889601667,
        0.08049790128189924,
        0.11846240624415127,
        -0.004138573679880666,
        -0.035997429934869325,
        -0.14108884970412658,
        0.014233826758183653,
        0.055043796080586176,
        -0.0782241519648929,
        -0.07236569580150855,
        -0.07614349463165143,
        -0.05571572531757449,
        0.07063192899675078,
        -0.054073547149243735,
        0.02595908416112682,
        0.01964929823409556,
        -0.24433453915057357,
        0.05850611281800909,
        0.11641050522674497,
        -0.05088077668891408,
        -0.03551249690734094,
        -0.2572748201058635,
        -0.03641351981401346,
        -0.31263314091795336,
        -0.19326583803855574,
        0.028722052962861334,
        0.07853061237199889,
        0.030523384478336295,
        0.034760305173188864,
        0.10716552957247344,
        -0.027395156611557562,
        -0.11281401720013698,
        -0.061495137158957214,
        0.004331482427162598,
        -0.041048540413376876,
        -0.20898663594346023,
        0.05014943400049682,
        0.10176638251909934,
        0.1496511059239058,
        -0.06553701494507679,
        0.052569833656070264,
        -0.44612589187309504,
        0.0814547986586114,
        -0.09187192785959812,
        0.05652875807175608,
        0.03290332602952078,
        -0.013802313053048987,
        -0.005464578888624485,
        0.06391862605562151,
        0.17587245122966805,
        -0.05846613749609709,
        -0.06965047407654054,
        -0.07341621514598268,
        -0.002234556903608823,
        0.02370736964222651,
        0.13771422172586784,
        -0.13725390792177272,
        0.09293130597286872,
        0.1843736340733644,
        -0.04527009257360303,
        0.1178406270841574,
        0.018123640087684502,
        -0.17991070147713195,
        -0.08924693730788578,
        -0.08857866450045031,
        0.006692756356092346,
        -0.0031958647589116654,
        0.036463102621447335,
        0.013701035539160591,
        -0.055007844317995006,
        -0.10675865529789802,
        0.10315846955540534,
        -0.0533553428176914,
        -0.016132351532440296,
        -0.0474084018387156,
        -0.03577878171051367,
        -0.11067670964477955,
        -0.05427870661004163,
        0.09231704980201666,
        -0.28506729610472725,
        0.04198374926665562,
        0.021575460979341436,
        0.0710316379023343,
        -0.02106773173649592,
        -0.0701981800279601,
        0.06157420446374472,
        0.008839656697976202,
        0.05827361460432893,
        -0.03738281504598207,
        -0.19323537512892075,
        0.0059977257293909935,
        -0.0534977679094578,
        0.08369151827744745,
        0.11370356301710098,
        0.06420407522321303,
        0.17567353947369585,
        0.009767419021060274,
        -0.01904773253008742,
        -0.18056830083845937,
        0.03625587398458793,
        -0.011887068537243405,
        -0.0746358815339638,
        -0.03458433127679277,
        0.010103377631106063,
        0.034355456576805075,
        0.2910284556925311,
        -0.08644219514826855,
        0.08803111493160469,
        -0.06385069148198276,
        0.013975178956602538,
        -0.001373710895769094,
        0.0327572247341619,
        0.21891816247684948,
        -0.024352559844301312,
        0.16141030101005707,
        0.05796342995847949,
        0.06397954909582376,
        -0.17166634327649402
    ],
    "gamma1": [
        0.027704734027732738,
        0.11772652285383789,
        0.05848565159864247,
        -0.042184308526257076,
        0.021524660911012003,
        0.024955970196511804,
        0.11107313989226593,
        -0.02906162409892146,
        0.022290440350336886,
        -0.03263853410325077,
        0.0020602498502418245,
        0.08780395796399598,
        -0.06753297469752569,
        -0.03582524094961501,
        -0.07081490504878589,
        -0.006741670603820232,
        -0.015048689912151159,
        -0.0036408066434315137,
        -0.0010440689730106883,
        0.09371137515171728,
        -0.04964071071982648,
        0.13537115212120912,
        0.0006946949196536516,
        0.0070962687160804495,
        -0.035451014994314974,
        -0.02548266096649105,
        -0.06446349240920034,
        -0.06740293179740811,
        0.02758389668956114,
        0.008793290194670962,
        -0.05188301199191284,
        -0.061686134382849846,
        0.016951769466864518,
        -0.006180284782161885,
        0.012773601107443576,
        -0.02966505926245574,
        -0.0024151933773005896,
        0.016850564394370642,
        0.05194698453651136,
        -0.01887534724129859,
        0.0057613914536983205,
        0.0524055203287285,
        -0.11439965169076137,
        0.015135200158695523,
        0.08134443889269267,
        -0.02849367054989546,
        -0.06804846762583666,
        -0.03772854602560362,
        -0.014186229065644904,
        -0.038326995098405,
        0.024424946950148303,
        -0.06594921537556733,
        0.01152195678774356,
        0.007128277076069773,
        -0.02098098666785579,
        -0.008482027320422615,
        -0.013652492754105766,
        0.06227532292583511,
        -0.04464513050221482,
        -0.15381812705981335,
        -0.0026479134302234233,
        -0.006190286683646855,
        0.0881787150095466,
        0.002728917907516084,
        -0.09227724346133616,
        0.022442154393421183,
        -0.013761848038275324,
        0.01964748741826568,
        0.06141556298532639,
        0.0680040158870243,
        -0.029183674769457477,
        0.052817054031965044,
        -0.11925670123671382,
        -0.03483669747934243,
        -0.040804938171842026,
        0.028843817473482553,
        0.040195697728688175,
        -0.038186974744518716,
        -0.035542652090558874,
        0.03681144036956404,
        -0.015603486576620713,
        0.05809724849068007,
        0.04859746349878813,
        0.006110412356166262,
        0.02282656803334178,
        0.004005870517508329,
        -0.09103050293620282,
        0.025482367145705027,
        -0.058212707322327376,
        -0.07579817080531731,
        -0.05995842637944352,
        -0.05877629162725717,
        -0.06835404052051326,
        0.015262224120455787,
        0.044036806825623415,
        -0.013822281981508713,
        0.006778694807428759,
        0.047162786189267836,
        -0.00852175656947995,
        -0.058582518759208016,
        0.005909556761597642,
        -0.04561359604696073,
        0.08482139832471305,
        0.022617635718557197,
        -0.009817083356496115,
        -0.04038282542820331,
        0.06499116866249396,
        -0.018047164698804446,
        -0.05813906982489023,
        0.0500091548417849,
        0.009790260967007912,
        0.09650378851617049,
        -0.0012146026904479674,
        -0.0362981839172319,
        0.013505406508086296,
        0.025847451403409036,
        -0.05207679861944164,
        -0.033907361329560674,
        -0.07291128170014428,
        -0.07049761159588276,
        -0.055841602793239534,
        -0.014927888205907167,
        0.08401654562995237,
        0.07834265237371445,
        0.023655633412424208,
        0.0119181891185165,
        -0.04190214463440973,
        0.02931530295199963,
        0.03217695633891889,
        0.05071637377349586,
        0.07939094496233155,
        0.03375625875438656,
        0.016267967586633802,
        0.01805700346845626,
        -0.037568425315067405,
        0.03306489493917413,
        0.06016294068930414,
        0.05729560615627558,
        0.06554751454692163,
        0.051512109364807594,
        -0.04367079643198504,
        0.009776670154623614,
        -0.05265206418204946,
        -0.04122660190645003,
        -0.012768567136548982,
        -0.0336927822669358,
        0.011357409979947445,
        -0.06158524073801728,
        -0.045796976543315215,
        0.0500415436013308,
        0.010642279479017008,
        -0.02938790277965342,
        0.050442476101244665,
        -0.05272938398985665,
        -0.04071615844840894,
        0.08152482230868364,
        -0.005008165292316423,
        -0.016750379484776732,
        -0.014240754948362397,
        0.037711190357543944,
        0.044151640079979994,
        0.018651182037224573,
        -0.035338284620360504,
        0.0722940827872579,
        -0.024495351308715163,
        0.005915487087066641,
        0.06456569030249573,
        0.07132303334330503,
        -0.019764550357345295,
        0.009633394275515603,
        -0.06357597042610494,
        0.0035285804244208664,
        -0.06347248275521587,
        0.005511173598102177,
        -0.025701664067863034,
        0.012562832065779043,
        0.01888526639817905,
        -0.04054041376628312,
        -0.004236074879179804,
        0.02986325298749258,
        -0.027708136032118615,
        0.06297110486984152,
        0.015983500074382286,
        0.0964567448528025,
        0.026717158992869323,
        0.05025086595028225,
        0.017765533178881826,
        0.07112443745601192,
        -0.034709049931268526,
        -0.04220567215722007,
        0.027696247182588313,
        -0.003913337761618107,
        0.031584710784229246,
        0.018193588507377425,
        0.05945238588783176,
        0.004884414623557149,
        0.03617724594943926,
        -0.009739320942744899,
        -0.04556234357179476,
        0.034856438363703834,
        -0.00146292546823724,
        0.04056179160404622,
        0.005598554476704109,
        -0.03972054991150999,
        -0.044412473131410814,
        -0.020566164316616314,
        0.0741647870234466,
        0.03161142127391637,
        0.0034390362029363022,
        0.05797128201954969,
        -0.01494495861542458,
        0.013846247184172628,
        0.008016241096298185,
        -0.015401836573304663,
        -0.022741848932608864,
        0.021703912248013827,
        -0.05071633371242867,
        0.03273893581288855,
        0.030009627526033162,
        0.03206923307461414,
        -0.00751298983876277,
        -0.0059530326581084935,
        -0.018994288907663002,
        0.014625345691879586,
        -0.027423828217309966,
        0.005168685525202417,
        0.06580237412784394,
        0.04872664461851796,
        -0.0317078343226555,
        -0.006700952383749227,
        -0.04413835168720209,
        0.009881024209471248,
        5.764818105156231e-05,
        -0.032949646028084104,
        -0.03787695566245995,
        -0.01434787222402425,
        -0.042857116671576094,
        0.01888633984774604,
        -0.035590519284796805,
        -0.13694427509779436,
        0.07395462803577108,
        0.044061861720660817,
        -0.036750203678495796,
        0.014306443386620403,
        0.04173248725000128,
        -0.032227936847941174,
        0.02294111013766681,
        -0.03324185287478135,
        0.08353336082867469,
        0.012067742142591995,
        -0.01373034996986143,
        0.008607393022706631,
        -0.0006969084155021049,
        0.015947040818129553,
        -0.024314228954728796,
        -0.047653851846049276,
        -0.08239858867338834,
        0.026284787138605478,
        -0.014728040247704743,
        0.015177512527606934,
        -0.027637500295620083,
        0.02013349161969752,
        0.040720983408120526,
        0.015476970914714366,
        0.004144750812260159,
        0.019146572932136414,
        0.04987118949036673,
        0.08175170350213704,
        0.048456257232177086,
        -0.08391540785665044,
        0.07044212437211608,
        -0.014025827042667405,
        0.048508848909483204,
        0.008479071641410667,
        0.09475144341017416,
        0.0012695949025953006,
        -0.023294282535202496,
        -0.03446716699846407,
        0.05754134167390606,
        -0.02652894334449219,
        0.01287131935908485,
        -0.04902360540977313,
        -0.05968091778413207,
        0.06053385063821468,
        0.07712939617038916,
        0.020957700032710663,
        -0.010274066464765563,
        0.07109918013089478,
        0.015442329104206707,
        -0.0036554087565356026,
        0.030602782499024553,
        0.005185702398599173,
        -0.01774529824557305,
        -0.06630866780018056,
        -0.027870809622998385,
        0.027044547874699395,
        -0.02116623503823324,
        -0.04458702180900154,
        0.05482418399539673,
        -0.04709512604946752,
        0.014425574500038127,
        0.03317802021602671,
        -0.013047637361641863,
        -0.01285943176742689,
        -0.06917643783108658,
        -0.03879057268656451,
        0.06979480564484476,
        0.055393724026406015,
        0.04344682268752167,
        0.10742665088958354,
        -0.013091731046800711,
        -0.07808775221815054,
        -0.0022561092495161964,
        0.14389347763844093,
        -0.059042267430039444,
        -0.028297252763213418,
        -0.024338287254957194,
        -0.04282572789741986,
        0.054518094365387126,
        -0.029997859005776107,
        0.039156309133093016,
        0.05237890886581745,
        0.14515087852892883,
        0.016291252353951523,
        0.05239084259528703,
        -0.00014637089478032478,
        -0.014505338683246528,
        0.06721657901744255,
        0.014841220019723498,
        -0.02653398534862893,
        -0.002186231051561718,
        -0.02855026588187519,
        -0.03542572092037119,
        0.009632798019463923,
        0.003080790997838704,
        -0.01463397646899867,
        0.07134545114307746,
        0.11468889383315913,
        0.027434777202934316,
        0.010505280603774371,
        -0.04484708952897658,
        0.053770355256576474,
        -0.04250572536913645,
        0.0030438114984103117,
        -0.08523953236603242,
        -0.009878144100856285,
        -0.01882714357554669,
        -0.029833314439075543,
        -0.071370426033848,
        0.08646105664861961,
        0.059660813043162134,
        -0.025349580165764902,
        0.005782818195111773,
        -0.044856443876687385,
        0.006584092962238986,
        -0.06050216661945129,
        -0.03036580172021567,
        -0.04302575759362679,
        0.07661354041307693,
        0.059158046818363764,
        0.055657564775773105,
        -0.033755277776152656,
        0.0663606762088143,
        -1.4916074476534526e-05,
        0.05147553733997662,
        -0.03297130175713905,
        -0.043528250607667435,
        -0.020439167952965093,
        -0.002194689325426416,
        0.030600453984947963,
        -0.006466419204749722,
        0.06362603831621642,
        -0.05452122042604424,
        0.005989915124524619,
        -0.06863448520718461,
        0.03904708680706819,
        -0.0037379381580786076,
        -0.0035114817535082353,
        0.07529622532297338,
        -0.02225544944900082,
        -0.02336876265356253,
        -0.002859983231583909,
        -0.016709622401270396,
        -0.016271641445251558,
        -0.034310346422425135,
        0.07265296545314193,
        -0.0711063778278148,
        -0.0008139930558582157,
        -0.0013135509831092027,
        -0.03907134970293249,
        0.04482247376892005,
        -0.011052288570345795,
        0.04272496562078708,
        0.0007082815823316615,
        0.015272074761412437,
        0.067287966818609,
        0.002002403780745783,
        -0.00986846193642746,
        -0.00542912640603963,
        0.016568829071948562,
        0.01061474684260628,
        -0.06771705110507281,
        -0.018212950758539046,
        -0.02096309743683614,
        -0.04814805367714798,
        -0.04671392406506115,
        0.004481580118680419,
        -0.01737240397487004,
        0.04512127062246935,
        0.008191759257719583,
        0.08290413233993063,
        -0.0131846004631269,
        -0.05075174727187168,
        0.04651253069223691,
        -0.00502684533945097,
        -0.04616499984177924,
        0.04497820554693066,
        0.001671334293853966,
        -0.015443112271657108,
        -0.0783162230579642,
        0.037625522634731755,
        -0.013620121233677937,
        -0.0005311159900786784,
        -0.019793839277176678,
        0.08679903630105236,
        0.05278825867748848,
        0.05581046102629011,
        -0.06885008208843528,
        -0.02747965306456057,
        0.024259182254674848,
        0.004253850169008077,
        -0.05301010472965537,
        -0.03164923066116617,
        -0.03450604411515051,
        0.0002928676704612442,
        0.005283502413665549,
        -0.02964272903701387,
        0.09693640681855535,
        -0.007073465303767496,
        0.11785988790166153,
        -0.005362096178490446,
        0.011495960907061788,
        -0.0312161513407115,
        0.02369136329911383,
        -0.0210672747007002,
        0.05295107311294405,
        -0.015533385986850758,
        -0.013642051084840373,
        0.045340329059428384,
        -0.009406124760030832,
        -0.008164684651953155,
        -0.03344437889783586,
        -0.0015251896492917488,
        -0.04993616605731754,
        0.10798328886008045,
        0.08156385858734003,
        -0.0021979316202838097,
        0.03284261131480971,
        -0.02727210255442211,
        0.026661729455760896,
        0.03161781867118595,
        0.029976085780766906,
        -0.004166258260139709,
        0.1214750051962839,
        -0.004651405290193158,
        0.07083474482231278,
        0.047555546962867457,
        0.15905799508329743,
        0.0300629646271181,
        -0.0861990998340631,
        -0.04214108694039884,
        -0.04691682619770702,
        0.10464656171576958,
        -0.039642627044284666,
        -0.023350074559638567,
        0.008694105415506644,
        -0.03429057017150627,
        0.09948969906189718,
        -0.08437645368958234,
        -0.04697469772753149,
        0.02097793210049732,
        0.08836400730762976,
        -0.05552893758140629,
        -0.07422530032941478,
        -0.028709371417893037,
        -0.05619951011368997,
        0.03165002721273238,
        -0.030502399595216112,
        0.019793650307392427,
        -0.007159084149175068,
        -0.06082514841026783,
        0.0006548776141996962,
        0.08343749102832368,
        -0.04358487712183495,
        -0.052155262639731116,
        0.06651325698071221,
        0.028850236475802506,
        -0.0049505634970468115,
        0.01655714625416032,
        -0.0505951164133863
    ],
    "gamma2": [
        -0.017778448615850324,
        0.023626314034482288,
        -0.027665620491225507,
        -0.02784585645440506,
        -0.008717834410544897,
        -0.01080196778715882,
        0.06228877952258301,
        0.031165358155739925,
        -0.08698283780130833,
        0.024128297225970704,
        0.015252785217656002,
        0.038932407855539385,
        0.0005059917130817674,
        -0.016239771631341503,
        -0.04066367162419781,
        0.02390459091797649,
        0.07911313484176083,
        -0.003928039246571585,
        -0.008600550704101545,
        -0.033641453934793786,
        -0.03634300740343432,
        -0.011899938146600317,
        -0.019331452457000894,
        -0.003517756003520063,
        -0.04029208436076913,
        -0.020357028980498498,
        -0.0010032686797115046,
        0.07891084285080928,
        0.05516603565166474,
        0.010899900895998814,
        -0.04546823155629592,
        0.009614249865265743,
        -0.05387789245492702,
        -0.0756530359077755,
        0.0031693792223483523,
        0.037373479273105095,
        -0.06850556153949014,
        0.07010042322500758,
        -0.011820693879134744,
        0.09219580370353572,
        0.025455958365377725,
        -0.01859973812851692,
        0.039030129192625454,
        0.02028343641760869,
        -0.06463509730819096,
        0.09646788746770765,
        -0.08958600686004171,
        0.002371077161186976,
        -0.056073296514980865,
        -0.03617945038274903,
        -0.10231147544838615,
        -0.049612145162260896,
        0.0019389797170294484,
        0.057100688005914085,
        0.03175423990729614,
        0.04283065368760883,
        -0.009882538144643268,
        0.023738104186025448,
        -0.015221507209532215,
        0.016329724623988778,
        -0.026125350477473875,
        -0.021942653206877636,
        0.03876267302473956,
        0.03771347369587483,
        -0.08041976997962351,
        -0.007851110216496383,
        0.04395984903077318,
        0.06787247425891561,
        0.014345688733857673,
        -0.06021712814723578,
        -0.02570384760039779,
        0.07270741727990444,
        -0.03151711787397065,
        -6.043610281138822e-05,
        -0.003861817839737572,
        0.0012078624329602782,
        -0.04623870118776385,
        -0.0014261934053901735,
        0.023604636328743607,
        -0.11513934201583274,
        -0.03628813786858381,
        -0.03579431496565045,
        -0.021480971769413573,
        -0.032497721253552506,
        0.018225341609038093,
        -0.017679722489580146,
        -0.07021318677228004,
        -0.004319760637887082,
        -0.02985297522280261,
        0.010794779609320716,
        0.018207927245610822,
        0.01596693694142457,
        0.14212928344261527,
        -0.019372695604284847,
        -0.0056911970178418975,
        -0.04691536961037471,
        0.09424695568260576,
        0.05653469135647309,
        -0.12980794356960348,
        -0.03408494326751494,
        -0.13734741463100514,
        0.023064073052175303,
        0.016905141975723056,
        0.09423003187295456,
        -0.020056854392016384,
        -0.04319468751559119,
        -0.021669547828598763,
        0.020499082998157035,
        -0.005783196556804682,
        -0.05152189574276933,
        -0.08056129916463083,
        -0.03202231965860157,
        0.05562830856882435,
        0.011048502468537632,
        0.03328379404938479,
        -0.004255557466653791,
        -0.01264756446672518,
        -0.001473058123782945,
        -0.09953601978165487,
        -0.0753017878720596,
        -0.023278080143929892,
        0.04276578250203757,
        -0.033548522013727676,
        0.02415755423152173,
        0.09129476318843188,
        -0.09092801506896755,
        0.054495438257144216,
        -0.06213189396132293,
        -0.0046920872172058516,
        0.07690115917581543,
        0.13875025077677727,
        0.01845460950042097,
        0.04497251901571788,
        0.0277495059383253,
        0.06895520351947954,
        -0.017249958323518066,
        -0.011246498398685236,
        -0.04211950441050344,
        -0.010279580818797113,
        -0.018599594772563503,
        0.027773774945140106,
        0.06186822187072251,
        0.03105954113586547,
        0.03463801502895154,
        0.01605525276631403,
        -0.0046293088399702535,
        0.015155102756643057,
        -0.07657947985947446,
        -0.07458876585871406,
        0.0612971411124985,
        0.05851370121940702,
        0.08298811503208298,
        0.022377593583236488,
        -0.07060030852640285,
        0.02959310659284884,
        0.00785509787612775,
        -0.005247927697724838,
        0.012257040601142124,
        -0.07469857553485175,
        -0.050727165216126385,
        0.018617504936137085,
        -0.0806887964193495,
        0.04043982223066814,
        -0.026446523582988875,
        -0.0708769104032486,
        -0.06389852683753297,
        0.0846909142701624,
        -0.030999733072750973,
        0.11537343323444185,
        -0.02130950354298511,
        -0.011309471162517439,
        -0.023385070628854948,
        -0.07417407375380203,
        -0.08277519765753687,
        0.0034876690363006336,
        -0.017677667988046902,
        -0.03322852869890746,
        0.05189469685745558,
        -0.0043268257390104954,
        -0.03665564057347559,
        -0.09981183324069723,
        -0.04163416974036216,
        0.06739716489418245,
        0.029648803132173857,
        -0.032820700714075286,
        -0.04417566823679725,
        0.02734689595350085,
        -0.06460993883359856,
        -0.00927785235181471,
        -0.02609344902392324,
        -0.056589905736708815,
        0.051871477586810766,
        0.03529166787482391,
        -0.027788134101049095,
        -0.020463488660404792,
        0.029373726863019797,
        0.01036435102710922,
        0.014982944212654049,
        -0.04659362453229596,
        -0.03130154653057143,
        -0.026421111856590157,
        0.05636873804884438,
        0.004098264304136521,
        0.04082019910141686,
        -0.021952460883122193,
        0.01945630281497919,
        -0.01179538869694649,
        0.003129347551427673,
        -0.021780583723003906,
        -0.024322027787703423,
        -0.06047289658577501,
        -0.012492119300740222,
        -0.00499515650912967,
        0.06200965154943652,
        0.004904964810719273,
        0.037461900650539184,
        0.0432836642864764,
        0.014452027659283988,
        -0.03902088269351151,
        0.018771746479435553,
        0.041213137629741825,
        -0.01799283366499688,
        -0.027723941090379147,
        0.09945647610418103,
        0.03229746003091655,
        -0.0030493814007041074,
        -0.05892469829465367,
        0.010097622581298104,
        -0.02249682505976305,
        0.07891987753872352,
        -0.03107947224729641,
        0.04295358325485348,
        0.003389788168172427,
        -0.04691009446804338,
        0.032264943155907964,
        0.020895284934148647,
        0.03191051835246633,
        0.049770198103459944,
        -0.068591095887652,
        0.012226858727318171,
        -0.031111207489498218,
        -0.010671653021792696,
        0.03476031855300362,
        -0.043645306064720765,
        -0.027042856072864892,
        -0.007308315260783212,
        0.003679585842950737,
        -0.02519269138795809,
        -0.00740615868225287,
        0.017782342827275057,
        -0.03484061387817458,
        0.13331083925060908,
        0.08120418970904358,
        0.00964360989113202,
        0.02177908119650416,
        0.03379340922311408,
        -0.06566133687652946,
        -0.017851399855716772,
        0.048990698103790725,
        -0.04367691680074559,
        0.11320409855423885,
        0.0034316350240748065,
        -0.008806688752374472,
        0.009346318494717091,
        0.00783256658381236,
        0.05415620735513818,
        0.027536430849122925,
        -0.019837527202326226,
        -0.06845139308158957,
        0.03448164492617326,
        -0.017975617117772416,
        0.059504624465046986,
        -0.002923283205627969,
        0.03171938848639925,
        0.03816886410512502,
        -0.07148248081014166,
        0.06525060052032752,
        0.056093591741850114,
        -0.11646949747747022,
        -0.06869160063743839,
        0.045302831713727204,
        -0.12343897983144735,
        0.047988837031588745,
        -0.01340361169325895,
        -0.009430352072728585,
        0.05460790483803138,
        -0.030783680838089307,
        0.017638267811556082,
        -0.04518321720870992,
        0.06875658021969608,
        0.008647848058000026,
        0.06253793854505646,
        -0.042612616186082065,
        0.005113240800145317,
        0.0017393262129686022,
        -7.294319642976083e-05,
        0.09619844090713703,
        -0.011109007303738518,
        0.05977265158819276,
        -0.09023485257378204,
        0.06013396305440936,
        0.012887526265147829,
        -0.010885562727640227,
        0.016069627053268726,
        -0.04080782947184741,
        0.016137985713916437,
        -0.08759012813510364,
        0.05725866049156541,
        -0.0014431896343045333,
        0.05452344397715317,
        -0.04282974215603494,
        0.00759534681423084,
        -0.11059353581336338,
        -0.0017331905339642091,
        0.019161989895621522,
        0.012292811553393491,
        0.020255563357937285,
        -0.01291845307051186,
        0.0574252143989557,
        0.04638312895996169,
        -0.053603315478677666,
        -0.06893703113918943,
        0.0562491124862912,
        -0.005961265710520893,
        -0.02464716347448733,
        0.001885243338159997,
        -0.017115001212916713,
        0.04060196412641442,
        0.02307541003882174,
        0.044525694087577256,
        0.03058355883428239,
        0.00015039645693213697,
        0.07959068622434408,
        -0.06037008933581215,
        -0.043230964613070924,
        -0.005038928093973898,
        -0.0025914689367869787,
        -0.07287013215517872,
        0.03876752292441157,
        0.02321347401934291,
        -0.005590467410812926,
        0.011512014375518976,
        -0.042477000393727454,
        -0.12092172311579152,
        0.020761868335122315,
        0.012616997904699513,
        0.02539118062452699,
        0.011491092936587545,
        0.027581489071893974,
        0.023283760183007277,
        -0.016568343635335506,
        0.12007685356007206,
        -0.058012437097159766,
        -0.02575776512953805,
        -0.027100010565203954,
        0.08031257123161589,
        -0.05341586211642474,
        0.06156382958808868,
        -0.059729541650917276,
        0.013848439598601435,
        0.01993667158663924,
        -0.013539156943984474,
        -0.09671408119404983,
        -0.07382234814530955,
        -0.03640573551780731,
        -0.07793066241647145,
        -0.008327468349252617,
        -0.05923965010752918,
        -0.03869080506728055,
        -0.06317704023868258,
        -0.05212646095356649,
        -0.02169438877115882,
        0.06039454189224857,
        -0.08153903975968026,
        -0.05927333921772883,
        -0.019972975040262186,
        0.04041747256737264,
        -0.007948530604198168,
        -0.06372082218858904,
        -0.060851794433269546,
        0.023977277049074458,
        0.013145791908943653,
        -0.002783938528957794,
        -0.052535053098087106,
        -0.016046875909324933,
        0.06914741330186568,
        -0.031756864153650366,
        -0.007304221988557354,
        -0.010972765830516701,
        0.008759751655067245,
        -0.008044820942885894,
        0.06709986975989041,
        -0.061903555640085275,
        -0.023050880088770227,
        0.05871458179249797,
        -0.10288735291324487,
        -0.04566904433398414,
        -0.032522211589003695,
        -0.011376176804852022,
        0.04965884017777116,
        0.02829212637415235,
        -0.027374354899761612,
        -0.06311057419713105,
        0.03510908433727993,
        -0.012374554379033625,
        0.020839438364186252,
        -0.028938050984455167,
        -0.019845926444071228,
        0.0933097252135438,
        0.043260068093119435,
        -0.04925000406659348,
        -0.07537683649669409,
        0.01746158564259799,
        -0.07869990618866543,
        -0.03990243972539732,
        0.03332297612432918,
        -0.07511084450978477,
        0.005750356790280097,
        5.515833746321778e-06,
        0.03989316084105779,
        -0.0208479274358067,
        -0.058752056587528446,
        -0.051292631480214956,
        0.05945030105381632,
        0.04176963646284317,
        0.07196268515849256,
        0.0504449373724606,
        0.024363410842359202,
        0.006402674047703648,
        -0.06181822844072846,
        0.008454450588933899,
        -0.05002833834781661,
        0.000764175960723093,
        -0.11465155130911386,
        -0.022896820075864605,
        -0.019368167455966437,
        0.09082206994505684,
        0.0439571970901799,
        -0.06132585644833041,
        0.05713364075841916,
        0.01491664703203055,
        -0.06686349117308768,
        0.0479281302404595,
        0.022392941928669294,
        0.04637767543330384,
        -0.008857086812357631,
        -0.0164968279914385,
        0.012929790324462356,
        0.0814415117065078,
        0.012484848071195306,
        0.01562718748008261,
        0.028874438439219892,
        0.039519521858579175,
        -0.0034705786250786674,
        0.04472507008888304,
        0.036918295727855224,
        0.01319834105124968,
        -0.03191974773739222,
        -0.09793629591833673,
        -0.04442706163818613,
        -0.0809952728133374,
        -0.062479527197811247,
        0.03231029869151708,
        0.014296359038072918,
        -0.031203629829015797,
        -0.021295495687804936,
        -0.05613491956989063,
        9.877718709073592e-05,
        -0.014782772418793466,
        0.000644649070957815,
        -0.06270522668133505,
        -0.04890155905195017,
        -0.09973110482156047,
        -0.02860055719747357,
        0.03434103807729236,
        0.00429894674331549,
        -0.0010391543707060948,
        0.09837461907875984,
        -0.1418104060435439,
        -0.0026870134882706477,
        0.04929212605616641,
        0.01854186971579222,
        -0.0321250727369213,
        0.025612328232839446,
        -0.035420388013793005,
        0.009743179264587239,
        0.04047332942212467,
        0.010693701977128345,
        -0.0979610213904409,
        0.055015941154399985,
        -0.09191120696634461,
        0.053394901173160626,
        0.013716711991689182,
        0.018384953096725408,
        -0.041620318238895254,
        0.021090350415793546,
        0.061054955735122055,
        -0.061185814997653,
        0.09441813059968736,
        -0.0580619498369808
    ],
    "gamma": [
        1.5412495530357486,
        1.4653162534104236,
        1.8733322968735424,
        2.1321334580976767,
        1.863889639884492,
        1.6964852335804037,
        1.613564423321041,
        1.5637274295662733,
        1.5096828188016378,
        1.4144923914894711,
        1.424205863195183,
        1.6396031489184384,
        1.530740229735007,
        1.5761869017609307,
        1.5574854614973244,
        1.421549767082881,
        1.5406920147269618,
        1.6826226625377834,
        1.574113946861699,
        1.309116883066257,
        1.7970471709579396,
        1.5635963920297977,
        1.7041533694608395,
        1.526600991505171,
        1.5625968652008297,
        1.7098109424002614,
        1.630666013132454,
        1.786932449521316,
        1.8297419969780864,
        1.3852630261130192,
        1.8468507983156486,
        1.5984360608397323,
        1.7367691854424905,
        1.6371576436181048,
        1.7219053951425045,
        1.4739780763626653,
        1.5432895935837991,
        1.656264792436547,
        1.5771754577322212,
        1.2956439951182919,
        1.645383182311302,
        1.5949033609067784,
        1.7245644158298716,
        1.4863159407200395,
        1.3342387726376173,
        1.688463531279894,
        1.4274607896508693,
        1.7843148953128176,
        1.854220275497051,
        1.6163672316499988,
        1.6142330690428028,
        1.6503327900813096,
        1.7751760327946369,
        1.661666148528167,
        1.6555637774145087,
        1.531126303639811,
        1.286478170263993,
        1.5597324721438404,
        1.4339920559551773,
        1.6027567426712814,
        1.8203482779248714,
        1.306546237505081,
        1.6159499355284208,
        1.3949703092113928,
        1.6235706697180272,
        1.6976981362223968,
        1.5181499287096851,
        1.5159865164290613,
        1.4259972034090267,
        1.4562860260859822,
        1.7488063460167653,
        1.347900680054385,
        1.7543120788015503,
        1.5501121447297108,
        1.6075067728602452,
        1.6686653793646948,
        1.4267050060156317,
        1.2770226737479664,
        1.7926931715725856,
        1.5338157495408073,
        1.4192208745529205,
        1.5354989737883238,
        1.5772897972193274,
        1.7181446452256464,
        1.587579383400062,
        1.6874970850473734,
        1.6343326909482867,
        1.6212510507693734,
        1.9017928472749457,
        1.7362774424112737,
        1.8092265015950624,
        1.523363231087095,
        1.7134158716632943,
        1.3849119508150274,
        1.5307734034748066,
        1.7553668614787392,
        1.474631909586787,
        1.787893788826823,
        1.4359746447179966,
        1.5004422664432395,
        1.6630438138061965,
        1.50649584302022,
        1.4486473895873884,
        1.590010199045268,
        1.6253064542702658,
        1.5710371074830283,
        1.361040548308638,
        1.2320676116440228,
        1.544728051989274,
        1.704210189205778,
        1.7038867778590896,
        1.8035288360488966,
        1.455817682282976,
        1.7903469926600988,
        1.6449017899794365,
        1.499087594298084,
        1.546538168282995,
        1.5491715225695677,
        1.5510320506464206,
        1.4657084727613974,
        1.2687506976703076,
        1.7773500144608858,
        1.8217217195586686,
        1.4549797270560672,
        1.7487996202203409,
        1.6421599943101497,
        2.0533097775482334,
        1.620769513149142,
        1.6769560504563004,
        1.7540725078709147,
        1.5590861828806553,
        1.4967262367548346,
        1.0356578350233459,
        1.326512740669814,
        1.6648862096531554,
        1.4538356973613564,
        1.495013894831598,
        1.5473177237814304,
        1.2313559545963533,
        1.5526569299961794,
        1.9635034270677225,
        1.6675128500726317,
        1.6825171219097521,
        1.7603068843197485,
        1.3449829060283456,
        1.709747479645319,
        1.6610244723823175,
        1.68453664143141,
        1.1782038006364643,
        1.7192069530176666,
        1.4386555187823875,
        1.9126371466867125,
        1.566510877044513,
        1.3767095885323966,
        1.7349237386614185,
        1.37088296510619,
        1.6229410390319594,
        1.4772574894471269,
        1.6915355511839179,
        1.6236594004860128,
        1.568909570500876,
        1.7576949771087436,
        1.3778822170233176,
        1.4617330700944149,
        1.2617188219470097,
        1.4672935760944048,
        1.49462370967258,
        1.244064872937229,
        1.5481346826301328,
        1.6048873919561477,
        1.6829892396654955,
        1.5223861366878275,
        1.579118457533614,
        1.7534073497123168,
        1.311728367780899,
        1.8161623178377269,
        1.2451902327452151,
        1.5845180640306789,
        1.4861732354783674,
        1.6320953180932685,
        1.5852183516749019,
        1.3519257346791467,
        1.7621473194067245,
        1.598975305052456,
        1.4390700134374133,
        1.7992833813850218,
        1.585049163083967,
        1.970144050097343,
        1.5681511806950927,
        1.4709865845473002,
        1.8140585131438618,
        1.6675371410708788,
        1.7831838958579844,
        1.4981926371385597,
        1.4990124978108954,
        1.696584495248529,
        1.522087775393032,
        1.1428045627857555,
        1.4054009255346547,
        1.9972497296451048,
        1.1826182586563267,
        1.6403052476154487,
        1.4581750492441299,
        1.591863128478863,
        1.5439390391076642,
        1.685733388811904,
        1.6663300313044873,
        1.733351572792803,
        1.7002596174219196,
        1.3253243525326903,
        1.4857285174529946,
        1.823146020345364,
        1.3496245017751631,
        1.2895844063647113,
        1.2591554029910244,
        1.8267576321055974,
        1.7723105576444573,
        1.4921039560371332,
        1.131432655328834,
        1.4550640789488858,
        1.735432894035155,
        1.802163491220235,
        1.8411544396414112,
        1.7539091059341758,
        1.8486575772088465,
        1.4729839254036892,
        1.7971328653922032,
        1.3438377815415916,
        1.92431168424691,
        1.2790740124370215,
        1.3966836338067452,
        1.5445548557499995,
        1.4777584969073871,
        1.400101224114136,
        1.537407069185965,
        1.9199979676549501,
        1.3118010111497291,
        1.424206550531867,
        1.304628653556346,
        1.7125569506017195,
        1.6295308833855962,
        1.5271574850686485,
        1.431937841258724,
        1.4573256067784126,
        1.4134027438106118,
        1.6261444744116982,
        1.4445145574709581,
        1.5961281796292455,
        1.7740656037811133,
        1.6628603548816967,
        1.9135431263831253,
        1.5045410988707681,
        1.4994922352056077,
        1.4916800620049901,
        1.3213033860965724,
        1.7784906589466556,
        1.6253742664266428,
        1.8030818922887548,
        1.6445061643918895,
        1.5349212498212963,
        1.590011647427478,
        1.658483736636044,
        1.8216998932912534,
        1.2299959347941383,
        1.5138225782315167,
        1.9010711463312855,
        1.5052342490148471,
        1.4604316669857078,
        1.4333530983910943,
        1.8556164435699516,
        1.7220549745640104,
        1.6175447355279224,
        1.6743667396310147,
        1.3308719295935332,
        1.6613105973516045,
        1.4910846991158868,
        1.507203441931736,
        1.5085474541063348,
        1.5217784244302048,
        1.0252011752085504,
        1.7570359737212047,
        1.652784017755799,
        1.459137585366506,
        1.280130118438365,
        1.7696750848628287,
        1.6041157704136466,
        2.1086697304952295,
        2.289871148029104,
        1.864084040929141,
        1.6207673409626335,
        1.7795181491423553,
        1.409177359353265,
        1.8546724295336017,
        1.688178179104879,
        1.7961511226065439,
        1.4114412217108399,
        1.6661806787063838,
        1.5698428945494074,
        1.377585342504987,
        1.4745450505068558,
        1.2573108451819035,
        1.5898330298822094,
        1.4188184096975283,
        1.534279848109128,
        1.597422256685655,
        1.4033502330896948,
        1.831363293548252,
        1.7727578526401142,
        1.8404682025795749,
        1.6220601990854888,
        1.6188375569065436,
        1.5141272567143869,
        1.107614591030505,
        1.419815427898287,
        1.469043218953276,
        1.1998989207857167,
        1.712691628127316,
        1.5033726532497382,
        1.4421505113482147,
        1.8015521948598396,
        1.1123262163223089,
        1.579921718290019,
        1.7112226490601745,
        1.5154642924707558,
        1.7648442484897109,
        1.7098907082421917,
        1.5481758220919675,
        1.5274527755650773,
        1.7563352801654302,
        1.4284967787360745,
        1.9329099430848835,
        1.327252467748734,
        1.4937175297514604,
        1.6244721792629888,
        1.4970138856020432,
        1.5600458832011808,
        1.6883768774086738,
        1.6917084186396059,
        1.624590987965714,
        1.5236930644037514,
        1.8483055123281011,
        1.7039336399604745,
        1.5858928719441652,
        1.9294078347634116,
        1.6686985310560563,
        1.689343176644521,
        1.5796859985546343,
        1.4565148396607712,
        1.6711902261555958,
        1.649076996235085,
        1.5958661700954013,
        1.7455922714437975,
        1.778557359995119,
        1.5087676822625882,
        1.4343846306016488,
        1.9358287872518105,
        2.164662241265708,
        1.0012047738356615,
        1.6439559973149662,
        1.599642279189784,
        1.519357955863473,
        1.4702077603354256,
        1.7974265635533624,
        1.4057465981046877,
        1.7544867879497879,
        1.6147044459524666,
        1.4202479975339974,
        1.4322685295686202,
        1.3923652299278875,
        1.6854863729472662,
        1.6410067215426751,
        1.378988636803912,
        1.5555873939306768,
        1.4370106885284906,
        1.4831077671237587,
        1.2755316055216572,
        1.501752135485472,
        1.5657642689077151,
        1.6485348100125052,
        1.6223146248247091,
        1.9752729731063645,
        1.5636896008298118,
        1.3941090618050889,
        1.801408222290442,
        1.5696572994609426,
        1.44297063275927,
        1.752216264242709,
        1.556864515916381,
        1.3056394543974283,
        1.5682942559643391,
        1.6890216697536786,
        1.5573469108567266,
        1.5207073314275261,
        1.3602805336978743,
        1.364746110580748,
        1.658623119528256,
        1.622106631921687,
        1.5437140053104719,
        1.77291679742728,
        1.424932974096603,
        1.7216905316610736,
        1.6774477130380427,
        1.5117775658324304,
        1.5448160172134648,
        1.60578479462864,
        1.7039853971771883,
        1.568356817443076,
        1.5260664185238935,
        1.9755034958128725,
        1.2822966565215195,
        1.7586375626684974,
        1.6813158317920855,
        1.6138744036445587,
        1.4119368984997651,
        1.6276896624922508,
        1.0141901168642642,
        1.7817237362775975,
        1.8145565819715173,
        1.416101649027556,
        1.4840961575129357,
        1.462597291883886,
        1.3218522545190714,
        1.4267061635330234,
        1.6831033500124977,
        1.764674617665134,
        1.918116890232929,
        1.4748796360615646,
        1.6070131918946684,
        1.8995726366564913,
        1.1276774783185481,
        1.6073702846974258,
        1.6300466469449506,
        1.8686008280234283,
        1.2742248427770826,
        1.66926415673351,
        1.5051025512306704,
        1.5126176566249925,
        1.3564537480568775,
        1.7917672874674058,
        1.724512579881555,
        1.8052737343719123,
        1.277008012379663,
        1.6017941335007682,
        1.503146943368606,
        1.5091244901116447,
        2.2628780244482227,
        1.4836226701431658,
        1.525819980579325,
        1.4851033264566125,
        1.4191316416379423,
        1.3970189768373886,
        1.515655645959708,
        1.4940904494026062,
        2.1963891349279603,
        1.607697302167123,
        1.7854744084952225,
        1.5031385384352844,
        1.4180311053517123,
        1.383636869909576,
        1.4054483818385726,
        1.6348685410924437,
        1.5462975383894269,
        1.7032038751507936,
        1.534076770345289,
        1.5736149683081946,
        1.5418587953329004,
        1.5132167105295888,
        1.82722490578097,
        1.6657381919435907,
        1.5212533451537742,
        1.8557829639280063,
        1.601344598654031,
        1.6940080301276728,
        1.6199046714344427,
        1.4532004650599775,
        1.604480996079003,
        1.3816136148189573,
        1.5644177033489604,
        1.1614737558076245,
        1.633574414855194,
        1.928353988352174,
        1.775749720471321,
        1.8810319422811967,
        1.7757312207349842,
        1.37361028273766,
        1.5109002106880902,
        1.3843538000773277,
        1.672232748872132,
        1.4480308153147996,
        1.7503675845728943,
        1.641622909571905,
        1.9669893604735182,
        1.3650881048382408,
        1.1375317586020306,
        1.5366391815183935,
        1.6788083957734599,
        1.5903665176692336,
        1.8756925655376506,
        1.423421093654829,
        1.5198913203595503
    ],
    "ra": [
        5.86350803969355,
        0.4075483013982317,
        2.956406917049842,
        2.4902881904990517,
        3.001963202390351,
        4.5206201067707035,
        1.0832373622727722,
        0.9404238609056923,
        5.812447896947513,
        5.864067112816962,
        6.246236346048078,
        1.207289329502644,
        0.753869192951491,
        4.5058519875785805,
        5.845265449239567,
        5.026508595752449,
        1.020646282414435,
        3.683080060140493,
        4.045260961942513,
        2.8721617549540417,
        3.35029124646835,
        1.634280514843261,
        0.00607101059612832,
        3.020171838745817,
        1.565877930874701,
        2.66341057980533,
        4.287124512142494,
        3.522626238408641,
        5.927796092649436,
        3.02707534920054,
        5.514277136024407,
        0.018607067369810267,
        3.009875727210003,
        5.710260512785888,
        5.966537152495494,
        3.4776313710854563,
        4.713266554977095,
        1.7687744224617932,
        4.6393537600673085,
        2.22945823523815,
        5.10874158829159,
        2.805117176526042,
        1.1111949332917082,
        5.304762580697089,
        4.7995194073989795,
        4.190647299881519,
        4.408028973371435,
        0.1756627335968905,
        0.9571619076013022,
        4.357472034537679,
        0.9287617900747269,
        3.0938412378168607,
        5.307183423795355,
        0.37531775538953166,
        0.6390482854340516,
        5.379220033257698,
        2.0701509736410677,
        3.935240003625806,
        3.7155456737748724,
        3.17421280412652,
        0.24774871457015965,
        0.49145758799653444,
        0.05093607937904283,
        1.9539502861884153,
        3.7726458615041656,
        3.594925231736275,
        4.300409783592726,
        1.578495851512439,
        2.7062127930000606,
        3.6445673103084935,
        1.1567988357654049,
        1.2571209085020438,
        5.247860622839875,
        1.9605235533154877,
        6.234052250153825,
        2.5710574053064397,
        5.686927971288507,
        4.332969681783066,
        5.3982385210300725,
        0.8906055261432915,
        0.17048956439291843,
        2.6710396845785804,
        4.537350391382076,
        5.3934952968520635,
        0.4307243983370408,
        5.362976633274727,
        4.6302397939178315,
        3.4654219662635186,
        5.142046504634111,
        1.6062832101664486,
        4.9419450887953955,
        5.922321331422119,
        4.384797956773519,
        1.4290527403081514,
        2.3983907922495384,
        3.3155074096617105,
        2.0608679760300377,
        3.7450990674260547,
        4.61887626133133,
        3.174920727314389,
        0.2576016612817784,
        3.481954638379431,
        6.251162146021552,
        0.4376844529202104,
        4.396643838937469,
        2.1903576549372232,
        4.854106278611861,
        6.124909575704737,
        4.445315819930147,
        0.08272878417932017,
        4.845645152789647,
        3.4604645337225066,
        0.98442073546968,
        5.5494619778263905,
        1.1170705442175524,
        3.9923301642215034,
        0.353043890041473,
        4.899381311335464,
        6.138051826755809,
        1.9430887062623836,
        3.7866378840670913,
        5.8825773308804,
        1.9085376391204507,
        3.1213387086782323,
        3.439921973335564,
        5.720666097585399,
        0.09505454891379314,
        1.624899088944766,
        4.57268681686961,
        2.3308688663570294,
        3.2538414690766198,
        4.2030349013459,
        0.024616563440275324,
        1.067100451109235,
        2.417753251396658,
        5.2984174847968015,
        5.359061759782588,
        1.1816985142838095,
        5.747088529231897,
        5.82057185582004,
        0.10118901134383579,
        5.7936749576383875,
        4.765530295609373,
        4.261752163355271,
        2.5158216458772853,
        3.206150844301886,
        0.054948980817053586,
        0.4649853813765423,
        3.7695537206560257,
        4.944137040963749,
        1.6445002706784124,
        0.401411083322809,
        2.0170113819067153,
        0.5583205054847792,
        2.430194541025878,
        5.077670285940975,
        5.059626641258196,
        3.360920298501901,
        2.052586712522003,
        0.15704290401109655,
        2.90460356671728,
        5.212429276060065,
        5.5342943084623775,
        0.06227585882680472,
        1.7644443645759547,
        5.264981262606501,
        4.169278757676304,
        4.689068578992253,
        3.657143599657432,
        1.9904161389945803,
        3.872406655980393,
        3.8501112366791803,
        0.018978260179422963,
        5.83383258666041,
        0.7649617132009953,
        0.42351890176435725,
        4.9473051674195325,
        4.351103448192293,
        0.07764022418201469,
        2.9845940964410826,
        5.068261735649483,
        4.941343196726695,
        3.5832076123838807,
        1.8545817688757988,
        1.812721699487202,
        5.108182941883281,
        4.141590045427173,
        0.6321230820914606,
        1.230917605213711,
        6.061934728139281,
        2.3800410326751624,
        3.7194461294015926,
        1.8027270444446906,
        4.174673239643752,
        1.2082528044662562,
        0.7453083588202718,
        3.7727735837947227,
        0.7439023240952035,
        2.9737639308841097,
        3.8779441300899364,
        5.5942655448642915,
        5.655907906685436,
        4.4675624612654925,
        1.9248877517609249,
        5.575518093628772,
        4.549161968634697,
        0.007059324123498822,
        2.5640350653888797,
        4.312212759714104,
        2.9272743535482695,
        0.843014739130426,
        3.7401542606890645,
        4.301754048776677,
        2.3413590562835336,
        2.4003710322272336,
        2.342071080995688,
        4.082848533026668,
        0.30503522045231335,
        1.9516693405540328,
        3.299021607436582,
        4.466154305279154,
        2.124808319797919,
        6.094096878095406,
        1.875858538784977,
        2.21146996920146,
        3.403666852000112,
        1.729609841492495,
        4.406580530543122,
        3.7248141160485795,
        5.743224443526201,
        1.6545739303441822,
        5.586832771006508,
        6.252175749894556,
        1.9194735582620563,
        2.002333264210199,
        1.1199199979996,
        3.3229406995696587,
        3.2984563594413863,
        4.261466886779106,
        4.995687033588767,
        3.1190212990255946,
        2.9341492636842306,
        4.435282916997673,
        1.7109612719812588,
        5.232399993236316,
        0.8621355152633701,
        3.5588079414258478,
        3.4533364784403218,
        4.778852703059051,
        4.620897962256333,
        0.3604151597313189,
        6.222806955800758,
        0.7461551940531245,
        2.5318050467620092,
        2.736305155663689,
        4.1440056138126575,
        4.594870232371263,
        5.602682427320126,
        3.5990582340310833,
        3.2509959762275353,
        3.764212719493403,
        0.6570803121426294,
        2.874875120510142,
        1.36604420077765,
        6.269618976731101,
        0.17835622965231696,
        3.0671577036492614,
        1.7270905251024735,
        6.235544675700486,
        3.556128656830941,
        5.286123095819427,
        3.626726698590947,
        4.73435458236123,
        2.1054388527640047,
        6.248596328125013,
        3.479800174487623,
        3.539890852317331,
        4.122482070982267,
        4.141982269092561,
        0.2253045448858911,
        5.056088003360785,
        0.5355165865291514,
        1.4332023810903993,
        1.5715155748280634,
        5.11811661944111,
        3.829025502201362,
        2.795326869429912,
        5.066891688722157,
        5.574066053258818,
        5.224371592686894,
        3.224230690236766,
        2.315530067883434,
        1.9724485294316514,
        6.265825897331669,
        1.7897587076319332,
        1.7853019048101486,
        5.543619546035136,
        2.2977664793965786,
        4.876538037806068,
        3.6903012312183683,
        3.3447325986500536,
        4.789462037396078,
        5.49531156754972,
        1.2859318181323924,
        3.5014532683432713,
        0.9971385698929676,
        4.417615715414039,
        4.0924798617259555,
        4.635864052630193,
        1.5237403592004193,
        4.7084216979536295,
        0.3191354774606193,
        2.7841202724251484,
        4.114702436215743,
        4.8252438068617005,
        0.5617925361693453,
        4.289976348179529,
        4.053778560365445,
        1.3565739352078725,
        5.581733913039086,
        3.442524770369196,
        5.594056021407748,
        3.016362440059471,
        0.8878676006982364,
        0.3854313963026187,
        5.075168799850971,
        2.8636251292114454,
        4.387931150164015,
        3.8182796084683805,
        5.836609847223089,
        3.6760421353758788,
        0.1325493884552397,
        4.2110111332882,
        5.612568592329495,
        1.9546995174479558,
        1.9682724751655498,
        1.4090378262500114,
        6.108196956136756,
        0.777079265969452,
        0.2119151124694278,
        4.630471964553196,
        1.768180842344251,
        4.086984287363453,
        1.2510794239394403,
        3.5270167422679615,
        1.8895626393209575,
        5.175416111152108,
        3.16349386238607,
        3.8629077489670443,
        2.24464824335318,
        4.853963569777355,
        0.584785893853065,
        6.05594781898041,
        5.176432020701224,
        4.422013144411319,
        4.816703426328853,
        5.939392514338015,
        2.3728008787915744,
        4.490693241239859,
        2.0623470522848812,
        4.595326349734711,
        4.401312807050718,
        5.17321497063709,
        0.012016368991807722,
        0.36120610309092227,
        6.233207069773564,
        1.0836796026860376,
        4.082717931159683,
        1.0627947312422947,
        5.44970544354141,
        5.62051905685138,
        2.4351777432269315,
        3.0451780373597184,
        5.742518456760317,
        0.06548891821682695,
        3.2620051588536807,
        2.7703607576569165,
        2.478304283742871,
        5.670160072297393,
        3.1423803566075916,
        4.080489810452777,
        0.17734270523819423,
        3.604551889956085,
        2.9722388912364397,
        3.032106550180513,
        2.8589730221810523,
        5.100605008861746,
        2.0603852612889275,
        4.176423896526103,
        2.7082891741683617,
        5.377734396244356,
        0.9880442378522261,
        1.1540331184274017,
        1.79114622141338,
        5.2555327262863045,
        0.8213809962579728,
        6.1690035438078175,
        1.9191914410193347,
        5.923796334162991,
        2.294298373825681,
        3.6270361261129103,
        2.811221763980032,
        4.8350831856237795,
        1.0694866346721263,
        5.3225649328885,
        5.767189133649204,
        4.8901492709530245,
        0.4105336099502953,
        3.973306632574924,
        1.6240991852473785,
        0.21010723597284764,
        2.842109017381437,
        5.970698636322434,
        2.180744210507816,
        4.158552549431789,
        0.012407113804928852,
        0.9582786001542428,
        0.9627494403607836,
        3.7969931976688294,
        2.53136197047533,
        1.2718008026184167,
        5.520420290870184,
        5.166223528058451,
        0.795133614555089,
        6.15860795869978,
        2.016713677523355,
        4.803480337936096,
        6.028639746431495,
        2.605565922051533,
        4.370542464197239,
        4.930270623674518,
        2.9546357986015837,
        4.243633165839063,
        6.162934177949619,
        1.5819490662988063,
        1.0634636869334366,
        1.3323136058008607,
        5.929121226616633,
        0.6386422757264932,
        2.5747023846804393,
        4.628692523497896,
        3.7461691723657133,
        0.7370786702555167,
        1.5473215941525251,
        1.2465648702497534,
        0.5908817762544756,
        3.366804705659756,
        2.7630978927282763,
        5.437111834529908,
        3.432371107793503,
        0.8757617799822789,
        1.8638263420460837,
        4.746640259505036,
        2.3552796847672015,
        3.946453061620441,
        2.3245684433574874,
        4.071036576967769,
        3.1742758746926,
        5.7825384197024725,
        4.262482725949082,
        5.0348882810388345,
        6.041254181437074,
        3.1541962988655374,
        1.670623178636656,
        4.969339676517289,
        4.611974621045378,
        4.867304428426979,
        4.659704957126292,
        3.8253772059040823,
        3.356579349995565,
        2.1636561773071783,
        1.9216879162702858,
        3.266914790390016,
        4.482196971289421,
        2.917640306278567,
        6.038903544077875,
        5.439864866415348,
        0.011745394021770755,
        6.013105330093244,
        2.4880250477262207,
        3.8446624581710798,
        1.2281289078527728,
        3.2776916963748466,
        5.4541348395182645,
        1.729926339013399,
        0.09948382063709442,
        0.07808654990740004,
        1.2598752840176621,
        1.9641525831377282,
        2.1287737087247813,
        4.498115876456642,
        0.7565816384180319,
        5.643611046121397,
        3.5735157213364355,
        3.0681357607409687,
        0.8390438690916662,
        4.488853583517458,
        4.377564570099979,
        0.47882411774248845,
        0.29576709071197044
    ],
    "dec": [
        -0.2858990176844601,
        -0.2442948750091037,
        -0.4763987195353091,
        0.23303612817485242,
        -0.9809313995734309,
        0.0911286294355808,
        -1.3416999951385928,
        -0.06467488629302559,
        -1.0389666702217575,
        -0.3449191694407877,
        -0.07861571728358702,
        -1.0827617741261484,
        -0.127558146677265,
        0.8676170951312254,
        -1.0048918858083031,
        0.9375243042998047,
        -1.3025321393072267,
        0.5449699060731981,
        0.7547025716790531,
        0.8240432610426688,
        0.3391838454457648,
        0.665702522282297,
        -0.6014989189155824,
        0.6457733551174555,
        0.521603931409793,
        -0.7479524127624594,
        -0.07110091039710817,
        0.2912172384969088,
        -0.2643023520570779,
        -1.0396366471858007,
        0.6136451840089833,
        0.883878992766071,
        1.3994405276328084,
        0.4324712207891612,
        0.1471427944237071,
        -0.6288860544651205,
        -0.7158068489922966,
        -0.10966185061949768,
        0.247902760490394,
        -1.0459064236724196,
        -0.4443389538218397,
        1.062982161599155,
        0.26423289531867616,
        0.29375770781894417,
        -0.14097167993785262,
        -0.4359212725848842,
        0.8106226830872082,
        1.1075496098579765,
        -0.5025176683007251,
        0.4791724906831379,
        0.44826822841464015,
        0.6004148456027473,
        -0.5362443078150592,
        0.9185528811737,
        -1.1396615410939055,
        -0.7013775716571087,
        -0.2594058903477025,
        0.5568797254629007,
        -0.28187394070004756,
        -1.1677651928776414,
        -0.10704122146143369,
        -0.268321630697888,
        0.0631469775357234,
        1.1978416362591875,
        -1.4190998506199712,
        0.6712329350221503,
        0.07313791240251644,
        0.6432315089494065,
        0.5479420763488523,
        0.6417790661636503,
        -0.4900668614680673,
        0.6852696517964602,
        -0.29815342476070666,
        0.4110349479082401,
        -0.7614316039253636,
        -0.6126442028428669,
        -0.9652069894614776,
        -0.6557936459430914,
        -0.03040296644207718,
        -0.19343100615397418,
        1.0953992349658628,
        0.5564186769531771,
        -0.5006035455366704,
        -0.8643184342123668,
        -0.6182199758512066,
        0.6257188514252718,
        -0.7302150667520515,
        0.8702831214835703,
        -0.9836683958916217,
        0.5424864787306982,
        -0.41993568538978276,
        0.9346245230125247,
        -0.2784502295250215,
        -0.10079603873314398,
        -0.2750883041530956,
        -0.3517864829358947,
        -0.6968729224562108,
        -0.3791963745053669,
        0.5965324687542448,
        0.718191170150596,
        0.532159590884287,
        0.32535837775172355,
        -0.09006695333203406,
        0.5030444720457627,
        0.576558845337491,
        0.4306491690244391,
        -0.5600091584659757,
        0.457315307617069,
        0.13844062174578456,
        -0.6324582693436581,
        0.4843731291952131,
        0.13441605250128974,
        -0.5901919463098286,
        -0.4574121149745362,
        0.7247952351460254,
        -0.6405370044710447,
        -0.3307962667911784,
        -1.1056576586357203,
        0.7528124522605708,
        0.44468177409239185,
        0.029661973433058725,
        0.6726657431102608,
        -0.3600259611481899,
        0.20441781983077567,
        0.8208092481114451,
        0.6522650143612354,
        -0.8303477836119395,
        -0.06013073668032498,
        0.4349762351951597,
        1.004993979537422,
        1.4263181153329485,
        0.47212427487773945,
        -0.26502094290244543,
        -0.22871497389456322,
        -0.21162669967910938,
        0.17057659004475023,
        -0.10947028019048674,
        -0.2257848521440431,
        -0.5403364044629876,
        -0.3277127509806951,
        0.17060027603406858,
        0.5165896114503138,
        0.312882602229496,
        -0.5067255711236285,
        1.0756710254142114,
        0.19286334804566757,
        -0.5112109057662213,
        0.18350188234933457,
        -0.15721913971915868,
        0.03766578571378383,
        -1.1928805917373602,
        0.8339034407674311,
        1.0352978926861682,
        0.2643033981134175,
        -1.4169458436369153,
        0.5221443915837469,
        0.4635020207495279,
        0.529151654441868,
        1.047515307695323,
        1.018238480510676,
        0.2758221347952144,
        -0.4495323597233242,
        0.5671352441972707,
        0.15637803922967888,
        -0.3799957733564054,
        -0.4690270612670243,
        -0.19749595282866236,
        0.13299975015215149,
        0.08219039258219403,
        0.21328163536994416,
        0.7506217180971841,
        0.19773478681996426,
        -0.9314370890748832,
        -1.1251477578572069,
        -0.681089665422645,
        1.2588468447900765,
        -0.2668472098308937,
        0.5889700442071467,
        -0.0525008354388586,
        -0.3564909581055833,
        0.5517526441420834,
        -0.1904348515762261,
        -0.1229703633536017,
        0.558540357656782,
        0.5159031890965209,
        1.470452565007526,
        1.1491286965400744,
        -0.8664603727194476,
        0.7625777029897804,
        0.4589926445221419,
        -0.9085180805704481,
        -0.6436884855096282,
        0.4969697448020421,
        -0.012921539675074563,
        1.1138422078977337,
        0.6488161699274786,
        0.10124529318124921,
        0.4533229060585673,
        0.1487824249781883,
        -0.3782818007386268,
        0.18745420042398867,
        -0.5757514220909946,
        -0.12644361282416253,
        -0.5211499420122584,
        -0.492291293311613,
        0.16113823241437095,
        0.7633766082652883,
        -0.2389877929009483,
        1.071136131027311,
        0.297587645146665,
        1.0249091665054928,
        -0.5661312690350128,
        0.25157658116632164,
        0.8020349920263361,
        -0.002410518906220995,
        0.42581882509947916,
        -0.4551886848612353,
        1.1839434841970093,
        -0.7117518293502396,
        -0.4233784690370611,
        1.2256407415263173,
        0.32274782108885924,
        -1.0045405111622678,
        0.2750174491206925,
        0.919548653507267,
        -0.8304195130725943,
        -0.96640703222492,
        -0.5543448372086165,
        0.029686459843833432,
        -0.746537679496321,
        -0.8761704077839476,
        0.7264383289242758,
        0.8276406476426387,
        -0.7694475792720469,
        -0.9220945557899904,
        -0.3715926180773323,
        -0.32410187099944415,
        0.6329152163713612,
        -0.8897903241318764,
        0.34430198074641977,
        -0.47769870149571547,
        0.1770306624196467,
        0.46262211546181053,
        0.7214326088134041,
        -1.0120622871075664,
        0.05230934162976806,
        0.8493907076458429,
        0.4774576326322876,
        0.08360584516028524,
        -0.21896751928300914,
        -0.13052305590719343,
        0.16223400430841498,
        0.05855887657062385,
        0.09536351929052225,
        -0.9765049528896779,
        -0.4527530929712531,
        -0.5801691399548939,
        -0.23088387931537227,
        -0.1572904803380943,
        -0.7185881982145139,
        -0.19700197579026898,
        0.8592299895009581,
        -0.14958961985624034,
        0.1524827055042406,
        -0.0869464884495689,
        0.6549955369129417,
        0.7056122573611835,
        0.5604205642711748,
        1.3389899231876734,
        -0.77541694216958,
        0.5475360700583871,
        -0.5859517323111463,
        -0.37723246459091214,
        1.2660822799776645,
        0.5855709231093844,
        0.27433437899251106,
        1.2681395558868118,
        0.9670485125857553,
        -0.13727381931551147,
        -0.8129907879255261,
        0.030001158587118933,
        1.0724716567016108,
        -0.7661961084219046,
        -0.14545778442969398,
        -0.3260566062020505,
        -0.23390885241728243,
        -1.1259315538228978,
        0.04519153909483602,
        -1.3143023930244329,
        0.26597015925404804,
        -0.31932340880040166,
        -0.4038714996324731,
        0.4465783921588747,
        0.5990096433500501,
        -0.14213435063957408,
        0.6298909089318951,
        -0.1619580700413101,
        1.023216605209549,
        0.8025794024595134,
        -0.7865805011719622,
        0.05107242670162909,
        0.5880717606429812,
        -0.44272578810037533,
        0.09295616938604655,
        -0.502290023636328,
        0.4236800548348583,
        -0.47722452209450855,
        0.39486588382467247,
        -0.6299073704837737,
        -0.9619229370108133,
        -0.8071367813278415,
        -0.9090023722581486,
        0.6933691764532451,
        -0.14200858145056405,
        0.5153217036029478,
        0.47001733266526186,
        0.7239559381359774,
        0.02128535761856092,
        -0.9022933877108277,
        -0.18503564354019789,
        -0.2984551493855491,
        0.007199876783415665,
        0.24898966106998643,
        1.3816549767711035,
        1.0495927156201967,
        -1.1101631987656013,
        0.753474264452279,
        -0.3033063454965957,
        -0.24545112646483583,
        -0.6128837587283402,
        -0.373599222989283,
        0.5806427143187765,
        0.6946844637690774,
        -1.1031192333842736,
        -0.7984896333373245,
        -0.5711189542726423,
        0.47718043957426626,
        -0.06409177930258347,
        -0.8240491995730003,
        0.7284149748230304,
        0.11130755542335997,
        -0.5368866905699613,
        0.8387550424943292,
        0.12142560222643556,
        0.8884853590459357,
        0.043710826537671485,
        1.1932599466189953,
        0.7227764321665466,
        0.02707969875825553,
        0.19117625421688275,
        -0.5197831789130427,
        0.04013303452757687,
        -0.16048190639137572,
        -0.7917090037833739,
        -0.198881810001408,
        -0.39119243257769487,
        0.23908586424118666,
        -0.417299350470579,
        -0.7598229334722043,
        0.8877913023654278,
        -0.37156841813872116,
        -0.12292395514654544,
        0.5504231683239372,
        -0.8323016487356986,
        0.3111475766086819,
        -0.8629295756700917,
        0.24067499403358286,
        0.6794036195982155,
        0.6892547740876582,
        -0.5908834052415461,
        0.4052142049029155,
        -0.10260915447469111,
        0.048649274684119344,
        -0.9008075799851515,
        0.26910775055885267,
        0.22922550863175006,
        0.6242384615901908,
        -0.14240450700186863,
        0.4192209040398591,
        -0.10984417674695057,
        0.09398680676054641,
        1.10552189697028,
        0.7414589914682368,
        -0.8513404882294995,
        0.5656307442803382,
        -0.7518299837074428,
        -0.4113446912590155,
        0.39120872824692,
        0.3601325530026828,
        -0.16361633500424053,
        -0.5996829728233586,
        -0.24870487283474882,
        -0.5331406242278495,
        0.02968580353939148,
        -0.6434791936752895,
        -0.5539699740425766,
        -0.8734959471704907,
        -0.9840084549833684,
        -0.5315467698652439,
        -1.0070382516845349,
        0.5311720405876174,
        0.8576423275173721,
        0.5874277286585131,
        1.0530639550891223,
        0.7791696399877628,
        0.0863605369195214,
        -0.6420529134284422,
        0.402174729620741,
        -0.11382991565959887,
        1.218114840953575,
        1.1891356987708375,
        0.4191734616826747,
        0.5322848488918664,
        -0.14379281050137346,
        0.29245770301273116,
        -0.2808207114013343,
        -0.66466184827132,
        -1.0167533495339751,
        0.6387754433490352,
        0.3848582339702398,
        0.9219267093722484,
        0.051968755606743744,
        0.9225993970631321,
        0.5193668542058673,
        0.7199560038587576,
        0.3944927702658566,
        0.827670265589438,
        0.07442045512049343,
        0.05883835339989118,
        -0.002621708136712007,
        -0.6979910359950979,
        0.7902069464103494,
        -0.19471340206143908,
        -0.043537132994633604,
        -0.2974616067680761,
        0.3692415588809779,
        -0.281199767047108,
        -0.501313480517195,
        -0.3792008139743424,
        0.6225127233855771,
        0.526838852986477,
        1.317850270484093,
        0.3809315902478507,
        0.8930536607431507,
        0.22803713464855568,
        0.14949777061643924,
        0.20958450563842984,
        -0.7045660280088136,
        0.5135802675493651,
        0.9764194606823273,
        0.6143572808740849,
        0.5166001026893945,
        0.728693351170684,
        -0.207979883094661,
        -1.1420471841861493,
        0.2154713314656986,
        -0.2872652024956724,
        -0.6262227563577782,
        0.2050429045222638,
        -0.6258295037046763,
        0.3141446404979719,
        0.6770668911949465,
        0.7179747600890066,
        0.5059464475866368,
        0.4244542641148313,
        -0.965417157102238,
        -0.13526100113981074,
        -0.2596239945823515,
        0.45852435350234905,
        -0.5268115623891442,
        0.8673869997277537,
        0.21092891678384693,
        0.4511185172742137,
        -0.8013172189460152,
        0.10424439652939611,
        -0.5162560338902843,
        -1.0571334124940006,
        -0.933869711172492,
        -0.759736059517183,
        -0.09128738531758335,
        0.9237040766641713,
        0.7444695918891227,
        0.39841538028931156,
        -0.3624122984235989,
        0.5749968216583767,
        0.7524660532258752,
        0.06892947489239344,
        -0.20453586522755096,
        0.4686340830885125,
        0.35026067456992244,
        0.10634374522904057,
        -0.8385187636399559,
        0.7869418102293705,
        -0.5869268693565075,
        1.072857669732747,
        0.04970499381110782,
        -0.9590565001464461,
        -0.026711704339208466,
        -0.9022266507851182,
        0.09602725372077
    ],
    "phase": [
        5.681137744416518,
        4.775599701579146,
        4.837134229138292,
        0.14338505990374298,
        2.9694499625815034,
        1.82115928493575,
        2.7289407330990523,
        0.6590017157159942,
        3.0118661787928995,
        5.167900891409578,
        2.5589195748256315,
        4.108886123866894,
        0.6226024984275573,
        4.728365259134828,
        0.5127801088823487,
        4.558674304316113,
        1.4241319835444757,
        2.5155305516751687,
        1.2308417348262055,
        2.6807029755994938,
        0.2322320568280011,
        0.94583126664667,
        5.439084629522088,
        4.198421535994576,
        6.160630110900574,
        3.488138566659996,
        2.5840200647908875,
        1.1944435010074785,
        1.1017843676342738,
        6.116714713724834,
        3.9566256710846366,
        5.513513943447084,
        2.9866615692395464,
        4.0937495539324,
        1.7417823636694107,
        5.32789083923579,
        3.7394815767739966,
        4.909713726544839,
        4.167605936478993,
        0.21986262565159378,
        5.344490423029805,
        1.1915826366227786,
        2.0278969938950304,
        2.329829429889135,
        1.9819987122159726,
        5.216792214074199,
        0.9998509039228726,
        1.4239450008302472,
        5.423584869494799,
        2.914580492642533,
        0.15900010656224867,
        4.208573431884086,
        4.519191555433823,
        2.5465025922691304,
        5.669034480692921,
        0.9480519589175284,
        0.5070965065084214,
        3.829992493084845,
        5.391371638472969,
        4.810476304553894,
        3.0617274638089316,
        3.2619928805834726,
        5.571955513149519,
        4.980749566331051,
        2.449101629922811,
        3.58167641261924,
        5.422582209754661,
        4.811331015132568,
        4.553735552193978,
        2.8723379721505746,
        4.362913736930833,
        0.7890726243808116,
        4.736369172518637,
        0.9945426799918321,
        5.14277606800657,
        0.27781711413072546,
        6.205196832006422,
        2.9743401756537593,
        5.62148698209579,
        4.327368423884687,
        2.544140422114575,
        1.1901148129013133,
        2.3253422016792413,
        0.6766872964080143,
        0.9543950380031194,
        6.029357182578963,
        0.8917616002524539,
        3.2734539317416984,
        4.115022595998584,
        4.832937476977931,
        2.221213354908198,
        1.9761209716562984,
        3.6775139658824054,
        4.192261793926597,
        0.4710531469131251,
        3.6493392114143584,
        0.8873053579601474,
        0.49758732379235077,
        2.8950912352408786,
        0.04269697778116611,
        1.93960006228038,
        5.182492677228709,
        0.0579580555571086,
        0.20484329127254158,
        1.6387621091467472,
        2.781578025418113,
        0.6406871562181318,
        3.8881843595595234,
        3.2196804513374575,
        3.189078997692674,
        5.286433596675715,
        4.197032214677712,
        4.3276262696419785,
        2.1397264078041345,
        3.714339779946314,
        0.6160324434539444,
        4.970463331143376,
        1.9147693084503183,
        4.757829986862868,
        6.14075261314841,
        4.670136607573029,
        5.833155690068831,
        3.3563682255456997,
        0.5733590429755212,
        5.928532113638416,
        2.8644991116666194,
        1.6070804793599354,
        5.105403788032107,
        4.29919092682477,
        3.9849173792178445,
        4.761605826538925,
        4.277150682666681,
        5.924174896408404,
        5.2755840690806215,
        0.5437416070429909,
        1.7118981600863636,
        0.5075709905674475,
        2.194194359705983,
        2.464794382280727,
        2.4347218616997237,
        3.4695882640507585,
        4.446610498599948,
        3.8921262660012057,
        1.827731560479144,
        2.0303197200159775,
        0.7097609619592473,
        2.730341908163556,
        4.663917402818548,
        3.6108023034991557,
        2.168762100442404,
        0.2532871442464546,
        1.5514254001932493,
        4.754908229824795,
        4.786479184162748,
        4.59703483854961,
        4.519520640467709,
        5.041837485386341,
        6.158891851173273,
        0.23495965211432684,
        0.40090641604414995,
        0.21600980841117998,
        1.605352752697583,
        2.050417750271987,
        5.477709323944279,
        3.2094397362031053,
        3.8399229075936465,
        2.936290043719706,
        4.430833722751241,
        5.438943181140058,
        4.265650768012887,
        3.0302844508143285,
        0.6924461409510091,
        4.337327162790331,
        5.605262524660082,
        5.771169462290124,
        4.40387932670092,
        4.081416868537563,
        4.5770197816495335,
        5.740944483706927,
        5.388127549580296,
        2.276750407240526,
        4.891020346076211,
        0.948291934229343,
        4.838284339918378,
        2.764269132656412,
        4.925456662127963,
        1.6390780610574056,
        5.5237787490249834,
        1.7923338044851462,
        4.805337634358131,
        5.032642740931948,
        0.8991909821789797,
        4.480596190274211,
        5.54960727680262,
        2.178921462326597,
        4.057288109578834,
        1.3810371577858638,
        3.4329316522282842,
        3.00139170615922,
        2.277871184354203,
        0.40660487104607573,
        0.8889693117724007,
        4.125098548488034,
        4.207315139471828,
        1.7309996894484987,
        5.855976874900834,
        1.641307615238593,
        4.651050765040448,
        2.557991531576553,
        2.0873401461657086,
        4.633030370713301,
        4.993574421298101,
        5.64844680296989,
        2.6531160839544548,
        4.886762100930219,
        4.12131618046036,
        5.997113327626514,
        4.648596628138408,
        3.3044136328542186,
        1.8555717460419467,
        5.554383956209186,
        5.949272745802051,
        3.8636373869451233,
        3.8176085092714658,
        2.700182587817549,
        5.334092307016022,
        5.825045800157472,
        5.8781403498975635,
        1.2246571460849724,
        1.1238214189804434,
        1.8615121011912383,
        5.982267013143482,
        2.9564347573810483,
        0.31133904703345266,
        0.0008145747036870335,
        1.8728719658394017,
        5.953992862825037,
        1.9274705473127491,
        0.08823577969235397,
        4.131924714385649,
        2.7612796837904034,
        4.819174074303268,
        4.978000686066072,
        2.6668786024384126,
        1.9073760538790479,
        4.269996932929681,
        5.6478111349983555,
        0.3800518025214558,
        6.006711565868943,
        6.268632596064797,
        5.758201552386473,
        1.6615568846536657,
        1.1623805580221511,
        0.6244092665044727,
        0.5639161370095761,
        3.4036358764491057,
        0.6697005263938296,
        5.684738523563427,
        2.744141414198707,
        0.7414580085641377,
        1.3574366835233744,
        0.9972466007693577,
        6.188773553583672,
        4.504209201192683,
        5.173974675291978,
        0.6707058415188331,
        2.055704467433529,
        5.574272200800133,
        4.81166785968469,
        1.9157087363447312,
        5.182071235962471,
        3.2778382892695728,
        0.7973479085582208,
        2.8024985256989288,
        5.944124041461138,
        0.4468305633500833,
        2.150295638827128,
        4.230964452593654,
        4.415600612727899,
        3.7722944013921547,
        4.273979521446917,
        3.051615974222346,
        0.5990555722662685,
        0.6087208997068819,
        2.312944061736803,
        1.4760062421471476,
        1.73145096015329,
        1.3836872066828056,
        5.0528578886763285,
        4.8501845952896065,
        0.686293623130515,
        5.330139862794817,
        2.819429169066838,
        3.7411875421048464,
        3.2199404184910256,
        3.787386987412465,
        1.9220072577822533,
        1.7710107668926143,
        4.082267942495042,
        2.7607836231292584,
        3.7111217092423376,
        1.9432947609733024,
        4.452518299350327,
        4.0011227325477865,
        5.51749260436477,
        3.953195158242207,
        1.1149760950983783,
        6.003352138967971,
        1.978521828063101,
        0.32890286255559986,
        0.7043848360084138,
        5.5071616275114526,
        0.20574526039140473,
        3.6795750093149535,
        5.227256967441765,
        2.373076822146781,
        5.370763716704249,
        5.555201907841984,
        1.8558851574167063,
        0.8090785467991697,
        1.3121111469999056,
        0.9275554661252159,
        4.471734037296385,
        1.0236560235134093,
        1.7537486492398777,
        4.217488422093415,
        5.668875869779025,
        4.182082729980709,
        0.9377604398750398,
        3.871749214114117,
        4.252422460924117,
        0.3080449446491237,
        4.0229352355442485,
        6.030563580947368,
        2.8247266122476837,
        4.2486043505541575,
        1.0484056067743615,
        1.202374417707323,
        5.693514084344343,
        3.3020407194510315,
        4.972472484901151,
        6.136089298217472,
        1.6707345590667442,
        1.095431491117987,
        4.941599913307477,
        4.136971794859878,
        0.6542988127653708,
        3.0670194316699124,
        5.524849336769042,
        0.32146774020453395,
        2.8639320670845856,
        1.4277813055910733,
        0.7107019995690456,
        4.453381802557119,
        1.9357783988057986,
        3.436774636821643,
        5.147283124897838,
        0.3730674556478238,
        5.780213987231053,
        1.0212596850652222,
        6.098266252176874,
        6.127759670945356,
        3.175921208962097,
        5.417476284495839,
        1.8562554901865886,
        4.068601905235839,
        3.075647360814733,
        3.01885723976778,
        3.5861282491153794,
        4.676220134536921,
        3.0442653505700448,
        4.03923784373547,
        6.129226581637263,
        0.18660271746060872,
        0.2513968936375585,
        4.756843669399902,
        2.2501961859314483,
        1.4730608267576677,
        5.421756271836661,
        3.1849175740576308,
        4.086597673016155,
        0.6089474777456966,
        4.987283625478235,
        3.309787092641801,
        1.4463881067530002,
        0.34115972236225045,
        4.880088031640824,
        4.477911025032654,
        2.8092045142849673,
        4.01425009548225,
        1.6529058423734837,
        0.7032054128695419,
        0.4133497421125744,
        2.8934326782792916,
        4.3938083692742875,
        3.702261759122429,
        5.439644213279431,
        2.0109351143189906,
        3.1343894570736555,
        6.122006401852165,
        5.044846413393207,
        4.372514065647166,
        3.2998474394287145,
        1.5238209953133806,
        0.8509286538819706,
        0.23981783431968295,
        2.9261324642772295,
        1.7682812402957315,
        0.5149919182946339,
        2.9274800178487714,
        4.747282987684402,
        5.333188540473736,
        1.0982972024548412,
        1.7511444760045094,
        5.5788681072753885,
        3.515285534745053,
        3.5008572607755415,
        0.9371115121068989,
        5.853245592583177,
        3.3245908790198397,
        1.9862142674804109,
        2.3417765686261687,
        4.063982406961135,
        1.559954026572205,
        5.218407983572217,
        4.512324724405364,
        0.09581072607272799,
        4.643647364962009,
        3.2560972720596153,
        0.414162858588651,
        5.369262311876797,
        2.8813933018643283,
        3.4957179488577843,
        5.010824988143813,
        2.7999743001237594,
        6.227564418816581,
        3.5390490170795688,
        0.7820914656480247,
        5.033281788492585,
        3.138425538676536,
        4.825839710849173,
        0.28502449687901954,
        6.2423896528169225,
        2.6661813177438267,
        2.6822812974245136,
        1.3209450872078479,
        0.25714938240830754,
        2.56059729460408,
        4.181033966145205,
        0.40939268668533263,
        0.06124684772197206,
        4.31645966820904,
        5.775550164774475,
        3.9996194587802933,
        3.1306535932846127,
        2.5398432623735525,
        0.32862068106287057,
        2.953734275926803,
        5.9425307801835885,
        0.03682513281118251,
        1.0112087470083853,
        1.4233615913957447,
        1.6227752177516088,
        2.447876387030252,
        1.4505675259594706,
        1.6154126857855728,
        0.035895746978684875,
        4.746782302233571,
        5.394584309394916,
        5.755982737010501,
        3.114601247329389,
        3.762469157648997,
        5.312330561866398,
        2.1800718524580835,
        3.917010565070524,
        4.003532179772249,
        0.42999634727710107,
        5.166757473271604,
        5.67951534005949,
        3.9196908960537207,
        1.1569566184153537,
        1.1193795303226062,
        2.690857424344944,
        3.8405922322167916,
        3.4060943935699743,
        0.08786850143636177,
        5.847646829682053,
        0.7633544757107728,
        5.364877254658572,
        0.2841316652439885,
        4.174623286379835,
        3.620206811982811,
        5.147724057408328,
        3.7950129593231585,
        4.22826489123889,
        3.2865395254111114,
        3.829791976167488,
        3.575626637162978,
        4.635210372883404,
        4.941925688654067
    ],
    "psi": [
        0.24298844637820327,
        1.7447866789185384,
        2.0068588368937377,
        2.9647048923989785,
        2.150756366488734,
        1.5762638044619894,
        0.15061495198134686,
        0.9850817107280062,
        1.3836097072278088,
        1.2767468504315371,
        2.35806736391376,
        0.7526418104031202,
        1.25901877324311,
        2.3278329376184974,
        1.8616102246375428,
        2.9297236706176744,
        2.2983108421054053,
        2.7723621903020876,
        1.608717588134818,
        2.4754773696404206,
        0.03957728526992617,
        2.6987428619633773,
        0.02565793994585108,
        2.304944784437074,
        2.193910423585424,
        0.5757476678607145,
        1.7188011325025288,
        1.8193093712780932,
        1.1223043779650035,
        0.8656162352675787,
        1.5278666137902328,
        0.27896128368870743,
        1.7241246183013463,
        0.003549812924424969,
        0.2446996277728423,
        1.6213399516857363,
        2.3301018753274163,
        0.39616775814652283,
        0.49917165813587,
        2.2752387663652156,
        1.466341854447069,
        0.5476000876112819,
        1.8257484958756163,
        2.132838500654212,
        1.4092793695982824,
        0.526028802667639,
        2.366615262058958,
        2.950909302553492,
        2.158998513032641,
        2.4514236568236,
        2.234569108078247,
        0.388439691295132,
        0.2806466999104577,
        0.1303114478829408,
        1.5272489199929933,
        2.9216133365446684,
        0.9708764425832666,
        2.4358599319447314,
        1.4359622274070685,
        0.006627559999025398,
        2.3412207489559,
        1.4210526822871945,
        0.5304591680568844,
        0.7197994939397555,
        1.5133555635370577,
        0.6467151873032913,
        2.941223666957492,
        0.5448165551478137,
        3.018296297227924,
        2.6647803140033446,
        0.24640384869198667,
        1.1553608537546407,
        1.2001731530603053,
        0.7926122617782109,
        2.122687366617041,
        2.456310154649344,
        1.5892108436657726,
        1.9339059200853201,
        0.3612919622750705,
        2.8051472430639866,
        0.34042893824401477,
        3.038322629358412,
        1.7574902296179684,
        0.452749680496151,
        2.3260632551599314,
        0.045648716835203315,
        0.7226875806711102,
        1.844692943384851,
        0.007661732829476393,
        1.8407801533304744,
        0.8878086270131921,
        1.9006916082369827,
        2.597880244803398,
        2.7095357855148934,
        2.6926920573168207,
        0.5040886552711358,
        0.13499591131828287,
        2.0764295972123157,
        2.143194150647877,
        2.4346572327615625,
        0.027522195069746878,
        1.6208024139494466,
        0.4415130122685213,
        0.2561596420493505,
        1.5046492135633613,
        3.0708364319413985,
        2.7590421558281,
        1.3533285836286888,
        0.6261569740571995,
        0.6600364805597768,
        2.5417238162380826,
        0.8292816636276195,
        3.1012278782815574,
        1.0201389667983156,
        2.644074870406143,
        1.2247940937909274,
        1.3750200207995462,
        0.29598078762199803,
        0.6114923368490182,
        3.012009963106649,
        2.7290940710217257,
        2.856402296666439,
        1.8790024852822529,
        2.4677809909051436,
        1.987851336702731,
        0.4700159078238978,
        2.58345501556224,
        2.6112819300611463,
        2.396707924555761,
        0.3120380689975699,
        2.9121589723637733,
        1.5775923650752293,
        2.439653840486647,
        0.26612049705287116,
        1.0382281332806171,
        1.6163575620096267,
        0.045027211978877435,
        0.2805055843631162,
        2.792167109987312,
        1.9455468809720795,
        2.364229446867054,
        1.5471335264625035,
        0.9895274736846046,
        0.5491610962313904,
        0.9321045219409518,
        1.2843994702758323,
        2.4713493742055213,
        0.7353641251877702,
        0.008770528724554067,
        1.549080165114681,
        0.010748138369358238,
        1.1816788214873606,
        0.0837595907003499,
        1.8128460455268056,
        1.250877026152821,
        2.2442384670744886,
        1.3204242041832202,
        3.0706280008352493,
        1.7974190284823108,
        2.5831917093862415,
        0.7532893093028769,
        1.7394146799303092,
        1.2311430036853366,
        0.8184373530977515,
        1.5898541116217406,
        1.1613201154686754,
        1.7006216151001492,
        0.7717039797569033,
        2.721294274902901,
        2.5000750744970275,
        2.4795738150158724,
        3.0305977735118903,
        0.5368609534355105,
        3.0182977918382767,
        1.5709250928648497,
        2.473250049169025,
        3.1302772956112963,
        0.2988652589026911,
        1.7564280503482694,
        1.7161628648892426,
        1.1159547448412723,
        2.2562907829284304,
        2.634094094279933,
        1.08124062560781,
        2.7218474001087105,
        2.94211429819956,
        1.4977558677190375,
        1.4948918579637709,
        2.73109600048762,
        1.5393011713426672,
        0.9767638045007718,
        0.3266998924010788,
        0.42562055562896306,
        1.403706885292341,
        2.738546309502654,
        1.468698553542752,
        2.308825826831804,
        0.6219683397054394,
        1.7058159157603117,
        2.656596919917283,
        1.7781875739328972,
        2.2380840302667284,
        1.6286861801498922,
        3.048078448913665,
        0.6071134888731505,
        2.984908107450565,
        2.317853789354946,
        2.9319019874402006,
        0.2135804958705285,
        2.966761710692697,
        0.37514249499222335,
        2.3774089010300257,
        3.0081977595488127,
        0.8647926496071756,
        0.3070317237357872,
        1.5185771871841502,
        2.6818326487229833,
        2.6881461428491424,
        0.936256353018034,
        1.727946053329103,
        0.17229701030805206,
        2.660139426809208,
        0.5643670809623058,
        0.1672096022695663,
        2.6969855098835,
        1.1985188962779965,
        0.5267241338654777,
        2.719508803065999,
        0.13407786647883393,
        0.29145438509236377,
        1.285246869583299,
        2.296694983799052,
        1.9099953568961425,
        0.8671336256845661,
        1.4805249592050098,
        1.6469804713039329,
        1.4998764590825446,
        3.071384455039429,
        0.7164765818502022,
        2.7131040494792553,
        0.7057398671078899,
        0.6735050808706867,
        1.4750364375894949,
        2.427457861722016,
        2.4156237961282883,
        2.073848506689274,
        0.5093139511766278,
        0.16805804427614018,
        1.5679159745893032,
        0.42351324676811025,
        1.793401853230239,
        0.3082787328742676,
        1.0373629610518973,
        2.8841353904795346,
        0.8196438823747777,
        2.846162309501594,
        1.256829274940026,
        3.029942497395465,
        0.2986252541859864,
        2.983620289515823,
        3.0050754104926454,
        1.319019390557143,
        2.7807057523323158,
        3.0432272231521416,
        0.3723625610415515,
        2.9835407560885616,
        0.8131118584646111,
        1.2664503699571543,
        1.160474372010682,
        0.4177573865249015,
        1.8808175483269676,
        0.7687175633063622,
        0.6769819358870487,
        1.828171555668652,
        2.2606568614661304,
        1.3035050785508595,
        0.39204162357975036,
        1.2393254061932286,
        0.201274713652981,
        1.095029295358823,
        3.0315014995478076,
        1.1670672470672083,
        0.539950047234729,
        1.9663962626395128,
        3.1309464168317547,
        0.115728417948277,
        1.1231182251337672,
        0.9401170623345723,
        3.0673491880828734,
        1.424165974319061,
        0.0658272203707073,
        1.5292990796140336,
        0.6297190807606629,
        2.5359522113622632,
        0.4712675033594755,
        2.238375513486165,
        3.013075389556519,
        1.0691750185916575,
        1.268837244533645,
        2.4678571609399995,
        1.563235846308615,
        0.2854262802383045,
        1.3342691901351311,
        3.116924858215543,
        1.3717583200135348,
        2.0884293965598064,
        3.0358724508805026,
        1.1837731041303419,
        0.33925169873706207,
        0.3492861316848132,
        0.4126907199207446,
        2.1745024252148446,
        0.6758383091809124,
        2.2791331086352247,
        0.4684719831523239,
        0.2642314746717418,
        1.3312557813557293,
        1.0003231643130925,
        2.058970249449133,
        1.1968342453307792,
        0.6055853253598438,
        2.1297305379561426,
        0.09217134013376864,
        0.6177885870798372,
        2.789258566049646,
        2.785215465567065,
        1.3547274039313189,
        2.2634555930268654,
        2.0493221605482552,
        1.6744851232928506,
        0.5783868494432645,
        1.5348348194607035,
        1.0554836627268938,
        0.5346944893505096,
        2.924954550346669,
        2.799721825350917,
        2.79376615117347,
        2.2844628345313,
        1.7771883459972004,
        0.1694575765170395,
        0.2829487141940681,
        0.2040221424140342,
        1.1897876606890816,
        0.7346187403460304,
        1.5122017198253885,
        0.4345516654376924,
        0.8777452734144642,
        0.1986445361739054,
        1.7808249224483668,
        2.2837019484033547,
        0.2063839145780805,
        0.8575114315179421,
        1.857612740325208,
        2.4308548706470448,
        3.1297503481642086,
        1.2153305756131594,
        2.6571022759606833,
        2.4608928000097623,
        0.7286476043029195,
        0.03602146541979198,
        0.5087018493862931,
        1.9737440205672085,
        1.524824118517783,
        2.6135396233199297,
        0.4551013508182574,
        2.833850560489041,
        1.5914451115796495,
        0.8699347262452478,
        3.116833533025207,
        1.7858972768461323,
        2.855565274666914,
        3.0672309374269906,
        0.4759321107861314,
        0.2323783300509628,
        0.042505528626326554,
        1.6929420502655814,
        0.8668558936949377,
        1.7611800384611422,
        1.051187057500867,
        2.8701735155310044,
        0.04820576939224703,
        0.6607097959668317,
        1.1432072966680669,
        1.0389297793770509,
        0.20345789408123718,
        0.297325510431833,
        2.54992163084393,
        2.549112329955136,
        1.1922167396418477,
        2.116042990761132,
        2.1898797160576495,
        1.403253763573089,
        0.08776811463126545,
        2.663994475280876,
        1.5744307426942679,
        1.0774598589167046,
        0.6434421561855563,
        1.5552197822653753,
        0.9534501241339615,
        3.098364737315086,
        2.416225569714174,
        3.000688822157206,
        2.8101071956811445,
        0.12699528806884988,
        0.5818392763607714,
        2.6644517969664876,
        1.5994186775018548,
        0.03844624668633708,
        2.3471151448484076,
        0.41527186140223116,
        1.0556642924956137,
        2.8012007879483214,
        2.509376905021209,
        2.8669093262331846,
        2.440586380668704,
        2.5465385315633515,
        1.675717501893707,
        2.3899666847783148,
        0.8974931829335048,
        2.849437159378232,
        1.562390554292943,
        1.4990274693163095,
        1.7351640662477281,
        2.094221752578673,
        2.2561325244331494,
        0.01396888208061146,
        2.607983204979797,
        0.8690120829360869,
        2.5964443692848334,
        2.59483098483897,
        3.1254927798586594,
        2.1541136868909727,
        0.7340217884678799,
        2.297438618289872,
        2.1635361086496094,
        2.199359551818174,
        0.4660939164381526,
        0.3301611791748932,
        2.297337701109349,
        2.2380188609932805,
        0.1870902831087089,
        2.8087266808651012,
        1.2151332172930558,
        3.00799685287313,
        1.7220925952825032,
        1.194777445106144,
        1.619563597437186,
        0.31897944909260045,
        1.4235367322800998,
        0.12943069754024839,
        0.30612116532106887,
        0.3445454496820634,
        0.17881673904123832,
        2.17659365914353,
        1.5457704322624375,
        0.473828902556538,
        1.2810372366395324,
        2.051200188679421,
        2.6917034585903785,
        2.0425241025358676,
        2.0969234784383115,
        0.18825083460157682,
        0.8920092192312753,
        0.6231959930016926,
        1.519085374771117,
        0.9246286079898417,
        1.3149060368468914,
        2.353051385298397,
        1.3296862588393725,
        0.3444906076000321,
        1.519912334690676,
        0.7926506191676775,
        1.680652997865309,
        3.1412200832215413,
        0.6015334123272208,
        0.5312531354874852,
        1.9378729120620333,
        1.033146669993313,
        3.071822962002039,
        2.379169863788703,
        0.7899976142348082,
        1.3033461992222417,
        0.540405708084334,
        2.8649659571300874,
        2.487895451012706,
        2.4849144331917032,
        1.4722015171832699,
        2.4971732267081204,
        2.272736039638632,
        0.19473298301910189,
        0.5714641342513312,
        0.20925891312800804,
        0.01982481151054758,
        1.2918253123268868,
        1.4360682670697316,
        1.8378573751868448,
        2.9665633175680726,
        0.23142359886506034,
        1.5972423282102173,
        1.786439081085857
    ],
    "theta_jn": [
        2.7420606391959175,
        0.7844090388292089,
        2.4878922066506495,
        2.6771748523221417,
        1.0029572396823336,
        2.721436174046703,
        0.336447875027382,
        2.8163797486205704,
        1.7441621582481035,
        0.7465129514336101,
        2.8239095446357636,
        2.939981041694381,
        0.8739501493341856,
        2.785460251600136,
        2.298879361887316,
        2.362266360090414,
        0.32111181051732673,
        0.05409465474474363,
        2.3558029567124534,
        2.757880951987632,
        0.5821474652951624,
        2.8256293751223067,
        2.243020337793721,
        2.9905041986923018,
        2.2076600917565052,
        0.27929309402502583,
        2.574432687350603,
        2.367311593937537,
        0.6681487873220985,
        1.4324069277580023,
        0.44422131390765796,
        2.3430335666489457,
        0.7045360673267319,
        2.742917797116236,
        0.6227867028249708,
        3.0754668978644055,
        2.575153156072136,
        0.21679590058458986,
        0.6579089669249579,
        0.8756400749621702,
        2.660991706004421,
        2.2612617788286395,
        2.889905796300644,
        2.989330999082918,
        1.5579463679951213,
        0.4552648783031473,
        2.011524081570858,
        0.8316969241098489,
        2.651737247670817,
        2.6091147589963275,
        2.297356507357346,
        0.5339800058786499,
        0.6540666867641752,
        2.453440887468282,
        2.9530673323557113,
        0.6698653451473763,
        2.281598165379227,
        0.8837788116164049,
        1.442219376612634,
        0.3475093242829457,
        2.71818726038674,
        2.855712226890097,
        0.21608047184346155,
        1.1184528711962765,
        2.5993563275108085,
        0.6176353379103213,
        0.2303886199480947,
        0.3833178282292855,
        0.30084303531690226,
        2.6443888384703764,
        1.7429648658958632,
        0.4680074856572564,
        2.3699565610926294,
        2.459649354653233,
        0.6265252988934625,
        2.4745557363237323,
        2.5104196726557673,
        2.419299190944807,
        0.9727528997423732,
        0.5443418435131819,
        2.7161392339340997,
        2.1806011221004202,
        2.915333450423608,
        2.5580237849173892,
        2.862729662620404,
        0.2741414382156331,
        0.88802156525617,
        2.492868788197668,
        1.3071807314905453,
        2.7389418233545153,
        0.9639926810703867,
        2.318520748575002,
        0.415109003090856,
        0.531030213711778,
        0.3279151155578688,
        2.781439396332934,
        0.4603367628599767,
        2.3466838270303727,
        0.75611936122895,
        2.516792912402096,
        0.0860191549831977,
        2.922571296486923,
        0.06139930394947066,
        0.6633905322049265,
        2.77579313246589,
        2.51142851538319,
        2.6048289625539365,
        2.400901669490392,
        2.4800058172776756,
        0.4195676099198551,
        2.5923192647548046,
        2.749494162424747,
        2.9041874262113,
        2.393332182098364,
        0.30615187053860926,
        0.42625103609473053,
        1.9728509939560066,
        0.678472802326482,
        0.6848614340569108,
        2.363950652728376,
        2.8425963043004487,
        3.0668576529436353,
        0.5067142687615859,
        1.0053537386063378,
        0.5608116091972741,
        0.09062812554988128,
        2.1347636536299173,
        1.7944665184063437,
        2.6845752641798595,
        2.86526974868768,
        3.045285009850785,
        0.7503474758880937,
        1.0271449075458863,
        2.906670706489997,
        0.8981247219203705,
        0.7431423576834094,
        0.5749058807059466,
        0.8725913039710771,
        2.522229721868838,
        2.155885026849256,
        0.38284234318654925,
        0.33230907750555855,
        0.6638943211546252,
        0.727065926843961,
        0.39299216404035325,
        0.1616526960962546,
        2.7044688093556717,
        2.798337631167533,
        2.1986001283126653,
        2.4371345829826625,
        0.4344721231620683,
        0.8422515932819176,
        0.7173307299561937,
        0.524530860787004,
        0.519171169427575,
        2.489678752029446,
        2.7058340499199907,
        0.17690358630907002,
        0.34433067711223814,
        2.453425280352687,
        2.905236758675047,
        2.4764294225885104,
        2.9434156445504693,
        0.6077812794041968,
        0.46368183864258006,
        2.2606585332703357,
        1.3513870269446744,
        2.503292263583596,
        2.2291408271637576,
        2.4137171457645783,
        2.5423217107364686,
        0.8922628619482053,
        2.957064512133682,
        0.7885916760278076,
        1.0177394500687889,
        1.3357294523625858,
        0.9100366556347429,
        2.457100621434661,
        0.6967657967019747,
        0.4411015977180922,
        0.5853431185387592,
        2.3151634406320745,
        2.636019699620214,
        2.802207927141799,
        2.6828513343897527,
        2.6938823510490977,
        2.2072285361837394,
        0.726657528579705,
        0.3688746968156849,
        0.4033856923643457,
        2.5774592264719933,
        2.854887177688026,
        2.892697042170475,
        0.25913760798959923,
        0.72833377604322,
        0.4226149068051222,
        2.5930291479276057,
        2.350011784423339,
        2.464871287986225,
        1.1827148126175107,
        2.430599774202347,
        2.318719174416332,
        2.3071817304691282,
        0.275607099844786,
        0.9466909066575138,
        0.07445090311849137,
        0.7388519987888451,
        2.355996144094395,
        0.43000486655132925,
        1.8395809793227063,
        2.4054979120318527,
        0.21182098416121684,
        0.6004753439753676,
        1.0536414242651941,
        0.6460058373266803,
        2.766999888812661,
        0.6903928788285464,
        0.571581064579305,
        2.581895666752324,
        2.3626982142781476,
        2.682251893588155,
        3.0882531587664723,
        0.6501198608500668,
        2.603402438040735,
        0.822904136996736,
        0.3077928614050751,
        0.6719909702948159,
        2.6415899952621102,
        0.5658010793029761,
        2.455845964487187,
        2.940255192413664,
        0.9392304918349825,
        2.2757235108847764,
        2.3219796936127404,
        1.2196981986947866,
        0.6617547760299868,
        2.626437315045142,
        2.9183073001513247,
        2.31409530467888,
        0.5760896882141922,
        1.1734179447289912,
        0.3688126417589711,
        1.0200574700300586,
        2.5330336687764894,
        2.817844038217607,
        0.48704207348108264,
        1.777578401144965,
        0.43066650324898703,
        0.3777071546121686,
        2.4138512135586128,
        0.8596290477414107,
        2.4286275164393585,
        0.5021435355948478,
        0.23252108384512665,
        0.5426406259687548,
        0.3235970528995595,
        1.769496352348268,
        0.360013582303161,
        2.6715431317488543,
        2.9366964125324246,
        2.996272717033306,
        0.6108243781984914,
        2.1583975675435507,
        2.134003065843898,
        0.9422782333969449,
        1.1562144398409455,
        0.3331669955469925,
        2.5208685278112326,
        1.1674840872955836,
        2.158973346749035,
        0.8458074943948,
        2.121434564978482,
        0.28565416540472754,
        0.8630449903859082,
        0.7403274183989546,
        2.6933877821367966,
        0.24920249752709772,
        1.7619672086232443,
        3.0622146530606553,
        2.669387792650608,
        0.570667366910824,
        0.8743279299781626,
        0.536319695814766,
        2.2876712978400335,
        2.7849394351479724,
        0.9585411486824355,
        0.41962494777854364,
        1.7565732238043044,
        1.0608153307711887,
        0.5824328126698357,
        2.6072261270185613,
        0.5294084007971065,
        0.9652843894203752,
        2.5690327538545623,
        2.4268526128667856,
        2.596090452999088,
        2.543526481154254,
        0.44423399699426647,
        2.590470887142035,
        2.890181568691849,
        0.7152961902643493,
        0.6530000979757961,
        2.6398551673543675,
        2.8223264919103594,
        2.8581855808005248,
        0.6822342842125011,
        2.436479475368205,
        2.5465218201889717,
        2.8237139062530057,
        0.41446166032776643,
        1.7886761947408716,
        0.4552159572899209,
        1.8230201635900385,
        2.3847515387321905,
        2.7033882629687294,
        0.5599563939010138,
        0.8954034056810481,
        0.5470531819078053,
        2.139160731384956,
        3.0392535582590683,
        0.41422717792218516,
        0.8094314507219195,
        0.34716919564736304,
        0.43774695811836334,
        0.7762449018721711,
        0.4089449345363196,
        2.7163399677878703,
        0.2661770582579648,
        0.3735709662189736,
        2.819532849880365,
        0.5611021348856633,
        0.6005569231647296,
        2.32870575317682,
        1.9236353859314408,
        2.975656275809741,
        1.9285673359709676,
        0.16090629215236008,
        0.07889245360403417,
        2.445065703978477,
        0.19811847142733915,
        0.8986278284865407,
        2.560292138508189,
        2.3396207839946084,
        0.4260202690285914,
        0.23899040667171007,
        2.5603275552260123,
        0.883388287800479,
        1.9610053031734451,
        2.405127642311771,
        2.47474242475157,
        0.9036046585751536,
        2.5011480565265396,
        2.30965391211665,
        1.6246386623957387,
        2.542292182633873,
        0.3387076577139709,
        2.887609614913261,
        0.6402895745759638,
        0.6022550886104366,
        2.525389902242706,
        2.6958778216209827,
        2.7305895921517407,
        2.752533663254625,
        2.7028118642914203,
        2.3849401464774456,
        0.40484662587959513,
        2.184559444644448,
        2.4675974117053134,
        0.6966354396629807,
        2.7662414369272312,
        0.41180959249703325,
        2.1614992176473735,
        2.262708411598352,
        0.818990456009385,
        2.5258891085894315,
        0.46137752156742934,
        0.7660454265663654,
        2.54000405388047,
        0.6808448849827117,
        0.7866825787832151,
        1.2295669167167806,
        2.613305837227871,
        2.669161893768091,
        0.6583817733614238,
        2.6444129407705645,
        2.7819939071363455,
        0.5361448302985278,
        0.719630717448526,
        2.7128516247182937,
        1.830000517968997,
        2.5672084120646805,
        2.948048729517009,
        2.52695509802944,
        0.5339234006760245,
        0.2638712541493079,
        2.7370993055050956,
        0.6388324594136647,
        1.1292417314712928,
        1.081749823823818,
        1.906673045138984,
        0.1760999763605518,
        1.7574113563945435,
        1.9575497128454376,
        0.23693486159306165,
        0.4284096122211071,
        0.5387577377165246,
        0.8251823227072232,
        2.7536819064622597,
        2.6006686365731504,
        0.025512828611608543,
        2.609656290888789,
        2.7902527507254136,
        0.703476501443216,
        2.7226472456786306,
        0.4085917348565635,
        0.65570602468834,
        1.8010402369671106,
        1.0185417472590446,
        1.49692801171196,
        0.40489175679603906,
        2.316774622950211,
        2.7336968328664715,
        2.564132178566633,
        2.6301347764554093,
        0.6596108019173462,
        2.499627656621908,
        2.6621213667132735,
        0.3668803770388289,
        1.869043803971694,
        1.3726066621192397,
        2.7031129081432193,
        0.35917128358950307,
        0.5174915153606615,
        0.611021298802842,
        0.8201792031549796,
        0.44878442149677317,
        2.315350487139984,
        0.09893482464776128,
        2.2226595829761786,
        2.7462083570157927,
        2.1902880542946916,
        1.3888874289386572,
        0.6661513303749202,
        0.9941059140525796,
        0.24285760701382206,
        0.19453405350484473,
        0.9864098782398603,
        2.6732494535316036,
        3.028080824900705,
        2.185985613109946,
        0.8910673291936617,
        0.7408076103958567,
        0.23250108143181722,
        0.5400900663008863,
        2.847918630152157,
        0.9218624436474911,
        2.8206477040553124,
        0.28593542115485704,
        0.7508226732998693,
        2.127324885660772,
        0.6726452654358953,
        0.6224739352508442,
        2.9737957777718185,
        0.1475537383411867,
        0.6622926635215518,
        0.7929442115158374,
        0.19753393858507834,
        2.7268240138476694,
        0.9921077548611398,
        2.6703088046995793,
        0.5021339948702181,
        2.6604787908185066,
        1.0225089718041764,
        2.2259670995043006,
        0.6939116414975325,
        0.5123932122510179,
        2.44885298500849,
        2.045516003524554,
        2.448585174763549,
        2.951581981033047,
        3.007005453034839,
        2.6704874467438593,
        2.8148284881996233,
        1.2968664046308382,
        0.3302278639456424,
        2.6658594233927113,
        0.8307341103567831,
        0.19384706773278865,
        0.2604847478942185,
        0.3992423401569319,
        1.767914646035893,
        0.7129912524611794,
        2.9083392788675058,
        2.4985282749621405,
        0.05469462201895353,
        2.911529858343568,
        0.7554051627405086,
        2.8826267653316755,
        0.27853958939528195,
        0.21675256353085198
    ],
    "mass_1_source": [
        2.11588067198529,
        1.4027568950276958,
        1.9535189789526417,
        2.1294932875659636,
        1.4012508591871022,
        2.134324968440047,
        1.4595043773745955,
        2.287882836250928,
        2.215117577252111,
        1.9129885684195032,
        1.3879114881594492,
        1.342913439117639,
        1.4234801157294072,
        2.190743285932277,
        1.9676037736608356,
        1.447196158866793,
        1.9046332547519074,
        1.8181819190694195,
        1.9114245747041057,
        2.0057161436716955,
        2.29855679420661,
        1.3632707075561845,
        1.3381706014829693,
        1.8739855738959847,
        2.261142708807228,
        1.819928678770489,
        2.1680903072525517,
        1.3010434390119217,
        1.4132134854094245,
        2.195009351721893,
        1.480537462009842,
        1.81648848391638,
        2.181583303662095,
        1.5391972003717533,
        1.4907657645595316,
        1.785359641293381,
        1.657101684288841,
        1.345725144337451,
        2.075743701544238,
        1.8409261212441013,
        1.7387125321352621,
        1.6556049975609821,
        1.8299804525817263,
        2.2374875481765217,
        1.2805342423208588,
        1.5170872259211758,
        1.877139788647161,
        1.3788236527957594,
        1.5798472276535203,
        1.2994140637662488,
        1.443008676349055,
        1.9555743183934904,
        2.2974707554335243,
        1.446858226254367,
        2.178697947589618,
        1.996574122076637,
        2.2556599388107643,
        1.709378382093449,
        1.5265575028882692,
        1.902690497507507,
        1.466868183904325,
        1.915189058929217,
        1.835480507710803,
        1.9010398776761206,
        1.9544811993771158,
        1.6791546902641528,
        1.4051944388513025,
        2.148921749108437,
        2.01808378862024,
        1.47934470848487,
        1.7004923018492604,
        1.4668390987129916,
        2.1744852988523125,
        1.9408963600124673,
        1.5298673002069294,
        1.8919606948999914,
        1.9520651772301527,
        1.7447552335037775,
        1.4138540412853118,
        1.7404887644752969,
        1.8453001373682507,
        2.2046723839188047,
        1.8658978964786324,
        2.1563895250454577,
        1.9572974210981473,
        1.4839831440768356,
        2.0060573326484064,
        2.1674084282046118,
        1.346716666619438,
        1.4712023644102823,
        1.548766381467256,
        2.208780760523113,
        1.882290867996827,
        1.9059624276388987,
        1.4911498773329646,
        2.0383756759396303,
        1.8226978191910919,
        1.3875065913589317,
        1.6575384495165155,
        2.0202173043429856,
        2.141157403395989,
        1.8612750992257556,
        2.1533281435931206,
        2.0171467001728143,
        1.9065221948443154,
        2.1661492877293997,
        1.3926742024161591,
        2.1981095122185823,
        2.131087848491951,
        1.928298428704929,
        1.7578622526510013,
        1.4300087568197617,
        2.246259162834173,
        1.95702864421172,
        2.0940020990309747,
        2.2289398148678377,
        2.0377488915693402,
        1.8443674322675883,
        1.6079343751669029,
        1.313996995439288,
        1.58021391637225,
        2.1618921459484755,
        2.1996612560162316,
        1.4262668781367474,
        2.007505509932491,
        1.9469383512005864,
        1.8650674705216308,
        1.7650509064928004,
        1.3937352439561321,
        1.80945379848032,
        1.3959620451198613,
        1.4474177035540727,
        2.2773523407901632,
        1.788060477620894,
        2.2889643254059524,
        1.796307759073395,
        1.4207193099027182,
        2.0091495037693474,
        2.0861268836064766,
        1.4090854110463253,
        1.885719679536867,
        1.317622152194329,
        1.9321705000757887,
        1.8094526530200188,
        2.099292126667124,
        2.124875616345708,
        1.4492755934894452,
        2.0616355820861845,
        2.2782712006431343,
        1.4287625640922288,
        2.2188999932854627,
        1.5833535150848843,
        2.210639376088671,
        1.4526936120770344,
        1.4106952864849907,
        2.2338190524838457,
        1.4444058482729374,
        2.009579529224048,
        2.1940487199856182,
        1.5160305565145604,
        2.1537264328723587,
        1.4478716402108582,
        1.8000397881827923,
        1.285816654033969,
        1.3634068348632618,
        1.9900355761747557,
        2.028776137113111,
        1.3345547838835061,
        2.282045832949305,
        1.9125727352678343,
        1.7004002791414117,
        1.8617785311299744,
        1.9201256630754695,
        2.0191498531903522,
        2.1268484452638616,
        1.323274131683119,
        1.477974225340555,
        1.423116721096048,
        1.4592967141994468,
        1.9780844173629524,
        1.9720175605498802,
        2.1824391261294034,
        1.8338111831709207,
        2.125088245423262,
        1.9059987694111618,
        2.212848533769856,
        1.416685501708937,
        2.083499087918277,
        2.091536651149597,
        1.8032481244395735,
        1.5942835105995574,
        1.6301916315253795,
        2.0006117637393626,
        1.626525993691497,
        1.7123637537731808,
        2.086142631463758,
        1.5240190257432653,
        1.4369817110034793,
        1.7699901341432798,
        1.5640089511398385,
        2.2349650451573844,
        2.022744641624707,
        1.5207911550495754,
        2.1730478547253775,
        2.2819986230562677,
        1.435945068674143,
        1.4028262279989607,
        1.3231523458459264,
        2.0771958429722286,
        2.1987091818963465,
        1.3459070631605894,
        1.320433049310915,
        1.6558521345734785,
        1.807968656686057,
        1.975562141976893,
        1.3384047782403028,
        1.805477323155344,
        1.8446120039513767,
        1.6869523994677231,
        2.0816377215176343,
        2.1355406740085234,
        1.3971142357603463,
        2.085401219391376,
        1.3197640737258018,
        1.3707870100930244,
        1.2597314371683574,
        1.7413481664277788,
        1.3540983656571979,
        1.9613809092324404,
        2.0522833227965656,
        1.2745738304997651,
        1.9205661284344508,
        1.6238178296418502,
        1.589650730866921,
        1.5200020054393202,
        2.1255307807109896,
        1.4546712915239777,
        1.478320373857523,
        2.119857804304698,
        1.9475495420245819,
        2.004274541628144,
        1.7513088807748582,
        1.3331831657591482,
        1.4816268665450525,
        1.371317039617846,
        1.4906181596224033,
        1.4810640755035063,
        1.3921918197535945,
        1.415705406032517,
        1.4288428639109851,
        1.606588209821926,
        2.0868228559089497,
        1.390586520612613,
        1.5426990880891887,
        1.4015199612926013,
        1.5016801667598743,
        1.773621826402072,
        1.9060199605609036,
        1.369536011470797,
        2.1421890566719837,
        2.1164098494214048,
        2.250172522174039,
        1.820720174805724,
        2.0223163792076404,
        1.8480455766250097,
        1.587062320499799,
        2.1239930993581453,
        1.615810381154802,
        1.95872118462807,
        1.663073465395514,
        1.402758531857546,
        1.4108279343810726,
        2.008399563297188,
        2.029521526590773,
        1.4987694929134208,
        1.668496495464466,
        1.9202652779177978,
        1.9071689053776577,
        1.8918309807412872,
        2.127729014244759,
        2.2699125719190865,
        2.150251693678269,
        2.01498488841284,
        1.9792413409592442,
        1.9197075161330297,
        1.3842795362411404,
        2.0173046089818505,
        1.7149211507272681,
        1.356556232038823,
        2.282417087452047,
        1.605738627040315,
        1.4522163586876147,
        2.0886525944827987,
        2.2909729498258624,
        1.8555754891889455,
        1.3458732468063237,
        2.1481846592515867,
        2.0721887346299406,
        1.4652124043765693,
        1.9393500213688413,
        1.7217044265475578,
        2.215009639134026,
        1.8572902457022293,
        1.5399289257431494,
        1.8541140048885063,
        1.6381577713113042,
        1.9720909520342689,
        1.8161127082434358,
        1.9253147152566767,
        2.072730075777267,
        1.8358296637890665,
        1.7816584234228965,
        1.4441325636951179,
        1.3303830372063368,
        2.186190908686694,
        2.0187879530446935,
        1.9131227832014703,
        1.9755021330917137,
        2.201288594042124,
        1.6654530066162105,
        2.0011542111163005,
        1.36029178445147,
        1.5641883732218098,
        2.0759574217530594,
        2.187448291740604,
        1.8603073170244209,
        1.5732273639518854,
        1.425956997936777,
        2.0500731738203433,
        1.9468449257466138,
        1.3895241831235132,
        2.2102368646539015,
        1.669278409146182,
        1.3716516897119229,
        1.8274396141939948,
        1.3182339643346805,
        2.178269529913423,
        1.5138246815141347,
        1.382903248132291,
        2.069853444658813,
        1.6729391893272028,
        2.16528437113392,
        2.2819885042247643,
        1.4148810118214294,
        1.9256664712536034,
        1.332907062860067,
        2.0010193641259795,
        2.1609855487363125,
        2.1742952276190355,
        2.1090747396288956,
        1.9563604566921546,
        1.3961196731313572,
        1.3933962433601617,
        1.867700135868731,
        1.4021218242266638,
        2.0308348479446425,
        1.3993740610220664,
        1.4365145621096385,
        1.8394094703285415,
        2.0797089635178514,
        1.4406449095024405,
        1.4309941662592212,
        2.041732599819445,
        2.095859362551292,
        1.732310487088656,
        1.5964295085069184,
        2.099840752458191,
        1.9765034560074437,
        2.28926944647156,
        1.8773420130249363,
        2.1430285035251257,
        2.0324560379470693,
        1.9691560569520261,
        1.5189027700668103,
        1.9172630067418301,
        1.9352921158624115,
        1.4450391228289088,
        1.2291609482106156,
        2.218741890953704,
        1.8455127241118583,
        2.0870901181693444,
        1.4631930428349835,
        1.4299623451073449,
        1.466031819693312,
        2.085933740024461,
        1.412448628093653,
        2.068717703529587,
        1.6484170670091127,
        1.3931714398431823,
        1.418730229879086,
        1.925173125824807,
        1.4337928134544085,
        2.2178782675543953,
        1.7364961753059225,
        2.263197311848323,
        1.7665757296751523,
        1.8789497177771115,
        1.8603915525499637,
        1.7034341990856783,
        2.283545143662987,
        2.114727875252613,
        1.4904681258821866,
        1.6339990202273582,
        1.98361353599742,
        1.7498608313738802,
        1.4519335643603295,
        1.8978083790132114,
        1.9197148508495068,
        2.1453113896230485,
        1.6735765181878064,
        1.6122725757929455,
        1.6844168481976292,
        2.298252088577962,
        1.9980645454576766,
        2.117564681254084,
        2.0227716111551253,
        1.929341225096073,
        1.3340752311414577,
        2.1762711723488875,
        2.2354685236161824,
        1.8119097804759685,
        1.4005934234341624,
        1.9414345581712138,
        1.4220326002645867,
        2.1438479731990685,
        1.859247961505191,
        2.1801666588076487,
        1.62022740935987,
        1.188770377515048,
        2.04774852437149,
        1.783404334445599,
        1.4270819364625653,
        1.633508454886464,
        2.1223757324078245,
        1.727176370186251,
        1.7148904582973437,
        1.8795934232090186,
        1.3854146747402847,
        1.394433759261964,
        1.3756695148999614,
        1.6145347180118883,
        2.1032060324552746,
        1.8265008766203055,
        1.3907020641337935,
        2.0009104699893108,
        2.201007302873482,
        1.7020091646228561,
        1.3746713528480856,
        2.0470591748306566,
        1.9902809539250461,
        1.8908874442755732,
        1.4598728303333968,
        1.8937384723692137,
        2.1652219484813426,
        1.4659610384151402,
        2.034454107380203,
        2.1721816032689976,
        1.379649593955892,
        1.2940013779022315,
        1.7419604566923477,
        2.071196168255341,
        1.8147049486859175,
        1.349978103267185,
        2.2975344812384404,
        1.6031185972081814,
        1.6561368701043517,
        1.2608716537183873,
        2.1755927092322596,
        1.8383403378281347,
        2.076577306425825,
        1.940278385360501,
        1.6801911444556936,
        2.1134827601130812,
        1.500892312759252,
        1.990188754953693,
        1.3248257172843774,
        1.4593085387772464,
        1.4904014629422997,
        2.126072208425753,
        1.9549516965408469,
        1.868570584974623,
        1.4444569564247876,
        1.9261493107361476,
        1.3906321308021603,
        2.105417667820962,
        1.4597546550285223,
        1.429340391842482,
        1.356312884067192,
        1.382804594482365,
        2.2380825677757255,
        2.2249545170285865,
        1.9270324850506244,
        1.9964309893167758,
        1.321536131376403,
        1.741356660658076,
        1.5814284863338826,
        1.398029834483297,
        1.9662442432169724,
        2.173513239138246,
        1.4841966543848155
    ],
    "mass_2_source": [
        1.882417509712037,
        1.4001446874845414,
        1.3089519142234909,
        1.4355944684930984,
        1.4002100870927998,
        1.2745909802799105,
        1.4016336046712237,
        1.4168127007751008,
        1.7205220324524484,
        1.2029105435450733,
        1.336056928494452,
        1.2765677235226547,
        1.2922176688298808,
        1.4000350376052033,
        1.252188939219559,
        1.437443907271905,
        1.777899576124917,
        1.3717641806209104,
        1.4311534829852135,
        1.3987363472210665,
        2.1433081913251892,
        1.3448596312457568,
        1.3286475343259092,
        1.2909010799853446,
        1.317618535102832,
        1.3881871776771937,
        1.446782220832145,
        1.286994198874161,
        1.3411133874069034,
        1.3698405148810409,
        1.386715987354671,
        1.5181403079671012,
        1.4094651686421675,
        1.4057039037237715,
        1.443680720840775,
        1.3266453740456987,
        1.353593322077904,
        1.3145696848455273,
        1.2301065419169568,
        1.6729640620174433,
        1.2896481371697481,
        1.4110713497110128,
        1.2815061409387116,
        2.0940151067171415,
        1.2194853151053229,
        1.4068936013954056,
        1.3206527658126932,
        1.371075097317171,
        1.3680133575374014,
        1.1986682810772045,
        1.3089195557246578,
        1.3489167932091748,
        1.9566434282928793,
        1.2684366506919673,
        2.09387247566,
        1.863868598478959,
        1.5100064982399386,
        1.340231369687665,
        1.436745691091813,
        1.4490195806247022,
        1.3995588350993755,
        1.4060390410978512,
        1.4202181098321809,
        1.2830727493265677,
        1.8965591650805689,
        1.4186662204698786,
        1.2956118632028806,
        1.1821172534194515,
        1.9017300112968094,
        1.371867372425047,
        1.2888877650982902,
        1.2266670029033293,
        2.129491414275098,
        1.2892647375086557,
        1.4544127337953585,
        1.2948232253172902,
        1.474689316415223,
        1.386777519599775,
        1.236456138989713,
        1.3543123957439127,
        1.3678008829616763,
        1.3811217524019819,
        1.8484729655755137,
        1.2823301191632384,
        1.3102207465389284,
        1.2798716970081858,
        1.3855069842721492,
        1.3174043247992502,
        1.320491390921358,
        1.3784962538655603,
        1.4485075072393232,
        2.0794713985733195,
        1.79404438907792,
        1.863425457598398,
        1.3746292320632187,
        1.4749745690450018,
        1.286042337249165,
        1.3432624457385216,
        1.2789515893374075,
        1.4483977437733038,
        1.2358167456553313,
        1.337947012863242,
        1.3806653605807593,
        1.9391590847056888,
        1.2858441017308329,
        1.8653421367797274,
        1.388319140322895,
        1.9899385372567837,
        1.9909256511181144,
        1.6531585081108877,
        1.3163732100308199,
        1.2950811016937938,
        1.8869461910572642,
        1.407122743080463,
        1.2346369056230022,
        1.7931159990781995,
        1.315453363418062,
        1.3015336486268223,
        1.334335535810934,
        1.2318414552111383,
        1.3671036323268921,
        2.0095408353275253,
        1.3569181810528912,
        1.3882362839423357,
        1.3225917652409542,
        1.341881356286234,
        1.3755401515654413,
        1.3860358360636857,
        1.2189173758009355,
        1.7239792907572333,
        1.3211808193162997,
        1.4234248610827032,
        1.8636437417730407,
        1.213147068219857,
        2.053979772230196,
        1.4087960125571848,
        1.3961922721607154,
        1.2695150520528538,
        1.9233155187206261,
        1.3366650839363468,
        1.4775759119244365,
        1.2045042489722584,
        1.370174831377459,
        1.3410896701443296,
        1.7800553554848493,
        1.4189646313548512,
        1.3393186912161572,
        1.4277770198785005,
        1.2483713732621102,
        1.3822176469445302,
        1.4081310986326108,
        1.3346199627506454,
        1.2682178918586489,
        1.3141527536726512,
        1.3560839276331451,
        1.3701859090739443,
        1.416576192725514,
        1.3369801863163724,
        1.3711560751440353,
        1.3177095167913302,
        1.3727781612059786,
        1.2021433897139773,
        1.3904013671426378,
        1.2726751973351293,
        1.2994004456158477,
        1.3270478197206275,
        1.2728687221444661,
        1.2832038505050476,
        1.5728134368839801,
        1.8893285716758714,
        1.2546736364228273,
        1.4382263041453274,
        1.4254429658244783,
        1.913755806603701,
        1.272423279629533,
        1.319528242105534,
        1.4402385484220053,
        1.3706665995199205,
        1.3977750811641365,
        1.8774648804326195,
        1.3339156232862066,
        1.8353920700966775,
        1.4047339301623591,
        1.2922430642051803,
        1.4192881941216855,
        1.8706196263105657,
        1.283907539906535,
        2.0264672226499676,
        1.421351042111396,
        1.429881291466462,
        1.2667169041018667,
        1.2672484720742407,
        1.2737148848150812,
        1.43186496362885,
        1.4610455431388079,
        1.6233108967061287,
        1.3196892914870784,
        1.3591882848386105,
        1.3123149830478316,
        1.4810418461529882,
        1.3418705186865756,
        1.3377957387519628,
        1.4313455620665783,
        1.2741607544135187,
        1.33746399204504,
        1.3451814973532574,
        1.3987271344399588,
        1.253412706443944,
        1.442583315866187,
        1.443222757359637,
        1.3046759330330162,
        1.3161374269920068,
        1.3957319034017666,
        1.5681271952367974,
        1.4531367116833669,
        1.2441641368572711,
        1.418279047666245,
        1.3431132026193204,
        1.4016322473307898,
        1.3389482383852538,
        2.0287015186876016,
        1.3083566778952653,
        1.5863337575819185,
        1.3058410703248187,
        1.3488561683863163,
        1.234998375034182,
        1.341241104112495,
        1.3535776084855065,
        1.4117620666692976,
        1.9619731103413576,
        1.2450703008572852,
        1.438944019168905,
        1.465638118455749,
        1.3355097431328105,
        1.36344195243264,
        1.9117467999729845,
        1.422403694879853,
        1.2926520463113338,
        1.2784781096846582,
        1.294396996569596,
        1.370022535279664,
        1.4299508256536808,
        1.2207525553933267,
        1.1882231681063866,
        1.3393604663754666,
        1.4187950840359742,
        1.2429463525010138,
        1.3171577922232534,
        1.2549822981361172,
        1.1531912044757326,
        1.3698322547185002,
        1.3407596909921857,
        1.1899795510937468,
        1.4179893944035904,
        1.3281174029276315,
        1.4102351297493116,
        1.4317467919366362,
        1.5526760715822854,
        1.3371653750208479,
        1.4940783362726482,
        1.3356593977407716,
        1.3840982961041417,
        1.4941165309864026,
        1.2511103967433936,
        1.4162957183632723,
        1.3458556544753373,
        1.3867016633308085,
        1.4227791275168213,
        1.4513106033406664,
        1.5403566273778204,
        1.3255188250255372,
        1.2906841114337044,
        1.7567128234197409,
        1.185142750577072,
        1.2832823619281382,
        1.3572561613241372,
        1.3249440141089355,
        1.8418972274483327,
        1.810099961609563,
        1.372755475179369,
        2.1647341026700886,
        1.2838102592809826,
        2.0056113065212617,
        1.3455591472991357,
        1.3113804773316886,
        1.352722701384636,
        1.3528546380594104,
        1.2908952922920174,
        1.3044597236016497,
        1.4448103135335046,
        1.2902034955919839,
        1.4400664762912403,
        1.8677645000057959,
        1.4274402318961728,
        1.2087741351480017,
        1.2731646261356235,
        1.4147889676959167,
        1.3963719912840764,
        1.4628923131944087,
        1.6508598952333204,
        1.288893966440988,
        1.395985419443127,
        1.2500030588706734,
        1.4970202826297783,
        1.3227244498345898,
        1.540819732642585,
        1.242774778296097,
        1.4520768234028654,
        1.2847785797354374,
        1.3297964414141643,
        1.6629416524841316,
        1.4688393484341076,
        1.2921604773793,
        1.2813588188369855,
        1.3666094318839148,
        1.458021278683281,
        1.742351049819214,
        1.25478727225372,
        1.7046908431385361,
        1.5825445794126116,
        1.457100340074119,
        1.331033858454939,
        1.4036547488232387,
        1.3608451976565274,
        1.2924012982805588,
        1.3366300616938847,
        1.2907804668571834,
        1.367971618846435,
        1.389655210351597,
        1.4551893938763931,
        1.2954585677750496,
        1.4902290533967937,
        1.4518528990684045,
        1.3128766395658593,
        1.762626625608824,
        1.2290229433232776,
        1.3900924480378092,
        1.2495697437318394,
        1.328021514914117,
        1.5474591869657772,
        1.3823770312237422,
        1.3549850630104152,
        1.9437597146867336,
        1.301867665314986,
        1.6745773733028888,
        1.2620942068025005,
        1.8319030114481958,
        1.352988531487624,
        1.2989379289052287,
        1.402809152273614,
        1.9351896062591267,
        1.3085548825965474,
        1.2908074209724698,
        1.6659195805624967,
        1.3369713122323557,
        1.8721308763745264,
        1.3301230684752392,
        1.3658451658637623,
        1.3267602862839758,
        1.4235808239207173,
        1.4035609978544816,
        1.3039048148463666,
        1.3238981779764467,
        1.294546928268854,
        1.3576832078888066,
        1.4595460744350734,
        1.8168050326287992,
        1.86566967625504,
        1.3458214568342066,
        1.846380032938385,
        1.3668166396281625,
        1.3706309435039958,
        1.323600961396688,
        1.3161145217818555,
        1.3650124695836954,
        1.3791629636938274,
        1.3009823689283986,
        1.2046551121222646,
        2.1514090749641865,
        1.6704625781727904,
        1.8097389242176072,
        1.3238661797591682,
        1.2660838046097636,
        1.26849117029112,
        2.0334942230668527,
        1.267960904458292,
        1.6778990220299261,
        1.43916930498147,
        1.3846605549062183,
        1.3574290660450432,
        1.4031699130459803,
        1.3497480928681267,
        1.2974037196346007,
        1.3710903361238878,
        1.8913009010437496,
        1.3936318247233448,
        1.4543246477611846,
        1.4225528498168916,
        1.3803594618415893,
        1.9114832293646777,
        1.2828576400821505,
        1.333426408890414,
        1.2892264881576572,
        1.317996321024469,
        1.479373750719265,
        1.3658936150650391,
        1.8864700377648413,
        1.2745284911509867,
        1.6734538302791864,
        1.3207945193441868,
        1.2827889820147451,
        1.4467729906637585,
        1.2475206361501043,
        1.9443641675824581,
        1.4535065451338858,
        1.8131419362169718,
        1.9200062318652749,
        1.3097827566355411,
        1.78089325274616,
        1.981748178738663,
        1.7397407268415828,
        1.3343158949715928,
        1.7525051704693109,
        1.2737719945636932,
        1.1817994646336225,
        1.426189245692409,
        1.3235348344301845,
        1.52654822438304,
        1.1393666949185295,
        1.4474425310185537,
        1.3582837647894126,
        1.3235780561768786,
        1.4510481563034159,
        1.4468802259756641,
        1.4273597154937323,
        1.4504869045154272,
        1.6940853199163162,
        1.3616282418049124,
        1.2701119387969277,
        1.3654707653273186,
        1.3629464340880397,
        1.8589680575951364,
        1.3669637983963536,
        1.378139778644321,
        1.8980999721916256,
        1.2512960601042196,
        1.4129797866216451,
        1.3717864239077293,
        1.3483598666807228,
        1.423458486020515,
        1.379810442324132,
        1.3381393215792046,
        1.5657467016414615,
        1.376695340017222,
        1.4050739203428795,
        1.4178850082777767,
        1.2841066788885056,
        1.3327764715111692,
        1.2732234866448366,
        1.4650811951237592,
        1.8204326909883537,
        1.6820923876100458,
        1.2485900168389075,
        2.264336004204747,
        1.4041041551250912,
        1.5308737796072505,
        1.2397038093906108,
        1.940539117138955,
        1.3849074139048467,
        1.3926199873799294,
        1.426545830012602,
        1.6565552946116362,
        1.3942452196016037,
        1.2783148261268464,
        1.7809825985751764,
        1.230137382358369,
        1.3802493212899718,
        1.386259971398459,
        1.4772411051723802,
        1.2991951631519147,
        1.6684240635690857,
        1.3060675663495436,
        1.645917211078907,
        1.3754238899187368,
        1.9358144121355982,
        1.4591653368288282,
        1.4179730857385975,
        1.2771110139522142,
        1.1854247173765122,
        1.4050325255558895,
        1.3165872616748155,
        1.367938639805457,
        1.7925641567728352,
        1.3132622780488152,
        1.3223665176046058,
        1.3445827464172202,
        1.3350893159878108,
        1.7766329277093695,
        1.9800553143617898,
        1.3365708771182436
    ],
    "mass_1": [
        3.418050679925962,
        4.3654277212282135,
        6.062414525532473,
        5.7101098876086605,
        2.0510102588093706,
        6.3971472726048075,
        3.0643154278191793,
        4.490253913545661,
        7.432484183885073,
        8.720235232770559,
        2.3716413974007184,
        5.837222130233593,
        2.833516881981173,
        9.318979968812858,
        6.146037824235978,
        4.561307169462967,
        5.0767926843267235,
        4.372814592665242,
        4.351491724414104,
        4.633026818038577,
        11.04821667099594,
        3.068530747386806,
        4.422213767116555,
        11.09947441879294,
        4.800551840585629,
        2.2173548001556243,
        6.5834409097801565,
        1.958876245218669,
        6.529414075643868,
        4.933247290994255,
        5.555697778732932,
        9.208424900822031,
        2.5222990108230197,
        4.096418754090549,
        3.2566603231925244,
        6.57700151761005,
        5.703514368311675,
        1.966997986466924,
        3.861101917358963,
        3.7982033815605454,
        3.5450853781394143,
        2.7582976294401025,
        3.8865715219780212,
        10.549349023773134,
        3.17199826786018,
        2.5058187620699366,
        6.741725443920976,
        3.945945931189012,
        4.137120265311888,
        6.226491964594558,
        5.544456374934246,
        5.607885113649665,
        9.475350359305178,
        2.5882858802817315,
        4.217931951342642,
        5.9285757546688505,
        4.381314605241427,
        4.194704033643138,
        2.9243373279048304,
        5.637440782621227,
        8.014807129555718,
        5.005104256470316,
        8.988727319633387,
        9.265433670536966,
        9.546801474207173,
        5.742228649557414,
        2.0094782490390575,
        3.912493144690031,
        11.491088479469097,
        5.584251194214143,
        3.44977507436332,
        4.7491480541384155,
        4.7732720289675665,
        4.576259173365032,
        4.966356924316158,
        7.3772591103262375,
        3.008657999051112,
        7.379659824829575,
        3.444470255700688,
        5.498141563360133,
        3.471780490076427,
        5.566894047196934,
        5.662178783765119,
        4.514423476760061,
        6.72282838030784,
        2.996689292636714,
        2.7519628762599444,
        6.9321553389313495,
        2.634148609050772,
        5.097397223807712,
        4.108694331478393,
        3.806506484675494,
        3.382009071315778,
        5.593348865616096,
        1.8186298575347233,
        3.4579159303918767,
        3.5492450835018867,
        6.764978422874869,
        7.579959305117753,
        3.6571503382711406,
        3.8589759051837236,
        5.58095871340212,
        4.3564430568812895,
        4.406696518147985,
        4.384078501313981,
        6.62291133371486,
        4.119318677201594,
        9.387296580246026,
        8.943153254577275,
        4.5750795423602275,
        3.514643462165967,
        3.560290511193495,
        11.014651594769358,
        8.145572599518886,
        5.062973312450835,
        4.6843374277398375,
        2.6508597632551183,
        3.4352734022421876,
        2.938902866204587,
        3.300437009915628,
        6.038287570894639,
        5.907615838192007,
        2.7191318215570277,
        2.3203516311704293,
        7.016516080978904,
        6.506199509393423,
        3.6510236143975954,
        3.9429304507404455,
        2.8513078244306596,
        5.829485222955651,
        4.975566545675285,
        3.760413155900063,
        10.752185475004172,
        4.635194538209609,
        3.24267969018589,
        5.168342149429327,
        2.537326933316262,
        3.2161079969804445,
        8.795849691583388,
        3.784214655071835,
        6.582259594439988,
        7.057007564499017,
        6.703543829819638,
        5.293473403582595,
        7.427866411225469,
        4.50259141525591,
        2.457580021321022,
        7.49914932746061,
        9.20326209892472,
        2.6659285359011515,
        6.456906664746971,
        5.581581374085751,
        6.658607762507242,
        2.200484545728882,
        2.829876278048964,
        4.620383529258708,
        5.9303202844724945,
        5.583896995029706,
        4.552301845358677,
        5.144995914495158,
        7.243312665267672,
        2.920251437191383,
        4.447851517838849,
        1.9348485752654616,
        7.671637292698328,
        4.429378783281544,
        2.8342891466665647,
        3.2556988438258716,
        11.396188322237682,
        10.009904991822976,
        3.8445329604275296,
        3.77971462884834,
        3.9874659186639283,
        6.027323980425111,
        3.4021296960086636,
        4.589326290388889,
        3.402516141087816,
        2.96464226761181,
        5.3212079378221455,
        3.6040822466917435,
        6.3559754531084165,
        4.462724561547796,
        5.191826839475498,
        6.683206876206372,
        6.351486480889201,
        3.3815835026344923,
        3.1557970917292124,
        6.426424457079419,
        4.251917069600315,
        6.1451316523637445,
        3.521482661128794,
        2.9102705498572083,
        6.079897768677234,
        4.67202245582857,
        2.0866185672699302,
        5.171178356627987,
        3.9301780040626224,
        3.368678729514441,
        4.644256072234818,
        3.588101143524375,
        7.918433603918639,
        3.633610333040599,
        4.345055073120203,
        5.68191748771267,
        8.100334194605471,
        6.532390875885736,
        4.53525006633139,
        4.597614378814461,
        7.193754652596738,
        9.012952330004305,
        6.19366717349994,
        3.299442205128774,
        5.692676041639714,
        4.516241397960288,
        6.309983148018635,
        3.4611477599002267,
        4.067388781506383,
        8.278509897069227,
        5.58924727524505,
        3.0473611612374247,
        8.035454968181915,
        2.0516467488967693,
        5.614186298469974,
        3.9207261300805576,
        4.063677337053152,
        1.8526614908193035,
        4.452328564207812,
        5.551906120570084,
        5.786671044757469,
        3.056527703493586,
        3.9151920557820725,
        4.906180292124404,
        5.550926145796791,
        4.327504376405392,
        3.8678044324151317,
        5.63170612177769,
        3.228366877931659,
        6.838342288499249,
        8.646826833508184,
        9.044185403250108,
        3.6700676087685524,
        4.357397062164854,
        5.289660921925824,
        3.801876795636539,
        6.799146442677167,
        7.031230881565932,
        3.8432942327061674,
        2.8113364733763326,
        3.706987941094667,
        3.84418214671175,
        5.077797269966254,
        7.8283592240032425,
        3.6552211113840265,
        2.3730696217775495,
        3.384239582259741,
        4.231208891800789,
        6.93018759329676,
        5.627535424268672,
        4.327445970571326,
        7.24807981142822,
        5.252321442278471,
        3.8665978770321745,
        7.004080650704356,
        5.76751803124617,
        5.78440759927303,
        2.816329947830412,
        6.769432557064722,
        8.159557921319394,
        2.6050820359852755,
        3.762454527821735,
        4.0235524253309025,
        2.658462927148734,
        7.09245174155251,
        7.442915094911606,
        5.425484617855612,
        3.4122248399086303,
        8.072451722687,
        5.497373847625591,
        6.452781380495972,
        5.020469100790135,
        8.218840496467962,
        3.02740812537455,
        8.683789547114296,
        3.414812300097638,
        3.3429331311351898,
        3.5420597095925737,
        3.8077683439128727,
        4.385624361684462,
        4.368566114663331,
        4.393618556788726,
        3.261098244454468,
        3.4965708924281107,
        8.375816201048321,
        5.647921010515261,
        3.9056785190525334,
        2.959288642128,
        5.165668580685993,
        5.1112485425666225,
        6.211618969357568,
        3.5283360567118836,
        4.675754131297228,
        9.167224056752918,
        2.9413676725587257,
        5.644622298789749,
        3.2731156026126893,
        4.124913070085059,
        5.418192404585096,
        5.553419278865067,
        4.649737945315081,
        11.913103221071815,
        2.942726918741598,
        6.000258968352549,
        3.7581914012883493,
        4.479475460735299,
        11.826503822339317,
        5.651715898336979,
        4.713392036153665,
        3.266136127588853,
        5.748198589815595,
        3.269410896782086,
        7.473725611480924,
        5.935948384024002,
        5.0744830062429385,
        3.566832664429283,
        9.202006997353813,
        3.7102248954741537,
        4.240506702917146,
        3.8226145043124555,
        5.454894548019772,
        4.216582036352414,
        1.8043799466372534,
        5.15221381814188,
        5.033565157957096,
        5.069385173091448,
        5.953458145956506,
        3.1712474020766575,
        4.218424884905329,
        3.6090911025904453,
        1.6583763039974344,
        5.99877445327846,
        5.503683422052055,
        6.791209785024753,
        8.187463005406155,
        4.348133831232597,
        2.3834894772814876,
        5.428143623930891,
        4.4255215761240505,
        3.432635905607795,
        6.639973054070409,
        3.745277326017039,
        6.846976565587787,
        4.240967320624081,
        2.4219091642043105,
        7.460975842943705,
        3.7183084266080373,
        4.6305207911292285,
        2.359189274330759,
        5.501600520342629,
        4.40294675844014,
        5.1280101999309755,
        3.4470440736558072,
        2.9870154454767524,
        4.031133464300218,
        11.735120499220065,
        3.9511157033231035,
        4.565436513773876,
        4.93848709970982,
        7.720364263677726,
        6.176045759121805,
        5.9180430895939296,
        4.246849010983156,
        6.5839942460645124,
        11.05263991410818,
        2.5338482566427136,
        8.136766978302978,
        5.543072449300412,
        7.306845428890986,
        2.273222918786802,
        8.329989676040656,
        3.8743257577729007,
        6.093498274808212,
        6.2112167102139075,
        6.087114984690814,
        3.021363457204038,
        2.828246193686148,
        3.2980523804907453,
        4.0324437838574205,
        5.4946515077159095,
        2.9895892467345497,
        4.105424267434684,
        4.53222513178379,
        2.5035018410804986,
        8.093587714007338,
        10.396361260996077,
        5.053450952579326,
        5.594415801305741,
        5.052348672142984,
        4.2046323194479385,
        4.431969208976986,
        13.619801414125293,
        6.832535804172049,
        2.2868437515599975,
        6.22299511156934,
        6.397782984317753,
        2.5586176252194455,
        5.183421042782242,
        5.499045091040615,
        5.476987487828206,
        7.191872175682262,
        3.229535945326143,
        3.248510853885493,
        4.779694752932661,
        2.730936185402061,
        4.386238292832832,
        4.452196257112946,
        5.303010342332626,
        6.7678920483040725,
        4.806527753564955,
        6.860440447806518,
        9.517131982466438,
        5.273628658474616,
        5.146953199938614,
        4.697137763273518,
        3.306566871441498,
        10.441163531721282,
        3.772451600373091,
        5.576996907032742,
        4.744105449354937,
        2.08403071694835,
        7.919294191014105,
        6.534997578809591,
        5.982238474554672,
        4.7638054970102015,
        6.183794553935821,
        4.2963841242848195,
        7.712801530814638,
        2.9614325567698163,
        2.7882687416269407,
        3.118384492445592,
        3.5506655180387794,
        3.8507560110085413,
        5.767534240136099,
        4.977581093458458,
        6.151050395871093,
        4.182081315470702,
        5.0401792342137535,
        3.714526165824114,
        4.116078806783161,
        4.56037285091783,
        6.8792004928937,
        7.542158842218241,
        3.77060593917306,
        3.380409465284515,
        5.985441751679591,
        3.998062021013167,
        4.7260815358407084,
        10.824042796707362,
        2.196920685355424,
        2.944915071771257,
        4.41860422438127,
        8.648285359320063,
        3.4369314647226172,
        2.810671377826109,
        3.430791810234092,
        2.0833480613902866,
        7.919103277178981,
        2.439611383636916,
        7.512680349378746,
        4.423549343858211,
        4.462600077292325,
        6.1339551949711115,
        7.839773217538311,
        4.082846528832873,
        4.486173907592821,
        4.146408116631001,
        4.5007870515137345,
        4.131536554348263,
        4.152584492098055,
        4.336464740243802,
        3.177398984597316,
        4.411179284562889,
        1.9459930992881243,
        2.399035722920771,
        3.0517528039846242,
        9.43372828504286,
        3.4373360397564703,
        3.8575886352164757,
        4.192982652215793,
        3.969430514153079,
        5.683830947014378,
        6.730563155804054,
        8.739196763903749,
        8.652620345561386,
        2.1991241412258025,
        4.87806476437323,
        3.0844204255274246,
        3.7994641897243717,
        4.354094678023309,
        5.328315751086207,
        3.49252246303401
    ],
    "mass_2": [
        3.0409079936151033,
        4.357298441477097,
        4.062110060618153,
        3.8494613798517627,
        2.049486881158252,
        3.8202927547363106,
        2.9428123310393297,
        2.780670702893829,
        5.7729453847285335,
        5.483390270522847,
        2.283033138592672,
        5.54883818229151,
        2.572231631031684,
        5.955466601157197,
        3.9113568933721354,
        4.530569791640598,
        4.738984546772637,
        3.299158551628722,
        3.2581209951957626,
        3.2309571962548147,
        10.302000520572134,
        3.0270900023917746,
        4.3907431619183415,
        7.64590918632376,
        2.797389151618072,
        1.6913319394562896,
        4.3931773636491,
        1.9377234366774472,
        6.196292859625627,
        3.078693948993834,
        5.203633902124508,
        7.6959920960717865,
        1.6295928716945698,
        3.7411397529319643,
        3.15380043913826,
        4.887165832934335,
        4.658880643546785,
        1.9214591731766089,
        2.2881277317705226,
        3.451663640521163,
        2.629481682294298,
        2.3508957538861077,
        2.721704084645087,
        9.87290241673778,
        3.0207745949723446,
        2.323808626410465,
        4.743108855137905,
        3.923770955512223,
        3.582394351567371,
        5.743741451211652,
        5.0292472207271715,
        3.868209115368262,
        8.069692276804908,
        2.269107375860255,
        4.053710899619759,
        5.534523392168266,
        2.9329835632210215,
        3.2888411315690647,
        2.7522900691371643,
        4.293268973241495,
        7.647036218299218,
        3.674505112981845,
        6.95510154973436,
        6.253538178216064,
        9.263877206331083,
        4.851432606283553,
        1.8527712509533052,
        2.1522541023851995,
        10.828563188059807,
        5.178544235720526,
        2.614756256674942,
        3.971548900643271,
        4.674504724888589,
        3.039837522227177,
        4.721411295163425,
        5.048860930876215,
        2.2728932720594117,
        5.865548445334473,
        3.0122885876938557,
        4.278224269409887,
        2.5734049023310726,
        3.487392738250923,
        5.609301788590619,
        2.6845711907198284,
        4.500281420877805,
        2.5845157511941577,
        1.9006753812375166,
        4.213535070200545,
        2.582852538233234,
        4.776190650223868,
        3.8427193767337924,
        3.583660952158919,
        3.2234520718159945,
        5.468517384327391,
        1.6765194448069394,
        2.5021580268183397,
        2.5042436516891082,
        6.54926003110315,
        5.8486733766091294,
        2.621999270674689,
        2.227294003300561,
        4.011780441599175,
        2.7932528731742927,
        4.236323310533386,
        2.9568192270113403,
        5.70320598350082,
        4.106437065271086,
        8.498276870125665,
        8.35495975870635,
        3.922282753617401,
        2.631936882100961,
        3.2243613443603443,
        9.252741276010642,
        5.856746396684873,
        2.985161145076616,
        3.768410582795015,
        1.7112424430460769,
        2.4242045522099973,
        2.438832449406611,
        3.0940825155905105,
        5.223954039181978,
        5.491298577740159,
        1.6773670924369686,
        2.258480776124938,
        4.6226455386892065,
        4.48424461747849,
        2.6927334561858296,
        3.096252285829066,
        2.4936648951277336,
        5.554113516792377,
        4.709027088779921,
        3.6980793871094524,
        8.798920927589943,
        3.1448447829570063,
        2.9097869361866358,
        4.0533921734008205,
        2.4935229862427826,
        2.032152163656483,
        8.109379321601992,
        3.5897239158829475,
        5.157600214028998,
        6.451163243052996,
        4.753735261093288,
        3.923298290717875,
        6.298319903728426,
        3.0067726875598235,
        2.2711228095614917,
        5.19350421161773,
        5.042897852407791,
        2.5790803597634717,
        4.097602912754918,
        4.704754721293344,
        3.8199652058228106,
        1.9906281690391137,
        2.7203250585847445,
        2.834063215312022,
        5.816059620823077,
        3.714985914326515,
        2.844930595339682,
        4.471948174955977,
        4.616863725076189,
        2.424635488413261,
        3.435645629530153,
        1.9150738051293834,
        7.311485216175495,
        2.953714761406055,
        1.778253370743516,
        3.130426223736699,
        7.854390066877288,
        9.888251124819922,
        2.8367639131667506,
        2.919834400535942,
        2.960173573286039,
        5.7127143127067646,
        2.0353819921490977,
        4.576334946337269,
        3.3156430091963207,
        2.855377971113202,
        5.096874257858461,
        3.420752817705894,
        4.2993202128285475,
        3.7530711272653554,
        3.9770372151008297,
        4.063985460851261,
        4.729588456258289,
        2.8586034568121046,
        2.860021984836192,
        6.250513185546624,
        2.8894864235469626,
        4.872767460132051,
        2.7979475323532252,
        2.2623327443892545,
        3.870844122021807,
        4.112879406621387,
        1.7803721617108221,
        4.02390040283827,
        3.4032474253856417,
        3.186309630443137,
        3.4433676838852136,
        3.3977605677487266,
        4.754218698094794,
        2.4031844256536226,
        4.0894999127232134,
        3.3315770091838433,
        4.7475512032983564,
        6.119489896528075,
        4.521997951447652,
        4.355287053548754,
        4.995961490767126,
        5.9160611238458,
        6.003927551658767,
        3.288708485926808,
        4.798405244737662,
        3.917125958022365,
        4.641346362971814,
        3.21743913742856,
        3.1951064760213006,
        6.027812850046638,
        4.64391835938054,
        1.960119581032451,
        7.633448473120218,
        1.9213072602759214,
        4.270628195573801,
        3.8793639773062907,
        3.9986636888569946,
        1.816287077659442,
        3.4293234371274455,
        5.549770976623255,
        4.165128066061973,
        2.9220259691513744,
        3.8245641281488214,
        3.675853012190468,
        5.010198067480779,
        3.6356566545831432,
        3.469420966609527,
        5.065274167940022,
        3.156755070615921,
        5.979486793880731,
        5.214868092768151,
        6.011023683749637,
        2.5086759451269494,
        3.557832427587954,
        4.843570826164897,
        3.0489984981141274,
        6.6407021041297325,
        6.692442155685744,
        3.225389520373256,
        2.659815759529797,
        3.2861386455502477,
        3.102564426053504,
        4.329504250558574,
        5.029630792297764,
        3.127916395563038,
        2.1812339048114895,
        3.2069949833110716,
        3.973548797278135,
        5.594357098294064,
        4.584285461875377,
        4.22516156249671,
        5.055202290433619,
        3.314723042066964,
        2.378373871595164,
        5.74767766589724,
        3.568087489418585,
        4.433024715266916,
        2.388295365718294,
        4.4195922244399535,
        7.184784078389677,
        1.9302304029124147,
        3.4848260691596087,
        3.8020046658998896,
        2.432072527973927,
        6.203646501205358,
        4.346303674202798,
        4.645429966333542,
        2.7757104677046582,
        5.5698276233766055,
        5.30922962283903,
        6.174007851660168,
        3.239076216914203,
        7.838013026232256,
        1.8075175207688914,
        8.643393108948835,
        2.3215116982545854,
        2.283606855916583,
        3.4613128731472362,
        2.553584144795198,
        3.3012490631763227,
        4.200797882078636,
        2.781238117905526,
        2.6202772254530813,
        3.467317038565743,
        7.4900211745196,
        3.5190593051716172,
        2.5442689890764805,
        2.7994178698645857,
        3.402096224481065,
        3.444282939124354,
        6.20178317875499,
        3.003474581045482,
        3.5003402416030505,
        5.777541954624878,
        1.9796144390838477,
        5.487340310199489,
        2.3350398213357026,
        3.879813999072109,
        3.414443363997966,
        4.440248333088423,
        3.1028089414085542,
        7.64306093432847,
        2.6655976104893973,
        4.9467486907948715,
        3.3627012625114943,
        4.314408125219371,
        7.392863818800331,
        4.081816531756111,
        4.292658910610557,
        2.074564220253504,
        4.451438819572141,
        3.1066553496380442,
        5.441843546897254,
        5.808274644812943,
        4.553685663105023,
        2.3381534955250207,
        5.436784876274065,
        2.665795100385935,
        3.4791940104277312,
        3.6671710011286205,
        3.6976351514555743,
        3.1517278939701034,
        1.6822301402040005,
        3.4738261965917125,
        4.377937273487939,
        4.852162849091149,
        5.742309491927597,
        2.956634346827543,
        2.6920454491941275,
        2.9790841034894937,
        1.5925621799694156,
        4.484790293832379,
        4.547783684134617,
        4.249782587983952,
        6.973944314764593,
        4.000827484465752,
        2.07270449360982,
        5.139764663528032,
        4.051498175317112,
        2.1491661597532916,
        3.9667625340306087,
        2.4910967885680555,
        6.772881673568961,
        3.974973350162725,
        2.2435960603261784,
        6.654915052025933,
        3.5455347820070227,
        4.268658751616779,
        2.24243979082675,
        5.230949043905359,
        3.1758316981361143,
        3.510172391209641,
        3.3583130636540286,
        2.7217328436488337,
        2.613863465293588,
        7.24841774528104,
        3.096652408912544,
        4.173980063794549,
        4.272832692584791,
        7.287439570423072,
        3.6307892519279683,
        5.820440025783454,
        2.708626546334747,
        4.440059748905279,
        7.429215558937999,
        2.1955549441867355,
        5.793043702624363,
        3.9502048111946437,
        6.5784219439418905,
        2.2279015730987783,
        8.077197017129645,
        3.5068391073408285,
        5.2837397468231835,
        5.619777771684327,
        5.389510937321858,
        2.6142494427612992,
        2.757145246715341,
        2.960675097233053,
        3.2706412623534895,
        4.7971681134208835,
        2.9713258447151927,
        3.9280351624970122,
        3.3033298973281986,
        2.3567539213347404,
        4.734547859978292,
        8.208685200987128,
        4.2230504118918875,
        4.4133720227598205,
        3.9105651063796345,
        3.2150821585190115,
        3.5913982679728162,
        11.400703884757535,
        4.144822064384959,
        2.045892695310925,
        4.909947946232238,
        4.250956289126025,
        2.163115880424301,
        4.876257344218934,
        5.46619137911064,
        3.6362570179761287,
        5.6100322300477306,
        2.5487650730369187,
        2.584646041796089,
        4.105357459205919,
        1.4823870994091555,
        4.2683528850208825,
        3.0560088469655455,
        4.7534335497148845,
        6.735146038611285,
        4.7190046137975274,
        5.614057779012292,
        8.436960204905395,
        5.063578029242231,
        4.903394054581481,
        4.240038986581973,
        2.9618254027443593,
        5.755707319828006,
        2.893766734584207,
        3.3856813873138267,
        4.469808193690501,
        1.9974212303654726,
        5.59772017476619,
        4.977211809342473,
        5.548356663643684,
        4.2316959932142995,
        4.215657918136473,
        3.5505844841020306,
        6.5236339519205675,
        2.6691514017859417,
        2.7403964557058047,
        2.8403625108091433,
        3.5243420820372706,
        3.2507038189986637,
        5.097770621636539,
        3.7252504203173755,
        6.095487631476122,
        3.9671982068445386,
        2.865395498577906,
        3.0837380304880364,
        4.107440673133345,
        3.003832915473307,
        4.920037193409641,
        5.503632466155061,
        3.456188764219467,
        2.794929208912898,
        3.805674412852376,
        3.832006806751249,
        3.293777988531764,
        6.398740154556818,
        2.1222810574838693,
        2.897628317546371,
        3.7162806612312926,
        7.601221762767041,
        3.18577202191118,
        2.599580107614507,
        3.38121820685642,
        1.824716945249206,
        7.320136266437496,
        2.3986545472794614,
        6.701001538875003,
        3.3324657877663846,
        2.992764123969539,
        4.509851921709869,
        7.729488323350735,
        2.693416460557104,
        3.8208887938912275,
        3.710542873850429,
        4.179105470152271,
        3.907707228110967,
        3.86242351633306,
        3.0130698007487378,
        2.1115925265554947,
        3.9386886030757786,
        1.7595529309582347,
        2.050004204938463,
        3.018378203519374,
        8.673788319282854,
        3.4359483512981974,
        3.826909875216664,
        3.9481334943877684,
        3.402838741034879,
        3.568218378222316,
        3.982721285765327,
        6.203675873109471,
        7.769052462426828,
        2.1853558982230865,
        3.7043471109911614,
        2.622476149064028,
        3.628409008920831,
        3.9342151932681952,
        4.854058272826017,
        3.1451383467155
    ],
    "x0_image_positions": [
        [
            -0.5827378626591089,
            0.9504908122612381,
            0.6581978071580468,
            -0.1706516501303245
        ],
        [
            -1.130349010039949,
            0.29197496146713636,
            0.29047250937705027,
            0.3664865563047778
        ],
        [
            -0.25144881499063215,
            0.12325432984320381,
            NaN,
            NaN
        ],
        [
            -0.8685379480112732,
            -0.46826941266833644,
            -0.5728123260426641,
            0.5662605828133752
        ],
        [
            -0.15587375156454328,
            0.776398542159104,
            0.8282275863556545,
            0.04276953206255922
        ],
        [
            -0.7502246321277632,
            -1.2600406298671873,
            -1.2581916601177239,
            0.3165283435746068
        ],
        [
            1.5539948806364767,
            -0.8350507252435344,
            -0.8312531939973046,
            -0.6193087215268079
        ],
        [
            -0.6870634162799878,
            -1.177684460658135,
            -1.1665731015382739,
            0.4118512955249123
        ],
        [
            0.5285686443781872,
            -0.9380616065289353,
            -0.9346501964868166,
            0.21490075063652433
        ],
        [
            -0.7010058154771498,
            0.7660212700870106,
            0.7758102161571643,
            -0.021679554753864166
        ],
        [
            0.16706821652981002,
            0.28627770760602705,
            NaN,
            NaN
        ],
        [
            1.3366933127705574,
            -0.784053540291173,
            -0.784260527881694,
            -0.24184252425083858
        ],
        [
            1.1011154549968976,
            0.27143345082422515,
            0.2864596685112434,
            -0.4683447669676169
        ],
        [
            1.008165272592185,
            0.23850512101116056,
            0.2562898674841291,
            -0.69104192147353
        ],
        [
            -1.1558201573418552,
            -1.1377081725962321,
            -1.1485949069718466,
            0.5473382721630278
        ],
        [
            1.2151183070502865,
            1.2560248470408506,
            1.2486938354907546,
            NaN
        ],
        [
            -0.9234338671299769,
            0.8924417554471806,
            0.8946961461007474,
            -0.12492773515679192
        ],
        [
            -0.51336568228661,
            -0.6493315199735059,
            -0.6534779066688595,
            0.5593596871886622
        ],
        [
            -0.7385030985179944,
            0.9026864739738054,
            0.9142061201310137,
            -0.22563294156272115
        ],
        [
            0.9109299154510448,
            -0.8044667586970742,
            -0.9563419031903441,
            -0.35370915116716817
        ],
        [
            0.9378167628019246,
            1.2874459133031948,
            1.2861078302051017,
            -0.2828170177316031
        ],
        [
            -0.7476147028736856,
            0.8760200150273318,
            0.8512078694953905,
            -0.10521278306768381
        ],
        [
            0.17754645844578412,
            -1.1184233122829224,
            -1.1175577285958604,
            0.20238899044185438
        ],
        [
            0.2611846117106221,
            -0.5005486580801989,
            -0.45202778392132437,
            0.1555264149707874
        ],
        [
            -0.2253698719249618,
            0.05296653901509441,
            0.01998127578921544,
            1.040065259564446
        ],
        [
            -0.5706027670684871,
            1.0704685911677814,
            NaN,
            NaN
        ],
        [
            0.9211630202524623,
            0.9950462838238286,
            0.9973492615718401,
            -0.7861804829715995
        ],
        [
            0.4184876204515366,
            -0.9181271198396683,
            -0.9151432429905222,
            0.5224940536739088
        ],
        [
            1.3087314286187035,
            -0.29064438095774714,
            -0.2902062193567804,
            -0.3714859333278016
        ],
        [
            0.9312552241818915,
            0.9809839442401277,
            0.9904476530050231,
            -0.8708525291014739
        ],
        [
            0.632998452158823,
            1.2103198088732556,
            1.210496218540534,
            -0.43012037597800995
        ],
        [
            1.2535100394247736,
            1.2120043048815823,
            1.2246381456742792,
            -0.2117964026526956
        ],
        [
            0.01418978042510338,
            0.7390095573771873,
            0.9629953440019056,
            -1.0677392554779823
        ],
        [
            1.1681962758251687,
            0.9611105648403373,
            0.9659783086886609,
            NaN
        ],
        [
            0.9371296351869219,
            0.8601377269694774,
            0.9669831872350655,
            -0.935497833516876
        ],
        [
            -1.0484480328216543,
            0.9331861717545706,
            0.9196572208517843,
            0.4385101297290888
        ],
        [
            -0.6644283338702834,
            0.00890874679723953,
            -0.06594984752967947,
            0.16207862273711526
        ],
        [
            1.1598691347934356,
            -0.8349451879826062,
            -0.6972068082985224,
            -0.2651150805294224
        ],
        [
            -1.2314672586163482,
            -0.14955740438190054,
            -0.2299807608668397,
            0.33423355156840906
        ],
        [
            0.9963811801291435,
            -0.7556017914269662,
            0.4351096716652923,
            -0.4371208573819713
        ],
        [
            0.34026438884011195,
            1.000872744928805,
            0.8842862061554283,
            -0.6498405618495999
        ],
        [
            -0.24579217267867068,
            -1.0224012950036918,
            -1.0468647075262827,
            0.8525998487758255
        ],
        [
            -0.8821797397208134,
            -0.7419655481187338,
            -0.7475449527294882,
            0.5125756518007993
        ],
        [
            1.200897396921312,
            0.32678565128355075,
            0.3309832141778613,
            -0.35879405636990314
        ],
        [
            0.17363826478508484,
            0.16599778958344868,
            0.20509472517736732,
            -0.5831908334038284
        ],
        [
            1.0520096915111317,
            1.109514025426664,
            1.1331150610338856,
            -0.3271894626992949
        ],
        [
            0.17084140651067845,
            -1.1402923477620952,
            -1.1378166392010243,
            NaN
        ],
        [
            -0.8617775651379701,
            0.150703731780636,
            0.14634087821759206,
            0.8074648364576336
        ],
        [
            -1.0332688600398454,
            0.8352869464601208,
            0.8367339493638623,
            0.1035188699047358
        ],
        [
            0.05572247776811493,
            0.7690361993538298,
            0.7737234798297642,
            -0.8310728304967556
        ],
        [
            0.7149873166261083,
            -1.017242505012388,
            -1.0150805840284105,
            0.27864125503766224
        ],
        [
            1.1836857212180758,
            -0.4029661505060936,
            -0.39461390866371976,
            -0.6246078339810144
        ],
        [
            1.145337910869557,
            -0.6864735901184837,
            NaN,
            NaN
        ],
        [
            1.1361944117648441,
            -0.5296416061871855,
            -0.4834262526971588,
            -0.2580668462814192
        ],
        [
            0.06510480924365876,
            -0.9856882544967083,
            -0.8938716766275325,
            0.48403006612544763
        ],
        [
            -0.7127095246583458,
            -1.067308978520373,
            -1.0617645029726537,
            0.7889277584716892
        ],
        [
            -1.4535112988549324,
            0.8845115053400431,
            0.8475361298744669,
            0.11000083472234717
        ],
        [
            -0.7621555942008559,
            0.7108030048066767,
            0.6892917591552041,
            -0.069270065706647
        ],
        [
            -0.4395916555153651,
            0.9727084532490593,
            0.968336526175255,
            -0.42129005862591923
        ],
        [
            -1.6390777507799539,
            -1.4315998021640524,
            -1.4445589340266112,
            NaN
        ],
        [
            0.15662941326091354,
            1.0062233687942526,
            1.0049790060987869,
            -0.40597035828760647
        ],
        [
            0.9917977080756281,
            -0.8998247975675152,
            -0.09766123534254305,
            -0.17904795444881721
        ],
        [
            -0.8320304514063213,
            -0.020936288523147255,
            -0.03307485091218677,
            0.9004909408954065
        ],
        [
            -1.0422382236244818,
            0.32888113585488826,
            0.31407435678723233,
            0.4237087387620098
        ],
        [
            0.8622465742204827,
            1.3363824551411505,
            1.3366135126002268,
            NaN
        ],
        [
            0.970753345666824,
            -0.543021161799941,
            -0.5552722878992934,
            -0.4267059010448426
        ],
        [
            -0.45708036922647083,
            -0.867335174605902,
            -0.8281358808909364,
            1.1346226881248411
        ],
        [
            -0.6662834991464928,
            -0.142766818187335,
            -0.4229366162466702,
            0.636650908724706
        ],
        [
            1.0942074581436736,
            0.7182864971958408,
            0.726352025768047,
            -0.5437290155251581
        ],
        [
            -0.09855964429742788,
            -0.8594147503073806,
            -0.8045889675497634,
            0.37686672553768247
        ],
        [
            1.1213362160848324,
            -0.8932146286909375,
            -0.8904347604196455,
            -0.5268520825873111
        ],
        [
            -0.9591004020226713,
            0.7096675506335098,
            NaN,
            NaN
        ],
        [
            0.5127671082265188,
            0.430518632996581,
            0.44046754581682485,
            -0.5254622811662053
        ],
        [
            1.091170254362708,
            1.1211702426471195,
            0.6557499659251199,
            NaN
        ],
        [
            -0.6541976686641475,
            -0.5095282896934022,
            -0.5135205749212498,
            0.5257319410341017
        ],
        [
            1.2041453869134606,
            -0.8715238696608826,
            -0.8690242817022615,
            -0.46455638149792167
        ],
        [
            1.5315035243962465,
            -0.8407778285250406,
            -0.6922255789051335,
            -0.6379920191961382
        ],
        [
            1.2315047756519328,
            -0.6973520498682387,
            -0.7053824766936942,
            -0.38576196373009386
        ],
        [
            -0.3290667672626942,
            0.6859553617887428,
            0.6878829230250207,
            -0.4926811563101796
        ],
        [
            1.0742638203035364,
            -0.9766896182128462,
            -0.9590069338533843,
            -0.7592069303924083
        ],
        [
            0.9244027326517368,
            0.43418699767865987,
            0.6335228314922393,
            -0.9415939297753398
        ],
        [
            0.05042979765663919,
            -0.7063374683307417,
            -0.5013095130248392,
            0.35240236160015537
        ],
        [
            0.8381586062384528,
            -0.9433012653047943,
            -0.9506048562662859,
            0.06332505692570643
        ],
        [
            -0.4449084023562333,
            0.7885034382028022,
            0.7467439173441774,
            -0.289791782787557
        ],
        [
            -0.9350832682139092,
            0.032730639423193306,
            0.027504878101869534,
            0.8145152802906247
        ],
        [
            -1.0137170185880218,
            -0.4638953475612021,
            -0.5572799677599461,
            NaN
        ],
        [
            0.47852297340767075,
            -0.43438235456053437,
            -0.3650620803809881,
            -0.9281324582380035
        ],
        [
            0.17738333043267993,
            -0.14922598481784868,
            NaN,
            NaN
        ],
        [
            0.4613695418733973,
            -0.8847614421004077,
            -0.883906779600461,
            0.48348077619960655
        ],
        [
            0.5128918437099954,
            0.7725891184713269,
            0.7752027635198349,
            -0.5361203117313564
        ],
        [
            -0.3022954300612774,
            -0.10615953994264568,
            -0.11075058777431927,
            0.5330333017579486
        ],
        [
            -0.8780470567832361,
            0.7615693605360988,
            0.8703445008179319,
            0.5665297623815876
        ],
        [
            -0.6924911935946164,
            -1.3944668320860973,
            -1.3822214973858251,
            NaN
        ],
        [
            -1.2072115614562726,
            0.5075602875537265,
            0.4670332388337498,
            0.7741896249763215
        ],
        [
            -0.5711706844761795,
            -1.1831181354728961,
            0.7774961001766585,
            NaN
        ],
        [
            -0.4003276870634295,
            -0.42496206547259413,
            -0.4774869957392137,
            0.8662820727940507
        ],
        [
            -0.9292162017296238,
            0.971779740140335,
            0.9536256846138512,
            -0.11229342378865861
        ],
        [
            -1.1293384737082726,
            0.0006190700678707781,
            -0.0009201686420192877,
            0.6461748242562527
        ],
        [
            -1.3778556856759139,
            -0.022929926762460726,
            -0.027805039335096784,
            NaN
        ],
        [
            -1.3136653041241138,
            -1.1413327267346,
            -1.2167941654120207,
            NaN
        ],
        [
            -0.38742492330943545,
            0.9251046865032951,
            0.9037754453024733,
            0.4332973535826812
        ],
        [
            1.0953633441215094,
            -0.9183521723273652,
            -0.8787100580127116,
            -0.783115177072523
        ],
        [
            0.7657483670546849,
            -1.0088143289915223,
            -1.0935346966598727,
            -0.7316107218174566
        ],
        [
            0.6848065415694193,
            -0.3852193930192011,
            NaN,
            NaN
        ],
        [
            0.8047166913919476,
            -0.43760361948757437,
            -0.3833643223584429,
            -0.7954141959846391
        ],
        [
            -1.1520453758811962,
            0.0718731982385292,
            0.05001920652416201,
            0.4656978089800378
        ],
        [
            0.9225080428841613,
            0.7513521607758636,
            0.8334305753231456,
            -0.9053969943610678
        ],
        [
            0.4219903401998603,
            -0.992140492962994,
            -0.992098361026522,
            NaN
        ],
        [
            -0.14066328694220223,
            -0.1124934522716475,
            -0.1390404007875976,
            0.4275970075631529
        ],
        [
            -0.7614537375419815,
            -0.24729742382357595,
            -0.3840739384749746,
            0.25210834183402764
        ],
        [
            -1.33922503424262,
            0.6329045485709128,
            0.6252130672627192,
            NaN
        ],
        [
            0.6759864533561747,
            -0.20275301043262278,
            -0.18836258063490408,
            -0.4932433158917653
        ],
        [
            -0.7183907659970806,
            -0.9637646349125019,
            -0.922929090353649,
            0.6307698538361739
        ],
        [
            0.43893786096555215,
            -0.048944869610859434,
            -0.03881701899151999,
            -0.6411490605169713
        ],
        [
            0.5414583544600259,
            1.1268736789418743,
            1.1220073995987165,
            -0.6225513808591558
        ],
        [
            -1.1216483286790986,
            0.11651101269718137,
            0.059543385298305156,
            0.6356962913226261
        ],
        [
            0.5473663665901168,
            -1.0997043142465164,
            -1.0943605327307218,
            -0.4465799353596642
        ],
        [
            -0.6479393105342987,
            0.34620738123313,
            NaN,
            NaN
        ],
        [
            -0.09270862134009013,
            0.860403387330342,
            0.8713617129389364,
            -0.6571092014954764
        ],
        [
            0.9974478380520773,
            -0.48808384366474256,
            -0.44195864555407893,
            -0.8089900733423839
        ],
        [
            0.4531730989597946,
            -0.5596218501547977,
            -0.9195673393879201,
            0.3633401017445653
        ],
        [
            -0.5088173271025258,
            0.27877050803584946,
            NaN,
            NaN
        ],
        [
            -0.6951774353643223,
            1.5444929398607756,
            NaN,
            NaN
        ],
        [
            0.6121519466394889,
            -0.9057849324294378,
            NaN,
            NaN
        ],
        [
            0.4242637898231923,
            -0.04287812296493691,
            -0.03375527631508762,
            -0.5903815548676518
        ],
        [
            -0.29726195872852457,
            -0.7529224081649595,
            -0.7552076365774517,
            0.5337158735596568
        ],
        [
            -0.7954560090066934,
            1.198703419872849,
            NaN,
            NaN
        ],
        [
            1.3344330544578478,
            -0.4206559174476509,
            -0.41676627740184824,
            -0.47902485377264176
        ],
        [
            -0.9841901154154995,
            0.7536491466402674,
            NaN,
            NaN
        ],
        [
            -0.23767877474353857,
            0.13062268573595937,
            NaN,
            NaN
        ],
        [
            -0.798348393779374,
            -0.48016026325453043,
            -0.5042967303083976,
            NaN
        ],
        [
            0.9644195472569683,
            -0.4249606918670076,
            -0.27524726300467933,
            -0.8296583026580352
        ],
        [
            -2.150399454849766,
            -1.6962502195145646,
            -1.9257697767756041,
            NaN
        ],
        [
            0.30079026843700934,
            -0.7966787043925961,
            -0.819882890986837,
            0.5915826273163038
        ],
        [
            -0.7104918737748974,
            -0.5831069523883008,
            -0.7793964557032128,
            1.3207858734910543
        ],
        [
            0.9360315577629651,
            0.3120598903842323,
            0.3588603789144576,
            -0.4708162915539805
        ],
        [
            -1.14979093555516,
            -0.8662322106683417,
            -1.0203141023978954,
            0.6777273504720654
        ],
        [
            0.6094676526953977,
            0.3379537469636754,
            0.3899600344387459,
            -1.3828004135219054
        ],
        [
            -0.9566191386794176,
            0.8232149705835571,
            0.6358846207171011,
            0.0532501754732297
        ],
        [
            0.8016821573329017,
            0.2453543894416976,
            0.5020434319541239,
            -0.4582825922295679
        ],
        [
            0.21461855180784303,
            0.09174559643519777,
            0.09408344581713528,
            -0.4766005004488551
        ],
        [
            -0.9981025996974199,
            -0.25053482402438676,
            -0.25175566166917407,
            0.6280682319539257
        ],
        [
            0.7962122675467717,
            -0.02283194008397543,
            -0.019450856565828678,
            -0.8069040604898666
        ],
        [
            1.0351963141517266,
            0.4974701074015816,
            0.5007873976128094,
            -0.6727645822752877
        ],
        [
            -0.2884104340119345,
            0.6529690594581149,
            0.3888522090924016,
            -0.22148595402653232
        ],
        [
            -0.7758327088694811,
            0.273099431096692,
            0.24824655911171345,
            0.579232215289758
        ],
        [
            -1.061177041984656,
            0.928610962514805,
            0.9365371996303736,
            0.5125744469972495
        ],
        [
            1.2145230978285209,
            1.193549875540841,
            1.1979786908495174,
            -0.36948085037390144
        ],
        [
            -0.4701018709798262,
            -0.4888985340070756,
            -0.5746797248328792,
            0.8764621932380552
        ],
        [
            0.0012294661121897857,
            -0.31335175497048495,
            -0.35663773181771646,
            0.6464173253991529
        ],
        [
            0.07297362585336079,
            0.8105802577372779,
            0.8326092558244289,
            -0.873280314141433
        ],
        [
            -0.9239215867014293,
            0.5263615364053665,
            0.5219196494678512,
            0.9109079011553869
        ],
        [
            -0.9001823756150259,
            -0.07216646435527246,
            -0.10568910928230003,
            0.2916238763103723
        ],
        [
            -0.790045252544066,
            -0.46210387209917464,
            -0.5597996010269759,
            1.0315971304750515
        ],
        [
            -0.9702273398939255,
            0.8551814104496203,
            0.8467464488567539,
            -0.016622709742496213
        ],
        [
            1.0318720565375779,
            -0.17510887156723628,
            0.06712010983628364,
            -0.7640250519561077
        ],
        [
            -0.92544724765388,
            -1.022671971261737,
            -1.0272018188146332,
            0.7737873087451573
        ],
        [
            1.1196064864425699,
            -0.7643203607834793,
            -0.7220688556819965,
            -0.4816286943364171
        ],
        [
            1.1006953229241123,
            -0.7093506716587024,
            -0.6041652540346514,
            -0.6049897019056222
        ],
        [
            0.5276482242881989,
            0.8074091925061857,
            0.8117298905735397,
            -0.8360575335385044
        ],
        [
            -0.81227360756418,
            1.0388286210808026,
            1.0328029183856509,
            -0.09654912918842705
        ],
        [
            -1.335455053438417,
            0.8009946097869266,
            0.801153907758514,
            0.5421296027364072
        ],
        [
            -0.9723843145368049,
            0.9345474335605206,
            0.9052579083021368,
            0.19674673383150915
        ],
        [
            1.6060284363726447,
            -0.7813993817769681,
            -0.6938034980399779,
            -0.7515589659837761
        ],
        [
            -0.9440118247221426,
            0.8146607914508442,
            0.524024963411352,
            0.7956726819148909
        ],
        [
            0.5575142202369473,
            0.43545659738613685,
            0.4488725672120899,
            -0.8040355635630532
        ],
        [
            -1.4666455024266873,
            -1.2207577137018464,
            -1.2461831334728752,
            NaN
        ],
        [
            -0.5100156060821778,
            0.7745973223503632,
            1.034826904727201,
            -0.5332096983864559
        ],
        [
            0.35785769998158307,
            -1.0487193162398225,
            -1.0486612392711345,
            0.48673987746474756
        ],
        [
            0.8872553948906297,
            -0.8014161317043056,
            NaN,
            NaN
        ],
        [
            -0.4604598421590969,
            -0.29079426296339317,
            -0.3192824726484303,
            0.7952431006971131
        ],
        [
            -0.5307887803985156,
            -0.23105885635759876,
            -0.33364500482011783,
            1.100848262424839
        ],
        [
            -1.0955686698269134,
            -0.208364099486548,
            -0.25366194819110754,
            0.5547970143581811
        ],
        [
            0.852280552573525,
            -0.31316678749519006,
            -0.29163531671461995,
            -0.1498889435776718
        ],
        [
            -0.9861614345318038,
            0.3099092308103265,
            -0.5718095035205151,
            0.63633810890971
        ],
        [
            0.5877459059831813,
            -0.8839429130692411,
            -0.8835486183854833,
            0.26314673068082045
        ],
        [
            -0.9920870369944643,
            0.6907897594031055,
            -0.007123251866957914,
            0.6195866668136355
        ],
        [
            -0.9214523727110744,
            0.5246724743148228,
            0.44221313196715767,
            0.8302905469828625
        ],
        [
            -0.4961202799171816,
            0.8903617410865502,
            0.8920205431983487,
            -0.43415259623095587
        ],
        [
            0.13319249546550307,
            -0.15815363253249984,
            NaN,
            NaN
        ],
        [
            -0.9199515641455652,
            0.42627095401404297,
            0.40034952380870514,
            0.6193452126508919
        ],
        [
            0.9042172564225072,
            -0.2554982932099461,
            -0.09538493194655077,
            -0.8849359512253514
        ],
        [
            -1.4110555798270246,
            -0.5039064170880884,
            -0.51129561059244,
            NaN
        ],
        [
            0.9964783917812389,
            -0.7921060659461315,
            -0.7924773178051107,
            0.09528135681026112
        ],
        [
            -0.7696399304661345,
            -0.4384741256452778,
            -0.4946424870987239,
            0.34022999563904577
        ],
        [
            -1.5487054425567748,
            0.5232818153430048,
            0.5103024614590502,
            0.4717207578177704
        ],
        [
            -1.2321160345656732,
            0.8981623969180904,
            0.895445891737851,
            -0.022859668986074697
        ],
        [
            1.080736985970095,
            -0.8589860259444266,
            -0.8639071576454928,
            -0.3561809709415788
        ],
        [
            0.5486908707238819,
            0.127938626564548,
            0.19477804826688566,
            -0.7617450875682045
        ],
        [
            0.726732961604902,
            -0.5426974921917519,
            NaN,
            NaN
        ],
        [
            1.0531877585393372,
            0.703782827304538,
            0.7248955662515577,
            -0.7406132727972241
        ],
        [
            -0.7449185248522617,
            -0.1032273639925856,
            -0.1384408201352765,
            0.8254095954551159
        ],
        [
            -0.04051238756643333,
            1.0621217328326704,
            1.0621253136955064,
            -0.6796694147341407
        ],
        [
            1.1443147014236668,
            -0.5670435297659706,
            -0.5288218658099769,
            -0.8271632892430435
        ],
        [
            -0.6710197553401861,
            0.8835987406618702,
            0.6164741106839376,
            -0.6398770890260362
        ],
        [
            1.061963111779147,
            -0.2154183570193969,
            -0.20238052621519273,
            -0.6940781035404513
        ],
        [
            -0.8483947018168962,
            -0.3362717327655264,
            -0.563210993321018,
            0.4678093542575234
        ],
        [
            0.8901158690937796,
            0.8217045324171267,
            0.9442310905240657,
            -0.564934319796077
        ],
        [
            -0.9929605084134159,
            0.4268389587134386,
            0.39256520351394114,
            0.7740984520075336
        ],
        [
            0.13591555593125282,
            -0.9027808874793514,
            -0.9006585650885603,
            0.17144890214379427
        ],
        [
            0.5007093538054128,
            -1.184582896392147,
            -1.161080947784862,
            NaN
        ],
        [
            -0.27792830150966824,
            0.9596836416356569,
            0.9828224911450031,
            -0.48859016648176107
        ],
        [
            0.8231733458229896,
            -0.8690850657565542,
            -0.8700741818595755,
            0.19100186546502793
        ],
        [
            -0.8495564091132703,
            0.1174446826472049,
            0.10520944180047495,
            0.6304581625365971
        ],
        [
            -0.7318982434344499,
            0.4019082701037076,
            0.3883612696430004,
            0.8265901914771878
        ],
        [
            -0.7632853091773828,
            0.3301592174844985,
            0.31987980161287966,
            0.5500973244424155
        ],
        [
            0.21184411305019216,
            0.8253222400040284,
            0.8160661371929061,
            -0.5512382293725603
        ],
        [
            -1.2800787206377358,
            0.34125357187060695,
            0.33870990044399724,
            0.3489536066760368
        ],
        [
            -0.5491298019822388,
            0.94301040613303,
            0.9418553750851478,
            -0.28767906983608565
        ],
        [
            -1.1242107357483178,
            0.2898069603610068,
            0.2654980381997384,
            0.4954931910854656
        ],
        [
            0.22938599321032502,
            -0.8648835323106362,
            -0.8714282560660396,
            0.6502776651321087
        ],
        [
            -1.1406558900420458,
            0.21444504988302085,
            0.2015016202654128,
            0.6448174720586117
        ],
        [
            -1.1006890531228086,
            -0.4573537762535566,
            -0.481447499591281,
            0.597110298841546
        ],
        [
            1.2271851131055904,
            -0.5837182092805782,
            -0.5312030402667832,
            -0.5622907848825232
        ],
        [
            -0.37750236226410494,
            -0.04255917346674155,
            -0.6861644060076371,
            0.9793353362322579
        ],
        [
            -1.0466693898718797,
            0.8236413776774725,
            0.8096192453256663,
            0.2793006383007975
        ],
        [
            -0.024382070946422897,
            -0.8695178069285638,
            -0.876657046945771,
            0.7681601116982327
        ],
        [
            1.046026103462889,
            -0.16327094378501805,
            -0.15271519385830792,
            -0.7280902869407391
        ],
        [
            -0.720172784502125,
            1.3941874937287067,
            1.2062621042011263,
            NaN
        ],
        [
            0.7553830962302859,
            0.5310695379821326,
            0.6524682367848452,
            -1.3177165836638751
        ],
        [
            -1.2399694821362246,
            0.15356638624978855,
            0.1514363928652287,
            0.4953424100866601
        ],
        [
            -0.8619592394535317,
            1.0244692427955169,
            NaN,
            NaN
        ],
        [
            -0.45258351192657326,
            -1.1010104524708113,
            -1.1012948071417792,
            0.6275694848784816
        ],
        [
            -1.1943584707358024,
            -0.8408980799659714,
            -0.8582315943825559,
            0.3264950322564952
        ],
        [
            -0.6311481242107393,
            -1.1724389828290909,
            -1.172449128815137,
            0.5502789872059515
        ],
        [
            1.3405405084526845,
            1.0012903478926363,
            1.1397317777325298,
            NaN
        ],
        [
            1.3538928885373342,
            -0.5678234695752962,
            NaN,
            NaN
        ],
        [
            -0.18329206801982964,
            -0.3549968074805092,
            -0.3587628488732561,
            0.7173984363220794
        ],
        [
            0.17377988505906267,
            -0.05774365262124342,
            NaN,
            NaN
        ],
        [
            0.37665280973119,
            -0.5698398424441742,
            -0.24264800857802424,
            0.20113047088267624
        ],
        [
            0.9567461926770281,
            -0.8589476627707222,
            -0.7634104134691222,
            -0.94732384711283
        ],
        [
            -1.4546934330453807,
            -1.412687875737746,
            -1.4337849888612924,
            NaN
        ],
        [
            -1.4261221743058172,
            -0.4579432637978801,
            -0.4640206664773202,
            NaN
        ],
        [
            0.7925572071237889,
            0.7287857019225779,
            0.7776884803716186,
            -1.3423067956906924
        ],
        [
            0.5487417662306476,
            0.6929600697729988,
            0.6511917038442177,
            NaN
        ],
        [
            -0.8954950779810508,
            -1.2328872175996073,
            -1.228592653384986,
            0.3581867271133372
        ],
        [
            0.881973985623813,
            1.0689349712235956,
            1.0967875723059253,
            NaN
        ],
        [
            -1.1398352523082966,
            0.9414160881642366,
            0.9396297022163687,
            0.49849372478047743
        ],
        [
            0.9206368560649046,
            -0.9366985710989255,
            -0.9098060912763795,
            -0.08047910460275094
        ],
        [
            0.1480423303281527,
            -0.41956601953098577,
            -0.4291401118673259,
            0.434324959041272
        ],
        [
            0.6838761894925637,
            -0.06313590959095905,
            -0.011864875957477214,
            NaN
        ],
        [
            0.9956662423886159,
            -0.22969478375016075,
            -0.17954302525282567,
            -0.8153426979701112
        ],
        [
            0.7324372957445522,
            -0.9225782730007864,
            -0.9271917865674862,
            0.1436534967034591
        ],
        [
            1.2793225684752652,
            -0.7783745916314363,
            -0.8063258905707893,
            -0.6632241224471428
        ],
        [
            -1.0423689187202005,
            0.9167035589720534,
            0.9012836603101394,
            0.24675227922542467
        ],
        [
            1.7713183018000904,
            1.7393521148497997,
            1.7405512816133892,
            NaN
        ],
        [
            0.09187874566902089,
            1.0838308213354697,
            1.0833648337460775,
            -0.6204004650055976
        ],
        [
            -0.31982159682618144,
            0.9507060118916775,
            0.9527333195344054,
            -0.6879814207311756
        ],
        [
            0.4871834917414866,
            -0.7355991351930817,
            -0.6174562798739238,
            0.28345824007970494
        ],
        [
            0.7362349786114326,
            -0.10596436758913123,
            -0.10302577773863139,
            -0.710047209988
        ],
        [
            1.1310026577364918,
            -0.6734435036598572,
            -0.6716505253471393,
            -0.15469046943132392
        ],
        [
            1.163593626142998,
            -0.6099627130092823,
            -0.6065999720040848,
            -0.803856948301591
        ],
        [
            0.09506142547151551,
            -1.1042933004964701,
            -1.1007469171171391,
            0.4826781181462297
        ],
        [
            0.3622571930171737,
            0.17464427847398223,
            0.23918948822379327,
            -0.6718181337761915
        ],
        [
            0.932351924680574,
            -0.8731983552789649,
            -0.37645892806315967,
            -0.9008195709905847
        ],
        [
            -0.9849085063473182,
            -1.2765423471885944,
            -1.2714136314704183,
            NaN
        ],
        [
            -0.282996852914776,
            0.9270198488758626,
            0.9275638138893074,
            -0.5072847323901541
        ],
        [
            -1.3636361179226104,
            0.6550003842533471,
            0.6491934629251095,
            0.42643265580876816
        ],
        [
            -0.1561396612926572,
            -0.7438702686814272,
            -0.7522221507486875,
            0.7265023285370938
        ],
        [
            0.004313537644569268,
            -1.1475420707395798,
            -1.143681911219442,
            0.40627029837222484
        ],
        [
            -0.906876155253157,
            0.727042883241379,
            NaN,
            NaN
        ],
        [
            1.3693581779755695,
            -0.5742625654095715,
            -0.5413369860164633,
            -0.5476877995922221
        ],
        [
            0.8764234881187035,
            -0.8003307812200949,
            -0.7996567635702364,
            0.06253524079757533
        ],
        [
            0.8056168320732022,
            1.935864334612438,
            1.9309435326804314,
            NaN
        ],
        [
            1.0908342743094968,
            -0.2904866791466759,
            -0.27865796884260424,
            -0.2898589889701258
        ],
        [
            0.28305803182477884,
            0.6365099738720802,
            0.6609083466325881,
            -0.8945376059809051
        ],
        [
            0.6782726410175209,
            0.11798002319009393,
            0.12552377371677778,
            -0.9270822435464993
        ],
        [
            1.260787128316717,
            0.5103059445057309,
            0.5229979352891958,
            -0.4289153966999852
        ],
        [
            0.6679123772524822,
            -0.9839576065886102,
            -0.6044384373499504,
            0.5011570153074849
        ],
        [
            -0.44352398716554975,
            0.881404097042076,
            0.8841544828832134,
            -0.47997973697199253
        ],
        [
            0.9155052970254075,
            -0.5987811508697635,
            -0.5813168703505508,
            -0.9897324265808641
        ],
        [
            -0.11586603160341645,
            -0.12062404370344246,
            1.2656112796563932,
            NaN
        ],
        [
            0.7412794435075122,
            -0.622598050671639,
            -0.6372131231398812,
            0.022262784108796913
        ],
        [
            1.3272165868687393,
            0.15110954729533338,
            0.15494481664664103,
            NaN
        ],
        [
            0.4139264509538251,
            -0.03861361645445724,
            -0.018446999055821884,
            -0.779481640556087
        ],
        [
            0.02109380422325003,
            0.4090712398284444,
            0.5165022763296993,
            -0.8481538500556959
        ],
        [
            -0.992885339643339,
            -1.1195297525233332,
            -1.115268555240463,
            0.6737223795313166
        ],
        [
            0.7159287049239036,
            -0.8387734016841717,
            -0.8414186593559718,
            0.23681248908681563
        ],
        [
            0.8039464927513259,
            1.1280606920424987,
            1.1196265946503932,
            -0.6501721119936068
        ],
        [
            53.04160997766985,
            147.5714923612804,
            105.28698780478632,
            NaN
        ],
        [
            1.4053774346591625,
            -0.31463791347223835,
            -0.31329620256660834,
            -0.4160339259180885
        ],
        [
            0.07371201780143598,
            -0.4630980993812232,
            -0.5471735900046564,
            0.6337897246240899
        ],
        [
            0.07596602965408827,
            0.22967968133096142,
            0.29977554040238136,
            -0.5763572568051356
        ],
        [
            -0.2561661816901662,
            -0.9921548117314466,
            -1.0359998483240223,
            0.6742852595311654
        ],
        [
            -0.41350461757488555,
            0.6936650992893115,
            NaN,
            NaN
        ],
        [
            1.4347856809886246,
            -0.8012262353582451,
            -0.7996905489912922,
            -0.7877293747405398
        ],
        [
            0.7811020913144882,
            0.9727445572660917,
            0.9841300429160419,
            -0.9027912725598791
        ],
        [
            -1.0235021349787101,
            -0.10575816320327437,
            -0.10750238788166888,
            0.7295292801238927
        ],
        [
            -1.5948705206763587,
            0.6326001868188582,
            0.6327504686745417,
            0.58129221831946
        ],
        [
            -0.2665261176945854,
            0.4953721093305105,
            0.29261135717383246,
            -0.0858477137550288
        ],
        [
            1.1344160546470061,
            0.30070495166076383,
            0.32836856582334806,
            -0.49953976284369644
        ],
        [
            0.9939079928140514,
            -0.9564388046536779,
            -0.902176493542527,
            -0.25312185546499166
        ],
        [
            -1.229921044994004,
            -0.7209132827763999,
            -0.7225581147881728,
            0.37984406142660765
        ],
        [
            -0.8225101491010413,
            0.8335903453195657,
            0.8404277000436541,
            -0.09507078570437036
        ],
        [
            -1.3732503661886262,
            0.641901589528314,
            0.6398174824152634,
            0.11911771132738459
        ],
        [
            0.6353473674898252,
            0.315682001241906,
            0.3948503480193354,
            -0.8677669029661128
        ],
        [
            0.9002158896533058,
            -0.9664096439786976,
            -0.9623400814869201,
            0.19060128700900644
        ],
        [
            0.5576937422138298,
            1.0484226712104636,
            1.0133616327110009,
            -0.6759976804435952
        ],
        [
            0.6888508168640866,
            -0.25766825038101304,
            -0.20443427157064872,
            -0.7468846035375807
        ],
        [
            -0.537923391270129,
            0.29688798762085356,
            -0.13085017506865185,
            0.0509131356056399
        ],
        [
            0.2487939868583903,
            -0.47229609876061973,
            -0.7817574752343619,
            0.5367675595998337
        ],
        [
            -0.8746773911931597,
            0.5019494955774289,
            0.4909921708821652,
            0.014893466120375358
        ],
        [
            0.768141995016359,
            -0.8822864248884154,
            -1.0046301095254175,
            -0.16328994990159285
        ],
        [
            -0.27408917199967897,
            -1.0184854489972608,
            -1.021492000969323,
            0.7973640825917461
        ],
        [
            0.6977146984377325,
            -0.9213766760760136,
            -0.9082200147353873,
            -1.0595052254144695
        ],
        [
            -0.42954359362027056,
            -1.1984095558853356,
            -1.1990223748942928,
            NaN
        ],
        [
            1.3720958685474693,
            0.13026051910648878,
            0.14073298715340898,
            -0.28491139636837054
        ],
        [
            0.7878793127133606,
            0.7120429886676869,
            0.7146352338544518,
            -0.5742458806143409
        ],
        [
            -1.57264456877795,
            0.6129143010228475,
            0.6090694005396902,
            0.32267947256649254
        ],
        [
            0.898834977274299,
            0.6331213157580445,
            0.6626152844883327,
            -0.21909699826189724
        ],
        [
            -0.7919840880490777,
            0.9521815779613205,
            0.9555518907268159,
            -0.17252062381233316
        ],
        [
            0.6665214420863477,
            0.3869662447348503,
            0.42028118871527775,
            -0.8328797578386578
        ],
        [
            -1.48919953278469,
            0.9013172795269553,
            0.8746246497807884,
            0.19044888067695886
        ],
        [
            0.375989708347197,
            -0.1326940168616566,
            -0.0771580068776978,
            NaN
        ],
        [
            -0.7996099862164402,
            0.6239929432173061,
            0.6411340197409934,
            0.200543079931719
        ],
        [
            1.0092772793335332,
            -0.7759607636179432,
            0.025358181202297863,
            -0.5794302426398917
        ],
        [
            0.6078165273711831,
            -0.26573125454458807,
            -0.27624020441702746,
            -0.15557923756992342
        ],
        [
            -1.127941589606375,
            0.24618042970769263,
            0.1699627191396911,
            0.1606546146315857
        ],
        [
            -1.285014394726758,
            -1.2579073532260128,
            -1.2650636412114205,
            NaN
        ],
        [
            0.5111334289781794,
            -1.0147021721068914,
            -1.0327984433304933,
            -0.06698320873753588
        ],
        [
            1.1748975927243281,
            -0.6685720544647992,
            -0.06101013571408019,
            -0.5100061577663642
        ],
        [
            -0.9748086623984706,
            0.2697640953873583,
            0.26603490869489804,
            0.6669612370960123
        ],
        [
            0.9708670784105704,
            0.01501326497917937,
            0.0369809940130447,
            -0.10527606978628777
        ],
        [
            -1.1213805686067893,
            -1.2293612893597798,
            -1.2484758896767845,
            NaN
        ],
        [
            -0.06850281186309641,
            0.04872613185637641,
            0.0008911671273870339,
            NaN
        ],
        [
            -0.772746785050234,
            0.896455985063381,
            0.9842312415818669,
            0.019704599125585386
        ],
        [
            0.34381685776897675,
            1.0056994599598827,
            0.9916878984797958,
            -0.7565557943181527
        ],
        [
            1.1049783007239586,
            -0.8877566055902615,
            -0.9198593817887675,
            -0.6450137263596758
        ],
        [
            -1.2439746150976816,
            0.863072605408082,
            0.8630667690197819,
            0.598386290527068
        ],
        [
            1.0071442469117315,
            -0.4765109573756468,
            0.22693969819610413,
            -0.57406507936172
        ],
        [
            -0.6297434789923801,
            1.0203972697905679,
            1.0075727638514265,
            -0.014294244196336781
        ],
        [
            0.804237143762641,
            -0.7215799829443614,
            -0.19461574258143374,
            -0.9494509647949394
        ],
        [
            -0.9708785413065474,
            -0.016000595088461085,
            -0.01799674399976519,
            0.6484153136070826
        ],
        [
            0.39442485980523295,
            -1.0715450499315888,
            -1.0711003612044245,
            0.4207776310359869
        ],
        [
            1.141228853155098,
            -0.5629657911820793,
            -0.5094480334938993,
            -0.7205968063089722
        ],
        [
            1.0316057071449265,
            -0.41594430662029186,
            -0.41035701876223346,
            -0.10742624663235675
        ],
        [
            0.7476030179746802,
            -0.4578331148711457,
            -0.36774075048275956,
            -0.011764377601012326
        ],
        [
            2.0292629676199514,
            -0.4462174052829186,
            -0.4502969721035056,
            -0.42061126923622594
        ],
        [
            1.228055584465132,
            -0.03183960240149364,
            0.5192448699724209,
            NaN
        ],
        [
            -0.20406728102751892,
            -0.14295658244879744,
            -0.20543683699301887,
            0.6126658175644906
        ],
        [
            -0.8057352376612811,
            0.7535060967042805,
            0.7628761794011135,
            0.3510418656768142
        ],
        [
            0.6497115160182083,
            -0.21755006404275273,
            -0.2145600079298173,
            -0.011580785742622278
        ],
        [
            1.0589265603683113,
            0.4005386381607659,
            0.41588567571281365,
            -0.6116531658788171
        ],
        [
            0.704248902836655,
            -0.9660068412948222,
            -0.9664059146608516,
            0.3412565891337217
        ],
        [
            0.7244414457719323,
            -0.943294390871753,
            -0.5118463929002037,
            -0.04777898104970638
        ],
        [
            -0.05574454540650195,
            0.624905944229456,
            0.6294294046598866,
            -0.6904275048763254
        ],
        [
            -0.35497525582206085,
            -0.8491195065439328,
            -0.8525843367624992,
            1.2245859924956715
        ],
        [
            -0.5230959158230789,
            0.834526829676221,
            0.9298793916081931,
            0.4510401211808881
        ],
        [
            0.1830281211172336,
            -1.0157014022736093,
            -1.0158105117481364,
            0.4793973856335282
        ],
        [
            0.46349908807326407,
            0.4733768676253446,
            -1.5007249442122894,
            NaN
        ],
        [
            -1.4156574095060548,
            0.25270269485914587,
            0.24953364654305632,
            0.32196618082702705
        ],
        [
            -0.3101837030372813,
            0.008677780085501541,
            0.007500664029584094,
            0.4111927758919308
        ],
        [
            1.4354776397493842,
            0.961646070651203,
            0.9706343222606414,
            NaN
        ],
        [
            -1.1529856371639307,
            0.7499664872239485,
            0.7446033946185748,
            0.8457753754973966
        ],
        [
            0.8629180938269027,
            -0.4615848220745875,
            -0.4179167495868862,
            -0.8868120559565043
        ],
        [
            0.3444722112817686,
            -0.2839908370979718,
            -0.30892798249477277,
            0.014918520550494807
        ],
        [
            -0.17903204065928452,
            -0.39481621084037644,
            -0.5015443890049112,
            0.8406500085540505
        ],
        [
            -9713.232007310238,
            9237.355822807534,
            -24.90098670078711,
            NaN
        ],
        [
            -1.274823294834868,
            -1.3059326058557317,
            -1.309588455082566,
            0.3115846062003397
        ],
        [
            0.7290107067677286,
            1.123872113344651,
            1.0507428433600565,
            -0.35301970801805316
        ],
        [
            0.1916746410415841,
            -0.4497603280229242,
            -0.21002472249560672,
            0.08914429747286344
        ],
        [
            -1.0046883594356513,
            0.1755832643526811,
            0.17327047697867545,
            0.723509201467699
        ],
        [
            0.41177475748139497,
            -1.0333914795212111,
            -1.034473242532573,
            0.6344714496387092
        ],
        [
            -0.404139957243463,
            -1.119298529668425,
            -1.1129334608738197,
            0.45785398324452375
        ],
        [
            0.3001621932653087,
            0.1611385088308708,
            0.1887832776018692,
            -0.8474288665272597
        ],
        [
            -1.0632047019868363,
            0.887962287615442,
            0.8397582161860878,
            0.7355953204254225
        ],
        [
            0.8312669419993224,
            -0.9263840036421611,
            -0.9035281940637929,
            NaN
        ],
        [
            0.2281162365754918,
            0.9614854130248341,
            0.9204455234544454,
            -0.4170106455523222
        ],
        [
            1.1595244050419433,
            -0.21504669532050558,
            -0.1593185016714543,
            -0.5851695568539407
        ],
        [
            -1.3011436827785063,
            0.816688716376748,
            0.8064117490577304,
            0.7082608196369078
        ],
        [
            1.0555588802989246,
            0.23615981480823175,
            0.2777092638224937,
            -0.3946225585171057
        ],
        [
            0.024320656803758126,
            0.05158022330779844,
            0.08724259121281701,
            -0.1647596342981481
        ],
        [
            1.4262975628204348,
            0.9554989688001663,
            0.9570231660333498,
            NaN
        ],
        [
            -0.7499692034578487,
            -0.8457467258957287,
            -0.9117297205811121,
            1.2288609904761258
        ],
        [
            -0.9718701854159615,
            0.6058678675949299,
            0.5510922119448831,
            0.8765351114001271
        ],
        [
            -0.25928327747143826,
            0.15571780819340536,
            -0.35823980424801094,
            0.8216853006798951
        ],
        [
            -0.24863384949010536,
            -0.9876513266492349,
            -0.9792580990356529,
            0.5308151250496604
        ],
        [
            -0.49864404701760345,
            1.1889489842055068,
            1.1926580332652668,
            0.9542543671570324
        ],
        [
            0.42200124996760274,
            -0.8738060873752552,
            -0.8438923858182085,
            0.2962507495204636
        ],
        [
            -0.5258510876041634,
            -0.8502398044596821,
            -0.8469869793691357,
            1.150455006226718
        ],
        [
            -1.478497441445627,
            -0.9708039027501828,
            -0.9723464444548606,
            NaN
        ],
        [
            0.8266154804986033,
            -0.7733837650765556,
            -0.7756619895403585,
            0.07425125201488746
        ],
        [
            0.576146631119651,
            0.5967079005202219,
            0.6070550470812907,
            -0.7895528413820279
        ],
        [
            0.834143894915207,
            0.37797606858084837,
            0.39151543954008206,
            -0.9993056763406074
        ],
        [
            -1.1582426265292702,
            -1.290325134737747,
            -0.7275448401938793,
            NaN
        ],
        [
            0.6079154961141039,
            -0.6051298969680545,
            -0.6399324580081609,
            0.21627207950755634
        ],
        [
            0.9920507195367513,
            -0.42399394391100587,
            -0.41095666306863365,
            NaN
        ],
        [
            -1.0641541690312457,
            0.5811628006482992,
            0.6309218011538787,
            0.46011771953054337
        ],
        [
            1.0945505131670765,
            0.42673524117220496,
            0.5313158451352468,
            -0.6137624321620866
        ],
        [
            -0.4339338003275658,
            0.7198810683140793,
            0.7291421477380869,
            -0.38135445898299186
        ],
        [
            -0.4111069163714003,
            0.33281545891275904,
            NaN,
            NaN
        ],
        [
            1.2297123444361835,
            0.4239130210874213,
            0.4425348971295642,
            -0.3831754136875355
        ],
        [
            -0.6730115379166685,
            0.4691371309349321,
            0.42513622487883157,
            -0.020543297411338965
        ],
        [
            -1.215786398300118,
            0.8735608116397333,
            0.8725270649259714,
            0.17143964879370194
        ],
        [
            0.8016591408696292,
            0.9420587065831275,
            1.0669761990477014,
            -0.8119724823060653
        ],
        [
            1.3512978659552906,
            -0.8841642083079956,
            -0.8817341006443112,
            -0.30692236175729
        ],
        [
            -0.48155572112499795,
            0.8713960631220798,
            0.8776979409048937,
            -0.4653759216260216
        ],
        [
            0.5131679690920479,
            1.1119804948461793,
            1.110659428959034,
            -0.6113547549997861
        ],
        [
            -0.05942201652978761,
            -0.8911240853715412,
            -0.8915849510073064,
            0.22120218901898753
        ],
        [
            1.0799979581371761,
            -0.8358588616761393,
            -0.8157288519272965,
            -0.6537570718667638
        ],
        [
            0.20403239812379184,
            1.0777251207101195,
            1.074834677637738,
            -0.6484389604344685
        ],
        [
            -1.0047374525659374,
            0.8081652286613153,
            0.7798719295922971,
            0.1785083983575139
        ],
        [
            1.0321665871418657,
            0.28939378365364066,
            0.3081832114322651,
            -0.49577456059166003
        ],
        [
            1.218550552456129,
            -0.24601214404489197,
            -0.2435319603310869,
            -0.4720735548502604
        ],
        [
            0.44285891941405087,
            -1.1465283073040808,
            -1.0247409325141055,
            -1.0274061912287726
        ],
        [
            -1.1903464519615712,
            0.7385860210920516,
            0.7384000520911792,
            -0.04912981634492184
        ],
        [
            1.6324393020483488,
            1.4661439324374412,
            1.4758102319950677,
            NaN
        ],
        [
            0.6015359240665485,
            -0.7959513652501145,
            -0.8072446218837586,
            0.2517996705110767
        ],
        [
            -0.531722379869333,
            0.37011228297039545,
            0.34288390257168044,
            0.9689911048853626
        ],
        [
            0.8283498550270719,
            -0.6258394595797184,
            -0.12104620949034076,
            -0.9495441190353889
        ],
        [
            0.9865942831595793,
            -0.5629640873295035,
            NaN,
            NaN
        ],
        [
            1.2734037471149762,
            0.09991455901138308,
            0.10752524350300069,
            NaN
        ],
        [
            -0.7661896925817494,
            0.6958716068194707,
            NaN,
            NaN
        ],
        [
            -1.5164891398539924,
            0.82738027967377,
            0.8091837850369626,
            0.2439075439716699
        ],
        [
            -1.193570278614604,
            0.887176857190703,
            0.8758400846319743,
            0.8926012493685946
        ],
        [
            -1.90514951915514,
            1.6234038340441166,
            -14.018356731778452,
            NaN
        ],
        [
            1.188958816608525,
            -0.9012515837837763,
            -0.8986600518877452,
            -0.2942041502187787
        ],
        [
            -1.0703665615882314,
            -1.190514267447505,
            -1.1888362908040777,
            0.21086352469852596
        ],
        [
            0.5736966078445142,
            -0.3325066983797562,
            -0.3117306974211048,
            -0.43421856251698715
        ],
        [
            -1.104626552941067,
            -1.3516106277995166,
            -1.3534724306721553,
            NaN
        ],
        [
            1.4511527780295372,
            0.2328445608484259,
            0.24799067991793264,
            NaN
        ],
        [
            -0.9189222718728549,
            0.9066273760508905,
            0.7569581681016615,
            0.08234882190759646
        ],
        [
            1.1647772918758237,
            -0.3371565188980966,
            -0.28117147184685326,
            -0.7233468260931908
        ],
        [
            -1.4947603700959307,
            0.3175830897458793,
            0.3233420111336293,
            0.2420722335597787
        ],
        [
            -1.2032014022913577,
            0.7942873437504855,
            0.7918560308769356,
            0.12584819257886318
        ],
        [
            0.2521319728569678,
            -0.7377353147916333,
            -0.7333216734824065,
            0.13366625458964854
        ],
        [
            0.16397972610501652,
            0.4780413884728934,
            0.4908313294325696,
            -0.8218428809983874
        ],
        [
            0.8470711449995514,
            1.0346511228938857,
            1.037826329532487,
            -0.6118138796135209
        ],
        [
            0.5713602072087107,
            0.15194288634582268,
            0.15912258534590643,
            -0.9606492497336732
        ],
        [
            -2.6324553296523603,
            0.6611283439359166,
            0.6279981137722949,
            NaN
        ],
        [
            0.5592460844125775,
            1.0165902697694578,
            1.0077119047544423,
            -0.6446420346582812
        ],
        [
            1.4128471194575023,
            0.8639994468441904,
            0.8715418747843696,
            NaN
        ],
        [
            -0.26464221503713015,
            -0.19620869591374004,
            -0.20284601041289466,
            0.6786869560145317
        ],
        [
            0.873581540601056,
            -0.9380961772637137,
            -0.9384857560632993,
            0.19303895519810066
        ],
        [
            -0.8066899629336777,
            -0.46207511399180684,
            -0.4626374746056776,
            0.849307332298242
        ],
        [
            -0.13138847155985323,
            0.9080405305128104,
            0.9200957353411522,
            -0.7376623342571778
        ],
        [
            -1.24157953080939,
            -1.23340393699537,
            -0.5673513682336941,
            NaN
        ],
        [
            -0.5514980831861165,
            0.4142587496160805,
            0.48652741742484445,
            -0.1651982744890763
        ],
        [
            1.171710136531146,
            1.1054165410384666,
            1.1355717062702109,
            -0.6207178751421888
        ],
        [
            -1.5578454930496126,
            0.7421661760634716,
            0.7406278480750287,
            0.08295579974895403
        ],
        [
            1.2028225829874244,
            0.9305204295626024,
            0.944450615129995,
            -0.4156995486735999
        ],
        [
            -0.732590534997311,
            0.3567049802308697,
            0.25665720449509055,
            0.8187174761985268
        ],
        [
            -0.43704759485883826,
            0.5352154303321367,
            0.5311924304910911,
            NaN
        ],
        [
            1.0212246684474602,
            -0.8868398178719181,
            -0.8762389294469975,
            -0.9848728972108105
        ],
        [
            0.36450796497544147,
            0.8446876734431336,
            0.7691092259783174,
            NaN
        ],
        [
            0.8216813780536426,
            -0.7845283235230469,
            -0.7757891399559758,
            0.10940166480218928
        ],
        [
            0.45651712766055835,
            -0.016480151702611023,
            -0.004982397216300104,
            -0.5856328872182058
        ],
        [
            0.7801475663003472,
            -0.3640866407626901,
            -0.3381305939635619,
            -0.042434306731000335
        ],
        [
            1.107902948884016,
            0.2805275253667026,
            0.46256782937957464,
            -0.1985509454076855
        ],
        [
            -0.5596314012519905,
            -0.04082813443430862,
            -0.0862343293348428,
            0.12570922605357948
        ],
        [
            0.14485373409098506,
            -0.3503841154443103,
            -0.1237741537571122,
            0.09938620881633545
        ],
        [
            0.5961318424762723,
            1.034176099269575,
            1.0256142817344767,
            -0.4006436397844955
        ],
        [
            -1.3320198278378568,
            -0.2506005221963308,
            -0.3065258972228313,
            0.18107845093754663
        ],
        [
            0.6403799189037395,
            0.43288759959771844,
            0.48567061756847874,
            -0.44659844570349805
        ],
        [
            -0.9185062567304253,
            0.9609904465003875,
            0.9547130256049532,
            -0.13502578082534225
        ],
        [
            -0.4763540336158994,
            0.6477035012566974,
            0.6444058058671378,
            -0.15821990482671577
        ],
        [
            0.7150752325500336,
            0.3003919135849055,
            0.31388145574036536,
            -0.7873936433939113
        ],
        [
            0.4702963915511114,
            -0.41632226946419726,
            -0.004591082730432904,
            -0.008599537447896294
        ],
        [
            -0.9017390228872532,
            0.695623350830429,
            0.6321900930566375,
            0.04009723111378502
        ],
        [
            0.7317159773580891,
            -0.8340195325112758,
            NaN,
            NaN
        ],
        [
            1.176188352077676,
            -0.47125035722037123,
            -0.46724815814332415,
            -0.6715032024283406
        ],
        [
            0.0007280803324874858,
            -0.028877102676155512,
            1.4511345508832323,
            NaN
        ],
        [
            0.6805709916050656,
            -0.33497896110151804,
            -0.2673399145494735,
            -0.027513215258458245
        ],
        [
            0.48953041835137473,
            -0.09531857775823879,
            NaN,
            NaN
        ],
        [
            -0.29855480223794234,
            0.9312380288209382,
            1.0424913848149455,
            -0.6962802344886664
        ],
        [
            1.0568908095554368,
            -0.5776824904583885,
            -0.574151544905392,
            -0.08195906994083293
        ],
        [
            -1.0505601561534734,
            0.635339835353638,
            0.4794203755362924,
            0.3720570142313581
        ],
        [
            -1.1682477041361856,
            0.4914057989600397,
            0.474782148659331,
            0.7355361445496092
        ],
        [
            0.8885685288428629,
            1.043907612010274,
            1.0501732144801699,
            -0.3352625940021237
        ],
        [
            0.5224650116533434,
            -0.18808310833335523,
            -0.010476276631285251,
            -0.7004769462812915
        ],
        [
            -0.267113703500812,
            0.9982120166305786,
            0.9968106461950298,
            -0.6115282386097738
        ],
        [
            0.31121204527548046,
            -0.09245501556951738,
            -0.09827411471587526,
            -0.042571536695437937
        ],
        [
            -1.1150953002120079,
            -0.11464146554212286,
            -0.12657483857076124,
            0.18154313948929016
        ],
        [
            -0.6008897840810608,
            -0.9822744668002271,
            -0.9862804516649798,
            0.6394954898908343
        ],
        [
            -0.6528998338610165,
            1.02606245839152,
            1.0123533982476502,
            0.14246025182215719
        ],
        [
            0.7431097646945818,
            -0.2718046221708893,
            -0.2477120307034311,
            -0.7087198359990456
        ],
        [
            0.2393937962973718,
            -0.996755658602749,
            -0.9851188040884915,
            0.333899619185862
        ],
        [
            1.0000373161145542,
            -0.4958439756904977,
            -0.48103196008987337,
            -0.9193670283318818
        ],
        [
            1.902007090824966,
            -1.6825590284977903,
            0.37986347576712276,
            -0.11301020157236939
        ],
        [
            -0.29618830186627243,
            -0.7428525962586808,
            -0.7492667671906755,
            1.2089523032250429
        ],
        [
            1.029843711737918,
            -0.16667199567409943,
            -0.15407064481332228,
            -0.7664030068005478
        ],
        [
            -1.2791092997205886,
            0.932876443727653,
            0.9099570262676118,
            0.8386409117181728
        ],
        [
            -0.6548558650498514,
            1.045770604527401,
            NaN,
            NaN
        ],
        [
            -0.5112708032852994,
            -0.4664139998799655,
            -0.46759974629633283,
            0.6179896938500201
        ],
        [
            0.07730514927234768,
            0.10650371403898029,
            0.14641640031157901,
            -0.3505615063289014
        ],
        [
            0.9559792853567918,
            -0.9170425899147328,
            NaN,
            NaN
        ],
        [
            0.5022869290672399,
            0.08492322413113601,
            0.2178212251080283,
            -0.9541745724729316
        ],
        [
            -0.6461549708680511,
            0.8729934025037996,
            0.873062431998528,
            -0.2766130917209989
        ],
        [
            1.104350837683061,
            -0.42728684341724665,
            -0.3800176095240873,
            -0.24634936798668627
        ],
        [
            0.6921835442297419,
            -0.7362602914405418,
            NaN,
            NaN
        ],
        [
            -0.27893781798399353,
            0.829767176082936,
            0.8324323611234545,
            -0.5941630774381085
        ],
        [
            -0.08999583465425777,
            0.9473133860905358,
            0.9418451438579849,
            -0.5636780856925169
        ],
        [
            -0.4239765585710873,
            0.14072066608674333,
            -0.0849787038827973,
            NaN
        ],
        [
            -0.633864354419729,
            0.9355168956809018,
            0.9193506852653176,
            -0.15100452606446785
        ],
        [
            -0.08035567205103944,
            -0.6762797555965145,
            -0.6769098261774699,
            1.4144947575683802
        ],
        [
            1.3787355771637744,
            -0.7475445708317199,
            -0.7275613297943769,
            -0.6880845275258031
        ],
        [
            -0.8129149817315027,
            0.949898514088432,
            0.9500538306525766,
            -0.22118602482382826
        ],
        [
            1.1076425697657404,
            -0.7930828133254629,
            -0.8001250263983468,
            -0.4670383858077548
        ],
        [
            -0.7578386233060322,
            0.8461087873706405,
            0.8675291976572812,
            -0.10077572179006973
        ],
        [
            -1.2073675841503664,
            -0.8420969812602537,
            -0.8903232148250676,
            0.27442744036727457
        ]
    ],
    "x1_image_positions": [
        [
            1.0606598255040838,
            0.6591318293521193,
            0.9128949010668804,
            -0.5372141559844227
        ],
        [
            -0.24888200584157008,
            -0.9418163573199924,
            -0.9421652316270489,
            0.749858667502608
        ],
        [
            -1.1984893776046213,
            0.5037913033305328,
            NaN,
            NaN
        ],
        [
            -0.5806842826824218,
            -0.9604690357131644,
            -0.8949609835887171,
            0.6786715324016735
        ],
        [
            -0.328257617949347,
            1.046495384453254,
            1.0083578043314003,
            1.3061226604013658
        ],
        [
            -1.0236698923476888,
            -0.17853298240455673,
            -0.18810198336039302,
            0.14417950531501336
        ],
        [
            -0.10260620262958543,
            -0.18191790851719986,
            -0.1949016576462799,
            0.4406582330780744
        ],
        [
            1.010524276611439,
            0.19275038033133057,
            0.24016878568134956,
            -0.20404821270189866
        ],
        [
            -1.159017963319375,
            -0.6095733193756128,
            -0.613727133932136,
            0.4854655965466924
        ],
        [
            -1.0017792625381563,
            0.5295756354177446,
            0.5123970786849109,
            0.9175077261534523
        ],
        [
            -1.0571381045532329,
            0.9221240580454072,
            NaN,
            NaN
        ],
        [
            -0.7272859461348469,
            0.07743108504635801,
            0.0738290242189984,
            0.6300776803388186
        ],
        [
            -0.674250864568528,
            1.076406784858603,
            1.0701873000901059,
            -0.25784349165096443
        ],
        [
            -0.39152441370179936,
            1.0216518484879822,
            1.01619794586621,
            -0.497897801722409
        ],
        [
            0.10180484260875518,
            -0.17242827763582413,
            -0.08910634697626928,
            0.025428214532041513
        ],
        [
            -0.29228937815003214,
            0.03071429230717749,
            -0.0909546814787484,
            NaN
        ],
        [
            -1.060728006785656,
            0.24332225142774358,
            0.21835753853692996,
            0.7788120489733255
        ],
        [
            -1.2744369461410618,
            0.741911560377293,
            0.7375181205864144,
            0.08326874366028256
        ],
        [
            0.9472062547814286,
            -0.27569798218159514,
            -0.22353999976836914,
            -0.8440021687253333
        ],
        [
            -0.7187387085697847,
            0.5648609653782095,
            0.27349593918289855,
            0.8514531552997064
        ],
        [
            0.9246346911997599,
            0.13480395412784657,
            0.14390253761066957,
            -0.09978198820259007
        ],
        [
            1.0324227514815891,
            0.8291976569217525,
            0.8464498033674707,
            -0.39557426401487567
        ],
        [
            1.3022642352807343,
            0.42068466270173605,
            0.4227148208296176,
            -0.24739050043445573
        ],
        [
            1.076412574690106,
            0.9844540564937638,
            1.006229905752339,
            -0.7322195367181299
        ],
        [
            -0.5077870767761525,
            1.180156566783716,
            1.1840124055999428,
            0.5311162811779797
        ],
        [
            -0.5301451979122729,
            0.5359722241836564,
            NaN,
            NaN
        ],
        [
            -0.5662352178239226,
            0.36969981097822885,
            0.362255427244564,
            -0.025716340943678088
        ],
        [
            -0.594703061877156,
            -0.2778133961810289,
            -0.2965091000336147,
            1.2860658520266806
        ],
        [
            0.13468474791494603,
            -0.9960991078034646,
            -0.9961812710413662,
            0.5159737824013079
        ],
        [
            0.5168605169748016,
            -0.3716953648218274,
            -0.3455663375595658,
            0.041361240420030525
        ],
        [
            1.1099429901737141,
            -0.11549847440457212,
            -0.10729985001619108,
            -0.14769063504006408
        ],
        [
            0.13535112462231805,
            0.3728928573007541,
            0.31912114038426903,
            -0.04595973117531763
        ],
        [
            -0.8117027837142372,
            0.6106773306359834,
            0.24734438126264027,
            0.6056044976413125
        ],
        [
            -0.8157842817555707,
            0.7462802813396472,
            0.7393142500492406,
            NaN
        ],
        [
            0.4396560691335232,
            -0.5636359394719106,
            -0.35548519197735723,
            0.14115037922525708
        ],
        [
            0.30804445811225567,
            0.1469331463898413,
            0.22349214543655374,
            -0.8156427593459394
        ],
        [
            0.9258041979224254,
            1.0960598113347133,
            1.0983249555399957,
            -0.756017263136786
        ],
        [
            -0.1752415211120764,
            -0.5739829193094467,
            -0.7212863190267434,
            0.781250024540039
        ],
        [
            -0.1959746152433231,
            -1.1196791925032277,
            -1.1026956540536335,
            0.43883924000553276
        ],
        [
            -0.07343994133481319,
            0.6063539436712696,
            0.9344940090608972,
            -0.9060296024178366
        ],
        [
            -0.995736024109633,
            -0.3308542064296706,
            -0.5601331381516143,
            0.5679971127921372
        ],
        [
            -0.9815352586497356,
            0.24776070929082375,
            0.07066065101962878,
            0.38291521844054216
        ],
        [
            0.8882157017493495,
            -0.9126657868313177,
            -0.9063443475591627,
            0.11639710836374224
        ],
        [
            -0.6088860790188003,
            1.0431029437003527,
            1.0413310005194978,
            -0.19030384776532577
        ],
        [
            0.9930944755565851,
            -0.9288034416683841,
            -0.9240408921520707,
            -0.7240465473376109
        ],
        [
            -0.6318901206846297,
            0.6608963273395224,
            0.6036446623605598,
            -0.04225887128730057
        ],
        [
            -1.629899586961777,
            -0.7837008731174078,
            -0.7868658298011637,
            NaN
        ],
        [
            0.9483470555326227,
            -0.8812833388563197,
            -0.8819382880182618,
            0.046030414319328465
        ],
        [
            0.8684796343567758,
            -0.21558480266978955,
            -0.20720369677058237,
            -0.8288853857557041
        ],
        [
            -1.0731322364191926,
            0.5992144282537833,
            0.5926273221374225,
            0.47442158041501997
        ],
        [
            -1.0705109471569954,
            -0.2734613239482272,
            -0.27832979032172894,
            0.6186025960577329
        ],
        [
            -1.1520781112299903,
            0.5955263334049258,
            0.6007987795944352,
            0.2580902144711904
        ],
        [
            0.18667265045288362,
            -0.14169207684615448,
            NaN,
            NaN
        ],
        [
            -0.19275205865175943,
            -0.9192419848140856,
            -0.9398445580749495,
            0.7309549809967975
        ],
        [
            1.1167678282641846,
            0.4066952575837305,
            0.5744888581397319,
            -0.6210793043793816
        ],
        [
            0.7786298559350552,
            -0.037988699211722585,
            0.051087506698744775,
            -0.23616104436352445
        ],
        [
            -0.6868932867289523,
            -0.2304431888498658,
            -0.29086287739534356,
            0.4885494006835468
        ],
        [
            0.9586330592683026,
            0.945250503162132,
            0.9573720699025555,
            -0.4794243912327758
        ],
        [
            1.0495940781640536,
            0.3010012787863435,
            0.31351680593782233,
            -0.7086109260970164
        ],
        [
            0.16003422128899392,
            0.9044616273612275,
            0.8742102777508167,
            NaN
        ],
        [
            1.1820109702801147,
            0.5867538127524592,
            0.588773846743823,
            -0.46385107724653624
        ],
        [
            0.1720572805674945,
            0.4687107209588166,
            0.9977258189358965,
            -0.9645653449949229
        ],
        [
            -0.8295329150950982,
            0.9234449990800688,
            0.922321654087389,
            -0.12983556681851577
        ],
        [
            -0.13952833019175567,
            -0.9416323460935503,
            -0.9468141706891119,
            0.8488247276501091
        ],
        [
            1.2856999744037292,
            -0.47218032300335244,
            -0.47056897227565436,
            NaN
        ],
        [
            1.061876017409367,
            -0.5185988080120548,
            -0.5057320563795774,
            -0.6131423139917583
        ],
        [
            -0.7570259024764094,
            -0.08969003224035274,
            -0.33140641502262524,
            0.6423933269018425
        ],
        [
            -0.5981818741485684,
            -0.8541281824460222,
            -0.7858907745901491,
            1.1631339366797329
        ],
        [
            -0.530291435652419,
            0.8517184636042799,
            0.8447708964670676,
            -0.19680319669020657
        ],
        [
            -1.093230633295504,
            -0.6944592566455671,
            -0.7469223727736742,
            0.5506531485691118
        ],
        [
            -0.28173286497937255,
            -0.14269669433017623,
            -0.1568148292789661,
            0.7553270629577534
        ],
        [
            0.3440122575289767,
            -0.6368166677289852,
            NaN,
            NaN
        ],
        [
            -1.5835682215999367,
            0.8144427771651532,
            0.8058692225617393,
            0.13678785296830276
        ],
        [
            -0.6462981625441143,
            -0.5921090691033111,
            -1.124535970855503,
            NaN
        ],
        [
            -1.3029709898187736,
            0.8546834808397002,
            0.8513344231898232,
            0.03248479115836349
        ],
        [
            -0.19780779158060952,
            -0.34231492023922755,
            -0.3477902832404894,
            0.7436286476420108
        ],
        [
            -0.057223178308321444,
            0.12558637948171844,
            0.4261479784482843,
            -0.40851974397508767
        ],
        [
            0.9077173062650131,
            -0.3296119859072742,
            -0.30319116541214425,
            -0.6526513738044182
        ],
        [
            -1.2348486857959657,
            0.6073160910712369,
            0.6048164410008551,
            0.685919378492478
        ],
        [
            -0.05582099448973857,
            0.30021002680511155,
            0.36599522687594704,
            -0.5258466370675202
        ],
        [
            0.06588037118165356,
            -0.8642654424552451,
            -0.7384823848178647,
            0.6595542946954743
        ],
        [
            1.006228624353973,
            0.7801814008195675,
            0.905314182233791,
            -0.8343278641664038
        ],
        [
            0.7723055232015821,
            -0.1902048024616394,
            -0.15151763177801228,
            -0.8858356700937637
        ],
        [
            -0.9536295443380519,
            -0.7206358189344881,
            -0.7623581769674868,
            0.8258742948157419
        ],
        [
            -0.6908668119748146,
            0.9714631964665389,
            0.9713272115958845,
            -0.31953070313290544
        ],
        [
            -0.8921934783091363,
            -1.2643430876691235,
            -1.2229871638827354,
            NaN
        ],
        [
            0.054047297940681076,
            -0.9484498061849754,
            -0.9973573098885067,
            1.2308110094410218
        ],
        [
            -1.2573699299374255,
            0.8272991971510335,
            NaN,
            NaN
        ],
        [
            0.752883194929768,
            0.3425665863649028,
            0.34531580966518605,
            -1.0961855364702986
        ],
        [
            1.3062378345221066,
            -0.7126642894004186,
            -0.7088930762953675,
            -0.0940523211926633
        ],
        [
            -1.5081880599493496,
            0.7724893352158317,
            0.7714929266549307,
            0.5139101023730193
        ],
        [
            0.6110035980999488,
            -0.5506839370509166,
            -0.3258722101658556,
            -0.7684359643214507
        ],
        [
            1.2478919627101157,
            -0.05637578450558287,
            0.019571584572235623,
            NaN
        ],
        [
            0.6715420358666866,
            -0.7353529076523918,
            -0.7552546843454054,
            0.21702553781169448
        ],
        [
            -1.0532534153865618,
            -0.5801060572709823,
            -1.1296717721308023,
            NaN
        ],
        [
            1.096779112423521,
            -0.8600268575981297,
            -0.8279061032434292,
            -0.20913903301451833
        ],
        [
            -0.8061060326609444,
            -0.15322566563808937,
            -0.20708996246209257,
            0.834614543076122
        ],
        [
            -0.7997450814022927,
            0.9315076687117895,
            0.9313498615782748,
            -0.25591120133423906
        ],
        [
            -0.27257600914414715,
            -1.3263415825394635,
            -1.3251184659848865,
            NaN
        ],
        [
            0.22493055504405143,
            0.751035110646727,
            0.5837368749697509,
            NaN
        ],
        [
            -0.051533817791693186,
            -0.6623564150731814,
            -0.7019621221441515,
            1.2422986793080988
        ],
        [
            -0.10453248652102348,
            0.024815330607137122,
            -0.2901546572618956,
            0.4753283039871594
        ],
        [
            -0.3874025334873343,
            0.39751602269099773,
            0.14760215458365378,
            0.7527500969651929
        ],
        [
            -0.9724828315372611,
            0.7183546320155938,
            NaN,
            NaN
        ],
        [
            0.18114430545281596,
            -0.9132334014007383,
            -0.941137058119615,
            0.8373950850852457
        ],
        [
            0.1969136121936543,
            -1.0816438607704295,
            -1.0807549134963876,
            0.5476515925863665
        ],
        [
            -0.5419318902912881,
            0.6871258014567831,
            0.5955319691243599,
            -0.20863419901421545
        ],
        [
            2.8064564353444106,
            -0.6920830138707843,
            -0.6901203824935478,
            NaN
        ],
        [
            1.4719306269344221,
            -0.8295605202997276,
            -0.8232814094587798,
            -0.6834009887037339
        ],
        [
            -0.8699012200903049,
            -1.1224536322531586,
            -1.0795816774701,
            0.5533456645246173
        ],
        [
            -0.6046229127992453,
            -0.9835135530885292,
            -0.9868677749183536,
            NaN
        ],
        [
            -1.366082823147792,
            0.5854000109730174,
            0.58866343038066,
            0.4126011064557518
        ],
        [
            0.7884444208099917,
            0.46728042313033524,
            0.5377194342565469,
            -0.4330744858817897
        ],
        [
            1.2486798005073938,
            -0.8646750551741884,
            -0.8649249897415942,
            -0.5459511327639754
        ],
        [
            -0.987003581860633,
            -0.11150141568376018,
            -0.13999630113733913,
            0.30401230859515915
        ],
        [
            0.8858618937748156,
            -0.9029136643232942,
            -0.9004035916668168,
            0.19544051673902954
        ],
        [
            0.2106829375247469,
            0.17076905527578193,
            0.2244101755012925,
            -1.1465339141068096
        ],
        [
            -0.8643564618631654,
            0.9096264966239933,
            NaN,
            NaN
        ],
        [
            1.245772783771148,
            -0.5833446100729442,
            -0.5583292620418946,
            -0.41864175241870805
        ],
        [
            0.7041674887768108,
            -0.6816284830145642,
            -0.7151614870852364,
            0.012790613317308972
        ],
        [
            0.9360891424394715,
            -0.818202817296335,
            -0.26633688152491447,
            -0.9442387691814269
        ],
        [
            -1.4213100930510454,
            0.6981256538468436,
            NaN,
            NaN
        ],
        [
            0.19015429232627165,
            -0.28133937640040874,
            NaN,
            NaN
        ],
        [
            -0.6312523410163035,
            0.5422105293697094,
            NaN,
            NaN
        ],
        [
            1.3603395124168862,
            -0.7822455685600339,
            -0.7816106719338676,
            -0.5565594320623642
        ],
        [
            -1.3056681538305683,
            0.692703405157334,
            0.6896006235904997,
            0.1275860561557365
        ],
        [
            -0.23324120017066582,
            0.3280290403367581,
            NaN,
            NaN
        ],
        [
            -0.32677866854956056,
            0.8957654903100127,
            0.8969184608646144,
            -0.49317219623696223
        ],
        [
            0.5545489714666969,
            -0.5693939068365141,
            NaN,
            NaN
        ],
        [
            -1.037688230568181,
            0.834138623145689,
            NaN,
            NaN
        ],
        [
            1.1811829726812975,
            1.3464404424931817,
            1.3359312121672888,
            NaN
        ],
        [
            -0.42186676934115547,
            0.8762460486269914,
            0.9305583689638526,
            -0.5199468904052296
        ],
        [
            -0.9563892014059391,
            1.30687910642932,
            0.6711656455246845,
            NaN
        ],
        [
            1.0409642961790169,
            -0.5994778078525543,
            -0.5659586907404434,
            -0.7189663536780314
        ],
        [
            0.3022546887218871,
            -0.6034240969508947,
            -0.3023170437044317,
            0.3246424161448988
        ],
        [
            0.5112561420036794,
            0.9925531818114777,
            0.9762971590086765,
            -0.702715343099666
        ],
        [
            -0.006586052087852151,
            -0.6973121462356636,
            -0.4718041034673227,
            0.27394927461204327
        ],
        [
            0.2754671492462041,
            -0.8063639100863562,
            -0.7945528710608126,
            0.7060528815366357
        ],
        [
            -0.46560195640368696,
            -0.6122030939220177,
            -0.7765232758616143,
            0.909634546575611
        ],
        [
            -0.688549632553201,
            -0.9938212492070834,
            -0.9053010145935724,
            0.7740342515461778
        ],
        [
            1.4368272080901745,
            -0.7737129124680169,
            -0.7733287859448146,
            -0.6098615810848188
        ],
        [
            0.6810059266732036,
            -0.9710898060110452,
            -0.970767399876136,
            0.2938372965983951
        ],
        [
            1.022064938360605,
            -0.946432648376586,
            -0.9462388775625148,
            0.03429130962876418
        ],
        [
            0.44648172751167253,
            -0.9569064263822123,
            -0.9548520787925436,
            0.3658359766507877
        ],
        [
            -1.0190355754165656,
            -0.8070848489031076,
            -0.9641905755286845,
            0.858489573624463
        ],
        [
            -0.08054004210280198,
            -0.8952186843505788,
            -0.9042740645083547,
            1.15726290640654
        ],
        [
            0.40927123350781397,
            -0.14732621416434688,
            0.08809465761148941,
            -0.763472855904423
        ],
        [
            -0.4245423706533484,
            0.2784547979373372,
            0.2608320047178211,
            -0.014394875160414744
        ],
        [
            -0.972709874829879,
            0.9292139485591081,
            0.871468754746267,
            -0.0034095872294503627
        ],
        [
            -0.24467936746127728,
            1.2266242183222549,
            1.2146018672926489,
            1.184519117100347
        ],
        [
            -1.0202012044984154,
            0.6363259666184616,
            0.605996543463687,
            0.3699298177005852
        ],
        [
            -0.752022958529199,
            0.8154583464458008,
            0.8182296836458793,
            0.0652590292297813
        ],
        [
            -0.6691814162458751,
            -1.063774962613385,
            -1.061406350977219,
            0.7202190395681617
        ],
        [
            -0.36856553517696655,
            0.8863168554825831,
            0.8324212635694086,
            -0.5475180231375103
        ],
        [
            -0.6411181955425783,
            -0.4461090384166049,
            -0.46146128474266906,
            0.8503424674348975
        ],
        [
            -0.44974025063686596,
            0.9539122318915272,
            0.9578416095337424,
            -0.4920717021607739
        ],
        [
            0.6127661712306719,
            -0.3799386939286653,
            -0.36682452214969824,
            0.012517419345831504
        ],
        [
            0.0536087387141739,
            0.5815529409749917,
            0.6310823245274015,
            -0.779556264827595
        ],
        [
            0.06057568028130403,
            -0.5925140935323938,
            -0.6981684016435694,
            0.7308270366467786
        ],
        [
            0.9419480095346093,
            -0.6807158108618463,
            -0.6754984055506003,
            -0.034662572886302465
        ],
        [
            -1.1492777443097641,
            -0.5083947699865936,
            -0.5169442821245406,
            0.26099942376222274
        ],
        [
            0.6033407125003803,
            -0.16829517748683803,
            -0.16687427944487238,
            -0.6165253606136457
        ],
        [
            -0.5737277630792055,
            0.23708893744784604,
            -0.22201102021824626,
            0.9377970986561381
        ],
        [
            -0.27835074168401813,
            0.20794599866483893,
            0.37011790312954845,
            -0.17024576928977564
        ],
        [
            0.38988379411623586,
            -0.6299570636320087,
            -0.8929472210998114,
            0.5341661511332114
        ],
        [
            -1.1168112362618978,
            0.8554375739068795,
            0.846677232875384,
            0.10214095507065474
        ],
        [
            -0.6567736652510221,
            0.6878141917795866,
            0.6429828818959815,
            NaN
        ],
        [
            0.858314646401985,
            -0.6634179988437031,
            -0.02762173656481468,
            -0.8071389194389008
        ],
        [
            1.2264956207231985,
            -0.1507262798025712,
            -0.14928120278197668,
            -0.5003091467394153
        ],
        [
            -0.5391200348263937,
            0.5211651878526914,
            NaN,
            NaN
        ],
        [
            1.194529716563381,
            -0.9174114106229619,
            -0.9047392556842789,
            -0.18527661058083325
        ],
        [
            -0.6864556079834673,
            0.9881889029912196,
            0.9648047769366819,
            -0.15324134788355392
        ],
        [
            0.309050848265884,
            -1.075795669271553,
            -1.0592988277132749,
            0.4772648400600461
        ],
        [
            0.5641314683940892,
            1.022659672170695,
            1.0270731977049372,
            -0.8575664403774265
        ],
        [
            -0.22836736072008934,
            0.9830194286261857,
            0.828114334511544,
            -0.7147991860929617
        ],
        [
            0.963024421370288,
            0.6353352780545958,
            0.6358552660342527,
            -0.708626336988036
        ],
        [
            0.2585874416530099,
            -0.7467359396400842,
            -0.9878959160162213,
            0.7516046073762345
        ],
        [
            -0.9058768701783599,
            0.7496173748031449,
            0.7997625644740108,
            0.2765596262648738
        ],
        [
            1.2086608593750885,
            -0.33299588169949773,
            -0.32655945628698785,
            -0.6152776578013436
        ],
        [
            -0.8083854165338381,
            1.067682190978123,
            NaN,
            NaN
        ],
        [
            1.2583521143294685,
            -0.7142590250635884,
            -0.7271663190019785,
            -0.5444577486687104
        ],
        [
            -0.8619084231046773,
            0.8999500164258339,
            0.9105164913902206,
            -0.08105363871667425
        ],
        [
            -0.09753369670727753,
            1.1594251045557369,
            1.155535482334849,
            NaN
        ],
        [
            -1.051087283090909,
            0.20529685302930972,
            0.20349022596578387,
            0.6442561625798329
        ],
        [
            0.8482973124268762,
            1.040156904243517,
            1.0168485282032291,
            -0.5938804080292648
        ],
        [
            0.34879447245168577,
            -0.6276977462807789,
            -0.635662877005509,
            0.41401231314971226
        ],
        [
            -0.8748223969739757,
            -0.4413745250201241,
            -0.44512946778579304,
            0.43421716355498957
        ],
        [
            -0.754142893772129,
            0.2939929877806184,
            0.2785341063736135,
            0.781756947618259
        ],
        [
            -1.2355540995073315,
            0.906091876135213,
            0.8870699810788578,
            0.1970446626904555
        ],
        [
            -0.7580211581040893,
            0.7618940940584439,
            NaN,
            NaN
        ],
        [
            -0.4503714365205979,
            0.7857588085235959,
            0.7667357824005668,
            -0.2738705457116278
        ],
        [
            -0.18168624423378188,
            -0.8193561702514086,
            -0.8183444441054808,
            1.2235179242864325
        ],
        [
            -1.0800232189382049,
            0.06750764600167942,
            0.0377460754274634,
            0.4908586543791154
        ],
        [
            0.688604303977343,
            -0.6109466332262385,
            -0.6402466980270642,
            0.021327797857795962
        ],
        [
            -0.6318844563839865,
            0.3391818288859248,
            -0.8273855469817847,
            0.8908142111924552
        ],
        [
            -0.44131661179424464,
            0.9392622415372566,
            0.9420364623498357,
            -0.5119295753926894
        ],
        [
            0.6573345467528099,
            0.9996727060287416,
            0.8956033173293844,
            -0.683348176454766
        ],
        [
            -0.7809313498077167,
            0.7759313462473408,
            0.5748623570613004,
            -0.07058855548376194
        ],
        [
            0.5128312367016292,
            -0.9141954973392784,
            -0.9280965481934137,
            0.4508295424487768
        ],
        [
            -1.3129585951548957,
            -0.931346894007222,
            -0.9332681177623495,
            0.34522800032753975
        ],
        [
            1.4607286141103988,
            0.1068343843011892,
            0.1747038735562246,
            NaN
        ],
        [
            0.545773122944934,
            -0.570201323014089,
            -0.5379409815666895,
            -1.1164027462646078
        ],
        [
            1.0567940818694044,
            -0.25872685318134225,
            -0.25352054831069043,
            -0.7568066594466879
        ],
        [
            1.2764852590270435,
            -0.7403439174961461,
            -0.7412662818899662,
            -0.15435698044531992
        ],
        [
            -0.8763966077767966,
            0.8431227941901903,
            0.8500093559486626,
            0.3643291533001151
        ],
        [
            1.1903896444874846,
            -0.6965159046901883,
            -0.7013975790694911,
            -0.5264440959672619
        ],
        [
            -0.9863667763669378,
            -0.6545566874511011,
            -0.6644199099645438,
            0.7207209035339539
        ],
        [
            -0.01474937706120443,
            -0.9621889235989128,
            -0.962901286028439,
            0.5674722531690328
        ],
        [
            -1.0228338229592469,
            -0.5533750681106486,
            -0.5552124826413252,
            0.637931038908426
        ],
        [
            0.04806556838283271,
            -0.9603736189231785,
            -0.9651066459804556,
            0.710979807046195
        ],
        [
            1.0872011658296128,
            -0.4037944181379625,
            -0.3891045598504603,
            -0.65047751617358
        ],
        [
            -0.5210146971638752,
            0.9012499259772144,
            0.903868182279099,
            -0.4376625327695373
        ],
        [
            0.023558380220495723,
            0.9686598628483297,
            0.9562054991707257,
            -0.5175123147873405
        ],
        [
            0.30938617557096126,
            -0.8107544818703167,
            -0.8380402170947174,
            0.5520170484023007
        ],
        [
            0.9408817388696418,
            -1.0108860027062392,
            -0.7284755217594953,
            -0.08494797271037909
        ],
        [
            -0.29859886467826174,
            -0.5239253261299786,
            -0.5435573869421224,
            0.9053592873931371
        ],
        [
            1.127397904205728,
            -0.5244675225122326,
            -0.5097766627336182,
            -0.40991663665029165
        ],
        [
            0.4736892240637709,
            -0.9697449068642434,
            -0.9707719807886284,
            0.4901403805960164
        ],
        [
            2.2337908586004307,
            1.5957811854987904,
            1.6928538162206608,
            NaN
        ],
        [
            0.2643112499423257,
            -0.6376601070301038,
            -0.5425460255720859,
            0.5037878176610993
        ],
        [
            0.4985214296808814,
            -0.8946511980928153,
            -0.8949378877294021,
            0.3835460040687213
        ],
        [
            -0.3538192956650365,
            0.38960494837514326,
            NaN,
            NaN
        ],
        [
            1.1022422230578368,
            -0.11283647095442376,
            -0.110204023210234,
            -0.25877799481300057
        ],
        [
            0.4057143071688411,
            0.8947783560298915,
            0.8781593356879702,
            -0.24745371996798868
        ],
        [
            1.0280987702293762,
            -0.06487810064566336,
            -0.0632105442821371,
            -0.1930586522811137
        ],
        [
            0.27803958769620457,
            -0.8850629297820464,
            -0.6698357377888751,
            NaN
        ],
        [
            0.7776679100951437,
            -0.2667456986290813,
            NaN,
            NaN
        ],
        [
            -1.217764134713744,
            0.821242089466016,
            0.8193890258292768,
            0.4629127621485107
        ],
        [
            1.2212102089557695,
            -0.8839315377534391,
            NaN,
            NaN
        ],
        [
            -0.7733698267973141,
            -0.7383302829398813,
            -0.9063020911418954,
            1.2604974577267918
        ],
        [
            -0.43730078917971904,
            0.46251000522155455,
            0.6218248030824307,
            0.14372744671665832
        ],
        [
            0.227963230158984,
            0.387769334006921,
            0.31461522720521556,
            NaN
        ],
        [
            0.3580550334686569,
            -1.1723683710177488,
            -1.1690622402605748,
            NaN
        ],
        [
            -0.07472232444849587,
            0.2950037653343036,
            0.1575640346245753,
            -0.22975678128552945
        ],
        [
            -1.2973971647507592,
            -1.2162690712341284,
            -1.241637666020009,
            NaN
        ],
        [
            0.9521729060191586,
            0.4172769759289137,
            0.42930479738673605,
            -0.19357045981591248
        ],
        [
            -0.92070454870407,
            0.5743162385637008,
            0.488181625838268,
            NaN
        ],
        [
            -0.40197689315447244,
            -0.046894262041192056,
            -0.05931199260374333,
            0.7847136668345923
        ],
        [
            0.4376797198057324,
            0.32606737993082335,
            0.4059242879510734,
            -0.9585806272010058
        ],
        [
            1.3369143829068413,
            -0.8449800530125173,
            -0.8383453639889733,
            -0.7973388574448127
        ],
        [
            -1.2928364640183583,
            -1.4080866400887597,
            -1.4095696129994737,
            NaN
        ],
        [
            0.603865109337341,
            -0.9192649975591715,
            -0.9277561473563616,
            0.3665350081925568
        ],
        [
            -0.7968626800004516,
            0.2036351568820356,
            0.18050139179462454,
            0.9464107102225346
        ],
        [
            -0.6242041939317244,
            0.3329756070244237,
            0.24155395102679242,
            0.5218949909178894
        ],
        [
            0.3585888776974018,
            0.37987158110134334,
            0.4093573326327391,
            -0.9048311246327443
        ],
        [
            -0.6046970834211189,
            0.5394431229435199,
            0.5345353786495733,
            NaN
        ],
        [
            -1.1184300960230982,
            -0.016939952552162064,
            -0.023339702685655318,
            0.4221519104855864
        ],
        [
            0.7204392328575376,
            -0.03295131367477318,
            0.006440171330125142,
            -1.0127762542973229
        ],
        [
            0.8789422384290908,
            0.7195982980608654,
            0.8071813154906324,
            -0.8675937601172342
        ],
        [
            -1.2054742470183757,
            0.7763713257325515,
            0.7766203037429749,
            0.23043687284143863
        ],
        [
            -0.4167580933599445,
            -0.6940513761152183,
            -0.6957898232085195,
            0.765639058788056
        ],
        [
            0.5984361129043383,
            -0.7824117410762349,
            -0.784524341456428,
            0.2718316540161945
        ],
        [
            1.20846520130186,
            0.056167315678079664,
            0.07390187352585166,
            -0.4105155690708103
        ],
        [
            1.3495058684320742,
            -0.8272185983160169,
            -0.8037587068507053,
            -0.3715441254942685
        ],
        [
            -0.38691019298834073,
            0.43774902341102745,
            0.9142497326644528,
            -0.40314325592152367
        ],
        [
            -0.9786684193677687,
            -0.4291495695594836,
            -0.4465377763723009,
            NaN
        ],
        [
            1.3383136021246944,
            -0.3827918896444102,
            -0.3803348281961382,
            -0.4853733162455684
        ],
        [
            0.00871049749636379,
            0.5790384217293523,
            0.5846828857456783,
            -0.6199549416930185
        ],
        [
            -1.213877483096148,
            0.6067280309976187,
            0.5951374661472119,
            0.3449430390564364
        ],
        [
            -1.2433621697867163,
            -0.07667289733516862,
            -0.09676942587700839,
            0.3223820452012974
        ],
        [
            0.5144303914655941,
            -0.22528701870656836,
            NaN,
            NaN
        ],
        [
            0.2826939244799685,
            -0.6648091983199912,
            -0.6868633753965115,
            0.4923325507754575
        ],
        [
            0.9941901270221755,
            0.8800721641759826,
            0.8805942224267963,
            -0.37118089523716064
        ],
        [
            -2.0986981663147666,
            0.06293777280330781,
            0.03993706696499384,
            NaN
        ],
        [
            -0.2879042127412193,
            -1.0188228157841626,
            -1.0214833171176554,
            0.7269499841584541
        ],
        [
            1.0515785833795104,
            -0.7180170449308664,
            -0.6959810990115717,
            -0.284555168219782
        ],
        [
            0.9096640730483209,
            -0.9371943896315236,
            -0.9358558293787743,
            0.013694637386645796
        ],
        [
            -0.1771068862249546,
            0.9891865514107108,
            0.982460307288755,
            -0.29543971658891766
        ],
        [
            0.6599498434996414,
            -0.13245961704252443,
            0.8343368566202658,
            -0.9282871059264816
        ],
        [
            -1.174303644677717,
            0.3413428994533596,
            0.3313130510324975,
            0.6925436576094974
        ],
        [
            0.5847875050928433,
            -0.7306402900596168,
            -0.7427672785744355,
            0.025741037583815723
        ],
        [
            1.339586382807605,
            1.3392387213294388,
            0.8238133512166118,
            NaN
        ],
        [
            -1.1681929094990933,
            0.5039288886825072,
            0.48528086168211737,
            0.7556430799090653
        ],
        [
            -0.33062774464233546,
            -1.2536916727199487,
            -1.2527143154764695,
            NaN
        ],
        [
            -1.0375927357088097,
            0.8595483445918324,
            0.8604954646083288,
            0.4427458883133337
        ],
        [
            0.5099032514598676,
            -1.111841046511458,
            -1.0801216035489334,
            -0.8121374161590158
        ],
        [
            0.47104122734441944,
            -0.013427823208018096,
            0.03648860363594822,
            -0.10618464643437292
        ],
        [
            -1.0087914929512205,
            0.2649767243113325,
            0.255043555963798,
            0.8075356451401452
        ],
        [
            -0.8671702549053395,
            -0.3230710079489598,
            -0.35772214692948734,
            0.3220393258301477
        ],
        [
            154.577389004486,
            -78.44811950269779,
            36.80780451116275,
            NaN
        ],
        [
            0.4114903449144784,
            -0.8831567468698388,
            -0.8834527690759437,
            0.3981591224079992
        ],
        [
            0.646820137948453,
            -0.9912240511981704,
            -0.9383254153536725,
            -1.0719126181551557
        ],
        [
            -1.2330800884755817,
            0.933449064629651,
            0.9113350070709908,
            0.6723957013455928
        ],
        [
            1.112932438503447,
            -0.4113397243802862,
            -0.2587983919572065,
            -0.2651459242998792
        ],
        [
            0.6123431892070365,
            -1.1977662376159286,
            NaN,
            NaN
        ],
        [
            0.12163789209190198,
            -0.0467765486501772,
            -0.0020857062910447683,
            -0.17746217083161062
        ],
        [
            -0.7308674567799449,
            0.35435388123656125,
            0.32352612617571874,
            0.051315516099616744
        ],
        [
            -0.615603102075998,
            0.9113990978894106,
            0.911268672058588,
            -0.37222566654724576
        ],
        [
            0.397860027339226,
            -0.10698462072234848,
            -0.10571828839306278,
            -0.27997899182211056
        ],
        [
            -1.1986989976593951,
            -1.0633271186598787,
            -1.1443136220020413,
            0.5212623014546853
        ],
        [
            0.1474718325863492,
            1.04603639419239,
            1.03795532040003,
            -0.570542366579697
        ],
        [
            -0.30240789062640555,
            -0.3126233345800545,
            -0.4541291597652654,
            0.9085436629630069
        ],
        [
            0.18393582897751348,
            1.0299241446764227,
            1.0287301901926935,
            -0.3003741202398616
        ],
        [
            -0.9499901904873891,
            0.277634901439297,
            0.2483910583661438,
            0.8693347331643352
        ],
        [
            -0.4119438468234259,
            -0.5556685393694298,
            -0.5578228492243311,
            0.5063819007425224
        ],
        [
            -0.9542607290097271,
            0.9257041407226586,
            0.8912388492601954,
            -0.03574428163008473
        ],
        [
            1.0149242545447426,
            0.07560976063741419,
            0.09265051267338278,
            -0.7120847190624856
        ],
        [
            0.9531943377592361,
            0.19655010279292223,
            0.33160838041907525,
            -0.39527864045572164
        ],
        [
            -1.0577057517378918,
            0.7821575311707079,
            0.7960255696637332,
            0.35663035055361036
        ],
        [
            0.9488327188772463,
            0.9823349253651934,
            1.0581434073899776,
            -0.9303480368203121
        ],
        [
            0.9937643686655107,
            -0.8989395054331974,
            -0.6622247497288075,
            -0.7965059023366807
        ],
        [
            -0.8493147990632111,
            -1.0201973457401785,
            -1.0247209289373047,
            0.5708609780748327
        ],
        [
            -0.5369446370683694,
            0.5103716519190444,
            -0.17289162997686813,
            1.0258126042013693
        ],
        [
            -1.0397776430680425,
            0.13968816868004202,
            0.113848907102899,
            0.3861231806625093
        ],
        [
            0.185800017259292,
            -0.5611226976123204,
            -0.5850999860855256,
            0.3165441091923857
        ],
        [
            -1.3602629065691831,
            0.17573089482655527,
            0.15628960317503232,
            NaN
        ],
        [
            0.002284968693031952,
            1.1555538505575156,
            1.1533520591655924,
            -0.3325560938554932
        ],
        [
            -0.9236181317977695,
            0.776086427655241,
            0.7737528940274692,
            -0.073056006454882
        ],
        [
            0.06305669903088967,
            0.4784650335679746,
            0.48239973460186614,
            -0.5071562213012879
        ],
        [
            -0.8585601405039501,
            -1.0361172151607223,
            -1.0199131037471345,
            0.29518770734213273
        ],
        [
            0.8597892798945531,
            -0.1596869200516291,
            -0.1091642018002803,
            -0.8884876139141111
        ],
        [
            -0.9110680208390026,
            0.9670526853568732,
            0.9491287300227356,
            -0.1337560372163933
        ],
        [
            1.0309090463561867,
            -0.18525888667264453,
            -0.0857852404916155,
            -0.6335622458276293
        ],
        [
            -1.3202260054426933,
            -1.3495829596967477,
            -1.3517328230582133,
            NaN
        ],
        [
            1.0553245112209648,
            -0.5623900041725896,
            -0.5387788316271784,
            -0.8332799097957357
        ],
        [
            -0.28146408062791334,
            0.6351097213286381,
            0.989762102707657,
            -0.7552468868752906
        ],
        [
            1.5750439919271062,
            -0.5921829871683849,
            -0.587035916006863,
            -0.6286776480554186
        ],
        [
            0.48469804365301977,
            1.1349843135333997,
            1.1452999691117671,
            -0.4524483720327385
        ],
        [
            0.4183722403866157,
            -0.5396529535755448,
            -0.5189529097367711,
            NaN
        ],
        [
            -0.5118803310318932,
            0.3972177641434161,
            0.3518459021959313,
            1.1551539321422941
        ],
        [
            -0.2538463736609227,
            0.8326607542916322,
            0.9671611953732561,
            -0.6308142987072195
        ],
        [
            1.300208743123636,
            -0.6877549750105347,
            -0.6885072634614879,
            -0.3017237525789438
        ],
        [
            -0.8604255530947241,
            -1.219496677935931,
            -1.2176274652833707,
            0.321269465705896
        ],
        [
            -0.5920726935002625,
            0.28595780912388746,
            0.14845373291079011,
            NaN
        ],
        [
            -1.356334064142958,
            -1.3598950751623542,
            -1.3594432337682398,
            NaN
        ],
        [
            0.686560735042185,
            -0.410668876563687,
            -0.038643129332887154,
            -0.9807646662892278
        ],
        [
            -0.9947124644179048,
            -0.22745334108068346,
            -0.2850704314649662,
            0.5225570529551179
        ],
        [
            -0.47691887064023597,
            0.2578460643196003,
            0.14125246531029284,
            0.6097366095957262
        ],
        [
            -0.3874690624802419,
            0.035725056401551596,
            0.0313355922588119,
            0.6144149206909406
        ],
        [
            0.23387759788239398,
            -0.9273475075852127,
            -0.9776630597928608,
            0.7359035763479259
        ],
        [
            0.3887895135685609,
            0.22505752988027633,
            0.28575342345041116,
            -1.1868916777040304
        ],
        [
            -0.7162658750856289,
            0.6531773267001055,
            0.9583084878014538,
            0.0638821647633103
        ],
        [
            0.8329451636996842,
            -0.9341471379418368,
            -0.9340271564526005,
            0.23702277934591653
        ],
        [
            -1.1794792455776482,
            -0.09893533071549349,
            -0.10102059851774489,
            0.5126705466918531
        ],
        [
            0.3448429860869626,
            -0.7226478425681819,
            -0.7582036655549311,
            0.5076247179012957
        ],
        [
            0.6092342925107317,
            1.0451970864214764,
            1.0470859797745198,
            -0.5932007656825495
        ],
        [
            -0.866146861874859,
            -1.00191873785337,
            -1.0318157927446021,
            0.6959877894444428
        ],
        [
            0.39774395691552816,
            -0.06820303825271146,
            -0.03374757454007779,
            -0.13067166726368762
        ],
        [
            -0.6297356715710307,
            -1.3549093959156215,
            -1.205686714016155,
            NaN
        ],
        [
            1.239149163250415,
            -0.8710956684637294,
            -0.8574219939435123,
            -0.5886901367030184
        ],
        [
            0.8045475617737639,
            -0.5278803811669363,
            -0.5127637265823511,
            -0.8720960977535425
        ],
        [
            -1.145857608522044,
            -1.279128185380853,
            -1.2794821407674872,
            0.163748124658906
        ],
        [
            -0.5242557195452726,
            1.0101825293336484,
            1.001948100999078,
            -0.3394309773835628
        ],
        [
            -1.0665444542602427,
            0.211512181874809,
            0.20705462413480508,
            0.7421618640981154
        ],
        [
            -0.22773740365323736,
            -0.003733544171832991,
            -1.0067925865116973,
            1.2366755616330674
        ],
        [
            -1.1800059784574581,
            0.718958475962427,
            0.7146873560882328,
            0.5430834865693284
        ],
        [
            0.7332060196016208,
            -0.18258202012151414,
            -0.16784997321769973,
            -0.383687754261085
        ],
        [
            -0.5461238156597769,
            0.7194613189018774,
            0.585511215341807,
            1.0249892913680412
        ],
        [
            1.310858373390469,
            -0.17626792808634187,
            -0.17462407409350927,
            -0.42588772056984775
        ],
        [
            1.0828304457041409,
            1.0804499486455885,
            0.4178550388950538,
            NaN
        ],
        [
            0.15056632373061576,
            -1.0110083432508852,
            -1.0113458360691723,
            0.3892925038870026
        ],
        [
            -1.587390342378116,
            0.7134157102916803,
            0.7132433807737151,
            0.6107713975399774
        ],
        [
            0.7364599277793331,
            1.2723432039243001,
            1.2651393484180966,
            NaN
        ],
        [
            -0.4154197010237865,
            0.4018214341209587,
            0.411810134447447,
            0.048824523284304804
        ],
        [
            -0.8613769110663232,
            0.8069033257005725,
            0.8276433500389,
            0.22356526668448057
        ],
        [
            1.4625783211993653,
            -0.7497242540130336,
            -0.74018492875882,
            -0.7829188125862175
        ],
        [
            1.0884219325504068,
            -0.8714227244006444,
            -0.807905718888267,
            -0.4673886870870584
        ],
        [
            -7081.131840805432,
            6958.9110010382565,
            134.07063436734236,
            NaN
        ],
        [
            0.36483395867935137,
            -0.0314190053232249,
            0.03827408728733745,
            -0.02269843527764592
        ],
        [
            -0.9684816110702347,
            -0.5349553333302838,
            -0.6479034743622925,
            0.27321696074470125
        ],
        [
            -1.1040618490369472,
            -1.0457825815668562,
            -1.103882978111153,
            0.6343652339845823
        ],
        [
            -0.9338109960943858,
            0.8770767819334475,
            0.8773203387512851,
            -0.13267958281466066
        ],
        [
            0.7831591182351545,
            0.05800165659919278,
            0.09406835346552286,
            -0.9062436294607028
        ],
        [
            1.1340496608189106,
            0.29451847246231294,
            0.3191595189894683,
            -0.32165875209605527
        ],
        [
            -1.042494511388571,
            0.9105117847793205,
            0.9045381069843768,
            0.46542352110946184
        ],
        [
            0.07502756734865762,
            -0.4162785370301477,
            -0.5201498909092339,
            0.5448961455146688
        ],
        [
            -1.5836620333812903,
            -1.2514660863300762,
            -1.2648474309863198,
            NaN
        ],
        [
            -1.143282457319226,
            -0.6346124441315628,
            -0.6938594316682355,
            0.5015251466860329
        ],
        [
            -0.4524628853554293,
            0.9992028912358754,
            1.0025483952260084,
            -0.4734824184982213
        ],
        [
            0.12819620577437688,
            -0.3941648411096732,
            -0.41388794460963413,
            0.44261060096938715
        ],
        [
            0.3681878697269049,
            1.0877562318590892,
            1.0747833795536497,
            -0.5878100239338624
        ],
        [
            1.3835732854921385,
            -0.7650089265342479,
            -0.7617658260029684,
            -0.7425835824053649
        ],
        [
            -0.31700996961050415,
            -1.0998116143819214,
            -1.0981966208441665,
            NaN
        ],
        [
            0.5504172054478315,
            -0.2561565320717578,
            -0.004723630139246864,
            -0.15641075675827928
        ],
        [
            -0.5555987747774533,
            0.6537923295435769,
            0.705353266625684,
            -0.05898268018875956
        ],
        [
            -0.9529063699000604,
            0.9626804448416868,
            0.9203807898739409,
            0.5570872344678703
        ],
        [
            1.0828585715850378,
            0.4536310012692281,
            0.469610606229585,
            -0.5055811226608568
        ],
        [
            0.11828944403475962,
            -0.08298703797120405,
            0.060459136243441305,
            -0.7451234196156924
        ],
        [
            -1.053369941954814,
            -0.6479259935088431,
            -0.6789593803749274,
            0.648628408946833
        ],
        [
            -0.6406459677997349,
            -0.018579481431869924,
            -0.060990623362070444,
            0.42303544629258016
        ],
        [
            0.1162095589342389,
            1.089058424663596,
            1.0875999244207697,
            NaN
        ],
        [
            1.0727032127597587,
            -0.39189148659177325,
            -0.3863596895659264,
            -0.8074671487360159
        ],
        [
            1.0285181698803088,
            -0.8326937215589415,
            -0.8237290096166692,
            -0.011700982761429245
        ],
        [
            -0.019039303502783926,
            -0.8023055590227333,
            -0.7965262666839829,
            0.8782294681200912
        ],
        [
            -0.5313321861713438,
            -0.0694376853168322,
            -1.105481207338082,
            NaN
        ],
        [
            1.3464788285325826,
            -0.5875988047057056,
            -0.5441205565419523,
            -0.6688739356625709
        ],
        [
            -0.9984123391431613,
            -1.1999159473931704,
            -1.204716283490366,
            NaN
        ],
        [
            -0.9861570724821286,
            0.5018828349162773,
            0.4347139240803431,
            0.6114689746850517
        ],
        [
            -0.046740576322735206,
            0.9782091052969818,
            0.9197025834863812,
            -0.49605296651702
        ],
        [
            1.105578676982102,
            -0.5896276612059026,
            -0.5764046492502745,
            -0.8334484101655856
        ],
        [
            -1.2130696094960538,
            0.7388957767677541,
            NaN,
            NaN
        ],
        [
            0.5407172252544546,
            -1.0587719494692407,
            -1.048119217166391,
            0.21195156827539566
        ],
        [
            -0.8923556422542103,
            -1.0420564991859083,
            -1.0554140447289113,
            0.6504363096121565
        ],
        [
            -0.43978271604824065,
            -0.3797821415103509,
            -0.3816311990710627,
            0.7461778901430633
        ],
        [
            0.7714178154619894,
            -0.4685926810036443,
            0.05297931630862263,
            -0.10674426695653269
        ],
        [
            -0.4995077995341391,
            -0.19648486529516518,
            -0.20212370540822128,
            0.7473503293867353
        ],
        [
            1.1440014762377886,
            -0.4231294610003711,
            -0.40660532856850923,
            -0.6829421769316829
        ],
        [
            1.013100590951743,
            0.09709801555335754,
            0.10587089038129045,
            -0.29902918044310706
        ],
        [
            1.5124338016577386,
            -0.33128583772713843,
            -0.3295704468693012,
            -0.1285324712913092
        ],
        [
            0.022904045800817584,
            0.4748671100468682,
            0.5050379607053668,
            -0.7332475947304402
        ],
        [
            1.0916039445852261,
            0.14714366977866913,
            0.1676161106402222,
            -0.45598657427493233
        ],
        [
            -0.3406335966615917,
            -0.5400763320409343,
            -0.5846962599852614,
            0.9119373766548343
        ],
        [
            0.23931306081277331,
            1.0191643895344267,
            1.011961814742597,
            -0.6410444158106369
        ],
        [
            1.5186250683604923,
            -0.5368211472341424,
            -0.5372607559625326,
            -0.22335029466692982
        ],
        [
            -0.029132773404634712,
            0.3162175058558607,
            0.6606953569849296,
            -0.6746528030102282
        ],
        [
            -1.1015992627299167,
            0.027612511085858167,
            0.026058503739097728,
            0.5382886406196175
        ],
        [
            -0.05696339023086477,
            -0.729456838697705,
            -0.7068645355310282,
            NaN
        ],
        [
            -1.0495377235014962,
            0.4977474233233795,
            0.4761973821511802,
            0.8594857249137497
        ],
        [
            0.6701787895041987,
            -0.9399635276286141,
            -0.9514037392154131,
            -0.3864217959558263
        ],
        [
            0.7949618547060677,
            -0.7667520253594542,
            -0.9461541282113364,
            -0.03018969808769123
        ],
        [
            0.5815740129426272,
            -0.4169364891548287,
            NaN,
            NaN
        ],
        [
            0.35202734524556534,
            1.2743488923420785,
            1.2727471606231076,
            NaN
        ],
        [
            0.04695128125729536,
            0.9761474411766174,
            NaN,
            NaN
        ],
        [
            -0.23462438095745292,
            -0.4672569598378923,
            -0.487433735683442,
            0.5407046175060127
        ],
        [
            -0.09046282632451792,
            0.06841019405817401,
            0.13981306838248392,
            -0.0482870362595871
        ],
        [
            7.048296560998243,
            14.976222846003614,
            -27.911985281821167,
            NaN
        ],
        [
            -0.4406108628849824,
            -0.24061761150834202,
            -0.2471785501577491,
            0.8250379736129966
        ],
        [
            0.8310090264355526,
            0.6482050827233228,
            0.6512186957768212,
            -0.13078394795214848
        ],
        [
            -1.2206805076615315,
            0.7834212166083593,
            0.7919265116758801,
            0.7294490887710124
        ],
        [
            -0.9858369559747983,
            0.13550652363155027,
            0.1038887595286231,
            NaN
        ],
        [
            0.3810917561359725,
            1.3257539158148728,
            1.3214689246205835,
            NaN
        ],
        [
            -0.36855587916976706,
            -0.46611048401396615,
            -0.693665120977271,
            0.9806361756983754
        ],
        [
            -0.943727628165541,
            0.8269547230996235,
            0.8369745621726714,
            -0.10921609112491634
        ],
        [
            -1.4629233454340131,
            0.2715800105558224,
            0.26195317282854713,
            0.3326043364748964
        ],
        [
            0.3809039307641845,
            0.668184725881899,
            0.6704344895956907,
            -0.7227462383549454
        ],
        [
            1.2889271913307574,
            1.0232994846217587,
            1.026261099484698,
            -0.3789545680210748
        ],
        [
            1.1010815709102033,
            -0.7899391669939875,
            -0.7819015881896302,
            -0.4473298063938107
        ],
        [
            0.8549721152715316,
            -0.4148081940498233,
            -0.4051334872171436,
            -0.039546735182879086
        ],
        [
            0.8763595768123041,
            -0.9902379290439433,
            -0.9889833019627599,
            0.0026356866760046506
        ],
        [
            -1.3959978557915198,
            -2.4169331172367445,
            -2.414095997497629,
            NaN
        ],
        [
            0.948572094401317,
            0.4155756562178083,
            0.43616269505120187,
            -0.45880612267945237
        ],
        [
            0.15209566006954509,
            1.113071555026391,
            1.1058178346954786,
            NaN
        ],
        [
            -1.2688108910592728,
            0.8560279438845024,
            0.8542642352802263,
            0.4933589119220266
        ],
        [
            -1.1651469237971082,
            0.29597606404980115,
            0.20480165528891486,
            0.7298709417083779
        ],
        [
            -0.7064050004775602,
            0.9174445242752233,
            0.9171556596342509,
            -0.26322132536630904
        ],
        [
            1.0714547220472606,
            -0.43976403636287964,
            -0.41130465886401174,
            -0.5389491558162199
        ],
        [
            -0.3711888652674334,
            -0.4409624755548947,
            1.303758334486077,
            NaN
        ],
        [
            1.4657513001980684,
            -0.5476300290756895,
            -0.4629099670412753,
            -0.5682912361572727
        ],
        [
            -0.18013749089394904,
            -0.4740732375115283,
            -0.3787453642317199,
            0.1668642913800525
        ],
        [
            0.4165880436529568,
            0.7710132552978136,
            0.771922617958894,
            -0.33974752012033776
        ],
        [
            0.3431855135625889,
            0.8417056706452245,
            0.8255228076080641,
            -0.2667032093831543
        ],
        [
            1.0566463234147965,
            -0.8618104187418374,
            -0.8854318083025978,
            -0.42865071964821316
        ],
        [
            1.4058802174844933,
            1.3857822518304481,
            1.3870372464370584,
            NaN
        ],
        [
            0.3431987553357352,
            -0.4396877110377752,
            -0.45996956997338695,
            -0.030115137534807674
        ],
        [
            -1.8837870099806866,
            -1.6870236420213318,
            -1.725004686763292,
            NaN
        ],
        [
            0.6926307091359237,
            0.6932033035643211,
            0.7023057033990369,
            -0.8662933594960401
        ],
        [
            1.3826328452794714,
            -0.8081958348691132,
            -0.8076084419145079,
            -0.48721261360509693
        ],
        [
            -0.8659626867416996,
            -1.0908909220497247,
            -1.0980309729238455,
            0.615383815773081
        ],
        [
            -0.547926182185306,
            -1.1642718447230804,
            -1.0899061279619544,
            0.29178367315956383
        ],
        [
            -1.0166348104671699,
            -1.151975209136097,
            -1.1491748689620696,
            0.6037057990419188
        ],
        [
            1.0393965269389531,
            0.9802459235943781,
            1.036545229412702,
            -0.893100262793535
        ],
        [
            -1.0382689761046693,
            -0.5461904298788363,
            -0.5617829193916,
            0.3250718776671619
        ],
        [
            -0.21626456573216518,
            1.1599457326915346,
            1.1386288977065269,
            -0.15686454836952624
        ],
        [
            0.8957380443956504,
            1.024158478905299,
            0.997696097190758,
            -0.7338943262081417
        ],
        [
            -0.9432081887970821,
            -0.5890707595621032,
            -0.59595879201007,
            0.5335287478467724
        ],
        [
            -1.050712326605224,
            -0.9105938167503952,
            -0.9125793138597751,
            0.6472128670778429
        ],
        [
            1.009845271058966,
            -0.931954314720767,
            -0.9261920859787899,
            0.057019604631079655
        ],
        [
            -1.0597645228231334,
            -1.0520536922595327,
            -1.128330469507172,
            0.6016095789486899
        ],
        [
            -0.4641430788259163,
            -0.8169781061873539,
            -0.8641353393911421,
            0.9001194266048668
        ],
        [
            0.6940112244693221,
            -0.4915737598555518,
            NaN,
            NaN
        ],
        [
            -1.1340650111471422,
            0.5986562519543337,
            0.601215710845778,
            0.35491809714946365
        ],
        [
            -1.0870341606323024,
            -1.08873747161914,
            0.11465630348482794,
            NaN
        ],
        [
            0.9583104644735229,
            1.081228310265336,
            1.100736126155697,
            -0.6745073330464416
        ],
        [
            0.9586086337640738,
            -0.7553988198361337,
            NaN,
            NaN
        ],
        [
            -0.6493668023322737,
            0.4063688163218841,
            0.09265443937432684,
            1.0241847252195202
        ],
        [
            0.5630810952100154,
            0.9189337810140505,
            0.9205788941172278,
            -0.677617569663978
        ],
        [
            0.1925397035752267,
            0.7376441600630944,
            0.8396729794375897,
            -0.8871338772664477
        ],
        [
            0.28039919572874494,
            -0.800757537607693,
            -0.807772469696621,
            0.5614279804896942
        ],
        [
            -0.9649984886850582,
            0.5605021614215829,
            0.5478825797921528,
            0.008919566374002949
        ],
        [
            -1.2248880791363776,
            0.9009468666461175,
            0.915987432774692,
            0.47543917062787966
        ],
        [
            1.0560833469761801,
            -0.01351440159706552,
            0.00855152660688156,
            -0.6658540682776966
        ],
        [
            1.9096111056414666,
            -0.5038673853135114,
            -0.5021963576551159,
            -0.5119569961244284
        ],
        [
            -0.608823635826062,
            -1.1876466421708833,
            -1.185307285369215,
            0.3726585540024363
        ],
        [
            1.0655510481828598,
            -0.4593604541506074,
            -0.4492598960093034,
            -0.1172454179147456
        ],
        [
            -0.37352774708764147,
            -0.1545266899906127,
            -0.2406891053833669,
            1.1658521654172014
        ],
        [
            -1.134294973777446,
            0.7739832966912094,
            0.7809990990559712,
            0.39232181461360993
        ],
        [
            -1.1879246023457954,
            -0.4825422677310932,
            -0.5038279523798901,
            0.49306281084774534
        ],
        [
            -0.5808179290526418,
            0.6990427186401337,
            0.7077151770772943,
            -0.20236222237907525
        ],
        [
            -2.079107003457691,
            2.1329091045182187,
            0.4180588639550795,
            -0.08973004141822072
        ],
        [
            -0.7453815450609144,
            0.5271979195863965,
            0.5183471727772272,
            0.23200050414650128
        ],
        [
            0.869128178493368,
            -0.8647198835522584,
            -0.8661897447902616,
            0.18822974193869188
        ],
        [
            0.06524519721270944,
            0.025448087812502445,
            0.19687569960389004,
            -0.3527050642586545
        ],
        [
            -0.530233502714777,
            0.2830168792473252,
            NaN,
            NaN
        ],
        [
            -1.387370083616676,
            0.8131144140741497,
            0.8121818631820794,
            0.1207685042301436
        ],
        [
            -1.4814438935884655,
            0.8146743176779399,
            0.8037508671729808,
            0.7323181397210927
        ],
        [
            0.314625556035554,
            0.04491609242599264,
            NaN,
            NaN
        ],
        [
            0.9598972465045009,
            -0.9587920807570937,
            -0.9309232688692456,
            -0.19587152126307966
        ],
        [
            1.3428231643515647,
            -0.14531843260220242,
            -0.14386589740882735,
            -0.45093550331809273
        ],
        [
            0.22401111978604898,
            1.0012926883894284,
            1.0128667924775545,
            -0.7176376882467087
        ],
        [
            -0.7397629090339195,
            0.5986573062919915,
            NaN,
            NaN
        ],
        [
            1.1971080466388102,
            -0.5700584647246877,
            -0.5647623785049503,
            -0.5968714128392965
        ],
        [
            -1.0561393558669723,
            -0.39862443108291545,
            -0.41019476680089517,
            0.6806911081730278
        ],
        [
            1.1629783545090047,
            1.2250679831293243,
            1.2218736880417005,
            NaN
        ],
        [
            -0.4792715280373428,
            0.32819907155867434,
            -0.5305762220073786,
            1.1468210868959807
        ],
        [
            0.5061500925822452,
            0.1199248481079481,
            0.12512258909980087,
            -1.1502979067979686
        ],
        [
            0.20978343893500073,
            -0.4764869073454009,
            -0.5007475377228661,
            0.4500880951498079
        ],
        [
            0.8385970869518256,
            -0.010164382575134367,
            0.0015683995827081394,
            -0.8046791734907104
        ],
        [
            -0.7425585465754144,
            0.3332687605659343,
            0.31258012652516676,
            0.7273333956804563
        ],
        [
            -1.0115447761936087,
            0.49668544648173557,
            0.4481482032907113,
            0.8741798770938449
        ],
        [
            0.18719224613537908,
            0.9495071522989742,
            0.8955635861492891,
            -0.17738761123636945
        ]
    ],
    "magnifications": [
        [
            15.57915033989,
            45.426766763300954,
            -52.58109431386915,
            -4.551550573901209
        ],
        [
            38.79192589664597,
            33433.891663282135,
            -33449.9191358062,
            -19.956554275939098
        ],
        [
            897.9304671587859,
            -1.1265020898535865,
            NaN,
            NaN
        ],
        [
            90.54309168431173,
            291.80534955241353,
            -377.1236390911506,
            -3.836676190190533
        ],
        [
            -0.6628241655902596,
            -143.65513421234073,
            135.01514052505,
            12.365359036467273
        ],
        [
            13.858712774361305,
            1197.548100862067,
            -1206.2891558518356,
            -1.4951167519538138
        ],
        [
            4.536563291511243,
            894.797064039669,
            -877.7810218714819,
            -18.368647295746197
        ],
        [
            31.148606068001502,
            548.3886510572056,
            -572.3410216607896,
            -3.5877116992716513
        ],
        [
            14.992098551302695,
            3753.7583911838046,
            -3759.9424420913833,
            -5.057695601546133
        ],
        [
            20.206760116377808,
            3356.6656935119986,
            -3298.6303940160524,
            -73.63964501425033
        ],
        [
            52.802499556663236,
            -291.25553790310846,
            NaN,
            NaN
        ],
        [
            3.6994987108936828,
            2115.7424745539215,
            -2105.8027907813394,
            -10.377874888063893
        ],
        [
            7.75854740832538,
            630.7251486444542,
            -630.3245399581077,
            -4.148588315067463
        ],
        [
            22.387410884012077,
            1630.2861021770066,
            -1636.9394684885954,
            -12.45748236349216
        ],
        [
            645.8467508852071,
            1470.3196103352218,
            -2108.1733933089376,
            -4.593065838092095
        ],
        [
            622.7889774484934,
            1033.9921314636797,
            -1646.18302988753,
            NaN
        ],
        [
            7.064837223206822,
            547.2317382724101,
            -540.2952976960215,
            -10.31012353064487
        ],
        [
            3.7644957411162667,
            830.9519324914191,
            -829.1353510034418,
            -2.1184120335728855
        ],
        [
            10.145688468619113,
            400.68367658426024,
            -391.1182745281871,
            -15.888570807167278
        ],
        [
            56.20945484928595,
            939.2993099459192,
            -618.7329377366594,
            -379.5544111078148
        ],
        [
            14.467158229916246,
            1247.3238035223114,
            -1258.0214721284406,
            -0.8079773882807256
        ],
        [
            11.177114441218505,
            484.63036315519133,
            -489.37204301326335,
            -3.2248058857769437
        ],
        [
            4.934815515988504,
            2552.8481027852476,
            -2552.9740037047045,
            -1.2217328671513208
        ],
        [
            89.0799967422626,
            1156.1895687989454,
            -1231.8990932433871,
            -9.145047350440624
        ],
        [
            -4.15681446775601,
            -616.5541112603466,
            604.3232398518859,
            20.296292664525815
        ],
        [
            -8.747178958301204,
            8.957475950929307,
            NaN,
            NaN
        ],
        [
            50.16768578834083,
            5699.737842038569,
            -5738.740033410645,
            -7.902856981991515
        ],
        [
            -2.727267594933674,
            -288.7468378112511,
            290.49894440276836,
            3.6012329184243903
        ],
        [
            3.357747784729544,
            9713.347518426146,
            -9712.344893919086,
            -1.612514205231893
        ],
        [
            200.28941387962308,
            6076.267566560068,
            -6235.815032067105,
            -34.847265051575725
        ],
        [
            5.940416725565948,
            792.2532769138012,
            -794.5160664615033,
            -0.9204345412990221
        ],
        [
            475.3197571236401,
            1584.578445978506,
            -2054.170127128783,
            -5.650227813466511
        ],
        [
            -4.632205221828686,
            -20.996999503471734,
            22.65376003913388,
            5.8009006216244074
        ],
        [
            6.246979095336033,
            989.6868745020549,
            -991.0985170532008,
            NaN
        ],
        [
            101.9136663184019,
            342.86681592735704,
            -420.5904809552432,
            -19.937352397665617
        ],
        [
            24.730769624825875,
            969.190303024993,
            -916.5995512140817,
            -69.95579881397683
        ],
        [
            101.54959908630123,
            898.3928013146078,
            -986.2439146221715,
            -9.13815797164939
        ],
        [
            8.116104187217983,
            63.62625141839803,
            -60.511061725501015,
            -8.239835813517244
        ],
        [
            13.543800700858894,
            205.00280790138777,
            -211.18450206965727,
            -3.753452497165894
        ],
        [
            260.1812007838739,
            309.65582374312476,
            -322.7242888542367,
            -190.7907777416873
        ],
        [
            86.60210685210436,
            228.19657966319525,
            -300.1113617532486,
            -11.601018414090642
        ],
        [
            52.0857951197194,
            308.8741688443846,
            -333.79074540388206,
            -23.26538532391336
        ],
        [
            5.441984155973081,
            772.2690794855257,
            -773.0344187667247,
            -1.823051326701951
        ],
        [
            7.990503339981042,
            2451.241398640052,
            -2450.5735033825645,
            -4.345073834048407
        ],
        [
            100.86146210686492,
            15241.676616993567,
            -14341.296359455699,
            -954.4822161718873
        ],
        [
            9.758406058659073,
            140.4641933399613,
            -145.22758860830535,
            -1.5128395543511994
        ],
        [
            13.412045219316791,
            4753.821913129545,
            -4760.335051737022,
            NaN
        ],
        [
            4.044520293705828,
            1783.1752555910432,
            -1777.3229871865676,
            -6.909070481828289
        ],
        [
            3.2953194906403827,
            876.672543922542,
            -870.5360097221544,
            -6.911967936259192
        ],
        [
            29.06973750795439,
            6449.594370156034,
            -6447.590143533764,
            -30.457773757506967
        ],
        [
            8.064215720001869,
            2250.013083758713,
            -2250.3135910230185,
            -4.486136324680787
        ],
        [
            3.256345599524356,
            1157.5418818732314,
            -1129.3124360698139,
            -28.352113439555623
        ],
        [
            602.0467998945587,
            -2.9266775257758435,
            NaN,
            NaN
        ],
        [
            9.06376311954872,
            244.50244714479172,
            -244.8920799431275,
            -5.5603915536089685
        ],
        [
            24.86851552793648,
            137.67285450929631,
            -152.9451238819633,
            -6.51157698492662
        ],
        [
            98.26673664562729,
            849.3409658734888,
            -930.5992317197703,
            -13.751065108564708
        ],
        [
            13.442805020631138,
            344.08527111136334,
            -333.83920709589313,
            -19.218854190359707
        ],
        [
            13.225458989960954,
            637.084987292266,
            -643.1333081318061,
            -3.60510717903394
        ],
        [
            31.101475688475794,
            3485.2331645202407,
            -3494.238122176009,
            -17.908318442605243
        ],
        [
            29.783424377260136,
            610.8078574764388,
            -636.6905187576942,
            NaN
        ],
        [
            12.509486239239601,
            4961.256242011873,
            -4969.037176433744,
            -1.776460249200157
        ],
        [
            426.0307128220525,
            604.6221151414906,
            -697.0815110598858,
            -342.2616481563511
        ],
        [
            10.329674826694827,
            1723.9076758472722,
            -1720.1385347284386,
            -12.057770682964106
        ],
        [
            86.83542366007156,
            8696.006454856173,
            -8716.59071405129,
            -61.11793118801188
        ],
        [
            5.248670764292024,
            4108.404062084079,
            -4109.467109065645,
            NaN
        ],
        [
            3.6533191025556353,
            2811.4433910037606,
            -2511.9620718139768,
            -299.84920239887066
        ],
        [
            -53.99596320453997,
            -128.9469939169762,
            177.2244406586142,
            9.530554676195592
        ],
        [
            -129.48372832579201,
            -142.3425703266785,
            265.9967941163891,
            9.438498179150892
        ],
        [
            21.178787950675307,
            2572.682076293118,
            -2579.8613396971095,
            -8.249775350243548
        ],
        [
            93.67036925187645,
            942.5029680350093,
            -1021.6096468258465,
            -10.327582556802971
        ],
        [
            7.27528732194581,
            1602.6630315397958,
            -1585.1541088923652,
            -21.491497944172995
        ],
        [
            220.4620684968523,
            -1515.3824210401554,
            NaN,
            NaN
        ],
        [
            2.537976564804571,
            251.9529532532715,
            -250.007846670856,
            -1.6332976378291777
        ],
        [
            -537.6979906746396,
            496.6215657535719,
            47.84938653252484,
            NaN
        ],
        [
            4.250221058666194,
            1124.5860097966547,
            -1122.5268836924943,
            -2.711380210365654
        ],
        [
            7.445826959190833,
            2776.8085113664943,
            -2766.989701413039,
            -14.101194349125867
        ],
        [
            8.260503778821992,
            86.53788652585946,
            -56.40547409006631,
            -34.01975425844744
        ],
        [
            17.308126082978998,
            2944.4928045239258,
            -2791.0147186813188,
            -166.0560294238092
        ],
        [
            4.420670326278738,
            2767.681333080785,
            -2762.599835027459,
            -6.777536778116781
        ],
        [
            41.50130809767387,
            1730.0912878362606,
            -1649.636531270954,
            -136.53563884856015
        ],
        [
            -103.35677015906786,
            -366.4390557339791,
            444.6950807637689,
            29.36569842927222
        ],
        [
            308.51827783937034,
            704.6806253128902,
            -993.0547208741975,
            -26.789442125896926
        ],
        [
            12.926990860081544,
            739.6404625266038,
            -723.1599398608053,
            -25.842224538232593
        ],
        [
            26.397235177409627,
            458.5872106125886,
            -472.7064559440512,
            -8.466699139742664
        ],
        [
            11.968661522546846,
            4078.6264599164087,
            -4074.7066302388216,
            -12.350416482107383
        ],
        [
            32.73961186124609,
            173.86241460782452,
            -201.98859982776602,
            NaN
        ],
        [
            -2.175983804771027,
            -66.08025805515351,
            67.51962314532497,
            4.006549594597137
        ],
        [
            6.701651920921338,
            -3329.743538189157,
            NaN,
            NaN
        ],
        [
            -5.116352450366686,
            -2977.9893097939257,
            2980.5491380064755,
            4.755920221553145
        ],
        [
            3.631205858272403,
            1073.0416862577736,
            -1072.0539518852295,
            -1.6436038789164107
        ],
        [
            2.6391327062452636,
            1342.53961181521,
            -1333.9632381659244,
            -8.547961508418476
        ],
        [
            27.713844504154586,
            1369.0163050228498,
            -781.012231027569,
            -613.2531120522001
        ],
        [
            7.196945818614884,
            106.04125972450416,
            -109.64926437437072,
            NaN
        ],
        [
            13.042236923323438,
            696.0264794110683,
            -674.659947010416,
            -29.302317021116163
        ],
        [
            -14.594342418201158,
            12.60931280728887,
            8.172185495492604,
            NaN
        ],
        [
            7.4204407026168,
            222.2294493280425,
            -219.06646646776463,
            -7.960864100195709
        ],
        [
            16.957352696834338,
            520.2662598239103,
            -516.0109193860943,
            -17.086738806942993
        ],
        [
            3.2515699986802424,
            3187.937746078368,
            -3186.206543014816,
            -2.2058795339692265
        ],
        [
            13.749724144534971,
            3724.253605544445,
            -3730.2743541077693,
            NaN
        ],
        [
            123.15135360539215,
            238.4215439094758,
            -354.80285080914297,
            NaN
        ],
        [
            -1.675644673050309,
            -94.1715142816728,
            95.27226004006411,
            4.135813662477948
        ],
        [
            20.739803161904305,
            510.7356399199456,
            -308.15106679899975,
            -215.3989701511534
        ],
        [
            -21.994795847929826,
            -841.3859750136348,
            518.9236436731903,
            348.82530967058915
        ],
        [
            8.198749172447465,
            -255.25303414892042,
            NaN,
            NaN
        ],
        [
            -7.8637567625678555,
            -274.4239380765781,
            274.75775478925704,
            10.969137671071307
        ],
        [
            11.224058868165717,
            687.3733998692693,
            -688.8793144771236,
            -6.130048020513014
        ],
        [
            145.5879651042265,
            1488.5629359744473,
            -1569.6427354104956,
            -55.811716603686385
        ],
        [
            9.209091924743106,
            10021.251438377883,
            -10014.712727463864,
            NaN
        ],
        [
            6.033467788706225,
            812.4506356580721,
            -777.5215057880339,
            -37.292940198138105
        ],
        [
            88.65108040428836,
            264.4090482231562,
            -347.295504262608,
            -2.871601044673774
        ],
        [
            2.881281911313984,
            348.2842368482923,
            -347.0740963269577,
            NaN
        ],
        [
            2.2955808425009505,
            698.0625034852022,
            -672.1396925298592,
            -25.48341236032039
        ],
        [
            618.0503446520427,
            2444.270296445692,
            -3042.983355538806,
            -14.952542451687066
        ],
        [
            4.07122632509543,
            1383.1190421104602,
            -1363.908688044942,
            -20.54245228534547
        ],
        [
            25.934323353666315,
            821.7905937119643,
            -839.8483769027846,
            -4.4747455477582
        ],
        [
            6.4384802205204625,
            192.59425720637137,
            -188.10997122931892,
            -6.648555177017414
        ],
        [
            -4.708739675234064,
            -348.03600401433886,
            342.1137137148812,
            14.33111225237215
        ],
        [
            30.45004329383826,
            -382.2516688667149,
            NaN,
            NaN
        ],
        [
            11.20062101166118,
            680.5327882476814,
            -678.3587248822744,
            -9.765951031398558
        ],
        [
            11.135085779216892,
            748.7770351886797,
            -697.0689913402963,
            -56.049164302927714
        ],
        [
            272.95694010300275,
            1281.8633903969856,
            -945.2883093590467,
            -670.1729000167859
        ],
        [
            2.933039843818509,
            -337.6558340491593,
            NaN,
            NaN
        ],
        [
            -11.275533723883772,
            2.851548839444086,
            NaN,
            NaN
        ],
        [
            -31.252782476471744,
            461.23865251560585,
            NaN,
            NaN
        ],
        [
            3.4801942427909385,
            1278.505347248107,
            -1262.2671392476564,
            -17.015946504356528
        ],
        [
            4.253484166219431,
            1315.3678938833177,
            -1313.380797817554,
            -2.5874930880084035
        ],
        [
            -402.31660771918524,
            2.7806881398895853,
            NaN,
            NaN
        ],
        [
            5.3103537054644665,
            1988.0423665397948,
            -1985.6804871163044,
            -4.317137789127705
        ],
        [
            13.1790448705885,
            -344.7495129981577,
            NaN,
            NaN
        ],
        [
            1049.8747254208156,
            -7.488110714742934,
            NaN,
            NaN
        ],
        [
            199.19438643510637,
            2490.131655402088,
            -2684.562687197663,
            NaN
        ],
        [
            50.409418383815854,
            674.8917254619702,
            -656.1554362559871,
            -68.42891625545568
        ],
        [
            1311.1566344762532,
            3057.1283988858318,
            -3992.788065046841,
            NaN
        ],
        [
            71.86617114579711,
            3823.9910657550563,
            -3774.477496303626,
            -117.31511828934508
        ],
        [
            -18.650701937722502,
            -27.728371906541103,
            44.97408495622547,
            4.590002668172185
        ],
        [
            187.51097788169972,
            2742.986180568764,
            -2903.9193981774715,
            -22.634359663592534
        ],
        [
            128.36577753437655,
            240.75880560901106,
            -354.3467943296122,
            -9.519790090284413
        ],
        [
            -5.778840782200314,
            -157.3120862866764,
            161.83565220266814,
            4.953332098377895
        ],
        [
            257.5798655105916,
            1632.4456304002806,
            -1665.2632652576317,
            -197.7273467862001
        ],
        [
            462.67626378599283,
            649.3299969583244,
            -1090.7382540541553,
            -22.520981786270927
        ],
        [
            2.2190693671469,
            2922.1517130935003,
            -2911.0900297263865,
            -10.93301457291435
        ],
        [
            5.459990987840616,
            5793.1739850710655,
            -5791.118729127257,
            -3.3181277574038113
        ],
        [
            5.5210305192283675,
            2927.654788540033,
            -2922.654546748587,
            -7.504388553495723
        ],
        [
            10.627360988361424,
            3407.021768614931,
            -3410.9098206978883,
            -4.0336667269499396
        ],
        [
            334.99565923922046,
            743.4813945233385,
            -1022.3964686608937,
            -50.523722834676526
        ],
        [
            -5.199485664509938,
            -289.9334478040344,
            293.58216309403366,
            4.704016950485456
        ],
        [
            11.245516910267341,
            197.93365247963024,
            -154.81444220422307,
            -50.922217339207286
        ],
        [
            35.5395050462939,
            1356.5957111166886,
            -1387.5067039713745,
            -1.730774715557481
        ],
        [
            202.51398678175093,
            3207.4232279582757,
            -3221.322546932038,
            -201.8479934083098
        ],
        [
            -1.287048550629182,
            -290.44548751828063,
            281.30200375184705,
            13.396648026910372
        ],
        [
            91.41996178782378,
            4045.9452385835502,
            -4058.358466715478,
            -91.39837067292846
        ],
        [
            5.736457595523963,
            3443.951400932337,
            -3426.320126134854,
            -21.511710120902627
        ],
        [
            58.8948273729067,
            1550.0515650403388,
            -1597.043939102642,
            -8.951911367856534
        ],
        [
            -57.18147746953232,
            -587.8813831225742,
            616.5823095335306,
            30.530482539273397
        ],
        [
            6.7969836561146275,
            663.4607599166357,
            -661.4403485468051,
            -5.452420535640417
        ],
        [
            44.21431198212919,
            324.6648879669938,
            -328.05830300182515,
            -40.29634880491825
        ],
        [
            36.56985462240661,
            2449.29429256056,
            -2475.399550221632,
            -6.763774480525901
        ],
        [
            21.173663745944346,
            686.6521045987402,
            -672.1157299480366,
            -30.480434528386166
        ],
        [
            10.611224642548432,
            173.89560788869338,
            -166.39555282974,
            -14.701955895218422
        ],
        [
            13.633909520093907,
            2509.7976458584444,
            -2510.7382971641937,
            -8.067459436537154
        ],
        [
            5.652045142803754,
            719.8583843620434,
            -719.4915932697227,
            -2.867410292875909
        ],
        [
            3.4788644440357337,
            9048.344980892565,
            -9025.481943753677,
            -23.634074632869673
        ],
        [
            38.35789403341368,
            240.93340070721246,
            -193.1085975986177,
            -83.16801654924194
        ],
        [
            6.62471053187447,
            170.79771164924853,
            -117.19113938818016,
            -56.24441905071863
        ],
        [
            1262.348378189114,
            6798.439734622791,
            -8241.134560369648,
            -1743.9719115595522
        ],
        [
            13.288816871320412,
            1475.4731594684724,
            -1471.8651601315732,
            -12.906728765293302
        ],
        [
            10.250898780911912,
            251.48113036740284,
            -255.60447983900983,
            NaN
        ],
        [
            1892.54685646575,
            3665.536484707484,
            -5262.426732042704,
            -2950.0095278261906
        ],
        [
            10.207969303815814,
            10791.436603192318,
            -10791.418980095012,
            -6.533986864253095
        ],
        [
            2746.87408157575,
            -33.251013570543705,
            NaN,
            NaN
        ],
        [
            5.933142680198698,
            337.8998762193411,
            -333.56574766798775,
            -7.283873485013917
        ],
        [
            -16.642921949575538,
            -313.63340210884974,
            312.94200166159237,
            21.23559426459702
        ],
        [
            15.520770079643425,
            433.8149891321507,
            -439.45693953024244,
            -6.917102918645693
        ],
        [
            30.64776234307196,
            1546.8183488763636,
            -1569.0012346878186,
            -8.968353240574327
        ],
        [
            273.32165281312587,
            333.7101137469025,
            -456.7767387163506,
            -148.9628524370753
        ],
        [
            7.5447105650712265,
            13535.080968754239,
            -13536.536623391483,
            -2.8935355315603504
        ],
        [
            1153.4707464025287,
            2905.180668832809,
            -2611.1690897823264,
            -1169.2291963622706
        ],
        [
            8.343922721811408,
            390.3343346883516,
            -336.4307146543981,
            -58.98597541519762
        ],
        [
            9.148159259892173,
            2369.6965619928737,
            -2364.617326962992,
            -9.781193117514919
        ],
        [
            -9.249859381772936,
            203.22773144350052,
            NaN,
            NaN
        ],
        [
            5.083946630073275,
            1279.5362165519264,
            -1152.2876834709807,
            -128.9309345706289
        ],
        [
            24.293950235766097,
            349.75928044336234,
            -328.14405162416557,
            -41.47540734627925
        ],
        [
            4.572320251084421,
            662.5554653091054,
            -663.3818442632062,
            NaN
        ],
        [
            4.192289688229235,
            3794.5317859924917,
            -3787.7209347854864,
            -7.3108089690120615
        ],
        [
            477.2375265101053,
            2569.7277895249754,
            -3030.7835655377335,
            -11.145432469777809
        ],
        [
            2.3509242044379985,
            215.3950663770684,
            -212.70610928087262,
            -2.2632936994358817
        ],
        [
            4.191599989395617,
            1270.9443483503462,
            -1269.026605044183,
            -2.450233926703478
        ],
        [
            3.1809105486881544,
            598.5645213880618,
            -585.7704578799149,
            -13.944560962177993
        ],
        [
            6.550860272792492,
            185.53556236724216,
            -178.2814629749172,
            -10.113776424004975
        ],
        [
            816.895823002513,
            -38.50582335814961,
            NaN,
            NaN
        ],
        [
            12.695182181698947,
            562.704138151382,
            -569.1978478543899,
            -3.787762060104427
        ],
        [
            -8.438296120049758,
            -236.6496039395108,
            244.3051065928689,
            3.9425902503335326
        ],
        [
            11.265173901441115,
            471.59399389192237,
            -474.66183000590195,
            -5.518867120788631
        ],
        [
            8.341083284003501,
            633.3763873424622,
            -597.2406986408616,
            -40.05333787088894
        ],
        [
            -23.007229338885843,
            -22.921747162239758,
            29.314043731369484,
            20.198103079589597
        ],
        [
            7.600449694520583,
            976.0569617388296,
            -972.629646534886,
            -7.151679109782789
        ],
        [
            322.78415038452323,
            484.1816338022153,
            -788.9576680556253,
            -14.693349373754579
        ],
        [
            224.49083881739762,
            1171.9967447178378,
            -1290.6069971672327,
            -102.12733120685971
        ],
        [
            34.63200981968501,
            1882.1784949531184,
            -1862.6577462160083,
            -51.938094023605856
        ],
        [
            4.9334700788268835,
            1512.0944190882901,
            -1513.9450407017641,
            -0.38047980601768927
        ],
        [
            38.49137867984914,
            873.2230167869104,
            -875.4553934222612,
            NaN
        ],
        [
            -3.3658339994613633,
            -329.55383448475675,
            326.0603819477835,
            10.068763743316113
        ],
        [
            9.59947555132393,
            3610.624245643108,
            -3600.5213646566976,
            -15.06151583014252
        ],
        [
            3.8950250471657157,
            652.5411601257748,
            -642.8456702141633,
            -9.919144480896792
        ],
        [
            15.547389784219394,
            4974.928100424101,
            -4863.435440279382,
            -123.53639950501677
        ],
        [
            3.9515027800761664,
            2655.6901152048194,
            -2550.566337372044,
            -105.74500080991879
        ],
        [
            191.95936843888362,
            9115.71627668449,
            -9297.947389476809,
            -16.515603239398835
        ],
        [
            4.562130759206884,
            2447.4390059905277,
            -2446.4187647951985,
            -2.4267860736309346
        ],
        [
            8.110525715383185,
            4562.3707344140375,
            -4563.521275738733,
            -3.280059154176108
        ],
        [
            68.91505351168438,
            4246.045773765669,
            -4257.915857220283,
            -50.20981759358164
        ],
        [
            21.144839469342838,
            2591.115699045993,
            -2584.322003157143,
            -23.038871317010766
        ],
        [
            3.657038789451163,
            436.64120295060525,
            -434.1702980130546,
            -3.0191170433204704
        ],
        [
            96.5582366402043,
            3754.1324820969558,
            -3818.24481614107,
            -26.204700541456486
        ],
        [
            30.78522580479991,
            973.0317993677369,
            -957.1455780900644,
            -40.698365382760834
        ],
        [
            1234.4203745228365,
            3741.028094307288,
            -3385.151387859856,
            -1585.2947286919318
        ],
        [
            12.321610435118208,
            956.5508573263726,
            -952.8982107904108,
            -14.057510617753424
        ],
        [
            10.023334929412687,
            967.7052265112216,
            -967.1117695519232,
            -8.041387064324931
        ],
        [
            19.630460411014123,
            3215.479539205459,
            -3212.252671110678,
            -18.942165316967362
        ],
        [
            88.18553630396373,
            748.9069837160287,
            -804.2707755570939,
            NaN
        ],
        [
            -23.610892357034345,
            -135.43166405171198,
            154.8951719554127,
            8.593027246268772
        ],
        [
            3.2583004633647183,
            2063.307368236296,
            -2060.9165047166293,
            -2.113067071350407
        ],
        [
            -416.1242439937453,
            10.2935530728908,
            NaN,
            NaN
        ],
        [
            6.635009435133418,
            3051.4496716110834,
            -3053.053853957208,
            -1.9156986727726897
        ],
        [
            42.4825812152073,
            1020.4660860242265,
            -1058.8629188335833,
            -1.338561671908656
        ],
        [
            8.21732886709565,
            5077.323237305537,
            -5081.324652406129,
            -1.4121599120130248
        ],
        [
            21.85347330186147,
            76.89676865986443,
            -91.21258571367892,
            NaN
        ],
        [
            2.3036772891315382,
            -781.2137235227224,
            NaN,
            NaN
        ],
        [
            21.510336676214045,
            12749.025815070134,
            -12718.284395087661,
            -45.06148847787776
        ],
        [
            4.047357174742587,
            -921.1374372926149,
            NaN,
            NaN
        ],
        [
            -165.6484147108544,
            -270.8701665400071,
            406.58056182372064,
            34.88820160283205
        ],
        [
            78.6275226238967,
            4271.868980371403,
            -2743.8677599923444,
            -1614.7658703219183
        ],
        [
            1147.6811411401975,
            1354.8577332157454,
            -2496.9746367828466,
            NaN
        ],
        [
            7.588569802702986,
            1465.4638280028503,
            -1466.1158283196066,
            NaN
        ],
        [
            -322.9068347875842,
            -527.1444925414107,
            844.2031326064999,
            11.32713810631173
        ],
        [
            972.8998759592449,
            2343.2881135777816,
            -3310.1608709675293,
            NaN
        ],
        [
            18.027204357329715,
            826.6001420314502,
            -841.1090038562091,
            -0.6037083904219822
        ],
        [
            37.9402635010395,
            518.6281707456643,
            -539.1688782891865,
            NaN
        ],
        [
            21.441722618910127,
            5257.535267381461,
            -5205.56284827436,
            -69.02046126660683
        ],
        [
            113.24842145230524,
            2575.162433497479,
            -2503.108123544476,
            -161.21257038263371
        ],
        [
            5.967147768461417,
            1431.1596880187149,
            -1415.2444754788921,
            -18.834206425441533
        ],
        [
            27.361093642046455,
            373.52559874394876,
            -396.46610627496193,
            NaN
        ],
        [
            14.060594061937062,
            549.5921117647981,
            -542.6330981506358,
            -17.152933143897148
        ],
        [
            33.841445132383285,
            3689.107360027644,
            -3653.958932539733,
            -62.17777568320761
        ],
        [
            9.2565554209678,
            1009.4876621995741,
            -709.8297433510331,
            -304.6654041936635
        ],
        [
            50.062425034942535,
            3068.1746980611647,
            -3042.0066606500213,
            -69.78293836889816
        ],
        [
            7.601102419670915,
            1435.3807494149787,
            -1439.0359044145048,
            NaN
        ],
        [
            28.661812143083875,
            5609.702221017521,
            -5620.916938292745,
            -12.398176883985194
        ],
        [
            -6.4737429111756715,
            -312.7327354060676,
            315.9454173901751,
            7.400236531802281
        ],
        [
            52.9407570287818,
            452.2484039076269,
            -484.34358143672995,
            -17.09469124498261
        ],
        [
            3.9536064784362943,
            3337.6884843500243,
            -3326.867643918463,
            -11.209896164968464
        ],
        [
            3.502485807455778,
            2097.661219895616,
            -2096.041778933979,
            -2.1315701954838735
        ],
        [
            12.060432485632502,
            7299.151816836815,
            -7281.600539040174,
            -25.952348877916663
        ],
        [
            15.891795868631876,
            1201.0435804470055,
            -1206.2999589090455,
            -6.736781977841965
        ],
        [
            7.208836293562971,
            240.7374402181983,
            -228.69567949916836,
            -14.848807982487044
        ],
        [
            243.324450577901,
            1530.0321864926777,
            -940.9142152050101,
            -783.7999818477825
        ],
        [
            22.36318005765283,
            755.7843741659809,
            -774.039172123062,
            NaN
        ],
        [
            5.965331263177862,
            3716.6023371054625,
            -3714.9230502226415,
            -4.426189924189438
        ],
        [
            3.144517889322438,
            640.772881760747,
            -637.8200354483548,
            -3.2014918837630413
        ],
        [
            7.052548476249715,
            835.4948568932109,
            -833.3118131000112,
            -5.8211001171026515
        ],
        [
            11.354721906381176,
            713.3522892767068,
            -716.6678737482674,
            -4.1727776217504955
        ],
        [
            400.84916921438486,
            -8.85904299882217,
            NaN,
            NaN
        ],
        [
            4.236967430594411,
            186.74066120097189,
            -182.4704697289279,
            -5.130325954483588
        ],
        [
            3.512481796481249,
            4517.845533113017,
            -4517.581988470546,
            -0.7372685320158439
        ],
        [
            18.239768494585295,
            1426.2042175020672,
            -1431.0005182996963,
            NaN
        ],
        [
            20.935405394900208,
            2311.908095237742,
            -2318.352049482915,
            -10.231361436107271
        ],
        [
            7.729974489967369,
            460.90170342576124,
            -458.79450061723423,
            -7.152837035038599
        ],
        [
            18.77674065032326,
            5140.659108015679,
            -5131.155951037802,
            -24.96514754294428
        ],
        [
            20.099420421086354,
            1875.6843296836546,
            -1885.358712602856,
            -6.422825172150238
        ],
        [
            -91.30329066916336,
            -115.5702913399529,
            126.47845389205253,
            69.3123723044468
        ],
        [
            4.350116243345666,
            714.217356755256,
            -712.2867016280816,
            -4.039432957993177
        ],
        [
            15.41518420646685,
            2569.96503002019,
            -2525.7957683417862,
            -60.004645659308316
        ],
        [
            -1268.3560494635956,
            1267.9866050264054,
            5.198017138063896,
            NaN
        ],
        [
            4.15816093174646,
            531.6641360338593,
            -514.1410756673947,
            -18.2629177369728
        ],
        [
            27.790509639531876,
            9018.064262526137,
            -9032.40993803665,
            NaN
        ],
        [
            8.790701163674521,
            2080.0366951219517,
            -2039.9336513698283,
            -40.58708667577004
        ],
        [
            -5.429951526853261,
            -205.31054984054762,
            194.12472758461934,
            20.690785624560007
        ],
        [
            227.65619078169627,
            2003.7323846412683,
            -2219.8798790598444,
            -8.274774190505271
        ],
        [
            9.481732486880759,
            2057.479127126958,
            -2046.928779378361,
            -15.027508713105725
        ],
        [
            74.68892294168212,
            1252.928334738102,
            -1312.1848819709055,
            -7.591680576826184
        ],
        [
            283.7991342158404,
            293.71175000518156,
            -385.8028620993259,
            NaN
        ],
        [
            2.834830885956645,
            2658.7100141660403,
            -2656.8084020086003,
            -1.7184335831520559
        ],
        [
            -3.6784193632975195,
            -228.398263428622,
            218.12875278617187,
            16.58892366714229
        ],
        [
            16.533011207207377,
            728.3398848632321,
            -680.6172336006258,
            -60.64653496761431
        ],
        [
            48.75791297095914,
            414.7656766125706,
            -424.7514633764138,
            -29.34880920477112
        ],
        [
            -98.21445160693001,
            3.2996929922456197,
            NaN,
            NaN
        ],
        [
            5.132903595194064,
            1830.3344968088954,
            -1372.1364659913513,
            -459.9633422704791
        ],
        [
            16.973339750221825,
            568.9124988545593,
            -579.2566112154376,
            -4.447917885892099
        ],
        [
            1.9193560811744563,
            1933.7762890707204,
            -1932.120093567148,
            -0.9361202993325135
        ],
        [
            1.9985687160575731,
            11426.48735207024,
            -11347.768591237822,
            -78.1616610882759
        ],
        [
            51.53830907413944,
            138.70211368925186,
            -183.722676554112,
            -3.1319621605599224
        ],
        [
            12.932133875902053,
            511.84523119325553,
            -518.0972437671438,
            -3.4556684273743943
        ],
        [
            66.19379838924146,
            883.653079530571,
            -842.5555540168907,
            -109.04035659956213
        ],
        [
            8.584300628502827,
            3356.6036614425957,
            -3360.8083549938697,
            -0.9608074641549427
        ],
        [
            5.758501507494555,
            448.1466611243047,
            -440.81335607195604,
            -10.092378691370998
        ],
        [
            2.337162801359063,
            933.360670383659,
            -931.2602971338413,
            -1.2462173459867951
        ],
        [
            23.67406978850769,
            491.33144007841554,
            -484.9202607026673,
            -24.35923143843494
        ],
        [
            5.289909532150853,
            487.5369972895895,
            -485.6457562453927,
            -4.202715653925197
        ],
        [
            71.78730634200147,
            391.58026940314295,
            -450.8588958265101,
            -9.288542871028474
        ],
        [
            15.399452250202108,
            1269.2420106110462,
            -1181.0828690357255,
            -96.18250407651806
        ],
        [
            340.74296051622855,
            445.27938461941727,
            -736.2446158295432,
            -33.65543105897747
        ],
        [
            548.8651552737421,
            3904.8945002011774,
            -3405.632115281288,
            -1279.6401181755632
        ],
        [
            13.668500559704302,
            1392.778828518986,
            -1399.0961858395028,
            -3.7260183397086597
        ],
        [
            -55.80055001873297,
            -328.55771551088833,
            219.84390499455873,
            169.43114295843202
        ],
        [
            40.62295631164559,
            2020.7412063517497,
            -2039.130181321776,
            -18.17540509639995
        ],
        [
            -6.659256558811028,
            -1587.3694401983726,
            1547.5164008488978,
            49.98433658833997
        ],
        [
            13.490978968016623,
            987.3531876171415,
            -991.1498310669124,
            NaN
        ],
        [
            4.020510274206204,
            497.18069109759426,
            -497.6692567721082,
            -0.890466459417394
        ],
        [
            3.836204211906861,
            1201.3664578248752,
            -1199.904192838155,
            -1.521286558927715
        ],
        [
            2.0834963442776635,
            502.77467657179466,
            -500.32229191384533,
            -1.791613406690554
        ],
        [
            256.3131233457617,
            2202.152017880298,
            -2453.3051884739743,
            -2.491541294560223
        ],
        [
            11.708566621757836,
            472.71789622332267,
            -464.5691110657354,
            -16.68812295874666
        ],
        [
            19.503620427396367,
            821.7971069037718,
            -821.864931608737,
            -16.58184561052338
        ],
        [
            90.0910980578155,
            2267.5196505226672,
            -2136.604720895633,
            -238.70034983896343
        ],
        [
            185.69050583770726,
            1501.7594416979077,
            -1679.4698645351389,
            NaN
        ],
        [
            10.071054598849102,
            1765.5484641243506,
            -1678.9065854189048,
            -92.51071743501826
        ],
        [
            227.63999833040376,
            472.8014658196825,
            -428.3984931614652,
            -255.84325014306407
        ],
        [
            2.6120035004558018,
            2490.550107264383,
            -2262.786232397982,
            -227.41107640484182
        ],
        [
            12.872269349542151,
            198.4806255113648,
            -201.98658027360287,
            -4.572313832439836
        ],
        [
            29.006974389388542,
            1080.2072732847414,
            -1100.2446946572104,
            NaN
        ],
        [
            -2.9461638737147458,
            -292.7385680149853,
            285.90302816115144,
            12.397004801949901
        ],
        [
            312.5623643155858,
            860.1670439592954,
            -847.8321395967466,
            -300.47218466751195
        ],
        [
            4.12354599719006,
            3175.437939483701,
            -3156.8398253927885,
            -19.313099116231427
        ],
        [
            17.60238857874746,
            750.7856530154095,
            -764.1484822039677,
            -1.4418366330662296
        ],
        [
            37.85603395329095,
            193.6978757038353,
            -223.58567115511738,
            NaN
        ],
        [
            1275.3804241341868,
            1844.0593975484883,
            -3115.5906357532244,
            NaN
        ],
        [
            35.258897510974336,
            293.08824282531754,
            -236.59398564063977,
            -88.16182919002011
        ],
        [
            107.40102632561356,
            1724.5405673466005,
            -1802.6682738428399,
            -24.932295357213423
        ],
        [
            13.095604535036347,
            704.1835383470219,
            -550.0937547454117,
            -164.4944069434672
        ],
        [
            4.594273034327445,
            4033.607200660352,
            -4008.3456304815686,
            -26.960566834323505
        ],
        [
            85.45489877544031,
            172.50364193817626,
            -194.63897098987843,
            -63.41572752422786
        ],
        [
            -1.8386569969288342,
            -76.55546816864275,
            77.24363587020152,
            3.8336712988054655
        ],
        [
            79.76524489686783,
            683.286732468557,
            -379.43794044987993,
            -379.4499489182474
        ],
        [
            7.679263392874741,
            5868.623004320592,
            -5863.305777748931,
            -7.8251627946534015
        ],
        [
            7.876110603432888,
            5174.151703861893,
            -5174.717503855572,
            -3.987577108731954
        ],
        [
            12.691416527769325,
            448.99772086573125,
            -436.3431297980709,
            -20.503532896662765
        ],
        [
            12.086127696250106,
            2528.5995314627044,
            -2532.038404731346,
            -4.385137735812019
        ],
        [
            19.45975479512765,
            212.8672212030465,
            -225.36660158733213,
            -4.032655306640403
        ],
        [
            2.0242051472577796,
            429.5136448660151,
            -280.13988405325114,
            -149.32614858459758
        ],
        [
            11.633134256987805,
            17.804485101504127,
            -24.644960676338737,
            NaN
        ],
        [
            9.577230808097571,
            500.74874402642763,
            -468.10579829519594,
            -37.80523512208914
        ],
        [
            7.082702538453942,
            2326.6391633932058,
            -2259.556626425828,
            -71.95297883011237
        ],
        [
            17.927879333207176,
            4819.816360736608,
            -4833.366970215894,
            -3.8535227565809103
        ],
        [
            12.207829325299427,
            946.5020209940898,
            -949.7331509897091,
            -5.54642800250038
        ],
        [
            3.768860318502634,
            1336.4270592127423,
            -1334.4932597968884,
            -3.53699102688501
        ],
        [
            -4.235923773453124,
            -8.254122453609925,
            8.960594003193064,
            6.580159882762176
        ],
        [
            7.757518996271111,
            2467.3866491126973,
            -2460.7183437041826,
            -11.185810502716178
        ],
        [
            -15.11860837424388,
            -1054.5208668194914,
            1067.0870679142379,
            6.766477451333506
        ],
        [
            -12.949250549029832,
            -797.807472234139,
            613.1135762309368,
            202.64326534283217
        ],
        [
            5.47641833764869,
            4972.42339224068,
            -4971.917288244846,
            -2.8919507759208503
        ],
        [
            -504.98826702237824,
            505.6337701551538,
            3.7674096029470996,
            NaN
        ],
        [
            5.138375095894416,
            2380.937598071176,
            -2379.8504276080316,
            -2.6878406610441727
        ],
        [
            2.7663606729887924,
            8185.178215845592,
            -8164.407408876234,
            -20.80653993118058
        ],
        [
            14.104898808620929,
            804.1059730323909,
            -814.8340204464616,
            NaN
        ],
        [
            10.632694664086127,
            7958.3870650802655,
            -7722.4617499508695,
            -240.97582135018308
        ],
        [
            18.53612508523967,
            1555.189473682826,
            -1470.5817804201777,
            -98.57056732635002
        ],
        [
            2.3537428050499054,
            489.95296227142086,
            -449.2783840132238,
            -40.804881853172056
        ],
        [
            5.312360241707671,
            92.50137535835792,
            -89.09340357498068,
            -7.620260810602192
        ],
        [
            38036.62367298238,
            39657.219630815634,
            -11177.9210439922,
            NaN
        ],
        [
            90.66328176471124,
            438.2467642623437,
            -522.3557345889542,
            -2.154938595060842
        ],
        [
            83.45366325177382,
            263.1558359245618,
            -339.8426801105969,
            -2.9729385183761194
        ],
        [
            169.20850706465006,
            270.8707109989179,
            -429.62563819714705,
            -6.834833127827658
        ],
        [
            8.06429515201742,
            6507.3264035555,
            -6498.363457081225,
            -12.424687910870883
        ],
        [
            -12.171980877965282,
            -676.2825272207097,
            677.6316785968356,
            12.64764030347664
        ],
        [
            39.31647713666252,
            1589.2913072035824,
            -1612.6103718480242,
            -9.50818241192497
        ],
        [
            11.090947154692824,
            1226.731058507367,
            -1209.144557848823,
            -26.11903683334929
        ],
        [
            21.265886606093645,
            533.8402698117759,
            -484.1231670518814,
            -72.49026353130536
        ],
        [
            7.812989328309858,
            402.4634021123496,
            -403.6306853685542,
            NaN
        ],
        [
            65.80376712087225,
            725.1249460641504,
            -774.2599173674101,
            -9.989654975094378
        ],
        [
            18.42786623420138,
            537.3860432077198,
            -534.7359704718608,
            -16.019250948455795
        ],
        [
            5.574209672571034,
            685.4127229198344,
            -669.6510853741297,
            -18.46644245053663
        ],
        [
            27.24828167165148,
            600.1800745135496,
            -619.3454706044564,
            -4.968138494499255
        ],
        [
            11.528326928546427,
            3645.2117276826652,
            -3131.3964407457615,
            -519.5084438338091
        ],
        [
            23.703690472107883,
            8892.546552713573,
            -8911.268528685023,
            NaN
        ],
        [
            -93.52954054141792,
            -220.5567050049964,
            300.9540150937278,
            16.47806177060414
        ],
        [
            17.009637279615006,
            1065.0095875318225,
            -968.6119913205927,
            -103.86264749570688
        ],
        [
            948.746346800854,
            12986.193443671136,
            -7665.916427003861,
            -4779.161054098428
        ],
        [
            59.970748424962906,
            3006.8171251539816,
            -3052.916304363765,
            -9.905591640326367
        ],
        [
            -3.8584013785960116,
            -242.34076055032108,
            206.81465016535893,
            43.45694545475709
        ],
        [
            18.282999049660372,
            500.9768899443288,
            -510.99804874856096,
            -5.129843248767033
        ],
        [
            -45.34976763665086,
            -670.4918263236026,
            713.5123914641177,
            6.944709933794517
        ],
        [
            3.6154811145458634,
            1351.7056491981527,
            -1352.3739287927915,
            NaN
        ],
        [
            6.552297446551551,
            2672.5716781814695,
            -2659.235193773929,
            -16.076704401763944
        ],
        [
            23.40649984802307,
            2681.5079022910295,
            -2681.23839060769,
            -18.4481410375666
        ],
        [
            -10.627365727717224,
            -652.0344283282866,
            661.361864586988,
            3.9395815449914764
        ],
        [
            -53.02902706326537,
            35.30380044730453,
            23.662447813011735,
            NaN
        ],
        [
            7.7412911301154725,
            322.47323716843323,
            -303.9633587635071,
            -21.989475980459932
        ],
        [
            3.558853358383415,
            257.8709055777046,
            -257.27784626964285,
            NaN
        ],
        [
            5.423704488623825,
            836.3614337674637,
            -554.4519584232635,
            -283.46774922239445
        ],
        [
            124.14209922076017,
            1089.3742007995331,
            -1171.2859543065022,
            -35.73973372739605
        ],
        [
            11.880148765820762,
            1849.5889866369557,
            -1833.0141170367162,
            -25.034350756954105
        ],
        [
            5.1076468345936155,
            -368.34853219876555,
            NaN,
            NaN
        ],
        [
            8.183928973469113,
            534.1882545467798,
            -535.6088975072474,
            -3.183399044042352
        ],
        [
            34.135351878823926,
            731.0920694377857,
            -755.1774560796973,
            -6.730958072996618
        ],
        [
            16.641880797630673,
            14372.76465679694,
            -14362.235939145887,
            -21.30043324466236
        ],
        [
            120.4073321148335,
            186.3664906487051,
            -274.4455052847056,
            -26.626238542214868
        ],
        [
            4.877607046131225,
            1510.8001060654321,
            -1505.6861460831815,
            -7.005376381365652
        ],
        [
            7.661712637081058,
            771.2437322743823,
            -766.2720334750552,
            -9.321702743799678
        ],
        [
            33.45463784139993,
            3755.010562773805,
            -3778.10365960736,
            -6.57900502188238
        ],
        [
            2.2081028198149517,
            1336.2057739019128,
            -1334.6065861160507,
            -0.6422074997086079
        ],
        [
            50.45293671166877,
            3581.1487993760898,
            -3527.0470489524323,
            -105.10072503936483
        ],
        [
            14.568162931614564,
            785.2946688036516,
            -791.159625987947,
            -4.702291987520303
        ],
        [
            12.490355218340767,
            421.59329332410516,
            -413.70795306329455,
            -13.548676811533081
        ],
        [
            65.03074106772027,
            3240.4492194902155,
            -3287.497802413189,
            -14.361394817988057
        ],
        [
            3.1779761510188207,
            2994.7927775560293,
            -2977.482151201489,
            -18.148069911418574
        ],
        [
            -2.742020450294024,
            -52.89343028622854,
            42.22003674958416,
            16.87624738288896
        ],
        [
            2.51162060316677,
            2294.4991215553387,
            -2291.5288137498715,
            -2.30857116436786
        ],
        [
            25.987587689992527,
            654.8873544221459,
            -675.9356755290794,
            NaN
        ],
        [
            12.66361971637841,
            1299.076482953438,
            -1280.2180224805456,
            -27.64195077794359
        ],
        [
            -5.624738696413464,
            -1082.6097995172286,
            1049.9460311363698,
            41.59076677800035
        ],
        [
            70.13935044513906,
            499.53650462766996,
            -336.5904490999081,
            -224.80681273127303
        ],
        [
            297.50364661713036,
            -3.2943030766344927,
            NaN,
            NaN
        ],
        [
            6.954346515846416,
            1001.4478480390287,
            -1003.9106414445433,
            NaN
        ],
        [
            -6.500636405162065,
            9.842386440084868,
            NaN,
            NaN
        ],
        [
            8.068220118332267,
            483.0405931994745,
            -476.5836203524261,
            -9.952773248167286
        ],
        [
            8.946138758265478,
            3219.5664807656863,
            -2003.9475219648382,
            -1221.0569035973003
        ],
        [
            -1601.489694322311,
            2071.289557341404,
            665.7585576281805,
            NaN
        ],
        [
            5.209026934981394,
            1452.6810618581299,
            -1448.0086395458372,
            -7.417851541520544
        ],
        [
            168.00811634753254,
            10397.351379004236,
            -10561.393031752947,
            -0.6752292358764367
        ],
        [
            12.428594900113325,
            12408.126827061275,
            -10386.640764990783,
            -2029.0999337689022
        ],
        [
            20.47443280580982,
            693.5247930576562,
            -707.7244445239157,
            NaN
        ],
        [
            11.602670833290983,
            958.0458894874064,
            -962.8410559910236,
            NaN
        ],
        [
            367.5782870571324,
            1907.5783527105993,
            -1914.5142987154984,
            -393.0530884854966
        ],
        [
            8.67239359721482,
            314.82149116005075,
            -303.5453274483566,
            -15.409251993578708
        ],
        [
            1.9630637655666814,
            797.7366466634663,
            -717.379198262756,
            -80.99444466991972
        ],
        [
            4.83072569699091,
            2047.7670193671504,
            -2046.6500555453324,
            -3.311610951910367
        ],
        [
            8.198819809945968,
            1439.1953366402329,
            -1444.2214939541248,
            -0.5995337945999522
        ],
        [
            20.060415224521957,
            3204.5922318210514,
            -3187.875012587933,
            -30.969704026594155
        ],
        [
            17.412274011599436,
            1988.1398442443335,
            -1998.2314907504685,
            -4.054288158957691
        ],
        [
            18.563042539161177,
            5161.619881874811,
            -5152.468911604589,
            -26.036045175528145
        ],
        [
            45.16459140528962,
            3572.519272435139,
            -3587.068718942823,
            NaN
        ],
        [
            82.8337176698417,
            2433.7537482563253,
            -2504.632801085867,
            -7.820455177081583
        ],
        [
            12.722622606257636,
            1150.592338851927,
            -1158.86650203552,
            NaN
        ],
        [
            3.5291215019068485,
            1243.8898938752009,
            -1236.0835560618877,
            -8.720589762650288
        ],
        [
            26.114004995126205,
            577.739154375677,
            -560.0761734248459,
            -36.41726039058609
        ],
        [
            15.612472243171597,
            34695.855989060874,
            -34697.07911036542,
            -10.337432122779793
        ],
        [
            29.553712793387888,
            1591.9939224746847,
            -1589.3254350943948,
            -28.258197051127333
        ],
        [
            -146.8760271166314,
            145.16475397879813,
            7.873178420010358,
            NaN
        ],
        [
            8.347787837420096,
            209.64529996704587,
            -179.61710813678587,
            -34.46237870122352
        ],
        [
            227.71658983313316,
            438.98155913191727,
            -660.878630580302,
            -2.1917396431673293
        ],
        [
            2.740479284030692,
            1840.8707694384143,
            -1839.5134962626785,
            -1.0762399283981672
        ],
        [
            33.144745293427775,
            806.2679015450727,
            -834.7461516794086,
            -1.2754809238380802
        ],
        [
            37.83999758179099,
            1651.3228755257885,
            -1448.6653821557693,
            -233.8769206886735
        ],
        [
            12.610988960310404,
            2417.643263611401,
            -2425.1605163984746,
            NaN
        ],
        [
            46.106086805490925,
            17260.651327573363,
            -16406.70586716818,
            -894.4527570303726
        ],
        [
            65.84267592309764,
            339.8339905867588,
            -400.71213807125,
            NaN
        ],
        [
            5.054069088403954,
            484.0210178994188,
            -484.8604923377371,
            -2.425274012344573
        ],
        [
            6.983642817357223,
            1934.503901062639,
            -1903.8820994595796,
            -33.367599739839626
        ],
        [
            25.553320011650136,
            961.754619393623,
            -977.143756227915,
            -5.665636458753294
        ],
        [
            43.64491181572384,
            179.91902600522798,
            -214.98307609809254,
            -5.605074073656312
        ],
        [
            214.91148814126575,
            2297.552662282215,
            -2496.7274305534593,
            -10.391575088961547
        ],
        [
            1396.331695749028,
            1623.1356636917365,
            -2971.7116072326744,
            -42.55669629158479
        ],
        [
            82.42694299517383,
            2934.560964141934,
            -3008.046823706184,
            -5.132695191945224
        ],
        [
            10.023362248298946,
            226.34415390263027,
            -228.65828237007128,
            -8.89329631421631
        ],
        [
            229.1004309926197,
            676.0286572827063,
            -899.491368594324,
            -2.315045540980663
        ],
        [
            7.188382859982089,
            1087.7759093388656,
            -1088.5319685291731,
            -3.162523562176587
        ],
        [
            15.231868876619508,
            4063.3317271607816,
            -4073.3910975423923,
            -2.5977607092969897
        ],
        [
            10.932581681158334,
            1251.343393518332,
            -1247.6400943360816,
            -10.357934551085227
        ],
        [
            142.4113748572696,
            165.488209379468,
            -293.2709931188984,
            -10.26162300397847
        ],
        [
            69.42039726763839,
            1041.5695653251114,
            -1067.903494338249,
            -42.66110240988806
        ],
        [
            145.85103600879808,
            -766.1358689616637,
            NaN,
            NaN
        ],
        [
            3.740391809981818,
            3998.80062567634,
            -3941.654976334108,
            -57.709155077350346
        ],
        [
            -231.15464129774884,
            232.4658041119849,
            4.961657106948375,
            NaN
        ],
        [
            19.97969065463277,
            265.87316436937795,
            -279.02756947977895,
            -3.272450423572377
        ],
        [
            71.37130890591135,
            -12.155500468377307,
            NaN,
            NaN
        ],
        [
            -5.526393596881032,
            -39.223830959091856,
            39.65353525731463,
            8.818981904187838
        ],
        [
            14.123850877178276,
            5001.675080580041,
            -5005.738622981629,
            -6.404613868969611
        ],
        [
            65.1457741359139,
            546.8691373419258,
            -563.0043008699779,
            -56.86578254209004
        ],
        [
            7.561941199268695,
            693.4878946823738,
            -691.3164098587364,
            -8.96690931958336
        ],
        [
            5.783085419822027,
            488.3224101047636,
            -488.78300219908215,
            -1.564112033188004
        ],
        [
            9.240859583232927,
            187.67798541088226,
            -151.39685412207382,
            -42.0358672712424
        ],
        [
            15.85989525172769,
            1006.8144505092731,
            -1010.0518653803073,
            -9.976272013960696
        ],
        [
            2.6731322048248765,
            6607.090127160659,
            -5908.1096981458495,
            -699.5705254134451
        ],
        [
            14.840621080526889,
            1277.0606438633806,
            -1287.2081443095053,
            -1.778017066523884
        ],
        [
            10.296637179933262,
            1289.9295175631717,
            -1292.879553160658,
            -3.9469084262036294
        ],
        [
            -11.323427801100928,
            -351.4183912530047,
            346.72224944983947,
            20.737541393696826
        ],
        [
            5.635092681212292,
            916.785397127306,
            -881.3771101085291,
            -37.299507762547684
        ],
        [
            31.083170574182613,
            1646.4249781210563,
            -1660.7471931668788,
            -11.476504784306984
        ],
        [
            10.999273442913529,
            1986.3921132383186,
            -1970.6756487993941,
            -25.702218797198153
        ],
        [
            23.4998097824317,
            24.8061713456279,
            -17.43524243400545,
            -328.949058853461
        ],
        [
            -6.941541485788674,
            -986.22843088136,
            991.3558530113446,
            6.075942787114534
        ],
        [
            2.6720979400816076,
            353.3573923036667,
            -350.7114868512626,
            -2.853887849489325
        ],
        [
            5.605473558696989,
            209.31901608350333,
            -146.8951816780753,
            -65.49781669945378
        ],
        [
            -6.82746299106531,
            12.266637517466954,
            NaN,
            NaN
        ],
        [
            2.8817867389156806,
            2613.5902221180695,
            -2611.694260830141,
            -1.951768437421225
        ],
        [
            11.616015399449356,
            1325.9935590058653,
            -1226.6412821036577,
            -106.16410729607966
        ],
        [
            599.1900496166598,
            -45.648750790219836,
            NaN,
            NaN
        ],
        [
            56.83132351914389,
            1005.625318558762,
            -963.2472187852018,
            -98.95142264948188
        ],
        [
            3.144222762893969,
            3004.261134389907,
            -3001.943676572536,
            -2.024720231003354
        ],
        [
            25.517342999497885,
            746.8830659445634,
            -755.337260056175,
            -13.970677024238222
        ],
        [
            28.618097718520108,
            -700.3274647661261,
            NaN,
            NaN
        ],
        [
            9.402636363191295,
            2875.0665432125247,
            -2870.537255740067,
            -10.680590203727078
        ],
        [
            19.660680890370596,
            1719.118128374149,
            -1730.7125184717015,
            -5.965742931337561
        ],
        [
            315.43503438862416,
            479.1707595358827,
            -781.7726941955909,
            NaN
        ],
        [
            -168.54039105047568,
            -471.6701740115808,
            401.66718019431477,
            248.28620486354896
        ],
        [
            -6.103518631940768,
            -1130.0051842641562,
            1135.9549809427645,
            3.4721973298962663
        ],
        [
            4.746344351491817,
            349.2101845955159,
            -340.12010468372443,
            -10.816830091195817
        ],
        [
            8.678495727628919,
            1280.201698689083,
            -1273.446121704967,
            -10.744834661767847
        ],
        [
            3.4653124312046613,
            702.2599380703051,
            -675.5303045529786,
            -27.80729461849485
        ],
        [
            18.891125792732595,
            959.5051573753749,
            -926.0821177720343,
            -47.48014128170234
        ],
        [
            40.900306886937805,
            382.08787762135773,
            -414.6590112224865,
            -4.759070104654702
        ]
    ],
    "time_delays": [
        [
            0.0,
            4895821.578429565,
            5094525.376411162,
            64400596.122082666
        ],
        [
            0.0,
            217002.35385603225,
            217002.35414577834,
            1200149.7140236625
        ],
        [
            0.0,
            9880578.52762274,
            NaN,
            NaN
        ],
        [
            0.0,
            14178.999956458807,
            14704.835857383907,
            14800047.602794878
        ],
        [
            0.0,
            3197901.840768839,
            3197927.1643603737,
            3223422.549085918
        ],
        [
            0.0,
            67820.4749698774,
            67820.60511606792,
            3776967.6959997728
        ],
        [
            0.0,
            10243897.171678754,
            10243898.825388324,
            10346249.909823734
        ],
        [
            0.0,
            29905.52912057098,
            29913.676470706705,
            2655975.02645755
        ],
        [
            0.0,
            924660.2195496438,
            924660.2820831817,
            8353646.193653571
        ],
        [
            0.0,
            912627.6812215623,
            912628.0756278554,
            934885.6434679815
        ],
        [
            0.0,
            26482871.515262492,
            NaN,
            NaN
        ],
        [
            0.0,
            417219.2174269836,
            417219.21903015126,
            425486.94357606675
        ],
        [
            0.0,
            1494249.4800163582,
            1494251.0723581342,
            3990759.2082446967
        ],
        [
            0.0,
            709049.0505966004,
            709050.7816980695,
            3223409.191067678
        ],
        [
            0.0,
            23.325562415760942,
            26.190992993768305,
            861167.4952216251
        ],
        [
            0.0,
            1081.7998870499432,
            1449.9860319904983,
            NaN
        ],
        [
            0.0,
            16847067.417040974,
            16847092.8115848,
            19144268.56264562
        ],
        [
            0.0,
            891848.7055657917,
            891848.7383014008,
            1488255.592036173
        ],
        [
            0.0,
            4190082.310799934,
            4190143.35613304,
            4837654.249810385
        ],
        [
            0.0,
            4923441.278301364,
            4931526.007641064,
            4951296.837686744
        ],
        [
            0.0,
            17141.501455581514,
            17141.54182730196,
            2159022.5669925325
        ],
        [
            0.0,
            1194820.4986380711,
            1194835.6369391903,
            11997766.519468654
        ],
        [
            0.0,
            704610.4270599657,
            704610.4303480405,
            4141335.159787766
        ],
        [
            0.0,
            18543.757001614198,
            18556.96186419297,
            3257492.557604038
        ],
        [
            0.0,
            424378.63188091887,
            424379.37599513715,
            441802.4517166114
        ],
        [
            0.0,
            1947704.014128929,
            NaN,
            NaN
        ],
        [
            0.0,
            192054.44387642667,
            192054.65111002326,
            13464334.46927169
        ],
        [
            0.0,
            9218162.388864998,
            9218180.3833633,
            30246920.463733204
        ],
        [
            0.0,
            1373462.963055313,
            1373462.9630792555,
            2864059.7127404623
        ],
        [
            0.0,
            12262.424090637825,
            12263.126373206265,
            904546.7781293322
        ],
        [
            0.0,
            949004.8827479482,
            949005.2699193768,
            14963052.69712624
        ],
        [
            0.0,
            99.5727781127207,
            103.51130382390693,
            4673065.421951741
        ],
        [
            0.0,
            262439.95568229456,
            267260.8527450125,
            654771.936584422
        ],
        [
            0.0,
            641701.9308920829,
            641702.0878002113,
            NaN
        ],
        [
            0.0,
            95375.88789806142,
            98690.28567971289,
            6075951.74824946
        ],
        [
            0.0,
            1180360.6333272615,
            1180395.3351211129,
            1239266.971941007
        ],
        [
            0.0,
            10316.681475650053,
            10343.581888800021,
            2621507.103494519
        ],
        [
            0.0,
            3972743.610256428,
            3978160.3792324867,
            5822880.712609799
        ],
        [
            0.0,
            1276713.647312751,
            1277140.5364934932,
            16263040.723568397
        ],
        [
            0.0,
            49305.720063626766,
            426847.94142802805,
            1209925.491340341
        ],
        [
            0.0,
            207218.2053670287,
            222019.95992470533,
            26822206.61130202
        ],
        [
            0.0,
            286283.85142769106,
            287397.53215412237,
            2329182.4297259534
        ],
        [
            0.0,
            658765.0240256912,
            658765.1629180727,
            2957109.6526949788
        ],
        [
            0.0,
            2117334.180914305,
            2117334.227282084,
            5994834.161690818
        ],
        [
            0.0,
            58656.78330656342,
            58656.88544376573,
            59018.82209350311
        ],
        [
            0.0,
            1064663.5997886248,
            1064945.338878926,
            22635829.21765244
        ],
        [
            0.0,
            350650.8606743999,
            350650.8707206538,
            NaN
        ],
        [
            0.0,
            12187303.426069355,
            12187303.517085865,
            13171336.583707701
        ],
        [
            0.0,
            446825.2555741878,
            446825.273467853,
            464751.3935445469
        ],
        [
            0.0,
            2220168.0488135703,
            2220168.232019048,
            3844354.3536849394
        ],
        [
            0.0,
            972924.4447397715,
            972924.4766645776,
            2810371.279009052
        ],
        [
            0.0,
            82336143.97537689,
            82336147.6130936,
            82463437.38716538
        ],
        [
            0.0,
            2082064.607922558,
            NaN,
            NaN
        ],
        [
            0.0,
            441504.43477250496,
            441519.785897563,
            1221924.2525948025
        ],
        [
            0.0,
            102739.67933833087,
            103484.59545873338,
            2268222.447507714
        ],
        [
            0.0,
            46252.051121391356,
            46357.89883675426,
            4721832.968455844
        ],
        [
            0.0,
            1973186.3575107101,
            1973264.7140455793,
            2364408.8858190104
        ],
        [
            0.0,
            374040.95664220443,
            374044.39051221637,
            4512870.514190584
        ],
        [
            0.0,
            859444.0398552138,
            859444.6837454988,
            3815428.231907636
        ],
        [
            0.0,
            14102.037548746914,
            14104.49044929631,
            NaN
        ],
        [
            0.0,
            42194.399888583925,
            42194.400807580445,
            1772960.7808480968
        ],
        [
            0.0,
            188140.10209707916,
            290397.75240295567,
            787128.6310353223
        ],
        [
            0.0,
            703065.7262100799,
            703065.8589621154,
            943441.2303972298
        ],
        [
            0.0,
            255788.0049186214,
            255788.29077822948,
            900203.8092817259
        ],
        [
            0.0,
            4001766.650748931,
            4001766.6566129774,
            NaN
        ],
        [
            0.0,
            8408004.247682258,
            8408004.767165273,
            8408185.495808564
        ],
        [
            0.0,
            13752.091711265035,
            15185.535653329105,
            2209723.4580329536
        ],
        [
            0.0,
            7760.693088892847,
            36675.611534452066,
            40194377.00893383
        ],
        [
            0.0,
            306644.13392049866,
            306644.32429338247,
            2563897.612488951
        ],
        [
            0.0,
            36007.43544748891,
            36063.59564798139,
            5461256.298733743
        ],
        [
            0.0,
            2384983.9047275665,
            2384984.26896243,
            2459902.659170173
        ],
        [
            0.0,
            204138.07950784336,
            NaN,
            NaN
        ],
        [
            0.0,
            15692885.194782242,
            15692889.313566655,
            19743858.55301458
        ],
        [
            0.0,
            2.0670879374374636,
            1417.7031101058237,
            NaN
        ],
        [
            0.0,
            3695905.74511666,
            3695905.8243850633,
            5745147.233285756
        ],
        [
            0.0,
            2376233.1569717755,
            2376233.1995284637,
            2587281.7704872433
        ],
        [
            0.0,
            63842114.36618771,
            64014580.25981644,
            64552641.47554007
        ],
        [
            0.0,
            4968979.421620582,
            4968984.175637723,
            4981900.487858085
        ],
        [
            0.0,
            4360255.502841851,
            4360255.514821855,
            4834874.677725403
        ],
        [
            0.0,
            675362.1866667131,
            675377.9702686309,
            692853.6879213359
        ],
        [
            0.0,
            100586.17836217396,
            103514.61740260012,
            3830541.135223603
        ],
        [
            0.0,
            19112.124605581164,
            21391.908720936626,
            6768746.6517620925
        ],
        [
            0.0,
            6380502.754720015,
            6380537.790092945,
            7026009.797483392
        ],
        [
            0.0,
            273628.1985751912,
            273682.1309734583,
            4040578.989681746
        ],
        [
            0.0,
            193737.29153869936,
            193737.2953438441,
            293128.7666412391
        ],
        [
            0.0,
            21487.84949275665,
            21692.401296954602,
            NaN
        ],
        [
            0.0,
            3517446.538802379,
            3517860.0667599067,
            8221648.8714479515
        ],
        [
            0.0,
            3544619.68983647,
            NaN,
            NaN
        ],
        [
            0.0,
            2744769.0067205727,
            2744769.0299951546,
            11508583.89818994
        ],
        [
            0.0,
            6561924.0991550945,
            6561924.21261753,
            13996138.478651378
        ],
        [
            0.0,
            7489709.1658115415,
            7489709.209946124,
            7573488.5374706015
        ],
        [
            0.0,
            745189.614342663,
            745399.0679767334,
            745534.3950105482
        ],
        [
            0.0,
            44103.99669566727,
            44117.774540481856,
            NaN
        ],
        [
            0.0,
            8561534.654660024,
            8561598.40376249,
            9077181.124356618
        ],
        [
            0.0,
            281976.32017546427,
            1248211.4297679262,
            NaN
        ],
        [
            0.0,
            3512432.5009389454,
            3512531.8059074134,
            4906419.0151126655
        ],
        [
            0.0,
            1844284.0138601027,
            1844332.1256981292,
            2950528.5159431123
        ],
        [
            0.0,
            2864735.40831715,
            2864735.4096348127,
            4154737.8985649385
        ],
        [
            0.0,
            1280061.868845353,
            1280061.9350750353,
            NaN
        ],
        [
            0.0,
            67816.2148630023,
            80458.56670427322,
            NaN
        ],
        [
            0.0,
            1801314.7516432956,
            1801350.4119053567,
            3170568.230448674
        ],
        [
            0.0,
            3573207.692107876,
            3576444.1530575315,
            3582309.0566456486
        ],
        [
            0.0,
            291984404.4215763,
            292116011.9392598,
            292473949.538613
        ],
        [
            0.0,
            2099577.5915533984,
            NaN,
            NaN
        ],
        [
            0.0,
            1977941.9721953096,
            1978013.3890197268,
            3451266.40267142
        ],
        [
            0.0,
            3945477.73188249,
            3945490.3845598456,
            13566506.36702963
        ],
        [
            0.0,
            121958.98873025179,
            122144.38332577702,
            1808024.1841677222
        ],
        [
            0.0,
            937355.9568425626,
            937355.957109928,
            NaN
        ],
        [
            0.0,
            2951302.2685648534,
            2951305.090590175,
            2965800.471360702
        ],
        [
            0.0,
            21503.091637775302,
            22651.20260391012,
            28665925.867364433
        ],
        [
            0.0,
            21983332.87092132,
            21983336.127148364,
            NaN
        ],
        [
            0.0,
            3295883.7896856484,
            3295884.0848628194,
            3298149.7656239336
        ],
        [
            0.0,
            681.0241076387465,
            697.6555190151557,
            2764846.9859560123
        ],
        [
            0.0,
            10737004.041036163,
            10737004.527695104,
            10816182.057703339
        ],
        [
            0.0,
            49586.627455524635,
            49588.68384809792,
            2138530.32374532
        ],
        [
            0.0,
            12476658.393631887,
            12476924.577272367,
            15744744.398415726
        ],
        [
            0.0,
            826450.9817470659,
            826458.5622097161,
            923862.1855734612
        ],
        [
            0.0,
            1094834.3596343296,
            NaN,
            NaN
        ],
        [
            0.0,
            5887820.109912142,
            5887840.0129767265,
            10285801.217976667
        ],
        [
            0.0,
            2484702.2614577264,
            2484723.503397789,
            2513336.38565668
        ],
        [
            0.0,
            56123.63288568193,
            57497.73334806663,
            60288.131577724766
        ],
        [
            0.0,
            28805231.759588785,
            NaN,
            NaN
        ],
        [
            0.0,
            10043053.430017078,
            NaN,
            NaN
        ],
        [
            0.0,
            5448694.637755519,
            NaN,
            NaN
        ],
        [
            0.0,
            577479.1738298114,
            577479.1919559097,
            580770.1206120814
        ],
        [
            0.0,
            2341515.0735759703,
            2341515.100705531,
            3855198.9073367678
        ],
        [
            0.0,
            6244299.370395483,
            NaN,
            NaN
        ],
        [
            0.0,
            30680477.07823669,
            30680477.36997101,
            45413683.30237988
        ],
        [
            0.0,
            9363593.834922759,
            NaN,
            NaN
        ],
        [
            0.0,
            1998146.1109438897,
            NaN,
            NaN
        ],
        [
            0.0,
            310.0110167353414,
            310.2890363964252,
            NaN
        ],
        [
            0.0,
            954988.7800716227,
            955430.093505987,
            1290768.4992981916
        ],
        [
            0.0,
            6602.022401853348,
            7245.506600169465,
            NaN
        ],
        [
            0.0,
            976481.7931298814,
            976488.9614939126,
            1185382.735220525
        ],
        [
            0.0,
            6054.958405545622,
            8390.878971283557,
            807030.5662971002
        ],
        [
            0.0,
            35265.894196743146,
            35283.76939761266,
            5311172.306406717
        ],
        [
            0.0,
            49555.27408700436,
            61887.18008749187,
            26074851.480035238
        ],
        [
            0.0,
            487944.6780506743,
            487991.51757956174,
            3607066.949529869
        ],
        [
            0.0,
            227747.16947104922,
            228717.535292394,
            692159.2622414781
        ],
        [
            0.0,
            5181.143228780478,
            8843.251533575356,
            10386791.545550276
        ],
        [
            0.0,
            1271209.9345638785,
            1271209.9352143588,
            1277005.930933843
        ],
        [
            0.0,
            1393560.4125615163,
            1393560.4131423996,
            2726091.6096902313
        ],
        [
            0.0,
            33363902.58259364,
            33363902.722213954,
            38755943.43366939
        ],
        [
            0.0,
            160910.4798825311,
            160910.48463452142,
            1190787.3292313023
        ],
        [
            0.0,
            7257.330225581303,
            8165.495793817565,
            925251.9377474785
        ],
        [
            0.0,
            2148304.978202357,
            2148325.429065522,
            11452713.311878458
        ],
        [
            0.0,
            235792754.63525277,
            235938718.3381964,
            239156070.62446702
        ],
        [
            0.0,
            44310.11075129174,
            44311.56552433595,
            15035206.203668207
        ],
        [
            0.0,
            1054236.3737357087,
            1054488.709144774,
            2069199.4459486315
        ],
        [
            0.0,
            304425431.7675529,
            304426154.423278,
            308734286.4554602
        ],
        [
            0.0,
            142842.1722507698,
            142843.76869772677,
            284906.93578540836
        ],
        [
            0.0,
            482621.3078380723,
            482621.31161249767,
            491309.9339027528
        ],
        [
            0.0,
            34947.550206393,
            34950.69098466355,
            2674494.938510999
        ],
        [
            0.0,
            39174.354770911974,
            39218.444461074076,
            344470.8751146786
        ],
        [
            0.0,
            4197696.604628364,
            4197700.002315106,
            7333037.049287401
        ],
        [
            0.0,
            890822.5554537489,
            893040.7718031318,
            1860629.9227485643
        ],
        [
            0.0,
            6610.639345391595,
            6610.671958085033,
            309360.8192825931
        ],
        [
            0.0,
            2070326.1844762932,
            2070386.2679650006,
            2569497.8937722743
        ],
        [
            0.0,
            1890310.5042572012,
            1890830.6287766881,
            2279355.0266433437
        ],
        [
            0.0,
            1219977.601278808,
            1219977.7300694827,
            3990059.0934562366
        ],
        [
            0.0,
            213052.43305268226,
            213052.49035891588,
            661070.3251127548
        ],
        [
            0.0,
            12955227.008169154,
            12955227.009613983,
            12995092.50501017
        ],
        [
            0.0,
            4164918.0267381007,
            4197456.573972663,
            4529796.00216537
        ],
        [
            0.0,
            1215555.1995167136,
            1215923.4611018454,
            1218242.7775090241
        ],
        [
            0.0,
            4100.242366438324,
            4132.065316498774,
            5038.070722552715
        ],
        [
            0.0,
            1397411.6519724526,
            1397412.4263735365,
            2193151.524974351
        ],
        [
            0.0,
            87304.07926613465,
            87311.86769053107,
            NaN
        ],
        [
            0.0,
            27959.594565953128,
            31143.28647651663,
            48486.00483876141
        ],
        [
            0.0,
            166306.75727742416,
            166306.75738088443,
            421178.7741187195
        ],
        [
            0.0,
            561138.3245791323,
            NaN,
            NaN
        ],
        [
            0.0,
            15508651.145701265,
            15508704.759246547,
            18925924.68673885
        ],
        [
            0.0,
            25781313.640487306,
            25786228.58039374,
            44530742.45646181
        ],
        [
            0.0,
            1259873.220180044,
            1259931.9039331563,
            7610231.984469603
        ],
        [
            0.0,
            138784.84513511602,
            138786.33435487933,
            2616191.6738075055
        ],
        [
            0.0,
            23343.018656535074,
            49930.91006369307,
            338829.8276726899
        ],
        [
            0.0,
            433355.74273410207,
            433355.7427912182,
            2524259.38552369
        ],
        [
            0.0,
            16602.458602656377,
            18068.77091079275,
            31047.610271998215
        ],
        [
            0.0,
            1648686.5604602436,
            1648747.4877187265,
            1656277.0835227221
        ],
        [
            0.0,
            1070192.589676192,
            1070192.6294997092,
            1432623.4060841266
        ],
        [
            0.0,
            5562780.511021821,
            NaN,
            NaN
        ],
        [
            0.0,
            7876221.268082913,
            7876225.87579844,
            7878147.551002338
        ],
        [
            0.0,
            1567338.3148203935,
            1567918.6792526043,
            1799649.255973917
        ],
        [
            0.0,
            409199.42310192436,
            409199.53320547566,
            NaN
        ],
        [
            0.0,
            7542530.729783354,
            7542530.734963622,
            8010850.083200644
        ],
        [
            0.0,
            412.79629733227193,
            417.08926036255434,
            1643951.5305481954
        ],
        [
            0.0,
            4010824.1606196687,
            4010825.6196153155,
            4448153.901436454
        ],
        [
            0.0,
            2249848.7728833663,
            2249848.805405314,
            3665192.1776333908
        ],
        [
            0.0,
            3296337.201974268,
            3296337.8870776985,
            3326067.5029842
        ],
        [
            0.0,
            460732.122359007,
            460747.13815033186,
            514682.0954942532
        ],
        [
            0.0,
            3832897.2854960877,
            NaN,
            NaN
        ],
        [
            0.0,
            10506.386542666733,
            10506.556731806922,
            148645.17221514386
        ],
        [
            0.0,
            222918.2217176524,
            222937.2641692788,
            6242982.07794949
        ],
        [
            0.0,
            729650.3759676041,
            729658.4164521322,
            3528951.4240140542
        ],
        [
            0.0,
            382797.0930899439,
            382799.1025058622,
            386575.98692031857
        ],
        [
            0.0,
            4327.925627865596,
            108212.2337781773,
            241839.94686644338
        ],
        [
            0.0,
            2514537.9649386834,
            2514538.7958983704,
            3799037.8382844534
        ],
        [
            0.0,
            17823.94345459342,
            26832.615633890033,
            33947227.33721449
        ],
        [
            0.0,
            186554.39524582773,
            188002.54775699438,
            2060651.0957509137
        ],
        [
            0.0,
            2352232.5857139193,
            2352247.10440524,
            2934203.081153065
        ],
        [
            0.0,
            264951.9827762442,
            264951.9914905662,
            8116569.394413154
        ],
        [
            0.0,
            1956216.479070607,
            1956344.562347231,
            NaN
        ],
        [
            0.0,
            8122212.867066281,
            8122246.642177684,
            9327344.781131444
        ],
        [
            0.0,
            5768209.647206687,
            5768209.731823562,
            6518084.7443148475
        ],
        [
            0.0,
            53947685.74547194,
            53947694.03278629,
            55233520.951270826
        ],
        [
            0.0,
            352349.9676492396,
            352350.0112879677,
            354022.6296381081
        ],
        [
            0.0,
            19558193.777174436,
            19558194.33547591,
            19562497.53504015
        ],
        [
            0.0,
            3718.192536795046,
            3718.2508024051785,
            965172.8491338906
        ],
        [
            0.0,
            3832854.2458841978,
            3832854.2596842563,
            8555751.79043037
        ],
        [
            0.0,
            175225.08518004324,
            175225.08591880964,
            884026.628058809
        ],
        [
            0.0,
            234570.3159300834,
            234571.2232482275,
            713912.6636850443
        ],
        [
            0.0,
            2700987.5594106363,
            2700988.9778618515,
            4070996.1610788535
        ],
        [
            0.0,
            2629902.5489425203,
            2629903.308437916,
            3591318.7621174618
        ],
        [
            0.0,
            49283.005747735035,
            49284.180262023816,
            1269656.5545634408
        ],
        [
            0.0,
            1526981.7708208177,
            1527023.832052289,
            1987790.2361115809
        ],
        [
            0.0,
            14308.59198333358,
            15102.519061471103,
            20798.618719464284
        ],
        [
            0.0,
            6456345.87750423,
            6456357.764274895,
            9499389.772162553
        ],
        [
            0.0,
            1239696.6775364988,
            1239697.7480185404,
            2587238.997989323
        ],
        [
            0.0,
            2767073.688483378,
            2767074.209316494,
            4792055.54903563
        ],
        [
            0.0,
            39175.52880937932,
            39254.39607195929,
            NaN
        ],
        [
            0.0,
            471846.67470757104,
            475646.0888149091,
            15650708.120224731
        ],
        [
            0.0,
            5058418.156738904,
            5058418.164029509,
            7101364.701861351
        ],
        [
            0.0,
            2465545.6142943883,
            NaN,
            NaN
        ],
        [
            0.0,
            1120684.4905280862,
            1120684.502322767,
            10132105.47927633
        ],
        [
            0.0,
            1204.6913016837789,
            1204.8455206821673,
            824441.2623938192
        ],
        [
            0.0,
            110344.35171917873,
            110344.35223535681,
            2377364.207159641
        ],
        [
            0.0,
            844545.6977205798,
            867332.2678297833,
            NaN
        ],
        [
            0.0,
            29266690.636064336,
            NaN,
            NaN
        ],
        [
            0.0,
            2445409.8955881433,
            2445409.909752827,
            2649912.6727127186
        ],
        [
            0.0,
            37309832.89275938,
            NaN,
            NaN
        ],
        [
            0.0,
            796430.2104832381,
            1063474.4405521601,
            87994586.73160718
        ],
        [
            0.0,
            2507636.299372835,
            2507988.25734812,
            2509211.8703927025
        ],
        [
            0.0,
            22.014624416828156,
            63.07109498232603,
            NaN
        ],
        [
            0.0,
            2861825.670258593,
            2861825.951007273,
            NaN
        ],
        [
            0.0,
            1946.894434141228,
            2689.3396444201935,
            11481170.290345147
        ],
        [
            0.0,
            77.66787996143103,
            85.88915004208684,
            NaN
        ],
        [
            0.0,
            35278.0565999113,
            35278.64040908404,
            12489198.347157497
        ],
        [
            0.0,
            315367.33394742897,
            315509.0822804719,
            NaN
        ],
        [
            0.0,
            2265782.372325278,
            2265782.641429515,
            2341126.1920420593
        ],
        [
            0.0,
            419952.01176747703,
            419984.391585279,
            556220.979425115
        ],
        [
            0.0,
            3377844.348570063,
            3377844.6702982876,
            3462465.929578097
        ],
        [
            0.0,
            6076.187032445334,
            6080.1661348645575,
            NaN
        ],
        [
            0.0,
            694315.7866539503,
            694326.0233365905,
            922986.7279931857
        ],
        [
            0.0,
            213388.14076092187,
            213388.35917649907,
            242105.3469853943
        ],
        [
            0.0,
            85095353.58807012,
            85096871.06681016,
            85110109.19955188
        ],
        [
            0.0,
            240464.7174707523,
            240465.7609277377,
            316873.32671940036
        ],
        [
            0.0,
            35461.78059011651,
            35461.78657446755,
            NaN
        ],
        [
            0.0,
            1228385.947204696,
            1228386.114084307,
            9026315.968261188
        ],
        [
            0.0,
            818977.3145909131,
            818990.534013254,
            2362267.874571068
        ],
        [
            0.0,
            17796.778155574342,
            17855.77371200011,
            393648.303501545
        ],
        [
            0.0,
            20101841.390267394,
            20101841.42213334,
            20524004.542382553
        ],
        [
            0.0,
            1494218.9137810473,
            1494218.9175429204,
            2679022.9302983396
        ],
        [
            0.0,
            7210286.474301602,
            7210286.5131451525,
            7703928.636452717
        ],
        [
            0.0,
            2035684.9280454945,
            2035689.5136524867,
            12533973.130896546
        ],
        [
            0.0,
            5819614.332308124,
            5819764.446526076,
            6150870.751762153
        ],
        [
            0.0,
            144657.2014747879,
            147660.51815216336,
            149875.2348180993
        ],
        [
            0.0,
            148384.37179979682,
            148391.38456129283,
            NaN
        ],
        [
            0.0,
            5468802.781109825,
            5468802.793769407,
            9307074.988413503
        ],
        [
            0.0,
            13615286.871914748,
            13615287.594792921,
            15985346.293662084
        ],
        [
            0.0,
            6750888.872064628,
            6750891.685785715,
            11150980.470207093
        ],
        [
            0.0,
            1370396.85673959,
            1370401.679030995,
            8895295.831393156
        ],
        [
            0.0,
            1730432.4110950558,
            NaN,
            NaN
        ],
        [
            0.0,
            3958776.6756170057,
            3958801.435826755,
            4531941.22661239
        ],
        [
            0.0,
            1393650.7193631968,
            1393650.71968632,
            6628203.433587899
        ],
        [
            0.0,
            4741349.897832487,
            4741358.412700109,
            NaN
        ],
        [
            0.0,
            496460.8918436626,
            496461.2506542462,
            2715689.779793264
        ],
        [
            0.0,
            897607.310737202,
            897611.4967428828,
            1476377.8292591176
        ],
        [
            0.0,
            270997.1211988806,
            270997.1338929422,
            349705.41438230703
        ],
        [
            0.0,
            161830.4161723093,
            161830.68349120487,
            2002982.8133413605
        ],
        [
            0.0,
            109439.57740244828,
            267404.81470623333,
            778344.5113940304
        ],
        [
            0.0,
            9155130.593334367,
            9155131.808231605,
            12782144.060847804
        ],
        [
            0.0,
            3906928.934353331,
            3906930.7259303294,
            3983989.657285223
        ],
        [
            0.0,
            0.04971541743725538,
            905137.4287152681,
            NaN
        ],
        [
            0.0,
            8226172.835052027,
            8226178.520465368,
            8303563.802879194
        ],
        [
            0.0,
            112021.12820706866,
            112021.13207971887,
            NaN
        ],
        [
            0.0,
            1151456.3155782067,
            1151456.617866075,
            1166224.3773493757
        ],
        [
            0.0,
            36034812.73291735,
            36037625.01454358,
            38390431.69338264
        ],
        [
            0.0,
            3041.0764519367367,
            3048.39492795337,
            4212397.151746343
        ],
        [
            0.0,
            241920.24995878726,
            241920.27192456715,
            272350.12845125457
        ],
        [
            0.0,
            13505.422231100965,
            13510.198592354544,
            2901946.792927918
        ],
        [
            0.0,
            1190951.2447009087,
            10447135.67539215,
            NaN
        ],
        [
            0.0,
            10275567.258303873,
            10275567.26206072,
            14270833.82706638
        ],
        [
            0.0,
            13006370.308569215,
            13006831.866764178,
            13539496.181962578
        ],
        [
            0.0,
            1025159.2188079301,
            1025184.2454213296,
            1048428.1598654669
        ],
        [
            0.0,
            3607349.231284417,
            3612417.201533461,
            14564502.968046984
        ],
        [
            0.0,
            1404208.5563193932,
            NaN,
            NaN
        ],
        [
            0.0,
            93279483.7809275,
            93279578.87841535,
            93281263.76089153
        ],
        [
            0.0,
            343683.2947310582,
            343697.9667352289,
            8549424.887265217
        ],
        [
            0.0,
            6872402.406328946,
            6872402.410434209,
            10929017.3726866
        ],
        [
            0.0,
            30359892.545801725,
            30359892.546808813,
            30361390.31813201
        ],
        [
            0.0,
            18608.197151608765,
            20048.755317270756,
            7205425.795285993
        ],
        [
            0.0,
            383205.7945472393,
            383213.8320782259,
            6394280.813017093
        ],
        [
            0.0,
            115249.34646191978,
            115298.2007627518,
            141858.62261230132
        ],
        [
            0.0,
            123562.44204423204,
            123562.44415244367,
            4878636.139536566
        ],
        [
            0.0,
            10740817.30904277,
            10740838.178969873,
            11631869.850905353
        ],
        [
            0.0,
            518505.9852592285,
            518505.98726205085,
            675331.3221130809
        ],
        [
            0.0,
            538382.7860936812,
            538434.3539347275,
            861101.596524317
        ],
        [
            0.0,
            14582116.03265276,
            14582126.331891632,
            22645771.88681107
        ],
        [
            0.0,
            15742.4889829983,
            15880.990675528068,
            1768726.2023845995
        ],
        [
            0.0,
            852987.0474460502,
            852992.6271391904,
            858850.2589822084
        ],
        [
            0.0,
            1619.890776988119,
            10912.75051501207,
            4296313.370031452
        ],
        [
            0.0,
            45101.963571292115,
            45339.38543133077,
            48516.6533662728
        ],
        [
            0.0,
            302673.1839695885,
            302673.5090259714,
            3944980.017555426
        ],
        [
            0.0,
            736940.9421987147,
            753529.9185860083,
            771277.6459030691
        ],
        [
            0.0,
            48350.10338382283,
            48350.573597145965,
            402068.2414845424
        ],
        [
            0.0,
            27105166.440477524,
            27105182.232396748,
            27404381.742768202
        ],
        [
            0.0,
            173621.36109801987,
            173621.7828342243,
            NaN
        ],
        [
            0.0,
            1160876.1367627457,
            1160876.6045781411,
            7105010.06920902
        ],
        [
            0.0,
            1300554.5856684647,
            1300554.601719065,
            3236366.1712572575
        ],
        [
            0.0,
            19478985.37541532,
            19478985.709929682,
            21583592.085288003
        ],
        [
            0.0,
            430.9253371031955,
            432.0949601046741,
            4973311.90854621
        ],
        [
            0.0,
            692983.4466531787,
            692992.7670130173,
            846161.6234772084
        ],
        [
            0.0,
            199492.0105671296,
            199494.28138225444,
            415736.6905105623
        ],
        [
            0.0,
            1650041.3452478447,
            1650184.9607541775,
            1757277.5641140873
        ],
        [
            0.0,
            3669.739299889654,
            3681.148608246818,
            NaN
        ],
        [
            0.0,
            12938141.502211545,
            12938152.161441177,
            12972287.069289649
        ],
        [
            0.0,
            13283.603159988983,
            15398.881478129973,
            22745.21713678613
        ],
        [
            0.0,
            76575344.92831823,
            76575346.57717028,
            76576271.90168537
        ],
        [
            0.0,
            319518.2057794905,
            319593.48955669487,
            2423778.676954113
        ],
        [
            0.0,
            163995.33443418518,
            163999.42939702608,
            NaN
        ],
        [
            0.0,
            53390836.51587987,
            53391138.83886066,
            56328177.55747107
        ],
        [
            0.0,
            130311.43160098942,
            137033.185971646,
            267663.35409264953
        ],
        [
            0.0,
            3524971.291650271,
            3524971.3020460317,
            3546896.545355208
        ],
        [
            0.0,
            13570.240768344374,
            13570.505254068645,
            1233912.0826229379
        ],
        [
            0.0,
            161970.01800803468,
            163581.6566469185,
            NaN
        ],
        [
            0.0,
            9.470035143196583,
            15.050507191568613,
            NaN
        ],
        [
            0.0,
            113507.5719498099,
            113956.42516184016,
            121253.48420233605
        ],
        [
            0.0,
            268475.6510758549,
            268574.3645610735,
            10768114.390819624
        ],
        [
            0.0,
            2812263.9180426756,
            2812414.40905626,
            2816578.2052476876
        ],
        [
            0.0,
            70462201.94964603,
            70462202.18100464,
            70860728.74289897
        ],
        [
            0.0,
            194996.45320998458,
            223571.6572210458,
            727560.6254641595
        ],
        [
            0.0,
            5579778.087125087,
            5579989.552148821,
            9023458.71476384
        ],
        [
            0.0,
            3140655.969387098,
            3179825.2048130566,
            3181521.563662242
        ],
        [
            0.0,
            1223922.0667322683,
            1223922.0681768116,
            1617397.733593435
        ],
        [
            0.0,
            1166662.2306510992,
            1166662.2336023697,
            3840865.493509789
        ],
        [
            0.0,
            306019.8305050002,
            306026.88112386625,
            349962.47752918315
        ],
        [
            0.0,
            2028475.1230156198,
            2028475.3235470261,
            14398342.304701021
        ],
        [
            0.0,
            24800.121481666574,
            24824.182512710686,
            707639.6296828913
        ],
        [
            0.0,
            6140850.111550758,
            6140859.490720697,
            6140901.992046099
        ],
        [
            0.0,
            128328.60043383855,
            177976.0535830753,
            NaN
        ],
        [
            0.0,
            364770.835851355,
            364775.9288351217,
            371077.35151177517
        ],
        [
            0.0,
            34005032.04474409,
            34005037.07405198,
            34082977.8754859
        ],
        [
            0.0,
            74610.71837200783,
            74610.72424655128,
            9156007.25237166
        ],
        [
            0.0,
            145864.9040607987,
            145865.1821366147,
            737499.3156534736
        ],
        [
            0.0,
            5568588.603033256,
            5568588.6675186325,
            7566718.546618598
        ],
        [
            0.0,
            982547.3667004539,
            1325438.2467714085,
            1932932.172812003
        ],
        [
            0.0,
            2854889.450590716,
            2854889.5202630274,
            3372567.356069295
        ],
        [
            0.0,
            378548.0194948772,
            378549.85909025883,
            7602328.140111987
        ],
        [
            0.0,
            866534.2249835631,
            866612.8992451947,
            868105.9880159913
        ],
        [
            0.0,
            2286550.7936689826,
            2286550.79561729,
            5696973.938077498
        ],
        [
            0.0,
            0.38315453939139843,
            1935248.0466379207,
            NaN
        ],
        [
            0.0,
            242512.95921968523,
            242512.96054082946,
            524382.5763568816
        ],
        [
            0.0,
            6114309.508542815,
            6114309.508930484,
            6124728.325381383
        ],
        [
            0.0,
            295508.250834547,
            295510.72343459725,
            NaN
        ],
        [
            0.0,
            6264953.035700507,
            6264953.208963071,
            6268040.3225536905
        ],
        [
            0.0,
            22325421.256987132,
            22325535.228882127,
            22560343.66951029
        ],
        [
            0.0,
            3522869.742796529,
            3522871.321705351,
            3524118.699896969
        ],
        [
            0.0,
            28152867.066234827,
            28157799.499712884,
            33518511.44084154
        ],
        [
            0.0,
            78531327705.4046,
            536098487649.74164,
            NaN
        ],
        [
            0.0,
            1700.270626744721,
            1724.7229980691336,
            4518115.164638446
        ],
        [
            0.0,
            5106.7971868775785,
            5315.727908857167,
            5223503.468005435
        ],
        [
            0.0,
            36035.670984476805,
            49795.39515542984,
            60901523.80129501
        ],
        [
            0.0,
            1716279.4518295412,
            1716279.4541008146,
            1927134.1497992768
        ],
        [
            0.0,
            8488972.064921252,
            8489059.36001125,
            19991707.323845066
        ],
        [
            0.0,
            60750.42397830682,
            60751.7177576744,
            1720384.0114421425
        ],
        [
            0.0,
            357918.159066207,
            357918.6058620643,
            378464.7486387241
        ],
        [
            0.0,
            548487.3538010702,
            548544.6999673164,
            567440.6949322468
        ],
        [
            0.0,
            555359.1146218851,
            555362.4033118542,
            NaN
        ],
        [
            0.0,
            23307.848258555867,
            23333.2129244674,
            1860936.8989998335
        ],
        [
            0.0,
            2305147.058680494,
            2305216.9444579897,
            4264387.72703412
        ],
        [
            0.0,
            10909673.44380486,
            10909680.978619298,
            11138617.375611443
        ],
        [
            0.0,
            188990.45219898783,
            189014.60718537308,
            7680597.799027664
        ],
        [
            0.0,
            15349687.759572573,
            15349699.855803426,
            15351351.555523569
        ],
        [
            0.0,
            8112.494422389194,
            8112.494658539188,
            NaN
        ],
        [
            0.0,
            250110.15484276786,
            277254.9684107229,
            36149437.026813835
        ],
        [
            0.0,
            3178829.8730763225,
            3178879.780074191,
            3208352.683657574
        ],
        [
            0.0,
            42698.105373963364,
            42896.812967557926,
            43337.64925984421
        ],
        [
            0.0,
            4438.440633565828,
            4438.494939619792,
            280367.7044823904
        ],
        [
            0.0,
            3962857.9193879585,
            3963155.852119529,
            3986184.3758880077
        ],
        [
            0.0,
            142755.58776148874,
            142764.1539789131,
            2279595.317660461
        ],
        [
            0.0,
            110617.61631812342,
            110670.6079612691,
            18709011.461224988
        ],
        [
            0.0,
            208104.03394878563,
            208104.03686579224,
            NaN
        ],
        [
            0.0,
            18371911.611424074,
            18371911.889766477,
            19102041.363361336
        ],
        [
            0.0,
            2486629.0990704503,
            2486630.429522711,
            5601007.028767693
        ],
        [
            0.0,
            1286249.0542209595,
            1286258.527602248,
            47877110.01462557
        ],
        [
            0.0,
            21940.960979958065,
            66733.58939398173,
            NaN
        ],
        [
            0.0,
            5155949.798558647,
            5156028.66022472,
            5303929.026562766
        ],
        [
            0.0,
            2520213.3878144417,
            2520217.0983634964,
            NaN
        ],
        [
            0.0,
            2421094.4031384047,
            2421116.535932141,
            2421228.088598739
        ],
        [
            0.0,
            204498.55553582404,
            204887.63561021164,
            4810708.319687315
        ],
        [
            0.0,
            2005402.1395254857,
            2005402.7582304706,
            2163385.338994841
        ],
        [
            0.0,
            71076055.0221286,
            NaN,
            NaN
        ],
        [
            0.0,
            618950.0614502048,
            618951.8385295011,
            2987594.508965248
        ],
        [
            0.0,
            69511.61584362201,
            69520.99648681004,
            2458090.94273374
        ],
        [
            0.0,
            1704614.9648166348,
            1704614.9668179194,
            2163636.423575892
        ],
        [
            0.0,
            216503.05731661245,
            323773.64592519775,
            16221878.86504729
        ],
        [
            0.0,
            2302497.523439455,
            2302497.5700651957,
            2569954.1328163464
        ],
        [
            0.0,
            406317.8198233797,
            406318.09041197953,
            512087.19368039357
        ],
        [
            0.0,
            48348.042710962705,
            48348.09105999116,
            1789170.674576615
        ],
        [
            0.0,
            3565961.1785365455,
            3565961.1820434975,
            5686651.241074128
        ],
        [
            0.0,
            689790.0853815451,
            689792.6374954479,
            765748.1533480543
        ],
        [
            0.0,
            667685.3370571192,
            667689.9023634549,
            7887283.237001061
        ],
        [
            0.0,
            4500760.828545898,
            4500851.146934604,
            6471035.897997769
        ],
        [
            0.0,
            9409.295221986715,
            9409.4125659829,
            361215.02514047455
        ],
        [
            0.0,
            743574.3398006583,
            743574.340804335,
            745963.0829555747
        ],
        [
            0.0,
            10170728.06130517,
            10189656.912339281,
            10456739.138650041
        ],
        [
            0.0,
            11296376.260301273,
            11296376.264648626,
            12442780.966590164
        ],
        [
            0.0,
            26114.018950127065,
            26116.495870335028,
            NaN
        ],
        [
            0.0,
            13900599.479762236,
            13900614.684861714,
            14920176.393162979
        ],
        [
            0.0,
            66934776.0663628,
            66934831.83084154,
            67583031.9278929
        ],
        [
            0.0,
            672187.9959306542,
            679325.8502611811,
            695173.4378920001
        ],
        [
            0.0,
            13008023.487846766,
            NaN,
            NaN
        ],
        [
            0.0,
            1678127.6822881438,
            1678128.1593358424,
            NaN
        ],
        [
            0.0,
            78950.12092390526,
            NaN,
            NaN
        ],
        [
            0.0,
            3887831.266365494,
            3887841.316388217,
            4648209.327296837
        ],
        [
            0.0,
            12633223.872604452,
            12633260.663912369,
            12633359.020432515
        ],
        [
            0.0,
            54176619.292310596,
            3027802897.4927354,
            NaN
        ],
        [
            0.0,
            2393054.9236794533,
            2393055.000166755,
            2751534.325254766
        ],
        [
            0.0,
            261.004207290709,
            261.00630119722337,
            6987903.079186884
        ],
        [
            0.0,
            10507095.508995406,
            10507096.525389612,
            10507182.292148586
        ],
        [
            0.0,
            56960.8430306199,
            56963.06927137915,
            NaN
        ],
        [
            0.0,
            103329.15771561023,
            103329.35683343094,
            NaN
        ],
        [
            0.0,
            31236.92498359806,
            31385.266556823277,
            58766.51981987676
        ],
        [
            0.0,
            1439438.7521353988,
            1439463.4200289662,
            1562227.6511291848
        ],
        [
            0.0,
            368710038.84697706,
            368710066.62387955,
            368721250.7769785
        ],
        [
            0.0,
            12235948.2886688,
            12235948.371720113,
            22482580.73062027
        ],
        [
            0.0,
            212721.60364936106,
            212721.65828894638,
            12373935.110698266
        ],
        [
            0.0,
            174479.47850688617,
            174479.52872724115,
            206130.75108854877
        ],
        [
            0.0,
            128874.44091216289,
            128874.55265777558,
            2600944.567659059
        ],
        [
            0.0,
            462618.94122572057,
            462618.96237854566,
            602966.6385067897
        ],
        [
            0.0,
            598732.1960646594,
            598733.3081198363,
            NaN
        ],
        [
            0.0,
            11845.199420856312,
            11845.971077225637,
            2510915.295425217
        ],
        [
            0.0,
            378771.121020969,
            378771.77439216524,
            NaN
        ],
        [
            0.0,
            3076220.6428518696,
            3076220.70521647,
            3176568.6261350303
        ],
        [
            0.0,
            2166617.6149346638,
            2166789.110892075,
            2681988.8226550603
        ],
        [
            0.0,
            144113.59957721224,
            144113.5995876738,
            434202.7553968525
        ],
        [
            0.0,
            184793.45117206394,
            184794.46534265974,
            345636.4606320902
        ],
        [
            0.0,
            59.3913997374475,
            517511.3856966095,
            NaN
        ],
        [
            0.0,
            696158.2037599406,
            696240.3159692566,
            704752.7500987422
        ],
        [
            0.0,
            696.9409844018519,
            827.6866773162037,
            12925004.087967308
        ],
        [
            0.0,
            12336346.992012568,
            12336347.002816394,
            20739785.08767046
        ],
        [
            0.0,
            83552.26731160283,
            83561.58099543303,
            44416034.11250743
        ],
        [
            0.0,
            1100690.5131352823,
            1100744.3599002506,
            1109612.916192873
        ],
        [
            0.0,
            212646.25370696373,
            212646.28912575357,
            NaN
        ],
        [
            0.0,
            291348.6357835148,
            291348.70812070114,
            291598.3053786913
        ],
        [
            0.0,
            75491.7225470841,
            76357.52872273326,
            NaN
        ],
        [
            0.0,
            1585851.8774795644,
            1585853.0947919562,
            6617566.018483829
        ],
        [
            0.0,
            4887991.683321196,
            4887992.100033912,
            4931912.865637808
        ],
        [
            0.0,
            379384.54191106,
            379393.3890996687,
            9857755.998499544
        ],
        [
            0.0,
            91646.67488829046,
            93389.32098837942,
            10616293.708315928
        ],
        [
            0.0,
            823.1124922401505,
            824.2373640707228,
            709343.9608829481
        ],
        [
            0.0,
            438.93715729378164,
            1358.637359233573,
            4859942.0939672515
        ],
        [
            0.0,
            44428.17360133305,
            44429.90846808255,
            17310798.145032473
        ],
        [
            0.0,
            2890067.391397966,
            2890276.81231991,
            16861692.74433367
        ],
        [
            0.0,
            236.39779160544276,
            248.23321039043367,
            5061085.361108486
        ],
        [
            0.0,
            6699201.727794282,
            6699203.109920073,
            24555741.015863266
        ],
        [
            0.0,
            349200.2462794166,
            349200.27175048925,
            12336349.598855937
        ],
        [
            0.0,
            3705231.967096756,
            3705233.6782381423,
            5743147.065746044
        ],
        [
            0.0,
            4519.874877867289,
            13763.462990562432,
            6278144.341207775
        ],
        [
            0.0,
            605068.9598601842,
            605201.5830341121,
            2543401.1562008136
        ],
        [
            0.0,
            160398.65653978602,
            NaN,
            NaN
        ],
        [
            0.0,
            20595896.443898406,
            20595896.511902437,
            20606914.65791066
        ],
        [
            0.0,
            6.2587496808264405,
            1182348.730892813,
            NaN
        ],
        [
            0.0,
            2411016.585973382,
            2412505.789236188,
            111133721.1066874
        ],
        [
            0.0,
            1571555.3755354546,
            NaN,
            NaN
        ],
        [
            0.0,
            5708765.81439315,
            5739982.162490193,
            9572808.845537417
        ],
        [
            0.0,
            60565.79615626042,
            60565.79743040813,
            322041.8663248817
        ],
        [
            0.0,
            778645.3169521149,
            779758.0787526425,
            1912675.1629853882
        ],
        [
            0.0,
            1080212.200136655,
            1080212.9985904857,
            1514250.4959015967
        ],
        [
            0.0,
            5446158.602793243,
            5446165.404649917,
            35198496.47360993
        ],
        [
            0.0,
            3913132.6230067364,
            3914398.4541019015,
            3957723.5259008333
        ],
        [
            0.0,
            384224.2828161204,
            384225.52921218425,
            1374736.5922373924
        ],
        [
            0.0,
            5124360.807670185,
            5124360.825101182,
            5124366.8959090775
        ],
        [
            0.0,
            807820.5741353631,
            807822.3598251566,
            38795991.01206268
        ],
        [
            0.0,
            978683.3238943489,
            978683.8124784287,
            6203134.367638702
        ],
        [
            0.0,
            3110237.4242927623,
            3110433.1674449877,
            4047448.9648305005
        ],
        [
            0.0,
            4898677.664666025,
            4898680.696840889,
            4920644.875447779
        ],
        [
            0.0,
            438341.20547689125,
            438344.7186483778,
            4625020.444281184
        ],
        [
            0.0,
            4218876.793748328,
            4218877.912658442,
            4415728.296981206
        ],
        [
            0.0,
            691485.3119948958,
            4507758.5768775875,
            4897234.198576055
        ],
        [
            0.0,
            1343855.5916990167,
            1343856.4237092785,
            7050177.435575459
        ],
        [
            0.0,
            5040631.781066649,
            5040632.73654351,
            5788124.082847776
        ],
        [
            0.0,
            822186.3055379695,
            822315.2700504861,
            823323.8191730463
        ],
        [
            0.0,
            330352.16814178793,
            NaN,
            NaN
        ],
        [
            0.0,
            9447465.026596386,
            9447465.030737285,
            12714926.081501978
        ],
        [
            0.0,
            18799014.439773574,
            18799069.251151737,
            18848641.958911877
        ],
        [
            0.0,
            3976471.2161530275,
            NaN,
            NaN
        ],
        [
            0.0,
            181752.06329540187,
            181792.88993937103,
            213498.41096801579
        ],
        [
            0.0,
            4243471.557857207,
            4243471.559514932,
            5645818.744759003
        ],
        [
            0.0,
            292547.75462132576,
            292559.86891888944,
            1362091.269006053
        ],
        [
            0.0,
            573003.1101244604,
            NaN,
            NaN
        ],
        [
            0.0,
            1605702.6538021541,
            1605702.6968442327,
            2177842.632046335
        ],
        [
            0.0,
            329198.977650173,
            329199.6108974293,
            5658528.655776374
        ],
        [
            0.0,
            1971.7086918763816,
            2913.1794079011306,
            NaN
        ],
        [
            0.0,
            1686738.5207885012,
            1824375.6968882296,
            2276089.8761172565
        ],
        [
            0.0,
            1850779.7941350322,
            1850780.4221928697,
            49941313.31693268
        ],
        [
            0.0,
            5150450.073763914,
            5150461.548957709,
            5358944.72513986
        ],
        [
            0.0,
            4009518.3687908016,
            4009519.184102811,
            5051367.830002157
        ],
        [
            0.0,
            38238086.894318365,
            38238099.644819014,
            38334221.39364767
        ],
        [
            0.0,
            4790075.647907037,
            4790130.498678958,
            5052344.6469794
        ],
        [
            0.0,
            25508.003276230767,
            25546.95931153884,
            3540818.7605854063
        ]
    ],
    "image_type": [
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            2.0,
            NaN,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            2.0,
            NaN,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            2.0,
            1.0,
            NaN,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            2.0,
            NaN,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            2.0,
            NaN,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            1.0,
            1.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            2.0,
            NaN,
            NaN
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            1.0,
            1.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            2.0,
            NaN,
            NaN
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            2.0,
            NaN,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            2.0,
            NaN,
            NaN
        ],
        [
            2.0,
            1.0,
            NaN,
            NaN
        ],
        [
            2.0,
            1.0,
            NaN,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            1.0,
            NaN,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            2.0,
            NaN,
            NaN
        ],
        [
            1.0,
            2.0,
            NaN,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            2.0,
            NaN,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            1.0,
            NaN,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            2.0,
            NaN,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            1.0,
            NaN,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            2.0,
            NaN,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            2.0,
            NaN,
            NaN
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            2.0,
            NaN,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            1.0,
            1.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            1.0,
            NaN,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            1.0,
            1.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            2.0,
            1.0,
            1.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            2.0,
            NaN,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            2.0,
            NaN,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            2.0,
            1.0,
            NaN,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            1.0,
            1.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            1.0,
            1.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            2.0,
            NaN,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            1.0,
            1.0,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            2.0,
            NaN,
            NaN
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            2.0,
            1.0,
            NaN,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            2.0,
            NaN,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            2.0,
            NaN,
            NaN
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            NaN
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            2.0,
            2.0,
            1.0,
            1.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ],
        [
            1.0,
            1.0,
            2.0,
            2.0
        ]
    ],
    "n_images": [
        4,
        4,
        2,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        2,
        4,
        4,
        4,
        4,
        3,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        2,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        3,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        3,
        4,
        4,
        4,
        4,
        4,
        2,
        4,
        4,
        4,
        4,
        4,
        4,
        3,
        4,
        4,
        4,
        4,
        3,
        4,
        4,
        4,
        4,
        4,
        4,
        2,
        4,
        3,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        3,
        4,
        2,
        4,
        4,
        4,
        4,
        3,
        4,
        3,
        4,
        4,
        4,
        3,
        3,
        4,
        4,
        4,
        2,
        4,
        4,
        4,
        3,
        4,
        4,
        3,
        4,
        4,
        4,
        4,
        4,
        4,
        2,
        4,
        4,
        4,
        2,
        2,
        2,
        4,
        4,
        2,
        4,
        2,
        2,
        3,
        4,
        3,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        3,
        4,
        4,
        2,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        2,
        4,
        4,
        3,
        4,
        4,
        4,
        4,
        4,
        4,
        2,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        3,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        3,
        4,
        4,
        2,
        4,
        4,
        4,
        3,
        2,
        4,
        2,
        4,
        4,
        3,
        3,
        4,
        3,
        4,
        3,
        4,
        4,
        4,
        3,
        4,
        4,
        4,
        4,
        3,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        3,
        4,
        4,
        4,
        4,
        2,
        4,
        4,
        3,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        3,
        4,
        3,
        4,
        4,
        4,
        4,
        4,
        3,
        4,
        4,
        4,
        4,
        2,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        3,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        3,
        4,
        4,
        4,
        4,
        3,
        4,
        4,
        4,
        4,
        3,
        3,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        3,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        3,
        4,
        4,
        3,
        4,
        4,
        4,
        4,
        3,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        3,
        4,
        4,
        4,
        4,
        4,
        3,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        3,
        4,
        4,
        4,
        3,
        4,
        3,
        4,
        4,
        4,
        2,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        3,
        4,
        4,
        4,
        2,
        3,
        2,
        4,
        4,
        3,
        4,
        4,
        4,
        3,
        3,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        3,
        4,
        3,
        4,
        4,
        4,
        4,
        3,
        4,
        4,
        4,
        4,
        4,
        3,
        4,
        3,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        2,
        4,
        3,
        4,
        2,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        4,
        2,
        4,
        4,
        2,
        4,
        4,
        4,
        2,
        4,
        4,
        3,
        4,
        4,
        4,
        4,
        4,
        4,
        4
    ],
    "effective_luminosity_distance": [
        [
            922.3937324534172,
            540.1723050728845,
            502.08057270444806,
            1706.5088352434257
        ],
        [
            2666.9530907652547,
            90.84323308204861,
            90.82146678320368,
            3718.2900877711786
        ],
        [
            551.5355582606335,
            15571.443352305436,
            NaN,
            NaN
        ],
        [
            1319.8062783299351,
            735.1758378957597,
            646.6897417353132,
            6411.509298055017
        ],
        [
            3179.5702002209896,
            215.9767535417744,
            222.78007637899148,
            736.1464455174006
        ],
        [
            4167.270706833392,
            448.2978717009853,
            446.67068267513133,
            12687.48688888643
        ],
        [
            3488.7193719075194,
            248.4089554749685,
            250.80513871072327,
            1733.7678138427113
        ],
        [
            1129.4898314319344,
            269.18905901135014,
            263.4961028780758,
            3328.073163617772
        ],
        [
            4899.798690769187,
            309.6537141295713,
            309.3989625763438,
            8435.932725252142
        ],
        [
            6939.242964246175,
            538.4016617843441,
            543.1172647597888,
            3635.001492338481
        ],
        [
            595.221865777771,
            253.43641801497887,
            NaN,
            NaN
        ],
        [
            15071.119524798092,
            630.2103797776726,
            631.6959693730162,
            8998.347046451863
        ],
        [
            2344.5695248619872,
            260.03586466638455,
            260.11848565988004,
            3206.2926160587917
        ],
        [
            5923.437042846362,
            694.1347693126165,
            692.7226721147981,
            7940.732597171416
        ],
        [
            657.994479081498,
            436.09500706440065,
            364.19487097561245,
            7802.533713145743
        ],
        [
            680.9482640452414,
            528.4768392494154,
            418.8374585187592,
            NaN
        ],
        [
            4669.740943167799,
            530.5889848215288,
            533.9840372501401,
            3865.5556868167237
        ],
        [
            5186.607838026897,
            349.0992099841252,
            349.4814275477764,
            6914.035414309523
        ],
        [
            2806.1009257772184,
            446.52237229867217,
            451.94958746425783,
            2242.3408644926017
        ],
        [
            1230.8054309869397,
            301.08705857603144,
            370.973145611808,
            473.64948455821167
        ],
        [
            8886.878214499382,
            957.0866074997301,
            953.0085950157448,
            37604.623157436545
        ],
        [
            2607.040516665982,
            395.9198893650092,
            393.99712420476993,
            4853.56489334537
        ],
        [
            8317.260482651156,
            365.68174151718915,
            365.6727245363956,
            16715.818045413347
        ],
        [
            4853.566156714499,
            1347.21381140947,
            1305.1591792297113,
            15148.096763987112
        ],
        [
            3741.2441627822423,
            307.19261697406586,
            310.28567422150337,
            1693.1210704087914
        ],
        [
            365.67652414454403,
            361.35848827552735,
            NaN,
            NaN
        ],
        [
            2243.0710395357864,
            210.439674610177,
            209.72335000374628,
            5651.490484985178
        ],
        [
            1738.5962006735017,
            168.96781341670976,
            168.4574890715914,
            1512.9932716919425
        ],
        [
            17376.399511349264,
            323.0720335377611,
            323.08870878882647,
            25074.486864344388
        ],
        [
            613.8065166122934,
            111.4402423575708,
            110.00536856348944,
            1471.5537961671296
        ],
        [
            9402.21317514498,
            814.1539376288385,
            812.9937517860118,
            23885.92672559722
        ],
        [
            1678.3131474588592,
            919.1979728361324,
            807.3237436538342,
            15393.343145133831
        ],
        [
            346.33819978235795,
            162.67307348261642,
            156.61167813392632,
            309.4899696600696
        ],
        [
            4950.98891003304,
            393.34902188015656,
            393.0687944011642,
            NaN
        ],
        [
            807.102401460843,
            440.0298365087965,
            397.2968599781769,
            1824.7825098495248
        ],
        [
            4469.558762598753,
            713.9683125000732,
            734.1649506369075,
            2657.4898064387894
        ],
        [
            1967.0279987751478,
            661.3273999415863,
            631.1861781872894,
            6557.2284967562
        ],
        [
            903.8864169487296,
            322.8267383207559,
            331.03223049078946,
            897.0742441325209
        ],
        [
            1490.654923687646,
            383.1488190872877,
            377.49949425419857,
            2831.600199027032
        ],
        [
            441.90130189325725,
            405.06396709835315,
            396.77784256040854,
            516.0414046658686
        ],
        [
            744.3627743308109,
            458.5580367613624,
            399.85971856155356,
            2033.7652226545672
        ],
        [
            555.4282489011545,
            228.08504908726243,
            219.40699406385806,
            831.0602079477859
        ],
        [
            3272.5402364203655,
            274.7130610477723,
            274.57703815131674,
            5654.109089577302
        ],
        [
            11615.562795539165,
            663.1843733091433,
            663.2747414456209,
            15751.747642473454
        ],
        [
            1065.8508615364249,
            86.70471176663273,
            89.38504540231678,
            346.47758990713737
        ],
        [
            1249.6734225681275,
            329.384502382818,
            323.93763952419175,
            3173.8729714663177
        ],
        [
            5817.384989842051,
            308.9967107364144,
            308.78525216789006,
            NaN
        ],
        [
            7077.7996204013225,
            337.0813760140406,
            337.63588115402075,
            5415.293018724795
        ],
        [
            6601.536128767254,
            404.73901022609726,
            406.1630369919323,
            4558.1951063878405
        ],
        [
            6240.294812768423,
            418.9473637779312,
            419.01247339245236,
            6096.443940670918
        ],
        [
            8388.568223951675,
            502.1996290633925,
            502.16609603139744,
            11246.895915256093
        ],
        [
            7918.262527650763,
            419.9782361224804,
            425.1949390678521,
            2683.505087848037
        ],
        [
            1087.909153265789,
            15603.438753992263,
            NaN,
            NaN
        ],
        [
            1638.3245248110638,
            315.436976075869,
            315.1859399518391,
            2091.7102200010036
        ],
        [
            1221.021927665726,
            518.9484696455826,
            492.3575210023098,
            2386.191555326944
        ],
        [
            1538.2619830416077,
            523.2298808785282,
            499.8644244784177,
            4112.116447800567
        ],
        [
            1674.73250435702,
            331.02238080730734,
            336.0637963841044,
            1400.6404139984315
        ],
        [
            2886.561755360291,
            415.89868218220687,
            413.93841141742143,
            5528.752382047356
        ],
        [
            1062.6105345790725,
            100.38034777383263,
            100.25091985966026,
            1400.3519833414466
        ],
        [
            2782.843665448028,
            614.5027297785022,
            601.88280012506,
            NaN
        ],
        [
            11542.05056632082,
            579.5713120027553,
            579.117363584314,
            30628.446000626747
        ],
        [
            578.2489927363011,
            485.3927946507026,
            452.05737345359984,
            645.143343518339
        ],
        [
            10815.425769719528,
            837.2013971074717,
            838.1181266181543,
            10010.44620338212
        ],
        [
            3703.735364460192,
            370.1080108826447,
            369.6707469044532,
            4414.729408010233
        ],
        [
            15114.245819578984,
            540.2248680527048,
            540.1549901896832,
            NaN
        ],
        [
            10256.506855478878,
            369.7248205680387,
            391.14406029012935,
            1132.1183494690488
        ],
        [
            322.0551018049945,
            208.40360092616362,
            177.76613193104018,
            766.5698625986662
        ],
        [
            455.0303506943245,
            433.99083809298156,
            317.47516821160104,
            1685.374873707387
        ],
        [
            9412.163820188762,
            853.9785614467369,
            852.7895036875848,
            15080.612033436113
        ],
        [
            2390.9744987899526,
            753.7627944715156,
            723.9916670837482,
            7200.733245450801
        ],
        [
            2536.9558684988037,
            170.9294431099433,
            171.87085676957892,
            1476.0621501379665
        ],
        [
            1200.4452512550765,
            457.87631022334426,
            NaN,
            NaN
        ],
        [
            5171.019795367487,
            518.991538715668,
            521.0065513670065,
            6445.956006307023
        ],
        [
            416.01569768608283,
            432.8786212908881,
            1394.5713474765496,
            NaN
        ],
        [
            8686.24149445457,
            534.0000781533041,
            534.4896297725954,
            10875.330095939522
        ],
        [
            8941.388718774817,
            463.0079834415695,
            463.8287601573538,
            6497.308621742699
        ],
        [
            1084.3441386510926,
            335.0173207892054,
            414.96338381000686,
            534.3241668855949
        ],
        [
            6676.80165835945,
            511.9036800162557,
            525.7901391581403,
            2155.590076990765
        ],
        [
            4917.781296321765,
            196.54193739858647,
            196.72261297440403,
            3971.7082005848793
        ],
        [
            2648.560464382926,
            410.2100301368613,
            420.0941675935256,
            1460.218248013488
        ],
        [
            556.1390074395214,
            295.36018030877705,
            268.11533814916817,
            1043.3563291826442
        ],
        [
            633.9337265933161,
            419.457671307627,
            353.34399649227043,
            2151.3074049283887
        ],
        [
            4413.628491596122,
            583.4910039063814,
            590.1023108881509,
            3121.616499365243
        ],
        [
            1436.4354846643018,
            344.6310288497548,
            339.4451275042534,
            2536.3447375251912
        ],
        [
            5709.376075831689,
            309.28188047794504,
            309.43060785649004,
            5620.444218001819
        ],
        [
            1182.5092748048492,
            513.1430669190511,
            476.0777553229414,
            NaN
        ],
        [
            1351.2369694844842,
            245.20170353142166,
            242.57405235758438,
            995.804505208702
        ],
        [
            6738.02268764969,
            302.2859835065045,
            NaN,
            NaN
        ],
        [
            2763.149129227544,
            114.5309820448401,
            114.48178932875871,
            2865.941170501016
        ],
        [
            10520.85326003073,
            612.0235046544904,
            612.3053829465766,
            15637.877967857825
        ],
        [
            7569.158682181705,
            335.594372933982,
            336.6714533708629,
            4205.7838161433765
        ],
        [
            842.3187112539335,
            119.84516725901325,
            158.67040072915862,
            179.0626286922359
        ],
        [
            1861.0879478310205,
            484.8457288302538,
            476.8020918388433,
            NaN
        ],
        [
            4131.373780714456,
            565.5326075378608,
            574.4180359243232,
            2756.255987795139
        ],
        [
            284.90959594009803,
            306.516341492475,
            380.7415158982,
            NaN
        ],
        [
            1553.9292838695355,
            283.95223768140863,
            285.99480801319174,
            1500.2581526265592
        ],
        [
            1500.6653672803186,
            270.9256072483128,
            272.0404224198473,
            1494.9728174937604
        ],
        [
            19150.333703497952,
            611.6007144772282,
            611.7668464011575,
            23250.484345005734
        ],
        [
            8453.436299735336,
            513.6421480823753,
            513.2274655704289,
            NaN
        ],
        [
            459.31631721765666,
            330.11003063683467,
            270.6063095349144,
            NaN
        ],
        [
            3889.9696726432458,
            518.8925120462101,
            515.8862429215436,
            2476.0345406241368
        ],
        [
            3409.0046461135667,
            686.9605948107555,
            884.3986489738393,
            1057.8110441247288
        ],
        [
            1449.31075098426,
            234.32781729062165,
            298.3800291340829,
            363.9296897649769
        ],
        [
            2845.7701550070456,
            510.0211237851136,
            NaN,
            NaN
        ],
        [
            3258.362127262595,
            551.5734952670983,
            551.2383265462107,
            2758.8503372446994
        ],
        [
            4801.914741459778,
            613.6108805251484,
            612.9398260160893,
            6497.667360365138
        ],
        [
            1254.724072871318,
            392.3985263355083,
            382.1294956442581,
            2026.5077928333067
        ],
        [
            9292.904802438938,
            281.7078264508774,
            281.7997764409245,
            NaN
        ],
        [
            11169.75937063529,
            962.5622492625131,
            983.9456529916134,
            4492.768116535451
        ],
        [
            1038.374357990089,
            601.2537733202624,
            524.6218694012985,
            5769.443438160386
        ],
        [
            3889.7740663798336,
            353.793902206546,
            354.41015071457554,
            NaN
        ],
        [
            7139.534516490179,
            409.4199851514214,
            417.2404661533014,
            2142.828443655766
        ],
        [
            1400.924000338508,
            704.4527794684905,
            631.3594912701715,
            9006.768080195878
        ],
        [
            13422.764351161935,
            728.2404676316127,
            733.3510885166905,
            5975.557715261058
        ],
        [
            1998.3186245015213,
            354.9944912300099,
            351.15734205171333,
            4810.807999561971
        ],
        [
            2935.174141635659,
            536.6657618050591,
            543.024778510812,
            2888.4304649467113
        ],
        [
            717.9619418064239,
            83.51061406740921,
            84.23033389915075,
            411.54166953696154
        ],
        [
            997.673482916606,
            281.5838168272241,
            NaN,
            NaN
        ],
        [
            1563.5599709819846,
            200.59082634538984,
            200.9120047272829,
            1674.473672391084
        ],
        [
            3301.0121394819125,
            402.54797550180064,
            417.2112619623391,
            1471.3274385348172
        ],
        [
            1428.9494142519902,
            659.39105749473,
            767.8595354536941,
            911.9488797354092
        ],
        [
            7608.492989496083,
            709.1212455194153,
            NaN,
            NaN
        ],
        [
            351.8147291029441,
            699.5876991550518,
            NaN,
            NaN
        ],
        [
            665.9982104477317,
            173.36225981367204,
            NaN,
            NaN
        ],
        [
            10907.538533504307,
            569.0851114666636,
            572.7338606957856,
            4932.878768316078
        ],
        [
            9134.420866940069,
            519.433325520612,
            519.8261186115344,
            11711.535221384509
        ],
        [
            312.24837502620875,
            3755.8481476026486,
            NaN,
            NaN
        ],
        [
            3718.8750096954723,
            192.20314466743667,
            192.31741928113743,
            4124.53840202666
        ],
        [
            1923.787119890155,
            376.13794748393684,
            NaN,
            NaN
        ],
        [
            545.3097538154783,
            6456.927019005018,
            NaN,
            NaN
        ],
        [
            1490.3162264043206,
            421.5080012885222,
            405.95715742420487,
            NaN
        ],
        [
            1661.346569774617,
            454.0451391970171,
            460.48206175361537,
            1425.9235820330978
        ],
        [
            908.6757374061315,
            595.0855171792449,
            520.7126053561766,
            NaN
        ],
        [
            1385.2780923688238,
            189.90691782753586,
            191.14845827511203,
            1084.2320185365586
        ],
        [
            527.8289934921971,
            432.8910907745115,
            339.90665291746495,
            1063.982203784361
        ],
        [
            1050.03278703661,
            274.5392226033877,
            266.8234101965939,
            3022.261947327458
        ],
        [
            433.3373218939931,
            316.4168718959746,
            260.81734444768534,
            1591.2449437161429
        ],
        [
            1470.6857410031714,
            281.876714550775,
            277.9093414329388,
            1588.5157421855488
        ],
        [
            1722.2387530627582,
            684.1163193540132,
            677.3417764289893,
            1965.6941444735805
        ],
        [
            585.6177932467743,
            494.33361129381876,
            381.4104618124329,
            2654.3562711195823
        ],
        [
            13629.480077774919,
            375.5894184570471,
            376.3023321605747,
            6140.373161877772
        ],
        [
            16972.40098805757,
            521.0518723863407,
            521.1443242950393,
            21771.717724373535
        ],
        [
            8551.86360921011,
            371.3734966514262,
            371.6910442234121,
            7335.220671053407
        ],
        [
            4550.087508320293,
            254.1236072201312,
            253.97872981232874,
            7385.543480251672
        ],
        [
            1135.1046896633236,
            761.9394416814336,
            649.7493255784789,
            2922.85880123635
        ],
        [
            3330.1453291745856,
            445.9582671693147,
            443.17836029147605,
            3501.135671524239
        ],
        [
            1260.7801236343446,
            300.5171389881071,
            339.79996421613214,
            592.482342651989
        ],
        [
            3650.640777992641,
            590.8803782544046,
            584.26146467246,
            16542.628511111965
        ],
        [
            1814.8544819162116,
            456.02765976630315,
            455.0427652249302,
            1817.8460541262168
        ],
        [
            4875.783505584321,
            324.5708867466448,
            329.8036561991323,
            1511.276068324815
        ],
        [
            1536.0646402561965,
            230.89791404856766,
            230.54452196235064,
            1536.2460624711218
        ],
        [
            8620.000441586786,
            351.8039203275514,
            352.70792115766716,
            4451.3496938101725
        ],
        [
            2039.8586411024767,
            397.6175785499129,
            391.72403257420666,
            5232.156940413518
        ],
        [
            387.95798379012706,
            120.99502852921248,
            118.14540893603467,
            530.9401225275919
        ],
        [
            2553.344665759646,
            258.44012018980163,
            258.834530076563,
            2850.840256664764
        ],
        [
            1078.427730525766,
            397.97411071451444,
            395.91045030982457,
            1129.6388859586111
        ],
        [
            4382.704295259055,
            535.5293790239971,
            532.6980812943406,
            10190.822257982865
        ],
        [
            2924.540407538602,
            513.5553459407112,
            519.0791710417686,
            2437.5024180284413
        ],
        [
            2217.837609122374,
            547.8582319557437,
            560.0691363061304,
            1884.1910666376577
        ],
        [
            5240.0443680950575,
            386.21204496180076,
            386.13969076661806,
            6812.033464146643
        ],
        [
            8012.254872944794,
            709.9602492253629,
            710.141192211941,
            11248.967108941066
        ],
        [
            3616.9436945836856,
            70.92117564716588,
            71.01094636059412,
            1387.6859783478633
        ],
        [
            1719.519012168584,
            686.0975275002768,
            766.3612808537036,
            1167.7669707159114
        ],
        [
            1113.2549672495443,
            219.24872220803672,
            264.68583887707933,
            382.06598729256774
        ],
        [
            1198.5896298464004,
            516.4823717645255,
            469.10128913324047,
            1019.742186028478
        ],
        [
            2331.770210397541,
            221.2907451349362,
            221.56180534822505,
            2366.0331014200156
        ],
        [
            672.5279521504035,
            135.78087726840582,
            134.68123234695707,
            NaN
        ],
        [
            238.3556598300829,
            171.26949450468393,
            142.94065178680583,
            190.9136935540154
        ],
        [
            11200.783103741564,
            344.49143872456926,
            344.4917200130485,
            14000.02904411472
        ],
        [
            731.6718923510165,
            6650.178512407494,
            NaN,
            NaN
        ],
        [
            3614.019177200961,
            478.89337888785377,
            481.9945467092801,
            3261.757367405342
        ],
        [
            1680.3157235801305,
            387.07446753187025,
            387.5018243627085,
            1487.55650036494
        ],
        [
            1837.6766195572798,
            347.59494007492145,
            345.35644025262076,
            2752.7299234211036
        ],
        [
            2781.3701857445826,
            391.50609093235016,
            388.728639160286,
            5141.641920974501
        ],
        [
            213.36314824964282,
            193.09531889553438,
            165.04578602640228,
            289.0130412984262
        ],
        [
            7311.001092353973,
            172.6106991353188,
            172.6014180198143,
            11805.482202527122
        ],
        [
            269.71064298596303,
            169.94750922440105,
            179.2602008539503,
            267.8869459088165
        ],
        [
            2525.176951162336,
            369.19735070491276,
            397.67577318152615,
            949.7352785210783
        ],
        [
            7224.989374606179,
            448.9083687741361,
            449.39024124681754,
            6987.280116449946
        ],
        [
            1705.8673677011984,
            363.93292006777074,
            NaN,
            NaN
        ],
        [
            7842.330486707709,
            494.3327002238802,
            520.912970855435,
            1557.2812913653386
        ],
        [
            1415.31026699941,
            373.0062446100164,
            385.0955125473931,
            1083.1918803829285
        ],
        [
            6522.4960473332685,
            541.8399529329412,
            541.5023610389559,
            NaN
        ],
        [
            8267.08096785268,
            274.7886155327857,
            275.03555872593586,
            6260.299568078622
        ],
        [
            858.1485370772016,
            369.8164275571822,
            340.5275844488886,
            5615.407750871717
        ],
        [
            1973.4125940094198,
            206.16708637924904,
            207.46614024033627,
            2011.2532178337121
        ],
        [
            4159.424873135751,
            238.86907771145553,
            239.0494981369566,
            5440.257111894773
        ],
        [
            9164.963751961004,
            668.1146489518982,
            675.3715269731641,
            4377.277271742115
        ],
        [
            2687.134548479497,
            504.92281910753815,
            515.0928081204178,
            2162.6284221537494
        ],
        [
            681.8018514727489,
            3140.351828324468,
            NaN,
            NaN
        ],
        [
            2344.8873784680345,
            352.20977369598216,
            350.194912993707,
            4292.893485587097
        ],
        [
            1688.2581947826113,
            318.79636172418986,
            313.76173285776673,
            2469.877566536246
        ],
        [
            4740.659212748872,
            732.6955505643684,
            730.3239319782866,
            6773.025615705992
        ],
        [
            4962.929229252965,
            569.532322823887,
            586.5089093270811,
            2264.800509016816
        ],
        [
            225.6909870498829,
            226.11143063981356,
            199.9440620752765,
            240.87464332721814
        ],
        [
            3888.3756522605368,
            343.12335348160514,
            343.7273643365274,
            4008.518106092387
        ],
        [
            646.832915677542,
            528.1339144750987,
            413.7341428243947,
            3031.711073695347
        ],
        [
            635.9181239357481,
            278.3154471715214,
            265.21831186429694,
            942.8215976587068
        ],
        [
            2044.431402843138,
            277.3198698055836,
            278.7692455511551,
            1669.4306666713449
        ],
        [
            4092.8268559652156,
            233.78151384798608,
            233.63858480996052,
            14737.839277855004
        ],
        [
            3356.210440693758,
            704.6416830497748,
            703.7427053804234,
            NaN
        ],
        [
            2719.8379832121086,
            274.8692746935674,
            276.33784380555744,
            1572.538568156734
        ],
        [
            4579.894884943281,
            236.150090744965,
            236.4811712689014,
            3656.3260998413907
        ],
        [
            6053.792700251122,
            467.71222045900697,
            471.226072084885,
            3793.5478345047795
        ],
        [
            5297.6698224661295,
            296.1557891509793,
            299.53119087266026,
            1879.3867512858492
        ],
        [
            15643.404387123697,
            603.4255840722466,
            615.7353764426773,
            3024.0049350448894
        ],
        [
            1283.1660013629394,
            186.20532671287552,
            184.37157175262274,
            4374.619451773211
        ],
        [
            9432.317245578508,
            407.2361519817966,
            407.32105890701337,
            12932.619996379966
        ],
        [
            7034.191363720288,
            296.58104798591444,
            296.5436590661182,
            11061.087905865608
        ],
        [
            3184.5736549041035,
            405.71027895094693,
            405.1443711145964,
            3730.903576329221
        ],
        [
            6882.428851679024,
            621.7281392344397,
            622.5448059706993,
            6593.459261001126
        ],
        [
            5699.037055234392,
            521.5595558078559,
            523.0415730294221,
            6272.292303411777
        ],
        [
            2013.2676334596306,
            322.88017302016004,
            320.1579490668168,
            3864.6180154233857
        ],
        [
            1962.9593935248477,
            349.15556680328456,
            352.0411968310309,
            1707.2377460565044
        ],
        [
            495.2727987443275,
            284.49886113547154,
            299.07972266909997,
            437.03982065991516
        ],
        [
            3329.2812870538096,
            377.8593681511443,
            378.58288016615285,
            3116.951298196988
        ],
        [
            2758.301196277485,
            280.72188130892704,
            280.807998968587,
            3079.515012277202
        ],
        [
            6874.163976661173,
            537.1087842784556,
            537.3784928488985,
            6997.941685233398
        ],
        [
            1976.3999470329736,
            678.2027923356237,
            654.4438180787671,
            NaN
        ],
        [
            533.044097029784,
            222.56621059659184,
            208.11356959458863,
            883.5807477599808
        ],
        [
            12752.365505432259,
            506.76236284208966,
            507.0562244454146,
            15835.42325382856
        ],
        [
            128.4647327116274,
            816.7944406821779,
            NaN,
            NaN
        ],
        [
            4913.678282588796,
            229.12600602109643,
            229.0658026630149,
            9144.58268953428
        ],
        [
            2341.569991104197,
            477.7638698600343,
            469.02146838055694,
            13191.476227712263
        ],
        [
            5303.297076133772,
            213.3506073717762,
            213.2665867143356,
            12792.910176883624
        ],
        [
            563.7097032410294,
            300.5119185753742,
            275.92329186618184,
            NaN
        ],
        [
            7525.305528072967,
            408.64860948835866,
            NaN,
            NaN
        ],
        [
            5702.061508192692,
            234.21623823246316,
            234.49912992999143,
            3939.605499735476
        ],
        [
            7489.817648006129,
            496.4720380876081,
            NaN,
            NaN
        ],
        [
            214.49269749058442,
            167.73572323514713,
            136.9092675873504,
            467.37648854690076
        ],
        [
            1829.7081128128602,
            248.23336109971208,
            309.73303023955134,
            403.7516675526658
        ],
        [
            336.54220838412624,
            309.74429465902716,
            228.16188563383696,
            NaN
        ],
        [
            7111.9021313500625,
            511.77396258207784,
            511.66015373932083,
            NaN
        ],
        [
            719.8292114602305,
            563.3823653825758,
            445.1891854835321,
            3843.332759834421
        ],
        [
            362.64241409463244,
            233.66831474880883,
            196.60208570018028,
            NaN
        ],
        [
            2888.921511681625,
            426.630790619685,
            422.93516171187343,
            15786.517227002545
        ],
        [
            1370.9936998780943,
            370.81524361742044,
            363.68318556090514,
            NaN
        ],
        [
            6888.72405716251,
            439.9238707579697,
            442.1145197973024,
            3839.544421676138
        ],
        [
            2464.7562410044106,
            516.8776332609353,
            524.2642558945162,
            2065.811079482495
        ],
        [
            13136.128201503536,
            848.216521227842,
            852.9725212968073,
            7393.960252311771
        ],
        [
            1005.4051415387531,
            272.1119676729549,
            264.1221326190282,
            NaN
        ],
        [
            2880.9234697245815,
            460.80089220351056,
            463.746256140982,
            2608.3409471011873
        ],
        [
            4313.589402215628,
            413.14510035091024,
            415.1274223332882,
            3182.333296966234
        ],
        [
            3781.474884903822,
            362.1057452254378,
            431.826038917272,
            659.1349684815435
        ],
        [
            5004.140264073595,
            639.2126686844235,
            641.9561082195808,
            4238.4863574700075
        ],
        [
            11917.664936672856,
            867.2531873232797,
            866.1510743421862,
            NaN
        ],
        [
            2198.052832708501,
            157.1158666905911,
            156.95905154801548,
            3342.035321048417
        ],
        [
            2659.2921257963835,
            382.6106901702078,
            380.6604367719786,
            2487.2587723302004
        ],
        [
            1646.7564903265563,
            563.4247698998356,
            544.4370636418116,
            2897.9696095614613
        ],
        [
            6357.50794967842,
            218.80675811647936,
            219.16231041709224,
            3775.5726970601468
        ],
        [
            9125.492619121327,
            372.8866503750412,
            373.03067215143597,
            11697.544086836835
        ],
        [
            6595.327016124069,
            268.09059376834324,
            268.41349671300026,
            4496.032475622539
        ],
        [
            3028.708687620638,
            348.38914031507863,
            347.6292694285721,
            4651.764777692119
        ],
        [
            1152.966008001403,
            199.51578715220626,
            204.7010663762189,
            803.3472095865668
        ],
        [
            650.6010512624442,
            259.4521972088621,
            330.85112938686757,
            362.497496743938
        ],
        [
            2922.564077587679,
            502.7266033088227,
            496.7631271089331,
            NaN
        ],
        [
            10023.142267859672,
            401.55785874743077,
            401.6486082255731,
            11636.065439035396
        ],
        [
            8509.033706017164,
            596.0809150404597,
            597.4591273568199,
            8432.980115869526
        ],
        [
            6427.919698239053,
            590.5702862297675,
            591.3433447171161,
            7075.236286319124
        ],
        [
            5712.0840223993355,
            720.6606491348505,
            718.9916882793436,
            9422.588341739212
        ],
        [
            536.7154117151791,
            3610.282242825885,
            NaN,
            NaN
        ],
        [
            2136.047232411051,
            321.75030577986007,
            325.493349446239,
            1941.1805671086877
        ],
        [
            12735.210913534589,
            355.0974012144275,
            355.107758818679,
            27797.154061118094
        ],
        [
            3311.197542827985,
            374.45867291519687,
            373.8306074923888,
            NaN
        ],
        [
            3668.1058573549158,
            349.0577340574634,
            348.57228637547706,
            5247.057632986711
        ],
        [
            1734.4918540298154,
            224.62450768859014,
            225.13975705108874,
            1803.1096165848367
        ],
        [
            4000.3565865465084,
            241.76832775326395,
            241.99210769454288,
            3469.2990790003414
        ],
        [
            8115.153495117944,
            840.056759906005,
            837.8986869746569,
            14355.735751422457
        ],
        [
            181.45414461365715,
            161.28240968143723,
            154.17069618273337,
            208.25945419178407
        ],
        [
            4226.447188945205,
            329.84558678719844,
            330.29230798204037,
            4385.970189215153
        ],
        [
            3640.9344925275177,
            281.98344866567385,
            284.43832266428757,
            1845.4181465655845
        ],
        [
            159.40352525798795,
            159.42674571489962,
            2490.001796938689,
            NaN
        ],
        [
            10154.91465199977,
            898.0659732642615,
            913.241783656085,
            4845.536206958648
        ],
        [
            4184.951260227779,
            232.31753827963212,
            232.13297644062018,
            NaN
        ],
        [
            7281.3174874382985,
            473.354192481695,
            477.98438068035404,
            3388.6583662476187
        ],
        [
            2994.569656223964,
            486.99753489215317,
            500.8318806638727,
            1534.0655082009284
        ],
        [
            1823.3751701434044,
            614.6047469009119,
            583.916881871978,
            9563.958727864747
        ],
        [
            4685.625189694461,
            318.0853562215633,
            318.90404565940406,
            3721.927426709424
        ],
        [
            2258.3026035576877,
            551.375060134953,
            538.7815540966424,
            7083.391895592519
        ],
        [
            573.534496809668,
            563.7731876352669,
            491.90626675706744,
            NaN
        ],
        [
            12826.897368641712,
            418.8415056105103,
            418.9913718241012,
            16474.74958330788
        ],
        [
            1159.1385991975183,
            147.10234273301336,
            150.52530989382785,
            545.8293488721191
        ],
        [
            7034.738573792222,
            1059.8804860621638,
            1096.4086976485717,
            3673.000153855218
        ],
        [
            637.1523953153875,
            218.45624741847487,
            215.87305227931543,
            821.2410159687589
        ],
        [
            461.14547672730146,
            2515.873982185647,
            NaN,
            NaN
        ],
        [
            5049.200358553898,
            267.38616083010044,
            308.82006140476346,
            533.3871486071175
        ],
        [
            1384.1536788270664,
            239.08108933383335,
            236.93677013029742,
            2703.8935079452795
        ],
        [
            8247.659236884005,
            259.8396187122485,
            259.9509609179204,
            11809.803030142093
        ],
        [
            12489.106659817406,
            165.17128422700387,
            165.74318556316038,
            1997.0733989875398
        ],
        [
            835.8770570788934,
            509.5255285147804,
            442.7169052403054,
            3390.7770467517535
        ],
        [
            1907.9002944665497,
            303.26440594362106,
            301.4290675056351,
            3690.8359184120145
        ],
        [
            1239.8193132649533,
            339.33304249987793,
            347.51037560679225,
            965.9917495334848
        ],
        [
            8712.347411080873,
            440.5930195174676,
            440.3173211992312,
            26041.70770495633
        ],
        [
            4416.770475111176,
            500.6676038444037,
            504.81494204821183,
            3336.2824001843032
        ],
        [
            4889.415264759771,
            244.66771067822947,
            244.94346820940441,
            6695.831417997696
        ],
        [
            1699.5217239763786,
            373.0576106824458,
            375.51562896660624,
            1675.4496889411678
        ],
        [
            4373.883038915168,
            455.60396899505446,
            456.490231935584,
            4907.115543715712
        ],
        [
            1252.308930912578,
            536.1976499512176,
            499.70648443675435,
            3481.4608172195817
        ],
        [
            7104.182891630407,
            782.5183870092912,
            811.197465457964,
            2842.6194969283483
        ],
        [
            279.9383994120944,
            244.88355816389185,
            190.44293038705158,
            890.7346412767565
        ],
        [
            549.5489433224001,
            206.03194144251137,
            220.6176941200351,
            359.911135490993
        ],
        [
            7260.230414837536,
            719.2332609388958,
            717.6076421397594,
            13905.555644666334
        ],
        [
            457.0493901877567,
            188.35473340488488,
            230.26353034707688,
            262.29242806385463
        ],
        [
            3458.557058882004,
            490.3716554939874,
            488.15555024484865,
            5170.572812152138
        ],
        [
            1841.4298546655496,
            119.26940316488202,
            120.79540752621628,
            672.1266062581649
        ],
        [
            3014.315538558711,
            352.34992113123803,
            351.6744276223556,
            NaN
        ],
        [
            6566.987847165534,
            590.5404815733176,
            590.2505413674597,
            13953.97748178109
        ],
        [
            8215.65754067261,
            464.25376635155266,
            464.53656198366144,
            13046.309368762406
        ],
        [
            7033.1227256156735,
            452.7493854728926,
            453.857629504368,
            7584.420708442949
        ],
        [
            2741.8610012649715,
            935.4211992632958,
            886.2475899706267,
            27809.73247796266
        ],
        [
            1037.8252043898874,
            163.33342057376979,
            164.75967027689234,
            869.305312869392
        ],
        [
            4323.505881317077,
            666.056955965146,
            666.0294721007953,
            4688.9676730756155
        ],
        [
            1246.9165481938644,
            248.54372277669557,
            256.044963155013,
            766.0406233527327
        ],
        [
            1400.6652549187118,
            492.5258392695249,
            465.7395267086555,
            NaN
        ],
        [
            12679.322750185562,
            957.621108277363,
            982.0198484987839,
            4183.47817472977
        ],
        [
            904.8378721990048,
            627.8496399179847,
            659.585484225574,
            853.5089408583348
        ],
        [
            6549.304227012768,
            212.09693867171612,
            222.51550494343343,
            701.9016042844332
        ],
        [
            1091.309513054635,
            277.91784937195604,
            275.4953304693329,
            1831.0806976312351
        ],
        [
            2212.5441493573194,
            362.5681182726153,
            359.2514416717832,
            NaN
        ],
        [
            3674.7268748123297,
            368.6494102136887,
            373.0303243241089,
            1791.4105632509131
        ],
        [
            1286.0858299302895,
            775.259140355817,
            780.8783048817065,
            1311.704950330857
        ],
        [
            14362.239147558807,
            517.5541090615221,
            519.0764218197643,
            6636.385274139696
        ],
        [
            4263.400664404538,
            652.8057454205849,
            647.0726937227747,
            14896.4890857524
        ],
        [
            714.3772351504682,
            315.8149857560504,
            293.94980672734033,
            NaN
        ],
        [
            771.2031860988011,
            641.3590623065039,
            493.42198210266804,
            NaN
        ],
        [
            1105.112106718195,
            383.302368085618,
            426.6176811054874,
            698.876447496289
        ],
        [
            1224.2180302122063,
            305.510597615874,
            298.8168474078786,
            2540.866548965644
        ],
        [
            3468.574698270354,
            473.01062198429963,
            535.1745719918237,
            978.6744707693003
        ],
        [
            5770.78595272129,
            194.7585645089852,
            195.37130855795058,
            2382.20349388004
        ],
        [
            864.2191435825779,
            608.2655637657409,
            572.6344400933829,
            1003.2146711645418
        ],
        [
            1138.7569970332252,
            176.47911186880003,
            175.6912221607514,
            788.6312479558266
        ],
        [
            1053.8832064238488,
            360.07903957627116,
            483.2022616914071,
            483.1946156698435
        ],
        [
            5660.574848156947,
            204.76334398498605,
            204.85616929583634,
            5607.556118413107
        ],
        [
            7962.788451761113,
            310.67156281389896,
            310.6545780438832,
            11190.939141339233
        ],
        [
            5058.201333632196,
            850.4114371494381,
            862.6548918546977,
            3979.5760721574716
        ],
        [
            2896.2370947365885,
            200.23393136377425,
            200.09791188849945,
            4808.239383895693
        ],
        [
            1381.4254116124944,
            417.67812157025077,
            405.9301830234438,
            3034.593836884826
        ],
        [
            6942.932160194956,
            476.63035935644217,
            590.1775863330133,
            808.3552294692026
        ],
        [
            286.0631289157852,
            231.23072742802768,
            196.53784507530838,
            NaN
        ],
        [
            4709.895601972628,
            651.360357528097,
            673.6886760810783,
            2370.583657183045
        ],
        [
            6888.107083107522,
            380.0448697055192,
            385.64506355523,
            2161.1006909965686
        ],
        [
            3978.388656948993,
            242.63666186317315,
            242.2963005435426,
            8581.094885160604
        ],
        [
            6087.230477858631,
            691.3185290089476,
            690.1415441111739,
            9030.925925465777
        ],
        [
            8364.063877627728,
            444.17052106653006,
            444.49222585754774,
            8633.867568015954
        ],
        [
            578.3667206116949,
            414.3257354596575,
            397.65730379776915,
            464.04397751614925
        ],
        [
            9393.25631682515,
            526.6947529859921,
            527.407915728527,
            7822.469315186851
        ],
        [
            2154.9423055938255,
            258.02629534813246,
            256.5025149406898,
            3221.144714160671
        ],
        [
            958.174672644441,
            122.07253241256767,
            139.25042762640132,
            242.21493399804785
        ],
        [
            6859.762018591098,
            227.65296280146782,
            227.66454919114145,
            9439.78078451833
        ],
        [
            215.01633841472702,
            214.8790473027483,
            2489.377073559551,
            NaN
        ],
        [
            8997.250954606794,
            417.9734824445035,
            418.06894149836114,
            12440.017074045114
        ],
        [
            9558.82904528678,
            175.72964255888346,
            175.95303464103304,
            3485.4524589166804
        ],
        [
            1210.3378704876475,
            160.3005326891617,
            159.24178351787856,
            NaN
        ],
        [
            7780.072644871059,
            284.3759039883827,
            288.6871416402252,
            1634.250358159368
        ],
        [
            2854.012787245312,
            311.5829869659501,
            320.42087337235535,
            1237.6326622887323
        ],
        [
            5845.895373046841,
            405.1849886207111,
            423.1289877482881,
            1404.0238289902752
        ],
        [
            1802.6935662005337,
            432.0077844661143,
            440.19275712661323,
            1505.153350692084
        ],
        [
            121.49702029565613,
            118.98863313040641,
            224.12282506003442,
            NaN
        ],
        [
            1046.3068312194036,
            475.899687174675,
            435.9047434659132,
            6786.679320668405
        ],
        [
            1160.6417952950492,
            653.6035545155845,
            575.1510913105699,
            6149.33204515945
        ],
        [
            765.2298602660223,
            604.8142032120459,
            480.23953531939037,
            3807.492419798732
        ],
        [
            2580.814531068608,
            90.85288170014327,
            90.91551507914677,
            2079.2047478379372
        ],
        [
            1834.1246933032883,
            246.0624847263413,
            245.81740989124447,
            1799.3047883519444
        ],
        [
            6743.863454041512,
            1060.7042594263942,
            1053.0072042377155,
            13713.468533601357
        ],
        [
            2694.957795736894,
            256.24866168172366,
            258.1054491812749,
            1756.1342271799645
        ],
        [
            3082.516910761599,
            615.2357296405261,
            646.0546874784949,
            1669.580545059698
        ],
        [
            3432.45710303227,
            478.24510865736545,
            477.55307542031034,
            NaN
        ],
        [
            3016.2198590393873,
            908.6192851374675,
            879.3160189213049,
            7741.286292185366
        ],
        [
            2960.6225692104126,
            548.2484084343544,
            549.6052486313641,
            3175.407517658436
        ],
        [
            7199.844198593836,
            649.2899310056943,
            656.8866872235404,
            3955.698024474613
        ],
        [
            1237.2727778793906,
            263.6296367725513,
            259.5186270148818,
            2897.5982511283287
        ],
        [
            5254.611590974778,
            295.5033319013218,
            318.82673717807296,
            782.7578940052439
        ],
        [
            8715.8348783088,
            449.99107888169266,
            449.5181298432299,
            NaN
        ],
        [
            416.14066349105417,
            270.99072272753887,
            231.98744663144748,
            991.4287129869368
        ],
        [
            6770.958119850224,
            855.6987452828581,
            897.2691442505752,
            2740.1097595516812
        ],
        [
            462.8482737796182,
            125.10445425577656,
            162.82896655577608,
            206.22336713788565
        ],
        [
            4707.252096759862,
            664.7887852059022,
            659.7505224596158,
            11582.357931541195
        ],
        [
            2750.094226039048,
            347.00684606396675,
            375.63030805997107,
            819.4485249616234
        ],
        [
            5363.824699411432,
            1024.682803852031,
            1014.5855513093566,
            10126.194077953143
        ],
        [
            1103.128928585521,
            286.89109152692095,
            278.1077214492231,
            2818.9459663180523
        ],
        [
            7771.984828947131,
            401.95175426539714,
            401.8524291666746,
            NaN
        ],
        [
            10913.531386239356,
            540.3777056513809,
            541.7310507252147,
            6967.285236379313
        ],
        [
            5799.534903957502,
            541.8409993081817,
            541.8682309058668,
            6532.585446768704
        ],
        [
            2180.6806780163465,
            278.4002525720388,
            276.4300894417857,
            3581.6227636886592
        ],
        [
            260.0033956338385,
            318.658215401298,
            389.22973883884305,
            NaN
        ],
        [
            3395.2525363477093,
            526.0559582375386,
            541.8363850773923,
            2014.5188827493414
        ],
        [
            3284.2721351099617,
            385.8273495952639,
            386.2717850409679,
            NaN
        ],
        [
            8053.6147948313455,
            648.5476106219179,
            796.5387385611542,
            1114.0047309296183
        ],
        [
            701.8574286464196,
            236.92991603180482,
            228.49514447534023,
            1308.0754267440725
        ],
        [
            4216.723801105792,
            337.9469096752043,
            339.4713988309441,
            2904.811320217904
        ],
        [
            4254.383991403005,
            500.97683452668076,
            NaN,
            NaN
        ],
        [
            1609.9254983336177,
            199.26890636341722,
            199.00446160167,
            2581.315943945191
        ],
        [
            3745.0987528845662,
            809.2438908246214,
            796.23443841129,
            8433.872345262738
        ],
        [
            11400.9667391163,
            387.9472922192522,
            388.08946504000744,
            10077.40386121642
        ],
        [
            780.202169662178,
            627.1186361027043,
            516.7798354535042,
            1659.1234869400969
        ],
        [
            7759.987140737924,
            440.9211210572508,
            441.6692655511607,
            6475.132643159772
        ],
        [
            4561.922537580276,
            454.6895911353509,
            456.1622566443802,
            4135.835067790225
        ],
        [
            1520.6535425618683,
            143.53336379917243,
            143.09402825510543,
            3429.085670984222
        ],
        [
            7960.999365644174,
            323.6238822538774,
            323.81771481253793,
            14761.807886153505
        ],
        [
            6512.9622759386775,
            773.0553756433269,
            778.9618013977084,
            4512.51783921552
        ],
        [
            4652.738418244098,
            633.716050900123,
            631.3627765754732,
            8189.478276345908
        ],
        [
            868.1806205492057,
            149.43441762159304,
            150.8518175752991,
            833.5833673822053
        ],
        [
            2911.607153563308,
            412.46729565677725,
            409.50517433393986,
            6195.749041581905
        ],
        [
            9931.212543997,
            323.5148384134158,
            324.45390841257097,
            4155.873997513194
        ],
        [
            1557.1665741133268,
            354.5435188976149,
            396.83604612840907,
            627.6715959231744
        ],
        [
            13308.220555465574,
            440.30443543229944,
            440.5897070288161,
            13881.147687578628
        ],
        [
            2858.1397725128436,
            569.3550080585337,
            560.4201768921296,
            NaN
        ],
        [
            3976.7469411916923,
            392.63546548784524,
            395.5167837422833,
            2691.6745065579394
        ],
        [
            7987.1167897701325,
            575.711936142361,
            584.5985348071474,
            2937.2624077801743
        ],
        [
            721.0496037963858,
            270.18572329025915,
            329.1509539333104,
            402.7553130063123
        ],
        [
            390.1432762488585,
            3707.5626415544093,
            NaN,
            NaN
        ],
        [
            5311.565352912999,
            442.62559525731484,
            442.0823373572342,
            NaN
        ],
        [
            359.3535158596691,
            292.0449021922586,
            NaN,
            NaN
        ],
        [
            2900.5703771898247,
            374.8698063876029,
            377.4007165355611,
            2611.561283430568
        ],
        [
            2492.5904967653955,
            131.39234123770285,
            166.5426910015611,
            213.35400427204723
        ],
        [
            300.13260085622056,
            263.9093870706048,
            465.4969792783548,
            NaN
        ],
        [
            8970.828166848185,
            537.1872572817443,
            538.0532549472099,
            7517.4711646375845
        ],
        [
            1652.4165421893879,
            210.05029931728075,
            208.41264386412422,
            26065.07904800332
        ],
        [
            4821.824056787311,
            152.60517591061569,
            166.79568841258825,
            377.3728549450796
        ],
        [
            6202.042969390731,
            1065.6380394811076,
            1054.893490654024,
            NaN
        ],
        [
            4313.323502020931,
            474.6766421963006,
            473.4931682784522,
            NaN
        ],
        [
            1154.6257528158283,
            506.84477280677714,
            505.9258353715178,
            1116.5818342349307
        ],
        [
            3460.4034577872426,
            574.3333582359256,
            584.9038113865913,
            2596.0045461521
        ],
        [
            6681.5198457282895,
            331.4459330984409,
            349.51681684476995,
            1040.195211323948
        ],
        [
            15685.713736771604,
            761.8512802024272,
            762.0591428616018,
            18944.834628834902
        ],
        [
            2390.747112638012,
            180.4469057371163,
            180.13263780549548,
            8841.022108235939
        ],
        [
            2552.633584510176,
            201.96311019318236,
            202.49196513023998,
            2054.4231986024347
        ],
        [
            3560.5841406231707,
            333.2157608413502,
            332.3732778544363,
            7378.90116039323
        ],
        [
            1081.3287202419076,
            64.84691332345007,
            64.90447300401135,
            913.0505234882623
        ],
        [
            3582.297365284428,
            402.7850904646117,
            401.96739569280976,
            NaN
        ],
        [
            2420.731084215141,
            446.59289241930384,
            440.2284358695582,
            7878.328909063852
        ],
        [
            7678.768557106503,
            807.4565489914064,
            804.5688154048196,
            NaN
        ],
        [
            7849.870160005417,
            418.1237233164615,
            419.441950490786,
            4993.704623720145
        ],
        [
            2880.798224511973,
            612.4683929552425,
            622.0510584588526,
            2439.4726106465264
        ],
        [
            2732.722242822222,
            57.968562124439465,
            57.967540378373066,
            3358.3425802883
        ],
        [
            5620.9001398171795,
            765.8455465599077,
            766.4882066550596,
            5748.303226440479
        ],
        [
            276.9752590864627,
            278.6030358131259,
            1196.3035428993164,
            NaN
        ],
        [
            2322.6221399836186,
            463.4700745249864,
            500.71478227973535,
            1143.1195116244303
        ],
        [
            569.2828527406409,
            410.01741201547037,
            334.167787923338,
            5802.711207626859
        ],
        [
            7032.139914383816,
            271.3245640703898,
            271.4246431534395,
            11221.378581861893
        ],
        [
            1717.2685499396448,
            348.1816460539862,
            342.1908137261383,
            8754.040982821567
        ],
        [
            2132.7837210290254,
            322.85414657612023,
            344.6976528091794,
            857.8842283140154
        ],
        [
            3649.998993409244,
            263.615661373581,
            263.20678048197556,
            NaN
        ],
        [
            4385.8008034546065,
            226.6728184760373,
            232.49699198977353,
            995.7477438207114
        ],
        [
            905.9993817505957,
            398.79364598827897,
            367.2530309632495,
            NaN
        ],
        [
            4027.3703446685095,
            411.53809669356025,
            411.1816793482971,
            5813.822233676647
        ],
        [
            3076.3905004897047,
            184.84072625139783,
            186.32127432421672,
            1407.4079098256534
        ],
        [
            3063.2264569724016,
            499.31042163189886,
            495.36297233779004,
            6505.466115966295
        ],
        [
            1289.239113097377,
            634.9824719606087,
            580.8956797305933,
            3597.5729133394184
        ],
        [
            1361.9136484984745,
            416.5303493631751,
            399.5708721331098,
            6193.536450187326
        ],
        [
            677.2574632950166,
            628.1605926342409,
            464.2423622949592,
            3879.396277817599
        ],
        [
            1284.0169301017615,
            215.19579389708557,
            212.55095008124172,
            5145.5595606615425
        ],
        [
            1548.576571160732,
            325.8777856423755,
            324.2245745961109,
            1644.023481128874
        ],
        [
            880.3159161759866,
            512.4705983358101,
            444.27615742687817,
            8757.330449823605
        ],
        [
            4841.613369972432,
            393.5826879896163,
            393.445979327904,
            7299.427857987048
        ],
        [
            2393.681177526118,
            146.55537848264734,
            146.3743050104735,
            5796.1995529655915
        ],
        [
            10788.441086323712,
            1008.3976087827517,
            1009.8930845259868,
            11083.667234379758
        ],
        [
            291.26505017383334,
            270.19492439672035,
            202.96733997659783,
            1085.0573354225608
        ],
        [
            1071.9760386653531,
            276.7479958969435,
            273.31446774610004,
            1367.4535665011392
        ],
        [
            930.6016158940034,
            406.0370498637246,
            NaN,
            NaN
        ],
        [
            14074.454326087096,
            430.4525045114039,
            433.56160107447823,
            3583.1728338564753
        ],
        [
            378.4031864826697,
            377.3345351870754,
            2582.811551552517,
            NaN
        ],
        [
            1629.6386151452177,
            446.73341121287984,
            436.0759431662339,
            4026.698833551551
        ],
        [
            329.9102125741662,
            799.4129295415979,
            NaN,
            NaN
        ],
        [
            659.3789828919935,
            247.5033048527092,
            246.1586211015983,
            521.9714880092513
        ],
        [
            8924.242561609544,
            474.231272910133,
            474.0387488617324,
            13252.611046572467
        ],
        [
            753.2851861151619,
            259.9925144088625,
            256.2398640114467,
            806.2635779021538
        ],
        [
            7248.840437782808,
            756.9474771584348,
            758.135363926116,
            6656.773792540396
        ],
        [
            4189.1397727352205,
            455.88082646518575,
            455.66598205247413,
            8055.09609940977
        ],
        [
            2581.178484619435,
            572.753241112367,
            637.6990887877478,
            1210.2196938420072
        ],
        [
            4290.255837745531,
            538.4664240455553,
            537.6027860642921,
            5409.401376232101
        ],
        [
            19768.4797104358,
            397.6292965254716,
            420.4934305859447,
            1221.9902441838528
        ],
        [
            1571.894145933101,
            169.45078077461451,
            168.78154007727326,
            4541.31233560785
        ],
        [
            4810.1728499362225,
            429.7594124197755,
            429.2688293666678,
            7769.263704043693
        ],
        [
            2168.190568465148,
            389.20119536858135,
            391.82807704034536,
            1602.1669754945044
        ],
        [
            8165.342935557173,
            640.1638080738942,
            652.8961043700399,
            3173.7550927572615
        ],
        [
            2501.597240384622,
            343.72337851223057,
            342.23804111217083,
            4116.946505804135
        ],
        [
            4078.898661863279,
            303.5235715522276,
            304.7314933484485,
            2668.330416891567
        ],
        [
            1430.2182517322155,
            1392.049311472716,
            1660.4297046052918,
            382.2699549385713
        ],
        [
            1408.8704561760933,
            118.19803723163432,
            117.89197311390735,
            1505.8863130304178
        ],
        [
            5917.044748635034,
            514.5456952562948,
            516.4830157376782,
            5725.489052519332
        ],
        [
            777.036369025221,
            127.15784472240185,
            151.79019718858927,
            227.31813734416454
        ],
        [
            472.4540439232767,
            352.473508928127,
            NaN,
            NaN
        ],
        [
            4849.649574644686,
            161.0358349790695,
            161.0942764134997,
            5892.873691736387
        ],
        [
            8914.093911942591,
            834.3246740647584,
            867.4551034263552,
            2948.6073148554533
        ],
        [
            392.9892467705501,
            1423.7984466827793,
            NaN,
            NaN
        ],
        [
            1687.1454077632557,
            401.0775005099231,
            409.80524961469985,
            1278.6019958510042
        ],
        [
            9256.22657400305,
            299.44825785615444,
            299.56382045507837,
            11534.748222880335
        ],
        [
            2834.072980996788,
            523.8445729639262,
            520.9047301224319,
            3830.187450851868
        ],
        [
            2105.9745231018696,
            425.71888395672374,
            NaN,
            NaN
        ],
        [
            5145.4828600899,
            294.2571373935383,
            294.4891932302555,
            4827.845128947595
        ],
        [
            6979.816134806895,
            746.432257663475,
            743.9278064984246,
            12671.00294583009
        ],
        [
            1624.7804135352162,
            1318.2703514072437,
            1032.070560561292,
            NaN
        ],
        [
            307.65658993702857,
            183.90731902463503,
            199.28978880473358,
            253.47896522345704
        ],
        [
            5532.497495108033,
            406.6035305618567,
            405.53729797598805,
            7335.152779131705
        ],
        [
            2848.170912084735,
            332.0490314952937,
            336.4569598691813,
            1886.668786823716
        ],
        [
            4376.490761415418,
            360.3371534773774,
            361.29167578867174,
            3933.2212285004894
        ],
        [
            4513.939508529845,
            317.08667073513317,
            323.29911430697797,
            1593.4834745610963
        ],
        [
            2410.179251921947,
            338.1852070860489,
            344.233802594355,
            1520.2753791899422
        ],
        [
            1501.9897634706642,
            491.4152464093054,
            471.72044794945504,
            4403.208037711879
        ]
    ],
    "effective_geocent_time": [
        [
            1263613560.6961432,
            1268509382.2745726,
            1268708086.0725543,
            1328014156.8182259
        ],
        [
            1248997154.4965613,
            1249214156.8504174,
            1249214156.850707,
            1250197304.2105849
        ],
        [
            1252050140.5439658,
            1261930719.0715885,
            NaN,
            NaN
        ],
        [
            1250518861.687727,
            1250533040.6876833,
            1250533566.5235844,
            1265318909.2905219
        ],
        [
            1265221852.2718606,
            1268419754.1126294,
            1268419779.436221,
            1268445274.8209465
        ],
        [
            1238738800.0376341,
            1238806620.512604,
            1238806620.6427503,
            1242515767.733634
        ],
        [
            1239822927.9443378,
            1250066825.1160166,
            1250066826.7697263,
            1250169177.8541615
        ],
        [
            1255081422.8691754,
            1255111328.398296,
            1255111336.5456462,
            1257737397.895633
        ],
        [
            1261062634.3459394,
            1261987294.565489,
            1261987294.6280227,
            1269416280.539593
        ],
        [
            1264535348.5733657,
            1265447976.2545872,
            1265447976.6489935,
            1265470234.2168336
        ],
        [
            1252756697.80289,
            1279239569.3181527,
            NaN,
            NaN
        ],
        [
            1257712827.0237973,
            1258130046.2412243,
            1258130046.2428274,
            1258138313.9673734
        ],
        [
            1256114498.0950358,
            1257608747.5750523,
            1257608749.167394,
            1260105257.3032806
        ],
        [
            1243039713.736242,
            1243748762.7868388,
            1243748764.51794,
            1246263122.9273098
        ],
        [
            1255364913.9553795,
            1255364937.280942,
            1255364940.1463726,
            1256226081.450601
        ],
        [
            1263152482.269469,
            1263153564.069356,
            1263153932.255501,
            NaN
        ],
        [
            1257057801.9457579,
            1273904869.362799,
            1273904894.7573426,
            1276202070.5084035
        ],
        [
            1263568810.2062535,
            1264460658.9118192,
            1264460658.944555,
            1265057065.7982898
        ],
        [
            1246022145.0758793,
            1250212227.3866792,
            1250212288.4320123,
            1250859799.3256898
        ],
        [
            1239542266.7160957,
            1244465707.9943972,
            1244473792.7237368,
            1244493563.5537825
        ],
        [
            1263890941.7947087,
            1263908083.2961643,
            1263908083.336536,
            1266049964.3617013
        ],
        [
            1267926691.1010303,
            1269121511.5996685,
            1269121526.7379696,
            1279924457.620499
        ],
        [
            1260269889.1732824,
            1260974499.6003423,
            1260974499.6036305,
            1264411224.33307
        ],
        [
            1260258186.94876,
            1260276730.7057617,
            1260276743.9106243,
            1263515679.506364
        ],
        [
            1242518231.6427395,
            1242942610.2746205,
            1242942611.0187347,
            1242960034.0944562
        ],
        [
            1242301102.8908663,
            1244248806.9049952,
            NaN,
            NaN
        ],
        [
            1267295582.7311754,
            1267487637.175052,
            1267487637.3822854,
            1280759917.200447
        ],
        [
            1265877383.9487097,
            1275095546.3375747,
            1275095564.332073,
            1296124304.412443
        ],
        [
            1242302856.6699347,
            1243676319.6329901,
            1243676319.633014,
            1245166916.3826752
        ],
        [
            1260635758.0609744,
            1260648020.485065,
            1260648021.1873477,
            1261540304.8391037
        ],
        [
            1259011265.7346454,
            1259960270.6173933,
            1259960271.0045648,
            1273974318.4317715
        ],
        [
            1239032111.717449,
            1239032211.2902272,
            1239032215.2287529,
            1243705177.1394007
        ],
        [
            1257890933.036489,
            1258153372.9921713,
            1258158193.889234,
            1258545704.9730735
        ],
        [
            1243285132.191343,
            1243926834.122235,
            1243926834.2791433,
            NaN
        ],
        [
            1247851461.0310848,
            1247946836.9189827,
            1247950151.3167646,
            1253927412.7793343
        ],
        [
            1245279790.2233949,
            1246460150.856722,
            1246460185.558516,
            1246519057.1953359
        ],
        [
            1260496320.6569614,
            1260506637.338437,
            1260506664.2388504,
            1263117827.7604558
        ],
        [
            1248748260.154067,
            1252721003.7643235,
            1252726420.5332994,
            1254571140.8666768
        ],
        [
            1248504711.3996396,
            1249781425.0469522,
            1249781851.9361331,
            1264767752.123208
        ],
        [
            1244579846.0749805,
            1244629151.7950442,
            1245006694.0164084,
            1245789771.566321
        ],
        [
            1249715310.587732,
            1249922528.7930992,
            1249937330.5476568,
            1276537517.1990342
        ],
        [
            1243864166.4046268,
            1244150450.2560546,
            1244151563.936781,
            1246193348.8343527
        ],
        [
            1253963324.0107167,
            1254622089.0347424,
            1254622089.1736348,
            1256920433.6634116
        ],
        [
            1239321629.0270684,
            1241438963.2079828,
            1241438963.2543504,
            1245316463.188759
        ],
        [
            1263091684.165009,
            1263150340.9483156,
            1263150341.0504527,
            1263150702.9871025
        ],
        [
            1260991003.6412885,
            1262055667.2410772,
            1262055948.9801674,
            1283626832.858941
        ],
        [
            1238653330.7435012,
            1239003981.6041756,
            1239003981.6142218,
            NaN
        ],
        [
            1266062737.8983529,
            1278250041.3244221,
            1278250041.4154387,
            1279234074.4820607
        ],
        [
            1251567016.9528587,
            1252013842.208433,
            1252013842.2263265,
            1252031768.3464031
        ],
        [
            1238496165.936697,
            1240716333.9855106,
            1240716334.168716,
            1242340520.290382
        ],
        [
            1258324298.3969326,
            1259297222.8416724,
            1259297222.8735971,
            1261134669.6759417
        ],
        [
            1260053567.6622097,
            1342389711.6375866,
            1342389715.2753034,
            1342517005.049375
        ],
        [
            1241565898.6264048,
            1243647963.2343273,
            NaN,
            NaN
        ],
        [
            1266682427.9948657,
            1267123932.4296381,
            1267123947.7807631,
            1267904352.2474604
        ],
        [
            1252956187.508905,
            1253058927.1882432,
            1253059672.1043637,
            1255224409.9564126
        ],
        [
            1241248322.390556,
            1241294574.4416776,
            1241294680.289393,
            1245970155.359012
        ],
        [
            1259971954.9170947,
            1261945141.2746055,
            1261945219.6311402,
            1262336363.8029137
        ],
        [
            1264129064.576313,
            1264503105.5329552,
            1264503108.9668252,
            1268641935.0905037
        ],
        [
            1267339987.93228,
            1268199431.9721353,
            1268199432.6160254,
            1271155416.1641877
        ],
        [
            1264347821.0348852,
            1264361923.072434,
            1264361925.5253344,
            NaN
        ],
        [
            1268473620.1721764,
            1268515814.5720649,
            1268515814.572984,
            1270246580.9530244
        ],
        [
            1260941465.3221147,
            1261129605.4242117,
            1261231863.0745177,
            1261728593.95315
        ],
        [
            1248546234.8464525,
            1249249300.5726626,
            1249249300.7054145,
            1249489676.0768497
        ],
        [
            1262149104.6715229,
            1262404892.6764414,
            1262404892.962301,
            1263049308.4808047
        ],
        [
            1264913439.1846294,
            1268915205.8353784,
            1268915205.8412423,
            NaN
        ],
        [
            1257344834.6005778,
            1265752838.8482602,
            1265752839.367743,
            1265753020.0963864
        ],
        [
            1261083446.540646,
            1261097198.6323574,
            1261098632.0762994,
            1263293169.998679
        ],
        [
            1256409352.4396398,
            1256417113.1327288,
            1256446028.0511742,
            1296603729.4485736
        ],
        [
            1257995599.0300205,
            1258302243.163941,
            1258302243.3543139,
            1260559496.6425095
        ],
        [
            1243353420.0356104,
            1243389427.471058,
            1243389483.6312585,
            1248814676.3343441
        ],
        [
            1240846121.6919682,
            1243231105.5966957,
            1243231105.9609306,
            1243306024.3511384
        ],
        [
            1267893511.195011,
            1268097649.2745187,
            NaN,
            NaN
        ],
        [
            1253707283.2696233,
            1269400168.4644055,
            1269400172.58319,
            1273451141.8226378
        ],
        [
            1243282606.8221982,
            1243282608.889286,
            1243284024.5253084,
            NaN
        ],
        [
            1254934811.9260228,
            1258630717.6711395,
            1258630717.750408,
            1260679959.1593084
        ],
        [
            1263015239.184161,
            1265391472.3411326,
            1265391472.3836894,
            1265602520.9546483
        ],
        [
            1264743438.7254522,
            1328585553.09164,
            1328758018.9852686,
            1329296080.2009923
        ],
        [
            1249939630.2930753,
            1254908609.714696,
            1254908614.468713,
            1254921530.7809334
        ],
        [
            1268651298.7745264,
            1273011554.2773683,
            1273011554.2893481,
            1273486173.4522517
        ],
        [
            1256211454.3115354,
            1256886816.498202,
            1256886832.281804,
            1256904307.9994566
        ],
        [
            1261868890.9406989,
            1261969477.119061,
            1261972405.5581014,
            1265699432.0759225
        ],
        [
            1259463371.2163224,
            1259482483.340928,
            1259484763.1250434,
            1266232117.8680844
        ],
        [
            1257387541.1833115,
            1263768043.9380314,
            1263768078.9734044,
            1264413550.980795
        ],
        [
            1269225015.9830465,
            1269498644.1816218,
            1269498698.1140199,
            1273265594.9727283
        ],
        [
            1250790491.5597093,
            1250984228.851248,
            1250984228.8550532,
            1251083620.3263505
        ],
        [
            1250288244.347353,
            1250309732.1968458,
            1250309936.7486498,
            NaN
        ],
        [
            1254763253.3058803,
            1258280699.8446827,
            1258281113.3726401,
            1262984902.1773283
        ],
        [
            1259863705.8530927,
            1263408325.5429292,
            NaN,
            NaN
        ],
        [
            1245107837.7718124,
            1247852606.778533,
            1247852606.8018076,
            1256616421.6700025
        ],
        [
            1242480278.3089721,
            1249042202.4081273,
            1249042202.5215898,
            1256476416.7876234
        ],
        [
            1241231968.1836522,
            1248721677.3494637,
            1248721677.3935983,
            1248805456.7211227
        ],
        [
            1269474951.059853,
            1270220140.6741958,
            1270220350.1278298,
            1270220485.4548635
        ],
        [
            1269432771.5796916,
            1269476875.5763874,
            1269476889.354232,
            NaN
        ],
        [
            1260094729.928002,
            1268656264.582662,
            1268656328.3317647,
            1269171911.0523586
        ],
        [
            1253311966.918347,
            1253593943.2385223,
            1254560178.3481147,
            NaN
        ],
        [
            1242403571.8970113,
            1245916004.3979502,
            1245916103.7029188,
            1247309990.912124
        ],
        [
            1259570572.686267,
            1261414856.700127,
            1261414904.811965,
            1262521101.20221
        ],
        [
            1251091038.248833,
            1253955773.65715,
            1253955773.6584678,
            1255245776.147398
        ],
        [
            1261686894.9757934,
            1262966956.8446388,
            1262966956.9108684,
            NaN
        ],
        [
            1238554745.091513,
            1238622561.306376,
            1238635203.6582172,
            NaN
        ],
        [
            1248186781.5439758,
            1249988096.295619,
            1249988131.955881,
            1251357349.7744246
        ],
        [
            1247831901.37969,
            1251405109.0717978,
            1251408345.5327475,
            1251414210.4363356
        ],
        [
            1247764798.9756866,
            1539749203.3972628,
            1539880810.9149463,
            1540238748.5142996
        ],
        [
            1239948223.4893205,
            1242047801.080874,
            NaN,
            NaN
        ],
        [
            1256329460.051824,
            1258307402.0240195,
            1258307473.4408438,
            1259780726.4544954
        ],
        [
            1266644920.6510775,
            1270590398.38296,
            1270590411.0356374,
            1280211427.0181072
        ],
        [
            1242310211.7150602,
            1242432170.7037904,
            1242432356.098386,
            1244118235.8992279
        ],
        [
            1249880507.7284534,
            1250817863.685296,
            1250817863.6855633,
            NaN
        ],
        [
            1239419720.009496,
            1242371022.278061,
            1242371025.1000862,
            1242385520.4808567
        ],
        [
            1258518604.9191842,
            1258540108.010822,
            1258541256.121788,
            1287184530.7865486
        ],
        [
            1257609940.3109255,
            1279593273.1818469,
            1279593276.4380739,
            NaN
        ],
        [
            1264743746.3063586,
            1268039630.0960443,
            1268039630.3912213,
            1268041896.0719826
        ],
        [
            1240829660.3116302,
            1240830341.335738,
            1240830357.9671493,
            1243594507.2975862
        ],
        [
            1245306455.084187,
            1256043459.1252232,
            1256043459.6118822,
            1256122637.1418903
        ],
        [
            1242280424.5284357,
            1242330011.1558912,
            1242330013.2122838,
            1244418954.852181
        ],
        [
            1261541947.4983058,
            1274018605.8919377,
            1274018872.0755782,
            1277286691.8967216
        ],
        [
            1261355109.2904253,
            1262181560.2721725,
            1262181567.852635,
            1262278971.4759989
        ],
        [
            1254267483.1844118,
            1255362317.5440462,
            NaN,
            NaN
        ],
        [
            1268726165.3680887,
            1274613985.4780009,
            1274614005.3810654,
            1279011966.5860653
        ],
        [
            1255699151.4387338,
            1258183853.7001915,
            1258183874.9421315,
            1258212487.8243904
        ],
        [
            1239939987.4717574,
            1239996111.104643,
            1239997485.2051055,
            1240000275.6033351
        ],
        [
            1248318789.2439551,
            1277124021.0035439,
            NaN,
            NaN
        ],
        [
            1268830008.2222135,
            1278873061.6522305,
            NaN,
            NaN
        ],
        [
            1268867836.3653846,
            1274316531.0031402,
            NaN,
            NaN
        ],
        [
            1249713946.1441624,
            1250291425.3179922,
            1250291425.3361182,
            1250294716.2647746
        ],
        [
            1260889361.596683,
            1263230876.670259,
            1263230876.6973886,
            1264744560.5040197
        ],
        [
            1245290257.438946,
            1251534556.8093414,
            NaN,
            NaN
        ],
        [
            1240350956.245329,
            1271031433.3235655,
            1271031433.6153,
            1285764639.5477087
        ],
        [
            1260659151.440529,
            1270022745.275452,
            NaN,
            NaN
        ],
        [
            1250374540.0675857,
            1252372686.1785295,
            NaN,
            NaN
        ],
        [
            1252703718.6648057,
            1252704028.6758225,
            1252704028.9538422,
            NaN
        ],
        [
            1238306663.7923975,
            1239261652.5724692,
            1239262093.8859036,
            1239597432.2916956
        ],
        [
            1246473993.144949,
            1246480595.1673508,
            1246481238.651549,
            NaN
        ],
        [
            1250024015.8466966,
            1251000497.6398265,
            1251000504.8081906,
            1251209398.581917
        ],
        [
            1263402308.841782,
            1263408363.8001876,
            1263410699.7207534,
            1264209339.4080791
        ],
        [
            1249308420.4359114,
            1249343686.3301082,
            1249343704.205309,
            1254619592.7423182
        ],
        [
            1247572851.0371628,
            1247622406.3112497,
            1247634738.2172503,
            1273647702.517198
        ],
        [
            1242653042.2519467,
            1243140986.9299974,
            1243141033.7695262,
            1246260109.2014766
        ],
        [
            1250737035.7919881,
            1250964782.9614592,
            1250965753.3272805,
            1251429195.0542295
        ],
        [
            1243801582.5862045,
            1243806763.7294333,
            1243810425.837738,
            1254188374.1317549
        ],
        [
            1241041334.959944,
            1242312544.894508,
            1242312544.8951583,
            1242318340.890878
        ],
        [
            1243165820.8096402,
            1244559381.2222016,
            1244559381.2227826,
            1245891912.4193304
        ],
        [
            1239465051.4146018,
            1272828953.9971955,
            1272828954.1368158,
            1278220994.8482711
        ],
        [
            1259271193.2640495,
            1259432103.743932,
            1259432103.7486842,
            1260461980.5932808
        ],
        [
            1256556035.2361887,
            1256563292.566414,
            1256564200.7319825,
            1257481287.1739361
        ],
        [
            1247708373.9930902,
            1249856678.9712925,
            1249856699.4221556,
            1259161087.3049686
        ],
        [
            1257559209.9674807,
            1493351964.6027334,
            1493497928.305677,
            1496715280.5919476
        ],
        [
            1250760239.3204288,
            1250804549.4311802,
            1250804550.8859532,
            1265795445.524097
        ],
        [
            1261727612.923439,
            1262781849.2971747,
            1262782101.6325839,
            1263796812.3693876
        ],
        [
            1258739015.204569,
            1563164446.972122,
            1563165169.6278472,
            1567473301.6600294
        ],
        [
            1246148988.279774,
            1246291830.4520247,
            1246291832.0484717,
            1246433895.2155592
        ],
        [
            1257497706.0681756,
            1257980327.3760135,
            1257980327.3797882,
            1257989016.0020783
        ],
        [
            1241361067.0642889,
            1241396014.6144953,
            1241396017.7552736,
            1244035562.0027997
        ],
        [
            1266816592.9289153,
            1266855767.2836862,
            1266855811.3733764,
            1267161063.80403
        ],
        [
            1266638959.9934309,
            1270836656.5980592,
            1270836659.995746,
            1273971997.0427182
        ],
        [
            1265178295.8648927,
            1266069118.4203465,
            1266071336.6366959,
            1267038925.7876413
        ],
        [
            1249450679.4751801,
            1249457290.1145256,
            1249457290.147138,
            1249760040.2944627
        ],
        [
            1253712196.940517,
            1255782523.1249933,
            1255782583.208482,
            1256281694.8342893
        ],
        [
            1265611651.0154474,
            1267501961.5197046,
            1267502481.6442242,
            1267891006.0420907
        ],
        [
            1245399224.4530413,
            1246619202.05432,
            1246619202.1831107,
            1249389283.5464976
        ],
        [
            1259893727.2688894,
            1260106779.7019422,
            1260106779.7592483,
            1260554797.5940022
        ],
        [
            1238676309.2977097,
            1251631536.3058789,
            1251631536.3073237,
            1251671401.8027198
        ],
        [
            1247096191.8200743,
            1251261109.8468125,
            1251293648.394047,
            1251625987.8222396
        ],
        [
            1250312843.1151326,
            1251528398.3146493,
            1251528766.5762343,
            1251531085.8926415
        ],
        [
            1261429297.5221527,
            1261433397.7645192,
            1261433429.587469,
            1261434335.5928752
        ],
        [
            1260250909.90744,
            1261648321.5594125,
            1261648322.3338134,
            1262444061.4324143
        ],
        [
            1261317958.5258172,
            1261405262.6050832,
            1261405270.3935077,
            NaN
        ],
        [
            1239638705.6127176,
            1239666665.2072835,
            1239669848.8991942,
            1239687191.6175563
        ],
        [
            1245297092.4670136,
            1245463399.224291,
            1245463399.2243946,
            1245718271.2411323
        ],
        [
            1246726445.4535034,
            1247287583.7780826,
            NaN,
            NaN
        ],
        [
            1244696822.2720912,
            1260205473.4177923,
            1260205527.0313377,
            1263622746.9588299
        ],
        [
            1268109746.6046302,
            1293891060.2451174,
            1293895975.185024,
            1312640489.0610921
        ],
        [
            1259795815.718199,
            1261055688.938379,
            1261055747.622132,
            1267406047.7026687
        ],
        [
            1245403626.7465005,
            1245542411.5916357,
            1245542413.0808554,
            1248019818.420308
        ],
        [
            1259980080.3173082,
            1260003423.3359647,
            1260030011.227372,
            1260318910.144981
        ],
        [
            1269222270.009678,
            1269655625.752412,
            1269655625.752469,
            1271746529.3952017
        ],
        [
            1259213089.239554,
            1259229691.6981566,
            1259231158.0104647,
            1259244136.8498259
        ],
        [
            1239690739.5639424,
            1241339426.1244028,
            1241339487.0516613,
            1241347016.6474652
        ],
        [
            1264934237.637307,
            1266004430.226983,
            1266004430.2668066,
            1266366861.043391
        ],
        [
            1254669755.5453846,
            1260232536.0564065,
            NaN,
            NaN
        ],
        [
            1264240977.5426347,
            1272117198.8107176,
            1272117203.4184332,
            1272119125.093637
        ],
        [
            1256026953.5288532,
            1257594291.8436735,
            1257594872.2081058,
            1257826602.784827
        ],
        [
            1246774689.9740584,
            1247183889.3971603,
            1247183889.507264,
            NaN
        ],
        [
            1267671639.5469873,
            1275214170.2767706,
            1275214170.281951,
            1275682489.630188
        ],
        [
            1251537405.4677322,
            1251537818.2640295,
            1251537822.5569925,
            1253181356.9982803
        ],
        [
            1245632896.9862866,
            1249643721.1469064,
            1249643722.605902,
            1250081050.8877232
        ],
        [
            1239505918.7010455,
            1241755767.473929,
            1241755767.506451,
            1243171110.8786788
        ],
        [
            1266981259.012701,
            1270277596.2146752,
            1270277596.8997788,
            1270307326.5156853
        ],
        [
            1256000299.8120196,
            1256461031.9343786,
            1256461046.9501698,
            1256514981.9075139
        ],
        [
            1268156481.302477,
            1271989378.5879729,
            NaN,
            NaN
        ],
        [
            1245728118.7950776,
            1245738625.1816201,
            1245738625.3518093,
            1245876763.9672928
        ],
        [
            1239948679.9931035,
            1240171598.214821,
            1240171617.2572727,
            1246191662.071053
        ],
        [
            1263839702.883604,
            1264569353.2595716,
            1264569361.3000562,
            1267368654.3076181
        ],
        [
            1264345121.5723956,
            1264727918.6654856,
            1264727920.6749015,
            1264731697.559316
        ],
        [
            1249032460.9802296,
            1249036788.9058576,
            1249140673.2140079,
            1249274300.9270961
        ],
        [
            1265483210.8648043,
            1267997748.829743,
            1267997749.6607027,
            1269282248.7030888
        ],
        [
            1262198996.3616588,
            1262216820.3051133,
            1262225828.9772928,
            1296146223.6988733
        ],
        [
            1267452119.5607922,
            1267638673.956038,
            1267640122.108549,
            1269512770.656543
        ],
        [
            1258230055.3316379,
            1260582287.9173517,
            1260582302.436043,
            1261164258.412791
        ],
        [
            1247212873.115347,
            1247477825.098123,
            1247477825.1068375,
            1255329442.5097601
        ],
        [
            1265759528.3124287,
            1267715744.7914994,
            1267715872.874776,
            NaN
        ],
        [
            1267986504.4367578,
            1276108717.3038242,
            1276108751.0789354,
            1277313849.2178893
        ],
        [
            1252486819.2517555,
            1258255028.8989623,
            1258255028.983579,
            1259004903.9960704
        ],
        [
            1244266461.1008158,
            1298214146.8462877,
            1298214155.1336021,
            1299499982.0520866
        ],
        [
            1268889545.6132734,
            1269241895.5809226,
            1269241895.6245613,
            1269243568.2429116
        ],
        [
            1252960177.0959816,
            1272518370.873156,
            1272518371.4314575,
            1272522674.6310217
        ],
        [
            1252776387.974437,
            1252780106.1669738,
            1252780106.2252395,
            1253741560.823571
        ],
        [
            1256128729.7327993,
            1259961583.9786835,
            1259961583.9924836,
            1264684481.5232296
        ],
        [
            1266468190.7082825,
            1266643415.7934625,
            1266643415.7942014,
            1267352217.3363414
        ],
        [
            1249436708.2215583,
            1249671278.5374885,
            1249671279.4448066,
            1250150620.8852434
        ],
        [
            1259706296.8624043,
            1262407284.421815,
            1262407285.8402662,
            1263777293.0234833
        ],
        [
            1253912778.6135314,
            1256542681.162474,
            1256542681.9219692,
            1257504097.3756487
        ],
        [
            1241075930.4451945,
            1241125213.4509423,
            1241125214.6254566,
            1242345586.999758
        ],
        [
            1250983840.2590551,
            1252510822.029876,
            1252510864.0911074,
            1252971630.4951668
        ],
        [
            1249342160.9151368,
            1249356469.5071201,
            1249357263.4341984,
            1249362959.5338564
        ],
        [
            1239667997.502373,
            1246124343.379877,
            1246124355.2666478,
            1249167387.2745354
        ],
        [
            1247107185.6159718,
            1248346882.2935083,
            1248346883.3639903,
            1249694424.6139612
        ],
        [
            1259301724.5961745,
            1262068798.284658,
            1262068798.805491,
            1264093780.14521
        ],
        [
            1260528997.194277,
            1260568172.7230864,
            1260568251.590349,
            NaN
        ],
        [
            1250199148.8359406,
            1250670995.5106483,
            1250674794.9247556,
            1265849856.9561653
        ],
        [
            1262646174.0191183,
            1267704592.1758573,
            1267704592.183148,
            1269747538.7209797
        ],
        [
            1266120041.5240476,
            1268585587.138342,
            NaN,
            NaN
        ],
        [
            1258035388.5629435,
            1259156073.0534716,
            1259156073.0652661,
            1268167494.0422199
        ],
        [
            1253627875.0933464,
            1253629079.784648,
            1253629079.938867,
            1254452316.35574
        ],
        [
            1246521507.885664,
            1246631852.2373831,
            1246631852.2378993,
            1248898872.0928237
        ],
        [
            1240262936.3274078,
            1241107482.0251284,
            1241130268.5952377,
            NaN
        ],
        [
            1268777132.3321192,
            1298043822.9681835,
            NaN,
            NaN
        ],
        [
            1244064833.077304,
            1246510242.972892,
            1246510242.9870567,
            1246714745.7500167
        ],
        [
            1268812344.9750865,
            1306122177.8678458,
            NaN,
            NaN
        ],
        [
            1268010270.0833395,
            1268806700.2938228,
            1269073744.5238917,
            1356004856.8149467
        ],
        [
            1239347354.7886343,
            1241854991.0880072,
            1241855343.0459824,
            1241856566.659027
        ],
        [
            1242542011.697833,
            1242542033.7124574,
            1242542074.768928,
            NaN
        ],
        [
            1257105522.4195833,
            1259967348.0898418,
            1259967348.3705907,
            NaN
        ],
        [
            1263837401.0202918,
            1263839347.914726,
            1263840090.3599362,
            1275318571.310637
        ],
        [
            1245838366.5691857,
            1245838444.2370658,
            1245838452.4583359,
            NaN
        ],
        [
            1246293441.7843335,
            1246328719.8409333,
            1246328720.4247425,
            1258782640.131491
        ],
        [
            1269666396.1642609,
            1269981763.4982083,
            1269981905.2465413,
            NaN
        ],
        [
            1256650641.6573582,
            1258916424.0296834,
            1258916424.2987876,
            1258991767.8494003
        ],
        [
            1269041479.145679,
            1269461431.1574464,
            1269461463.5372643,
            1269597700.1251042
        ],
        [
            1248223052.2855995,
            1251600896.6341696,
            1251600896.9558978,
            1251685518.2151775
        ],
        [
            1267981918.104953,
            1267987994.2919855,
            1267987998.271088,
            NaN
        ],
        [
            1255403446.8035893,
            1256097762.5902433,
            1256097772.826926,
            1256326433.5315826
        ],
        [
            1256032390.0912237,
            1256245778.2319846,
            1256245778.4504,
            1256274495.438209
        ],
        [
            1246321085.791863,
            1331416439.379933,
            1331417956.858673,
            1331431194.9914148
        ],
        [
            1240823748.0028884,
            1241064212.720359,
            1241064213.763816,
            1241140621.3296077
        ],
        [
            1253573441.2334986,
            1253608903.0140886,
            1253608903.020073,
            NaN
        ],
        [
            1253462887.099783,
            1254691273.0469875,
            1254691273.2138672,
            1262489203.0680442
        ],
        [
            1253435955.8034666,
            1254254933.1180575,
            1254254946.3374798,
            1255798223.6780376
        ],
        [
            1254939772.8841963,
            1254957569.6623518,
            1254957628.6579082,
            1255333421.187698
        ],
        [
            1250217646.200893,
            1270319487.5911603,
            1270319487.6230264,
            1270741650.7432754
        ],
        [
            1238360535.304846,
            1239854754.2186272,
            1239854754.222389,
            1241039558.2351444
        ],
        [
            1244313348.7133105,
            1251523635.187612,
            1251523635.2264557,
            1252017277.3497632
        ],
        [
            1267564863.6453104,
            1269600548.573356,
            1269600553.158963,
            1280098836.776207
        ],
        [
            1264738257.637784,
            1270557871.970092,
            1270558022.08431,
            1270889128.3895462
        ],
        [
            1242197274.9468882,
            1242341932.148363,
            1242344935.4650404,
            1242347150.1817062
        ],
        [
            1258619695.2365134,
            1258768079.608313,
            1258768086.6210747,
            NaN
        ],
        [
            1253738034.518955,
            1259206837.3000648,
            1259206837.3127244,
            1263045109.5073686
        ],
        [
            1261471938.844369,
            1275087225.7162838,
            1275087226.4391618,
            1277457285.138031
        ],
        [
            1267009941.2125885,
            1273760830.0846531,
            1273760832.8983743,
            1278160921.6827955
        ],
        [
            1252840265.5381365,
            1254210662.394876,
            1254210667.2171674,
            1261735561.3695297
        ],
        [
            1253300758.8207786,
            1255031191.2318738,
            NaN,
            NaN
        ],
        [
            1247149091.9783034,
            1251107868.6539204,
            1251107893.4141302,
            1251681033.2049158
        ],
        [
            1254835411.7380633,
            1256229062.4574265,
            1256229062.4577496,
            1261463615.1716511
        ],
        [
            1239474316.5065806,
            1244215666.404413,
            1244215674.9192808,
            NaN
        ],
        [
            1247708197.1149983,
            1248204658.006842,
            1248204658.3656526,
            1250423886.8947916
        ],
        [
            1242189620.002983,
            1243087227.3137202,
            1243087231.499726,
            1243665997.8322423
        ],
        [
            1241969740.719022,
            1242240737.840221,
            1242240737.852915,
            1242319446.1334043
        ],
        [
            1249838155.9367785,
            1249999986.3529508,
            1249999986.6202698,
            1251841138.75012
        ],
        [
            1266338032.6291115,
            1266447472.206514,
            1266605437.4438179,
            1267116377.1405056
        ],
        [
            1267627663.3039224,
            1276782793.8972569,
            1276782795.112154,
            1280409807.3647702
        ],
        [
            1245093000.2040412,
            1248999929.1383946,
            1248999930.9299715,
            1249076989.8613265
        ],
        [
            1264120382.9500747,
            1264120382.9997902,
            1265025520.37879,
            NaN
        ],
        [
            1238837859.8344283,
            1247064032.6694803,
            1247064038.3548937,
            1247141423.6373074
        ],
        [
            1248831889.7900052,
            1248943910.9182122,
            1248943910.9220848,
            NaN
        ],
        [
            1250804809.4341152,
            1251956265.7496934,
            1251956266.0519812,
            1251971033.8114645
        ],
        [
            1250177008.6598506,
            1286211821.392768,
            1286214633.6743941,
            1288567440.3532333
        ],
        [
            1245010503.6566136,
            1245013544.7330656,
            1245013552.0515416,
            1249222900.8083599
        ],
        [
            1263497540.2700393,
            1263739460.519998,
            1263739460.5419638,
            1263769890.3984907
        ],
        [
            1238649984.9627316,
            1238663490.3849628,
            1238663495.161324,
            1241551931.7556596
        ],
        [
            1240009814.7833424,
            1241200766.0280433,
            1250456950.4587345,
            NaN
        ],
        [
            1242031925.3322067,
            1252307492.5905106,
            1252307492.5942674,
            1256302759.1592731
        ],
        [
            1249062597.4461732,
            1262068967.7547424,
            1262069429.3129373,
            1262602093.6281357
        ],
        [
            1261168374.7241108,
            1262193533.9429188,
            1262193558.9695323,
            1262216802.8839762
        ],
        [
            1251035336.9626672,
            1254642686.1939516,
            1254647754.1642008,
            1265599839.9307141
        ],
        [
            1243287338.9517846,
            1244691547.508104,
            NaN,
            NaN
        ],
        [
            1245814241.6841388,
            1339093725.4650662,
            1339093820.5625541,
            1339095505.4450302
        ],
        [
            1244383363.3603334,
            1244727046.6550646,
            1244727061.3270686,
            1252932788.2475986
        ],
        [
            1240079316.4786065,
            1246951718.8849354,
            1246951718.8890407,
            1251008333.851293
        ],
        [
            1252741719.6724553,
            1283101612.218257,
            1283101612.219264,
            1283103109.9905872
        ],
        [
            1256660883.6937785,
            1256679491.8909302,
            1256680932.4490957,
            1263866309.4890645
        ],
        [
            1266555858.3515897,
            1266939064.146137,
            1266939072.183668,
            1272950139.1646068
        ],
        [
            1269023324.823521,
            1269138574.169983,
            1269138623.0242836,
            1269165183.4461331
        ],
        [
            1258479710.864481,
            1258603273.3065252,
            1258603273.3086333,
            1263358347.0040176
        ],
        [
            1260253231.703695,
            1270994049.0127378,
            1270994069.882665,
            1271885101.5546005
        ],
        [
            1259089979.54484,
            1259608485.5300994,
            1259608485.532102,
            1259765310.8669531
        ],
        [
            1254125044.4536922,
            1254663427.239786,
            1254663478.807627,
            1254986146.0502164
        ],
        [
            1256542481.126032,
            1271124597.158685,
            1271124607.4579237,
            1279188253.0128431
        ],
        [
            1239746783.1413841,
            1239762525.630367,
            1239762664.1320596,
            1241515509.3437688
        ],
        [
            1253753571.154213,
            1254606558.201659,
            1254606563.781352,
            1254612421.4131951
        ],
        [
            1256797553.774004,
            1256799173.6647809,
            1256808466.524519,
            1261093867.1440353
        ],
        [
            1250968789.0716374,
            1251013891.0352087,
            1251014128.4570687,
            1251017305.7250037
        ],
        [
            1262673893.1456103,
            1262976566.3295798,
            1262976566.6546364,
            1266618873.1631658
        ],
        [
            1250101509.3993888,
            1250838450.3415875,
            1250855039.3179748,
            1250872787.045292
        ],
        [
            1258235034.883434,
            1258283384.9868178,
            1258283385.4570312,
            1258637103.1249187
        ],
        [
            1240211179.3528461,
            1267316345.7933238,
            1267316361.585243,
            1267615561.0956144
        ],
        [
            1240207954.7408726,
            1240381576.1019707,
            1240381576.523707,
            NaN
        ],
        [
            1258570811.8647006,
            1259731688.0014634,
            1259731688.4692788,
            1265675821.9339097
        ],
        [
            1262781041.153117,
            1264081595.7387855,
            1264081595.754836,
            1266017407.3243742
        ],
        [
            1240437662.3180294,
            1259916647.6934447,
            1259916648.027959,
            1262021254.4033175
        ],
        [
            1257550496.207152,
            1257550927.132489,
            1257550928.302112,
            1262523808.115698
        ],
        [
            1248367844.1422536,
            1249060827.5889068,
            1249060836.9092667,
            1249214005.7657309
        ],
        [
            1238285262.3797686,
            1238484754.3903358,
            1238484756.661151,
            1238700999.0702791
        ],
        [
            1240966509.5491648,
            1242616550.8944125,
            1242616694.509919,
            1242723787.1132789
        ],
        [
            1263776094.194745,
            1263779763.9340448,
            1263779775.3433533,
            NaN
        ],
        [
            1262272932.3179014,
            1275211073.820113,
            1275211084.4793425,
            1275245219.387191
        ],
        [
            1267123374.9476871,
            1267136658.550847,
            1267138773.8291652,
            1267146120.164824
        ],
        [
            1261541948.0240102,
            1338117292.9523284,
            1338117294.6011806,
            1338118219.9256957
        ],
        [
            1254146443.2554824,
            1254465961.461262,
            1254466036.7450392,
            1256570221.9324365
        ],
        [
            1239019922.175296,
            1239183917.5097303,
            1239183921.6046932,
            NaN
        ],
        [
            1254010460.799492,
            1307401297.3153718,
            1307401599.6383526,
            1310338638.356963
        ],
        [
            1262335334.2444344,
            1262465645.6760354,
            1262472367.430406,
            1262602997.598527
        ],
        [
            1240416094.6303418,
            1243941065.921992,
            1243941065.9323878,
            1243962991.175697
        ],
        [
            1251566452.3671656,
            1251580022.607934,
            1251580022.8724196,
            1252800364.4497886
        ],
        [
            1260196374.1416366,
            1260358344.1596446,
            1260359955.7982836,
            NaN
        ],
        [
            1246872085.8604002,
            1246872095.3304353,
            1246872100.9109075,
            NaN
        ],
        [
            1240069906.8048742,
            1240183414.376824,
            1240183863.230036,
            1240191160.2890766
        ],
        [
            1269326732.7871861,
            1269595208.438262,
            1269595307.1517472,
            1280094847.1780057
        ],
        [
            1265450189.2539926,
            1268262453.1720352,
            1268262603.6630487,
            1268266767.4592402
        ],
        [
            1245824168.8860984,
            1316286370.8357444,
            1316286371.067103,
            1316684897.6289973
        ],
        [
            1267286385.9054365,
            1267481382.3586464,
            1267509957.5626576,
            1268013946.5309007
        ],
        [
            1246375754.3035972,
            1251955532.3907223,
            1251955743.855746,
            1255399213.018361
        ],
        [
            1244753426.2174911,
            1247894082.1868782,
            1247933251.4223042,
            1247934947.7811534
        ],
        [
            1241411866.2323399,
            1242635788.299072,
            1242635788.3005166,
            1243029263.9659333
        ],
        [
            1245838840.899944,
            1247005503.1305952,
            1247005503.1335464,
            1249679706.3934538
        ],
        [
            1259053170.505308,
            1259359190.3358128,
            1259359197.3864317,
            1259403132.9828372
        ],
        [
            1258615831.099534,
            1260644306.2225497,
            1260644306.4230812,
            1273014173.4042351
        ],
        [
            1268763365.1879728,
            1268788165.3094544,
            1268788189.3704855,
            1269471004.8176556
        ],
        [
            1243541514.613267,
            1249682364.7248178,
            1249682374.1039877,
            1249682416.605313
        ],
        [
            1252879232.5873728,
            1253007561.1878066,
            1253057208.640956,
            NaN
        ],
        [
            1256169136.9540186,
            1256533907.78987,
            1256533912.8828537,
            1256540214.3055303
        ],
        [
            1239293907.4627166,
            1273298939.5074606,
            1273298944.5367687,
            1273376885.3382025
        ],
        [
            1239590395.6443794,
            1239665006.3627515,
            1239665006.3686259,
            1248746402.896751
        ],
        [
            1259188518.8198442,
            1259334383.723905,
            1259334384.0019808,
            1259926018.1354978
        ],
        [
            1263940160.0575602,
            1269508748.6605935,
            1269508748.7250788,
            1271506878.604179
        ],
        [
            1244654384.9138474,
            1245636932.2805479,
            1245979823.1606188,
            1246587317.0866594
        ],
        [
            1248796842.6004283,
            1251651732.051019,
            1251651732.1206913,
            1252169409.9564977
        ],
        [
            1248215524.7448745,
            1248594072.7643692,
            1248594074.6039648,
            1255817852.8849864
        ],
        [
            1240960434.2536428,
            1241826968.4786263,
            1241827047.152888,
            1241828540.2416587
        ],
        [
            1253080660.4679472,
            1255367211.2616162,
            1255367211.2635646,
            1258777634.4060247
        ],
        [
            1243677559.3853464,
            1243677559.768501,
            1245612807.4319844,
            NaN
        ],
        [
            1251743646.5958624,
            1251986159.555082,
            1251986159.5564032,
            1252268029.1722193
        ],
        [
            1241627227.6752224,
            1247741537.1837652,
            1247741537.1841528,
            1247751956.0006037
        ],
        [
            1241102387.334053,
            1241397895.5848875,
            1241397898.0574877,
            NaN
        ],
        [
            1262368091.9300196,
            1268633044.9657202,
            1268633045.1389828,
            1268636132.2525733
        ],
        [
            1246114795.7096708,
            1268440216.9666579,
            1268440330.9385529,
            1268675139.3791811
        ],
        [
            1245110737.0986063,
            1248633606.8414028,
            1248633608.4203117,
            1248634855.7985034
        ],
        [
            1266971973.2513623,
            1295124840.3175972,
            1295129772.7510753,
            1300490484.6922038
        ],
        [
            1241370017.6443832,
            79772697723.04898,
            537339857667.38605,
            NaN
        ],
        [
            1255427066.0667577,
            1255428766.3373845,
            1255428790.7897558,
            1259945181.2313962
        ],
        [
            1248540088.8669732,
            1248545195.66416,
            1248545404.594882,
            1253763592.3349786
        ],
        [
            1254094514.0142727,
            1254130549.6852572,
            1254144309.4094281,
            1314996037.8155677
        ],
        [
            1269025325.6842105,
            1270741605.13604,
            1270741605.1383114,
            1270952459.83401
        ],
        [
            1265583029.2997463,
            1274072001.3646674,
            1274072088.6597576,
            1285574736.6235914
        ],
        [
            1260296663.842943,
            1260357414.2669213,
            1260357415.5607007,
            1262017047.8543851
        ],
        [
            1266995316.9217248,
            1267353235.080791,
            1267353235.527587,
            1267373781.6703634
        ],
        [
            1240249356.722937,
            1240797844.076738,
            1240797901.4229045,
            1240816797.4178693
        ],
        [
            1255471761.420856,
            1256027120.5354779,
            1256027123.824168,
            NaN
        ],
        [
            1245613402.9827447,
            1245636710.8310032,
            1245636736.1956692,
            1247474339.8817446
        ],
        [
            1249321440.4487429,
            1251626587.5074234,
            1251626657.3932009,
            1253585828.175777
        ],
        [
            1261243992.2555087,
            1272153665.6993136,
            1272153673.234128,
            1272382609.6311202
        ],
        [
            1252256075.079561,
            1252445065.53176,
            1252445089.6867464,
            1259936672.8785887
        ],
        [
            1263711924.7336311,
            1279061612.4932036,
            1279061624.5894346,
            1279063276.2891548
        ],
        [
            1265271426.4534903,
            1265279538.9479127,
            1265279538.9481487,
            NaN
        ],
        [
            1263810876.699061,
            1264060986.8539038,
            1264088131.6674716,
            1299960313.7258747
        ],
        [
            1250848786.977318,
            1254027616.8503945,
            1254027666.7573922,
            1254057139.6609757
        ],
        [
            1266187432.2174616,
            1266230130.3228354,
            1266230329.0304291,
            1266230769.8667214
        ],
        [
            1257502358.2378955,
            1257506796.678529,
            1257506796.732835,
            1257782725.9423778
        ],
        [
            1241869628.1967723,
            1245832486.1161604,
            1245832784.0488918,
            1245855812.5726604
        ],
        [
            1257841579.970769,
            1257984335.5585303,
            1257984344.1247478,
            1260121175.2884295
        ],
        [
            1241861990.2378056,
            1241972607.8541238,
            1241972660.8457668,
            1260571001.6990306
        ],
        [
            1238621360.4147549,
            1238829464.4487038,
            1238829464.4516206,
            NaN
        ],
        [
            1265917431.468739,
            1284289343.080163,
            1284289343.3585055,
            1285019472.8321004
        ],
        [
            1261071075.193741,
            1263557704.2928116,
            1263557705.6232638,
            1266672082.2225087
        ],
        [
            1255226445.0858862,
            1256512694.1401072,
            1256512703.6134884,
            1303103555.1005118
        ],
        [
            1266834367.559215,
            1266856308.520195,
            1266901101.1486092,
            NaN
        ],
        [
            1253953219.0257514,
            1259109168.82431,
            1259109247.685976,
            1259257148.052314
        ],
        [
            1256363549.0490801,
            1258883762.4368947,
            1258883766.1474435,
            NaN
        ],
        [
            1238798590.7816598,
            1241219685.1847982,
            1241219707.317592,
            1241219818.8702586
        ],
        [
            1248154353.8151371,
            1248358852.370673,
            1248359241.4507473,
            1252965062.1348245
        ],
        [
            1268304498.3712978,
            1270309900.5108232,
            1270309901.1295283,
            1270467883.7102926
        ],
        [
            1249591330.6869888,
            1320667385.7091174,
            NaN,
            NaN
        ],
        [
            1259283236.7464197,
            1259902186.80787,
            1259902188.5849493,
            1262270831.255385
        ],
        [
            1257897213.0866125,
            1257966724.702456,
            1257966734.0830994,
            1260355304.0293462
        ],
        [
            1243407935.94552,
            1245112550.9103365,
            1245112550.9123378,
            1245571572.3690958
        ],
        [
            1246604956.0969663,
            1246821459.1542828,
            1246928729.7428916,
            1262826834.9620135
        ],
        [
            1247683273.1061668,
            1249985770.6296062,
            1249985770.676232,
            1250253227.2389832
        ],
        [
            1252286358.621302,
            1252692676.4411252,
            1252692676.7117138,
            1252798445.8149822
        ],
        [
            1241512912.8053384,
            1241561260.8480494,
            1241561260.8963983,
            1243302083.479915
        ],
        [
            1249554840.3790283,
            1253120801.557565,
            1253120801.5610719,
            1255241491.6201024
        ],
        [
            1262196620.436183,
            1262886410.5215645,
            1262886413.0736785,
            1262962368.589531
        ],
        [
            1247371020.0941234,
            1248038705.4311805,
            1248038709.996487,
            1255258303.3311243
        ],
        [
            1241203193.3360033,
            1245703954.164549,
            1245704044.4829378,
            1247674229.2340012
        ],
        [
            1255981941.4332685,
            1255991350.7284906,
            1255991350.8458345,
            1256343156.458409
        ],
        [
            1265304995.2133381,
            1266048569.5531387,
            1266048569.5541425,
            1266050958.2962937
        ],
        [
            1268663139.9937234,
            1278833868.0550287,
            1278852796.9060626,
            1279119879.1323733
        ],
        [
            1253808394.0604055,
            1265104770.3207068,
            1265104770.3250542,
            1266251175.0269957
        ],
        [
            1263933860.5820193,
            1263959974.6009696,
            1263959977.0778897,
            NaN
        ],
        [
            1249342185.9431226,
            1263242785.422885,
            1263242800.6279843,
            1264262362.3362856
        ],
        [
            1267228803.2949963,
            1334163579.3613591,
            1334163635.1258378,
            1334811835.2228892
        ],
        [
            1243628975.33834,
            1244301163.3342707,
            1244308301.1886013,
            1244324148.776232
        ],
        [
            1252313026.578256,
            1265321050.0661027,
            NaN,
            NaN
        ],
        [
            1267284524.2715795,
            1268962651.9538677,
            1268962652.4309154,
            NaN
        ],
        [
            1257906251.4459696,
            1257985201.5668936,
            NaN,
            NaN
        ],
        [
            1266965254.1820784,
            1270853085.448444,
            1270853095.4984665,
            1271613463.509375
        ],
        [
            1259672200.822597,
            1272305424.6952014,
            1272305461.4865093,
            1272305559.8430295
        ],
        [
            1257765102.5013955,
            1311941721.793706,
            4285567999.994131,
            NaN
        ],
        [
            1243845063.8272753,
            1246238118.7509546,
            1246238118.827442,
            1246596598.15253
        ],
        [
            1253166898.3505628,
            1253167159.3547702,
            1253167159.356864,
            1260154801.4297497
        ],
        [
            1268481097.0300422,
            1278988192.5390375,
            1278988193.5554318,
            1278988279.3221908
        ],
        [
            1251068751.5490284,
            1251125712.392059,
            1251125714.6182997,
            NaN
        ],
        [
            1259543751.6878679,
            1259647080.8455834,
            1259647081.0447013,
            NaN
        ],
        [
            1240456806.9209058,
            1240488043.8458893,
            1240488192.1874626,
            1240515573.4407258
        ],
        [
            1245334691.874161,
            1246774130.6262965,
            1246774155.29419,
            1246896919.5252903
        ],
        [
            1263671424.598944,
            1632381463.445921,
            1632381491.2228236,
            1632392675.3759224
        ],
        [
            1264635681.22535,
            1276871629.5140188,
            1276871629.59707,
            1287118261.9559703
        ],
        [
            1260545982.2440577,
            1260758703.847707,
            1260758703.9023466,
            1272919917.3547559
        ],
        [
            1244532397.4099705,
            1244706876.8884773,
            1244706876.9386978,
            1244738528.1610591
        ],
        [
            1263365212.7041385,
            1263494087.1450508,
            1263494087.2567964,
            1265966157.2717977
        ],
        [
            1269286079.0125697,
            1269748697.9537954,
            1269748697.9749482,
            1269889045.6510766
        ],
        [
            1241002076.6090715,
            1241600808.8051362,
            1241600809.9171913,
            NaN
        ],
        [
            1259392545.8360233,
            1259404391.0354443,
            1259404391.8071005,
            1261903461.1314485
        ],
        [
            1244038932.725138,
            1244417703.846159,
            1244417704.49953,
            NaN
        ],
        [
            1266650433.3255875,
            1269726653.9684393,
            1269726654.030804,
            1269827001.9517226
        ],
        [
            1246039861.7821195,
            1248206479.3970542,
            1248206650.8930116,
            1248721850.6047745
        ],
        [
            1253070600.235246,
            1253214713.8348231,
            1253214713.8348336,
            1253504802.9906428
        ],
        [
            1262123087.0395188,
            1262307880.490691,
            1262307881.5048616,
            1262468723.500151
        ],
        [
            1246946966.5119534,
            1246947025.903353,
            1247464477.89765,
            NaN
        ],
        [
            1250777260.2608712,
            1251473418.464631,
            1251473500.5768404,
            1251482013.0109699
        ],
        [
            1238227309.7291832,
            1238228006.6701677,
            1238228137.4158604,
            1251152313.8171506
        ],
        [
            1243356468.2258604,
            1255692815.2178729,
            1255692815.2286768,
            1264096253.313531
        ],
        [
            1258141722.2326314,
            1258225274.499943,
            1258225283.8136268,
            1302557756.3451388
        ],
        [
            1269436619.4605906,
            1270537309.9737258,
            1270537363.8204908,
            1270546232.3767834
        ],
        [
            1262157638.8182542,
            1262370285.0719612,
            1262370285.10738,
            NaN
        ],
        [
            1240302460.8310325,
            1240593809.466816,
            1240593809.539153,
            1240594059.1364112
        ],
        [
            1252763150.210755,
            1252838641.9333022,
            1252839507.7394779,
            NaN
        ],
        [
            1265856514.9192703,
            1267442366.7967498,
            1267442368.0140622,
            1272474080.9377542
        ],
        [
            1249076821.7363322,
            1253964813.4196534,
            1253964813.8363662,
            1254008734.60197
        ],
        [
            1257524133.1771383,
            1257903517.7190495,
            1257903526.566238,
            1267381889.175638
        ],
        [
            1251261085.4240057,
            1251352732.0988941,
            1251354474.7449942,
            1261877379.1323216
        ],
        [
            1259931709.1459317,
            1259932532.258424,
            1259932533.3832958,
            1260641053.1068146
        ],
        [
            1254542779.4911904,
            1254543218.4283478,
            1254544138.1285496,
            1259402721.5851576
        ],
        [
            1259366124.5776634,
            1259410552.7512648,
            1259410554.4861314,
            1276676922.7226958
        ],
        [
            1251213276.2578192,
            1254103343.6492171,
            1254103553.0701392,
            1268074969.002153
        ],
        [
            1246905663.9747694,
            1246905900.372561,
            1246905912.2079797,
            1251966749.335878
        ],
        [
            1264495866.4713025,
            1271195068.1990967,
            1271195069.5812225,
            1289051607.4871657
        ],
        [
            1264730558.9192638,
            1265079759.1655433,
            1265079759.1910143,
            1277066908.5181198
        ],
        [
            1258868975.1109092,
            1262574207.078006,
            1262574208.7891474,
            1264612122.1766553
        ],
        [
            1260935552.3187788,
            1260940072.1936567,
            1260949315.7817693,
            1267213696.6599865
        ],
        [
            1251957218.0996559,
            1252562287.059516,
            1252562419.68269,
            1254500619.2558568
        ],
        [
            1268452159.0164263,
            1268612557.672966,
            NaN,
            NaN
        ],
        [
            1261433105.7219505,
            1282029002.165849,
            1282029002.2338529,
            1282040020.379861
        ],
        [
            1239129575.6575599,
            1239129581.9163096,
            1240311924.3884528,
            NaN
        ],
        [
            1259245810.1304579,
            1261656826.7164311,
            1261658315.919694,
            1370379531.2371452
        ],
        [
            1243538872.7666337,
            1245110428.1421692,
            NaN,
            NaN
        ],
        [
            1240611315.0525873,
            1246320080.8669803,
            1246351297.2150774,
            1250184123.8981247
        ],
        [
            1247026861.1337476,
            1247087426.9299037,
            1247087426.931178,
            1247348903.0000725
        ],
        [
            1240561042.8033555,
            1241339688.1203077,
            1241340800.8821082,
            1242473717.9663408
        ],
        [
            1247887291.490678,
            1248967503.6908147,
            1248967504.4892685,
            1249401541.9865797
        ],
        [
            1266989169.33786,
            1272435327.9406533,
            1272435334.74251,
            1302187665.81147
        ],
        [
            1242019957.2921698,
            1245933089.9151766,
            1245934355.7462716,
            1245977680.8180707
        ],
        [
            1246534457.2716713,
            1246918681.5544875,
            1246918682.8008835,
            1247909193.8639088
        ],
        [
            1256164379.8548608,
            1261288740.662531,
            1261288740.679962,
            1261288746.7507699
        ],
        [
            1248833411.699008,
            1249641232.2731433,
            1249641234.0588331,
            1287629402.7110708
        ],
        [
            1240057406.7340767,
            1241036090.057971,
            1241036090.5465553,
            1246260541.1017153
        ],
        [
            1239544995.30829,
            1242655232.7325828,
            1242655428.475735,
            1243592444.2731204
        ],
        [
            1242281851.9960763,
            1247180529.6607423,
            1247180532.6929173,
            1247202496.871524
        ],
        [
            1244480030.023026,
            1244918371.228503,
            1244918374.7416744,
            1249105050.467307
        ],
        [
            1259845627.7211251,
            1264064504.5148735,
            1264064505.6337836,
            1264261356.0181062
        ],
        [
            1241162242.7194304,
            1241853728.0314252,
            1245670001.296308,
            1246059476.9180064
        ],
        [
            1265018447.6852896,
            1266362303.2769887,
            1266362304.108999,
            1272068625.120865
        ],
        [
            1238280787.3263383,
            1243321419.107405,
            1243321420.0628817,
            1244068911.4091861
        ],
        [
            1255373204.3480513,
            1256195390.6535892,
            1256195519.6181018,
            1256196528.1672244
        ],
        [
            1243067555.8014183,
            1243397907.9695601,
            NaN,
            NaN
        ],
        [
            1265761729.3854663,
            1275209194.4120626,
            1275209194.4162037,
            1278476655.4669683
        ],
        [
            1259897903.7080195,
            1278696918.147793,
            1278696972.9591713,
            1278746545.6669314
        ],
        [
            1253670279.8603861,
            1257646751.0765393,
            NaN,
            NaN
        ],
        [
            1256085726.9221704,
            1256267478.9854658,
            1256267519.8121097,
            1256299225.3331385
        ],
        [
            1257659044.5339448,
            1261902516.0918021,
            1261902516.0934598,
            1263304863.278704
        ],
        [
            1247389486.8371027,
            1247682034.591724,
            1247682046.7060215,
            1248751578.1061087
        ],
        [
            1251746604.01327,
            1252319607.1233943,
            NaN,
            NaN
        ],
        [
            1268734120.9254608,
            1270339823.579263,
            1270339823.6223052,
            1270911963.557507
        ],
        [
            1254700258.70302,
            1255029457.6806703,
            1255029458.3139176,
            1260358787.3587964
        ],
        [
            1263245593.0098069,
            1263247564.7184987,
            1263248506.1892147,
            NaN
        ],
        [
            1254798220.1899498,
            1256484958.7107382,
            1256622595.886838,
            1257074310.066067
        ],
        [
            1261081771.5921693,
            1262932551.3863044,
            1262932552.014362,
            1311023084.909102
        ],
        [
            1255043297.6592345,
            1260193747.7329984,
            1260193759.2081923,
            1260402242.3843744
        ],
        [
            1239273444.751841,
            1243282963.120632,
            1243282963.9359438,
            1244324812.5818431
        ],
        [
            1251133231.685171,
            1289371318.5794892,
            1289371331.32999,
            1289467453.0788186
        ],
        [
            1261456229.5906146,
            1266246305.2385216,
            1266246360.0892935,
            1266508574.237594
        ],
        [
            1260079380.2128,
            1260104888.2160764,
            1260104927.1721115,
            1263620198.9733853
        ]
    ],
    "optimal_snr_net": [
        [
            2.7927141079953053,
            4.428442385479087,
            8.169403857640154,
            1.0459480185542531
        ],
        [
            1.6389033668994315,
            32.83867462309492,
            32.84654441922924,
            1.1967500008072007
        ],
        [
            9.561793212333848,
            0.17520274371031408,
            NaN,
            NaN
        ],
        [
            3.141934982260578,
            7.590255636283705,
            8.56547892155872,
            0.5049739902394461
        ],
        [
            0.5136339116360794,
            9.218314699938974,
            8.936205796841515,
            1.4597681046717526
        ],
        [
            0.7565120114747708,
            9.142236256075494,
            9.17550385784667,
            0.2851573980632517
        ],
        [
            0.641808405588667,
            10.142956004624043,
            10.045865761403068,
            1.1730579125797493
        ],
        [
            3.3717886230961054,
            14.376042635643108,
            14.691970685889915,
            0.9631402696551408
        ],
        [
            0.5590442457872716,
            11.103139406491415,
            11.112262464880052,
            0.3146058371194782
        ],
        [
            0.6703261973386934,
            10.377294814267634,
            10.287061777892692,
            0.664648841581934
        ],
        [
            2.7939929880790784,
            11.159530358639623,
            NaN,
            NaN
        ],
        [
            0.4209441764320771,
            9.419099178708827,
            9.396948154836108,
            0.7241825825120828
        ],
        [
            0.8867832637070667,
            9.221270631171864,
            9.218776449370138,
            0.6896994533262015
        ],
        [
            0.6604531158951947,
            11.929581019537792,
            11.954050053012736,
            0.7897991828820644
        ],
        [
            6.159433661845536,
            9.288115772719431,
            11.120994329124295,
            0.525443837089502
        ],
        [
            5.914124507044024,
            7.388543639081577,
            9.21901811773652,
            NaN
        ],
        [
            0.6556116380793692,
            9.211212202135622,
            9.152930116472577,
            0.7199875368864578
        ],
        [
            0.8313304516374856,
            9.513904261331936,
            9.503493811820531,
            0.4269737166380903
        ],
        [
            0.7686808339261855,
            8.324897591737306,
            8.21357141839397,
            0.44545470226592293
        ],
        [
            2.18067903517328,
            5.004332922832506,
            1.5154912425542757,
            9.019769433425829
        ],
        [
            1.0657310817481316,
            8.503350318875123,
            8.539721291625739,
            0.2748274821232509
        ],
        [
            1.6948558351016572,
            10.002952796062987,
            10.056115264052506,
            0.2435241034637615
        ],
        [
            0.4944792492862863,
            9.152416102219252,
            9.152640490241511,
            0.2562140077210629
        ],
        [
            1.5005875977161867,
            8.007507147543215,
            8.264448028051152,
            0.1625061478951996
        ],
        [
            0.6450274885237187,
            10.171679994762433,
            10.070128789126978,
            0.2215170128256609
        ],
        [
            8.396589574246097,
            2.306506188657641,
            NaN,
            NaN
        ],
        [
            1.1736425830379735,
            26.590324115519657,
            26.681092275778035,
            0.9435765534277849
        ],
        [
            1.310543073821314,
            13.114035399612936,
            13.159267230143154,
            1.5508532871752634
        ],
        [
            0.2858418956910686,
            12.878191215998676,
            12.877526566208584,
            0.13575300434027104
        ],
        [
            0.7323786124624355,
            15.545101138784446,
            15.747650023820631,
            0.8863166733172297
        ],
        [
            0.6852748265977617,
            8.051958035729363,
            8.063486782115763,
            0.07639842251548244
        ],
        [
            4.09606597460462,
            7.4844204479543395,
            8.521816611388926,
            0.31938663057543476
        ],
        [
            4.343523444987852,
            9.064510075686151,
            9.103811751812092,
            5.869690982129478
        ],
        [
            0.5845480461429345,
            9.769955734324485,
            9.776986895750518,
            NaN
        ],
        [
            2.328671333770097,
            7.338591151319282,
            8.201532636537538,
            1.5153476459986386
        ],
        [
            0.8855267937210638,
            9.093968000708886,
            8.83250420113202,
            1.7217336703694546
        ],
        [
            1.9961343402672251,
            8.42530263503716,
            8.832582456956867,
            0.38088360237147983
        ],
        [
            3.0288111708198326,
            8.928031553149609,
            7.570646500443697,
            2.9270132962066358
        ],
        [
            1.6872312116551051,
            9.004740467472756,
            9.186546249557404,
            1.0227406333394204
        ],
        [
            3.451777980165995,
            8.079541970822829,
            4.400431545946331,
            2.4725137747194004
        ],
        [
            2.283414895131107,
            9.049335045293978,
            5.061201010888107,
            1.869418235972321
        ],
        [
            1.154552000321578,
            9.58514483565648,
            10.066693689519559,
            0.6660841859940478
        ],
        [
            1.334805641335181,
            8.808214381779882,
            8.812575459374056,
            0.44200021068971895
        ],
        [
            0.7400680265818588,
            17.087199497736712,
            17.08485946345149,
            0.718130436466456
        ],
        [
            1.528380623049331,
            14.910438767653988,
            14.46323421634064,
            3.64518074594226
        ],
        [
            1.1542630825044258,
            10.777985623460031,
            10.969049726542933,
            0.30931688421267745
        ],
        [
            0.47025647622162225,
            9.47166380534481,
            9.478152314801433,
            NaN
        ],
        [
            0.13104535999923145,
            9.709535881207822,
            9.693570750835624,
            0.3214811892919246
        ],
        [
            0.43214638034246833,
            12.228166680753871,
            12.185297141908809,
            0.6928224722933632
        ],
        [
            1.0929195773264673,
            10.27743081673053,
            10.275908881276866,
            0.43214633028861016
        ],
        [
            0.2837641661067072,
            9.71706766793805,
            9.717718208452384,
            0.08088952569878372
        ],
        [
            0.404246955990962,
            13.470432152112881,
            13.30510608339956,
            1.208243797110043
        ],
        [
            8.03671356490209,
            0.32718579556350563,
            NaN,
            NaN
        ],
        [
            1.1034305796134327,
            8.639218323436287,
            8.648704489392083,
            1.3787770381354765
        ],
        [
            3.9277421054041133,
            8.37660976375334,
            8.688336290850335,
            1.4135846420618037
        ],
        [
            1.199810500437728,
            9.085575279794387,
            9.549323003484197,
            1.215160854191193
        ],
        [
            1.5495220592539931,
            10.050970001571557,
            9.890348512126849,
            1.6130959644331202
        ],
        [
            0.4264512518844157,
            8.071978103993242,
            8.110944265702239,
            0.6482992776935527
        ],
        [
            1.1672114875064594,
            10.017713952870348,
            10.031391041595544,
            0.5417243775124548
        ],
        [
            1.1096775873013711,
            8.073968496419477,
            8.24360516579142,
            NaN
        ],
        [
            0.6021053284252319,
            10.67334608324166,
            10.681712220412928,
            0.1620383200404186
        ],
        [
            5.292316936281665,
            7.479196334848895,
            12.615234668254297,
            4.831493162021132
        ],
        [
            0.470270001172678,
            9.542428113728173,
            9.531973040260997,
            0.338327892623594
        ],
        [
            0.8850896085567035,
            9.21612962816097,
            9.226983468316691,
            0.6807625806322629
        ],
        [
            0.41156976796271333,
            9.1827273866507,
            9.183915801206398,
            NaN
        ],
        [
            0.5202711778946434,
            8.366451469715901,
            7.908144287020931,
            2.7130586577113727
        ],
        [
            5.437219030635095,
            7.220908343292691,
            9.69669798255183,
            2.148052208722183
        ],
        [
            4.073506810745466,
            5.401267430635948,
            8.316542676949647,
            1.9513511313670442
        ],
        [
            0.43296346232371935,
            9.370549906441628,
            9.383488311865309,
            0.3160234024586459
        ],
        [
            1.273919021200904,
            8.228820024045595,
            8.57619654079205,
            0.8002408020320003
        ],
        [
            0.07181053709996067,
            14.024305098908318,
            13.947447601572094,
            1.0012167611250258
        ],
        [
            1.747153075465824,
            11.155034730056466,
            NaN,
            NaN
        ],
        [
            0.8493503880891321,
            8.48659619332793,
            8.453034337403658,
            0.6634124640868454
        ],
        [
            10.178782151928791,
            9.782525422959678,
            3.0795880552245376,
            NaN
        ],
        [
            0.6290529122655194,
            9.285532496735103,
            9.277046036995372,
            0.16095037041109034
        ],
        [
            0.33817103146818317,
            13.457309282616166,
            13.433502904079468,
            0.5291361185552402
        ],
        [
            2.820115985085116,
            8.088195050280875,
            6.557428990763525,
            4.918117183883838
        ],
        [
            0.3618567321027152,
            12.990095120641453,
            12.6466099151084,
            1.9226878398823046
        ],
        [
            0.2988626765030855,
            13.899390600134112,
            13.886629464049285,
            0.5987850131704008
        ],
        [
            1.157580515159675,
            10.684081369204057,
            10.42921798702244,
            1.9920752322233681
        ],
        [
            6.432061399327568,
            10.917649184241885,
            11.19989239350508,
            2.0457100729792015
        ],
        [
            1.7896104410833775,
            7.656847329649,
            10.025809344916333,
            0.8220944143101908
        ],
        [
            0.8988168078227022,
            8.11778017426203,
            8.038542388191022,
            0.25873080612780563
        ],
        [
            2.920126222607597,
            8.106494272493128,
            8.206948624772446,
            1.4507146517979996
        ],
        [
            0.936686569379894,
            20.294559250217336,
            20.28480215212589,
            0.38707848720737636
        ],
        [
            1.6545681358189388,
            8.246097399727939,
            8.897064671521083,
            NaN
        ],
        [
            0.5667728212346607,
            9.001896773576194,
            8.961824371316505,
            0.9032985612407237
        ],
        [
            0.6025742077169399,
            8.016551530718088,
            NaN,
            NaN
        ],
        [
            0.35734220885723184,
            15.326197983982548,
            15.332766122360953,
            0.17652741189948032
        ],
        [
            0.26586591590593056,
            8.30482761950787,
            8.301039785933717,
            0.28673981997803094
        ],
        [
            0.259236028530442,
            8.979077038603332,
            8.950336505833448,
            0.7697105809286755
        ],
        [
            2.0401330809934537,
            29.238296711090047,
            22.08999773532558,
            19.576767304240754
        ],
        [
            1.4989488262721724,
            8.200146687344924,
            8.33492824717124,
            NaN
        ],
        [
            0.8948819024819654,
            10.241692995770483,
            10.073459553255434,
            2.136501439351379
        ],
        [
            5.561365408169856,
            8.425331059133052,
            1.0187083456049195,
            NaN
        ],
        [
            2.62368755538252,
            9.294744152110253,
            9.266012676359583,
            2.8350909276800538
        ],
        [
            1.433442960238886,
            13.194096107108988,
            13.15938512732499,
            1.2073511772747303
        ],
        [
            0.19266545528615134,
            10.003222950509853,
            10.000506212009087,
            0.27220175272972036
        ],
        [
            0.573938577445784,
            12.314447684209174,
            12.324399234409624,
            NaN
        ],
        [
            7.4574238633722905,
            3.7124757505302415,
            10.458992165007938,
            NaN
        ],
        [
            0.7902945950796675,
            8.27542936099273,
            8.317225437779001,
            1.782889454950739
        ],
        [
            1.2650347643293502,
            9.283061734292014,
            7.085186317215374,
            5.145628783071028
        ],
        [
            1.6435592178235063,
            18.352219245047273,
            15.511941698786883,
            7.827641254608385
        ],
        [
            1.0141754949554094,
            8.088593046905968,
            NaN,
            NaN
        ],
        [
            1.5469225797321033,
            8.896299762700904,
            8.910700751454238,
            1.747397136323283
        ],
        [
            1.2832668251190613,
            8.22744451130909,
            8.24097850327197,
            0.6229445811740637
        ],
        [
            1.8814991437093598,
            9.851243568574876,
            10.016171540724658,
            1.0719519467630738
        ],
        [
            0.7253393039997893,
            15.293889367805969,
            15.288899188331019,
            NaN
        ],
        [
            0.3666397091816564,
            8.115828447583166,
            7.939496456149683,
            1.1935163476243165
        ],
        [
            1.5007670910345678,
            6.8517970717989165,
            8.215966766538443,
            0.21888151029911654
        ],
        [
            0.6154594792554906,
            10.485967859437096,
            10.468654303758065,
            NaN
        ],
        [
            0.32146689587685306,
            10.218427238051511,
            10.026837250887594,
            1.8452917794027677
        ],
        [
            5.685006717941487,
            10.807508182715894,
            12.044887967941733,
            0.3985884605525143
        ],
        [
            0.2457288831272536,
            8.966263434340874,
            8.903786090454682,
            0.9885005716814584
        ],
        [
            1.417679554143454,
            14.587424401899622,
            14.746375753738766,
            0.3417382303772583
        ],
        [
            1.7918920431505185,
            8.093652417040703,
            8.078325798479078,
            1.1530374304414892
        ],
        [
            1.9887317650577616,
            15.833412008090638,
            15.693636598304801,
            1.9319385720511868
        ],
        [
            1.544974027226467,
            8.245997972251022,
            NaN,
            NaN
        ],
        [
            0.3729996039715413,
            15.237137532976211,
            15.218389675493592,
            1.9181371099576123
        ],
        [
            1.0007579606497776,
            8.18864307477217,
            7.906168122254183,
            0.6250793521173525
        ],
        [
            3.3901850918128984,
            9.128303188359768,
            7.615960296917475,
            5.950345048704074
        ],
        [
            0.6155306242281552,
            9.352620045526363,
            NaN,
            NaN
        ],
        [
            8.720374561374367,
            2.797776936825334,
            NaN,
            NaN
        ],
        [
            1.7214677754271535,
            11.607187646605011,
            NaN,
            NaN
        ],
        [
            0.27939976951572093,
            10.240979423240434,
            10.175732759754196,
            1.0819293992217325
        ],
        [
            0.3135702308176247,
            11.885899357659213,
            11.876928526571131,
            0.3500494280626344
        ],
        [
            8.219267571767245,
            0.2501579397366503,
            NaN,
            NaN
        ],
        [
            0.5746865900970249,
            10.693385850291673,
            10.686970555833703,
            0.5060657045569618
        ],
        [
            0.7632681342932247,
            8.553744458994897,
            NaN,
            NaN
        ],
        [
            8.055379314627809,
            0.5773510298580375,
            NaN,
            NaN
        ],
        [
            3.0519270003609655,
            10.777924847231775,
            11.190778544946873,
            NaN
        ],
        [
            1.9618416591075247,
            8.970533799090889,
            8.90757287913653,
            2.122126300268936
        ],
        [
            4.154849142316644,
            8.003843623524377,
            9.381647066868311,
            NaN
        ],
        [
            2.5573857346500994,
            16.15601588510994,
            16.04218809050084,
            2.94256772279683
        ],
        [
            4.5511873881966425,
            6.461339118584927,
            8.34964062149547,
            0.670971847576566
        ],
        [
            2.4555806853670665,
            8.623525330888087,
            8.875834272925363,
            1.5191024693755257
        ],
        [
            3.9026218106458535,
            3.140195215273966,
            10.154523328050763,
            0.8817003145372141
        ],
        [
            0.3515161689540611,
            9.39482850919497,
            9.539113880200068,
            1.1833688041057748
        ],
        [
            2.2985968274866617,
            12.375888662988448,
            12.374189379502052,
            2.4313027184955245
        ],
        [
            4.346912189101982,
            6.513139094149636,
            9.13347697295643,
            0.7444174658949733
        ],
        [
            0.16175368249932795,
            18.15992024085057,
            18.125515797104857,
            1.0134288840540107
        ],
        [
            0.4912246970700569,
            9.482545712773698,
            9.480863038357398,
            0.13067885291126705
        ],
        [
            0.2943704761755236,
            10.70189123638287,
            10.69280564275613,
            0.8176071328372855
        ],
        [
            0.3979968427858226,
            10.170411498343569,
            10.176210646237791,
            0.39977919111381993
        ],
        [
            5.921491786726331,
            9.33314439195871,
            10.923195382034422,
            0.6949574712608491
        ],
        [
            1.1561606186614515,
            10.579360410759536,
            10.64029318036815,
            1.38808449317817
        ],
        [
            1.7209725317035403,
            11.687068347139945,
            4.6418470756221675,
            5.726330458151714
        ],
        [
            2.000879279679515,
            10.141997540278728,
            10.256731375158115,
            0.36567737124908534
        ],
        [
            0.9255271330002889,
            9.801654473726886,
            9.816459397019022,
            0.8091630342784883
        ],
        [
            0.4385895970053606,
            8.909370057646683,
            8.834362258199123,
            1.9267340685534644
        ],
        [
            2.27992939696161,
            13.573257114989573,
            13.593629862496583,
            3.2289956063751197
        ],
        [
            0.3243590068165656,
            8.100660514688308,
            8.079899802444578,
            0.9215085233692409
        ],
        [
            0.5379466907228462,
            11.240152033265908,
            11.40873439092438,
            0.3089054367026496
        ],
        [
            1.8629019854451347,
            13.200975126216184,
            13.531292094262035,
            1.3038694494478766
        ],
        [
            0.7942987435253378,
            9.72599791990854,
            9.7109229138187,
            0.6639973567121571
        ],
        [
            1.5362260181656784,
            10.00197326408582,
            10.506798680817349,
            2.2099245845857713
        ],
        [
            1.5502280787575047,
            9.942592691673193,
            9.995419925437897,
            0.2732843699396684
        ],
        [
            1.2962935414554284,
            8.168067041660947,
            8.101722737289922,
            0.887294372471157
        ],
        [
            1.8419324162176063,
            8.014187698380256,
            7.807563908218258,
            0.7813389124764109
        ],
        [
            0.6433732270850242,
            12.216156022606864,
            12.21845919053204,
            0.5994473233253351
        ],
        [
            0.5216566313213994,
            9.352538858531117,
            9.350141214108739,
            0.10265264709178061
        ],
        [
            0.5933258383154701,
            34.60712069913819,
            34.56337326210662,
            0.29010245463247586
        ],
        [
            1.0521385732368567,
            8.23989365817889,
            3.1916319455518773,
            1.7168724918268123
        ],
        [
            1.5774640173916143,
            11.436693136387197,
            9.515902935585995,
            6.67106855079966
        ],
        [
            5.913838828215353,
            11.170728145062894,
            12.27409030986295,
            5.310480122130184
        ],
        [
            1.2494674329988669,
            13.926403609681511,
            13.909076318768895,
            0.3353839401624965
        ],
        [
            1.6025949777908208,
            8.14627359749753,
            8.213886657947636,
            NaN
        ],
        [
            5.977749758663907,
            16.676073205701663,
            18.19217875057905,
            10.143448214289343
        ],
        [
            0.5618041366850255,
            20.31509048961139,
            20.315073893256166,
            0.48895491216004483
        ],
        [
            10.791857723730477,
            0.9782352926670643,
            NaN,
            NaN
        ],
        [
            1.0604875740845905,
            8.16009499143506,
            8.098790659766976,
            0.532235476457827
        ],
        [
            1.0500200830737225,
            8.415591284916049,
            7.50318268719932,
            1.270830497633592
        ],
        [
            1.3934089821062217,
            13.307595778982735,
            13.384578192944165,
            0.8343723367653784
        ],
        [
            0.9708201714526791,
            11.51031140843272,
            11.59234860164209,
            0.7173118164860489
        ],
        [
            6.467283313974142,
            4.5856779356090955,
            14.51831196807944,
            3.6121061255432476
        ],
        [
            0.20569072130690905,
            10.481907490125323,
            10.482471152556554,
            0.11252963929921352
        ],
        [
            9.81676582281452,
            17.05759245349236,
            15.36424922308641,
            3.6900816911192442
        ],
        [
            1.2655339479184258,
            9.436457269926919,
            8.753792320050454,
            2.985134153545912
        ],
        [
            0.663428527215231,
            10.475864580455998,
            10.464635223813055,
            0.4421721808559572
        ],
        [
            1.9354526613038894,
            12.95158571238291,
            NaN,
            NaN
        ],
        [
            0.33182980922878164,
            9.799261377317725,
            9.297251147699088,
            2.812526819119192
        ],
        [
            2.2879737211338673,
            9.532455103985557,
            9.06869789811365,
            1.8856506238952615
        ],
        [
            0.4133766065208838,
            8.532359789877292,
            8.537679373701453,
            NaN
        ],
        [
            0.7978112478194942,
            9.31111224830293,
            9.3027485089389,
            1.0756906575043832
        ],
        [
            4.75372985262852,
            11.222609161355798,
            12.190055856595212,
            0.9631584789058761
        ],
        [
            1.2425528430272843,
            12.675735240905857,
            12.596236955887294,
            1.2414350605009246
        ],
        [
            0.373174084267008,
            9.76751448086392,
            9.760152854251976,
            0.2865038581771973
        ],
        [
            0.2498407758966659,
            9.096922081679642,
            8.99919101240625,
            0.6031612851001531
        ],
        [
            0.47685400035018893,
            9.412210019883439,
            9.225099878051212,
            0.38744184418092087
        ],
        [
            10.09630220097648,
            1.394399228291173,
            NaN,
            NaN
        ],
        [
            0.9880693724765978,
            9.889216311228681,
            9.946152428657175,
            0.38257130112941606
        ],
        [
            1.2334229447965075,
            11.241239339007645,
            11.415504164164384,
            1.5521023399278817
        ],
        [
            0.5981516591646939,
            8.707174627291609,
            8.734390097663146,
            0.520818030903551
        ],
        [
            0.9730438284147016,
            9.349998231585753,
            9.079257136447993,
            2.2277452287015893
        ],
        [
            6.830577938449835,
            7.840379486155441,
            10.363459393857404,
            2.431045090048988
        ],
        [
            1.021194403515134,
            17.22982976937721,
            17.199544418450063,
            1.3221844284774245
        ],
        [
            3.262815442360853,
            6.576420610489893,
            9.006516187686787,
            0.7786944646660441
        ],
        [
            2.4140788818989454,
            8.979526861046812,
            9.943625643932123,
            1.7615651083322945
        ],
        [
            0.5636572663989609,
            11.344826224242185,
            11.280540319351237,
            1.0620547214230194
        ],
        [
            0.4062305921519705,
            8.095103682341115,
            8.100056884420468,
            0.13428578300663158
        ],
        [
            0.5387277868614424,
            8.071269430857543,
            8.098536515702643,
            NaN
        ],
        [
            0.39219644207338716,
            8.646723430363542,
            8.611642645094259,
            1.4466009803927997
        ],
        [
            0.7104523261872131,
            10.264834357455655,
            10.250519854869047,
            0.8930760098649523
        ],
        [
            0.8408236480397114,
            12.7813059087161,
            12.686072189815519,
            1.439103213341859
        ],
        [
            0.9305141206343371,
            11.0460418785826,
            10.92152363331619,
            1.481626542504637
        ],
        [
            0.36506224544640387,
            8.905517279196113,
            8.72776424346749,
            2.2178349846673004
        ],
        [
            1.9630346827819734,
            11.697521670647976,
            11.813823744582386,
            0.22028604526459536
        ],
        [
            0.3779715037273831,
            10.464337084693272,
            10.46215859266715,
            0.183195448298488
        ],
        [
            0.28417135786927994,
            8.809627532347504,
            8.810738824837616,
            0.5491846814600627
        ],
        [
            0.26938923384520935,
            11.601077576880071,
            11.61741171718013,
            0.6334595062226694
        ],
        [
            0.4167316167317481,
            8.021540823481745,
            8.010828017948747,
            0.8135379426373314
        ],
        [
            0.36813833352185965,
            8.64765168512859,
            8.622969982301573,
            0.25946880266551015
        ],
        [
            2.8910629188987897,
            12.110534539335477,
            12.213017240974395,
            0.7729964837606516
        ],
        [
            0.633457410808769,
            9.627783569629992,
            9.555819801834437,
            0.950591238690924
        ],
        [
            5.505999663031534,
            14.268136162001001,
            14.231784536768776,
            11.874005620818394
        ],
        [
            1.386524139747973,
            10.40372112022861,
            10.388457187855064,
            0.6978461570325367
        ],
        [
            0.919490131956264,
            13.14365453634722,
            13.140038665635295,
            0.7449863437693421
        ],
        [
            0.8012622409005206,
            8.518715595813566,
            8.51437316092249,
            0.5499823851711888
        ],
        [
            0.48926550670641106,
            8.01699012823388,
            8.291329251633668,
            NaN
        ],
        [
            3.218456749721411,
            13.288333225527978,
            13.558048176525126,
            2.028760833411001
        ],
        [
            0.39944154788809494,
            13.814840972308293,
            13.80683473673591,
            0.2390523262848933
        ],
        [
            25.72603417783942,
            2.1534928107121862,
            NaN,
            NaN
        ],
        [
            1.0136164894282673,
            21.67473140033159,
            21.68042641731199,
            0.08067776099275487
        ],
        [
            1.9746911026716338,
            9.44138827281618,
            9.617338672518986,
            0.20404196678440603
        ],
        [
            0.2917528538418129,
            11.446803394117977,
            11.451313369232839,
            0.2677238998776102
        ],
        [
            3.176992516799356,
            9.650482680970349,
            4.605710817144192,
            NaN
        ],
        [
            0.30145575922268875,
            10.106082125577736,
            NaN,
            NaN
        ],
        [
            0.7894402852168341,
            13.7562879616026,
            13.739680851521939,
            1.5236013208949446
        ],
        [
            0.6844334647654108,
            10.356993768771469,
            NaN,
            NaN
        ],
        [
            12.780439045417543,
            19.15445166642848,
            15.104116008444702,
            6.852496122061032
        ],
        [
            2.226110652460738,
            20.716428356264473,
            16.67919914794973,
            12.963270087453465
        ],
        [
            7.330875803441723,
            7.972397418710356,
            10.841432425622532,
            NaN
        ],
        [
            0.22974730438479798,
            8.743405424693336,
            8.745379139041704,
            NaN
        ],
        [
            5.489706092517476,
            6.935999308583435,
            8.707884501260262,
            0.3625193126525403
        ],
        [
            4.439837983083577,
            6.899273911516046,
            8.201157109332776,
            NaN
        ],
        [
            1.2056416915082506,
            13.370932672391934,
            13.48789469310384,
            0.25181254377713774
        ],
        [
            2.1965666184795265,
            9.176270363528792,
            9.299727069491231,
            NaN
        ],
        [
            1.0510822851886894,
            9.725312794390037,
            9.67688196080483,
            1.9802973040715937
        ],
        [
            2.311308751968657,
            10.054108360342791,
            9.91923100268669,
            1.141742888644678
        ],
        [
            0.37424284018762,
            9.126852593904271,
            9.075934660786617,
            1.0574266026795118
        ],
        [
            1.8714110066606813,
            8.644518692503132,
            8.906794375806765,
            NaN
        ],
        [
            1.471536017283079,
            8.555141963362374,
            8.498532501032289,
            1.0583125596376264
        ],
        [
            0.5041062915192627,
            10.255255998036848,
            10.206241406487376,
            0.43342750548981107
        ],
        [
            0.3557193068319328,
            9.387125874120017,
            8.268726808839896,
            6.296560667749215
        ],
        [
            0.8337310453429586,
            8.101732640615863,
            8.066801418854512,
            1.636066511507228
        ],
        [
            0.49642634348493947,
            8.104425133816695,
            8.114737558624725,
            NaN
        ],
        [
            0.8661397487748322,
            12.756587246883589,
            12.769352088411019,
            0.018524436794106636
        ],
        [
            0.691760936585324,
            9.543336361355543,
            9.588917825591855,
            1.5924900613747035
        ],
        [
            1.3748193413172423,
            7.8398885097820905,
            8.10878202010311,
            0.9985446651852441
        ],
        [
            0.44254503523279354,
            10.474689632382368,
            10.457713780883237,
            0.5181697595629119
        ],
        [
            0.3138547834246954,
            11.016269430057402,
            11.012017346429678,
            0.19623889979066558
        ],
        [
            0.2915349909481733,
            20.378801900427366,
            20.354308056544173,
            0.7893870425576943
        ],
        [
            1.3347563229719355,
            9.022054822688041,
            9.040496626721618,
            0.7727626673773171
        ],
        [
            2.239294287047001,
            13.754688912989215,
            13.484438801568604,
            1.3998311843783446
        ],
        [
            3.0163152233343986,
            8.339042693915498,
            6.155005952619943,
            5.150444868411502
        ],
        [
            1.551454332801622,
            8.000085831239842,
            8.098534146806454,
            NaN
        ],
        [
            0.2040635834244214,
            8.03959875991969,
            8.037783877992897,
            0.19283287379711966
        ],
        [
            0.7430426246795928,
            10.60465889996105,
            10.5801707402843,
            0.5792432768141541
        ],
        [
            0.5774336900200426,
            8.054501144723249,
            8.044682594264073,
            0.7331758824994297
        ],
        [
            0.803798547123586,
            9.592585565706116,
            9.613474329031218,
            0.44170979572903213
        ],
        [
            8.298150463040079,
            1.2077525072937498,
            NaN,
            NaN
        ],
        [
            1.686608171601516,
            11.570512997120213,
            11.437848255687937,
            0.1737076335649296
        ],
        [
            0.274365112881684,
            10.565561290494605,
            10.565253008982099,
            0.062308967246770264
        ],
        [
            0.8114546429615398,
            8.207774058957636,
            8.225139246829215,
            NaN
        ],
        [
            0.8303594216438004,
            10.095930405570654,
            10.110179100188315,
            0.46366346920491114
        ],
        [
            0.40996811145956186,
            10.613507093801793,
            10.589037585611152,
            0.3460991028493118
        ],
        [
            0.5881030041003247,
            9.941513505608674,
            9.932333487517258,
            0.3487859206173697
        ],
        [
            0.8799314205412243,
            9.45121959408019,
            9.475591234388627,
            0.1524252209372877
        ],
        [
            5.273713693423,
            6.561448483149688,
            9.120279271112267,
            4.825747628435977
        ],
        [
            0.3747114676629766,
            10.448675608039393,
            10.434547819860322,
            0.6514698973397224
        ],
        [
            0.6810276503997225,
            8.923589156189317,
            8.847300472324148,
            0.8405803276564937
        ],
        [
            15.101448625298854,
            15.099248716492882,
            0.3944768589798688,
            NaN
        ],
        [
            0.5388504118343225,
            8.151297520881727,
            8.017294140970582,
            1.0533851256067317
        ],
        [
            0.6695714960759864,
            8.90121267493521,
            8.908290361055133,
            NaN
        ],
        [
            0.24020849038386713,
            10.573445530969483,
            10.471073618604205,
            1.270180147501854
        ],
        [
            0.7246566148497687,
            8.316241994624622,
            8.360799416083287,
            0.3708336961366146
        ],
        [
            2.4429840136803436,
            7.987623875564637,
            8.409260145870176,
            0.3433412162831815
        ],
        [
            0.3356946662205749,
            10.323043628771048,
            10.29653324315447,
            0.2116203852065702
        ],
        [
            1.7155742008200174,
            11.960455809954663,
            12.239248121315486,
            1.0612667436049081
        ],
        [
            4.61808199595305,
            1.6909923398828717,
            10.226690130963933,
            NaN
        ],
        [
            0.5779614957975934,
            9.58378798755325,
            9.580357740754152,
            0.3825494391884237
        ],
        [
            1.2486774486986478,
            10.338728207570082,
            10.037243460537296,
            2.2589702812165506
        ],
        [
            1.019867105684776,
            8.447821005057992,
            8.164721085022139,
            0.8527102718220492
        ],
        [
            3.63520774937951,
            7.246746401193955,
            10.027146198017615,
            2.681684933894246
        ],
        [
            8.661491996256354,
            0.2981469993538223,
            NaN,
            NaN
        ],
        [
            0.42903005735541494,
            8.649509832805764,
            7.450463020171889,
            3.9092694490984288
        ],
        [
            2.465509475090449,
            14.508717722564052,
            14.636614463235842,
            0.8650685978309641
        ],
        [
            0.09306664605894918,
            8.618162802007644,
            8.614471300390827,
            0.16427123108000954
        ],
        [
            0.13343421166116676,
            14.71691833182218,
            14.666136767218937,
            1.1662006078410898
        ],
        [
            2.629140646499322,
            7.7817770261362424,
            9.285168180372835,
            0.41322715616628714
        ],
        [
            0.950562422449126,
            7.965397288053199,
            8.016672654938237,
            0.5997535695491053
        ],
        [
            2.500620034034357,
            8.908822609450931,
            8.693252541013468,
            2.8290787942392916
        ],
        [
            0.21229764621169686,
            8.240835597737354,
            8.245995974386489,
            0.21268858290164483
        ],
        [
            0.3940454210493348,
            9.216634302536127,
            9.146934279227903,
            0.5442110715196669
        ],
        [
            0.6891722956391491,
            14.150876979459179,
            14.134946292290502,
            0.25728188867892005
        ],
        [
            1.6240051794335302,
            9.549083050336769,
            9.473820431146176,
            1.6108717369959153
        ],
        [
            0.5587321942380392,
            10.173149566586455,
            10.15210188103023,
            0.6383044107578735
        ],
        [
            3.335721961080055,
            8.828191777938166,
            9.455439890838957,
            0.7902848544139505
        ],
        [
            0.9582839957825666,
            8.233753676067423,
            7.943575432019375,
            2.4197320984851154
        ],
        [
            16.369537710945476,
            18.23475838845362,
            16.57233677250008,
            4.756452493639321
        ],
        [
            7.206147281974758,
            18.753787148111744,
            17.539704959144796,
            10.61147841382617
        ],
        [
            0.38823788347330157,
            9.24312140401702,
            9.263977274516588,
            0.19373869533029336
        ],
        [
            7.292647077432935,
            7.97573678228673,
            8.85487662653593,
            13.136635505832256
        ],
        [
            1.3765495746421095,
            8.707539730501228,
            8.746846047976497,
            0.42277879407164254
        ],
        [
            0.9656119350462593,
            24.220789304321627,
            23.89060580542636,
            2.210357742529667
        ],
        [
            0.9825307162402385,
            8.627509153044269,
            8.644130294511234,
            NaN
        ],
        [
            0.4383072608677215,
            8.080800067420547,
            8.084782814253064,
            0.3395555215995887
        ],
        [
            0.6408118926370338,
            12.424023816305965,
            12.416459130474406,
            0.2938979360093719
        ],
        [
            0.7493451264657308,
            10.342915278775866,
            10.317548230425718,
            0.33977838683989103
        ],
        [
            2.9362525290801904,
            8.490079022247413,
            8.960815168002183,
            0.26619828981046756
        ],
        [
            2.066454681130948,
            10.904666635622371,
            10.802874910334863,
            1.0734278021140298
        ],
        [
            0.6184948575997035,
            9.214954802755775,
            9.215088931812122,
            0.37210182622710125
        ],
        [
            1.0542481455701505,
            9.141458817027585,
            8.85968912907809,
            1.4339946697645913
        ],
        [
            3.0581205204562645,
            8.875245292603116,
            9.38530748976154,
            NaN
        ],
        [
            0.7131875733560479,
            9.890038228717296,
            9.641929249585512,
            1.4884038593007518
        ],
        [
            5.21501785423974,
            8.919193990490475,
            8.184403056589291,
            4.78387161397933
        ],
        [
            0.2944744676896321,
            8.633466846043424,
            8.22821070835149,
            2.4343668621945085
        ],
        [
            1.5698796344153327,
            9.944898366346978,
            10.061195363137783,
            1.0244385960936908
        ],
        [
            1.6896381731378847,
            11.445118645633517,
            11.551346967653368,
            NaN
        ],
        [
            0.8173093339396457,
            12.168700901561266,
            11.966536847484779,
            1.9898138550782807
        ],
        [
            2.27336853156548,
            7.1849251728860475,
            9.124780107804614,
            4.17098289713536
        ],
        [
            0.26737284176861664,
            8.991298145644189,
            8.964927688864059,
            0.30267764024230703
        ],
        [
            1.357242608062545,
            8.035393138290376,
            8.10651214845902,
            0.09532334938254794
        ],
        [
            3.0271343039272396,
            7.640356558256087,
            8.0857640901297,
            NaN
        ],
        [
            6.314156824645129,
            7.594776860962533,
            9.873600690402672,
            NaN
        ],
        [
            1.2557151550966283,
            9.858437454391753,
            8.857549992490046,
            5.090726047568383
        ],
        [
            3.750287901554912,
            9.103400580221392,
            9.238341485218847,
            1.909324021269928
        ],
        [
            0.5874070384825489,
            11.109536293588906,
            9.822109221571713,
            5.208398941570357
        ],
        [
            0.5322686382904146,
            21.51123590770483,
            21.443932531298014,
            2.2511259915776676
        ],
        [
            3.36624318750286,
            3.1657925445119695,
            8.914670973088892,
            4.2472977818792925
        ],
        [
            1.9767193328910868,
            10.37506499899408,
            10.521301316885557,
            2.0466036094560267
        ],
        [
            1.276286896382188,
            8.09574249296909,
            3.6546856676471187,
            2.7749550003664956
        ],
        [
            0.7118252089726882,
            20.167065226854785,
            20.157925913022883,
            0.2169061534268776
        ],
        [
            0.1488573182158076,
            9.323202196026807,
            9.323710531625645,
            0.21029490984050705
        ],
        [
            0.6958122304697767,
            8.562973734635975,
            8.44056016472037,
            0.5319956555208838
        ],
        [
            0.514367492199096,
            9.590171450676914,
            9.596640988245257,
            0.27646509146349485
        ],
        [
            2.09036547196194,
            11.235688959073954,
            11.554156762506999,
            1.6596268969145802
        ],
        [
            0.32645569890015413,
            8.335632797749653,
            6.730057561375552,
            4.907494102327985
        ],
        [
            7.52541968407487,
            3.7833044450290925,
            9.662805590590123,
            NaN
        ],
        [
            0.9481098118910103,
            10.384768344769583,
            10.039971117592136,
            2.4534451430734237
        ],
        [
            0.21544226781742057,
            9.3361692021719,
            9.202433695913076,
            1.0720399514638799
        ],
        [
            0.507261136112259,
            13.88436881394735,
            13.903869201038907,
            0.6471952160719464
        ],
        [
            0.5434240785993215,
            8.925452469414857,
            8.94073995393318,
            0.4330674271822056
        ],
        [
            0.3474898237728835,
            9.85451752735613,
            9.84739773084881,
            0.37942593395212654
        ],
        [
            0.3785602182958293,
            7.997873548886288,
            8.459145758042833,
            6.863616452434366
        ],
        [
            0.5735461823891652,
            8.425237895211524,
            8.41382561016652,
            0.5539895732534083
        ],
        [
            0.7440591631871615,
            12.698868980809001,
            12.773856985152541,
            0.9404940590166445
        ],
        [
            1.7364537038821999,
            16.752044959399765,
            14.713552485172452,
            8.697118740413313
        ],
        [
            0.49107720282226,
            18.073740849032234,
            18.072822492784834,
            0.4944755132231101
        ],
        [
            13.433207991164048,
            13.441730181758704,
            1.3924669053104326,
            NaN
        ],
        [
            0.28503314310611433,
            14.440407747916607,
            14.43711029985838,
            0.05561548382063673
        ],
        [
            0.4478687131281429,
            22.747687518084305,
            22.718807059583305,
            1.1609064583302495
        ],
        [
            1.6804110236574534,
            15.366720079241121,
            15.469896199521425,
            NaN
        ],
        [
            0.19715824527415274,
            10.099079136546106,
            9.948098901003222,
            1.1662944184673298
        ],
        [
            1.4454902754288104,
            13.171057072333403,
            12.777663269258342,
            1.8034435935125004
        ],
        [
            0.3397827817418753,
            11.902185184535231,
            11.396662329704204,
            3.240792315448284
        ],
        [
            0.416021942280668,
            8.177949868408923,
            7.528875704898681,
            0.44280189919700924
        ],
        [
            22.67114817895681,
            NaN,
            NaN,
            NaN
        ],
        [
            4.307286889058231,
            9.391002130405678,
            10.250636540259777,
            0.356599075929621
        ],
        [
            4.068649854591263,
            7.172840076676939,
            8.134869713042463,
            0.10835032678666702
        ],
        [
            3.809244554926828,
            7.35069610556217,
            8.063484665084136,
            0.3418466552771648
        ],
        [
            0.91757666466517,
            20.657745178175578,
            20.643513193935217,
            0.9422640383453411
        ],
        [
            0.44721126998395144,
            11.2738829173062,
            11.328298740277923,
            0.366210623489879
        ],
        [
            0.6856848171073375,
            8.720063233784888,
            8.78396919671364,
            0.40496753454612044
        ],
        [
            0.9761494586166978,
            8.900527800200765,
            8.836351513020771,
            1.380501803414234
        ],
        [
            0.3001687080390055,
            8.681221695808786,
            8.27308899780932,
            2.3069637454476113
        ],
        [
            0.7539738587801644,
            8.156152484434259,
            8.167547095132015,
            NaN
        ],
        [
            0.7537044373914666,
            7.953893379510118,
            8.22234591438839,
            0.26312646520388616
        ],
        [
            0.9343689399897505,
            9.174150806864766,
            9.160156640846147,
            0.4968620341891816
        ],
        [
            0.4256181290168181,
            11.32443318853226,
            11.19387922112056,
            0.5188518419245584
        ],
        [
            2.281762776932434,
            8.731909980782335,
            8.875790129040544,
            0.710977430144425
        ],
        [
            0.7351456738151103,
            9.055915269355676,
            8.389808838368118,
            3.2269172487052153
        ],
        [
            0.7148207285769915,
            12.21379034650334,
            12.226640697700445,
            NaN
        ],
        [
            5.230654305424161,
            9.749075747313888,
            5.252596910691271,
            0.34438764488752766
        ],
        [
            0.9315526397481907,
            8.221592755547336,
            7.844050393556349,
            0.5655785264322856
        ],
        [
            7.82919258301892,
            40.16416573800218,
            30.670833582477066,
            23.878730787742917
        ],
        [
            1.1098481904647564,
            9.001684488401418,
            9.070439576101876,
            0.46619041262201677
        ],
        [
            1.0579876083608168,
            8.35332569753216,
            7.731737717015217,
            1.2423530842103165
        ],
        [
            0.46557729796045444,
            7.936720261343857,
            8.015705952470942,
            0.476906998766288
        ],
        [
            1.6975219735698748,
            11.183004122256332,
            11.51886703260078,
            1.1712055243909087
        ],
        [
            0.3867644353348197,
            8.50508873159501,
            8.507191122818675,
            NaN
        ],
        [
            0.5183081922360202,
            8.926756738164796,
            8.904388459938716,
            0.23377635003076816
        ],
        [
            0.8309165313811212,
            12.534724925295967,
            12.534019649894043,
            0.7236004780716322
        ],
        [
            1.4510549391842527,
            9.663460082321206,
            9.735579769363168,
            0.1980507708207096
        ],
        [
            11.3890216573133,
            5.927263465949593,
            9.014439041230483,
            NaN
        ],
        [
            0.8853665385559434,
            8.447547023672083,
            8.200363594213623,
            0.8888283023164548
        ],
        [
            0.8185626452583852,
            11.878733807672697,
            11.864568135548886,
            NaN
        ],
        [
            0.5905973550424571,
            8.433887432804395,
            6.866580512461757,
            4.9083334820807725
        ],
        [
            4.031547897504036,
            11.31816621236965,
            11.579378106374433,
            3.2133529570949335
        ],
        [
            0.23159916688312415,
            8.155578158972858,
            8.118978154439768,
            0.3963152352581688
        ],
        [
            0.8357707148288753,
            9.515934522847063,
            NaN,
            NaN
        ],
        [
            0.6048911831819221,
            14.35394645745991,
            14.372644817232631,
            1.4533186072518578
        ],
        [
            0.7862926211445843,
            8.293559880721297,
            8.428464353467275,
            0.3880107300077984
        ],
        [
            0.6948838602498522,
            10.762517012095989,
            10.758572830477409,
            0.7516606345095123
        ],
        [
            4.161521861636402,
            10.027348558476396,
            3.44612098525088,
            2.102251600921282
        ],
        [
            0.3755239980939569,
            8.57126953437397,
            8.556756036871692,
            0.44739563215607453
        ],
        [
            0.47500977831275704,
            10.790843864279168,
            10.756005878334193,
            0.6057385926846345
        ],
        [
            1.8434914334058279,
            9.335652128233434,
            9.364291314209357,
            0.23666735319313634
        ],
        [
            0.14491989234103853,
            8.906232610687859,
            8.900901790461264,
            0.07801904948281377
        ],
        [
            1.0111558589526406,
            8.566528016002815,
            8.501774916319828,
            0.7910648929909635
        ],
        [
            1.059908796541885,
            9.852438009850694,
            9.890561517230703,
            0.3468146397879945
        ],
        [
            0.39555768933922913,
            11.163224556620902,
            11.090991984555545,
            0.5844621422983196
        ],
        [
            1.1018248209171415,
            10.423581859122745,
            10.498977153239764,
            0.5659094725270248
        ],
        [
            0.21542084431866498,
            10.963725679792564,
            10.931993232204984,
            0.8514179995448967
        ],
        [
            2.1965251529930647,
            9.524440684342439,
            3.5303402467965914,
            2.3509067906253494
        ],
        [
            0.36652509409921025,
            8.738318172839724,
            8.732659165606087,
            0.36266507965929834
        ],
        [
            0.5402547589600863,
            9.419237185851637,
            9.569458536711748,
            NaN
        ],
        [
            0.8587617689726529,
            11.496364341192699,
            11.419929938140243,
            1.0220477487550883
        ],
        [
            0.7724329773701358,
            9.06289597283853,
            8.95155755141002,
            1.7215122425787848
        ],
        [
            4.953664019965977,
            10.816105564778637,
            10.336339060044619,
            8.416286044563893
        ],
        [
            8.146460622388437,
            0.8662614527593954,
            NaN,
            NaN
        ],
        [
            0.5655943427285824,
            10.255198779232831,
            10.268007218096399,
            NaN
        ],
        [
            7.156974712037104,
            8.831939093970556,
            NaN,
            NaN
        ],
        [
            0.4987480949761551,
            10.32051632663574,
            10.257026043284755,
            0.8297317112462819
        ],
        [
            1.2690480512833375,
            27.051619732401072,
            21.358337273521748,
            16.70500548304555
        ],
        [
            12.976133297817265,
            11.43690590609122,
            NaN,
            NaN
        ],
        [
            0.154428027561702,
            8.001024982678926,
            7.988164027835842,
            0.33677976633289053
        ],
        [
            1.2768015376661135,
            10.081148412989311,
            10.160363887715967,
            0.07164681114651968
        ],
        [
            0.6723067526211395,
            24.56867009069955,
            22.47840098648866,
            9.933551818058705
        ],
        [
            0.4411133971779533,
            8.097674557206858,
            8.180792223472498,
            NaN
        ],
        [
            0.690061324124246,
            10.007424495982468,
            10.032424869243597,
            NaN
        ],
        [
            3.84372682632997,
            11.223061757235795,
            11.263438384818466,
            1.9190760633793769
        ],
        [
            0.7215306570573724,
            8.691289100812533,
            8.535023707916293,
            1.0429028816136616
        ],
        [
            0.3708835296528702,
            12.219901659852274,
            11.594057724164085,
            3.7645441053633952
        ],
        [
            0.40162439576213615,
            8.054152622758206,
            8.051927405508305,
            0.38844226150356914
        ],
        [
            0.24315094753878924,
            12.82934303781595,
            12.85175024204798,
            0.4239465510396085
        ],
        [
            2.0709360742935474,
            25.663969450114635,
            25.596925460083565,
            1.358719417991402
        ],
        [
            1.124374846697308,
            12.992148850179312,
            13.025162408415557,
            0.6013613914528244
        ],
        [
            0.793231487981983,
            24.256543371452416,
            24.23503147089168,
            0.942164739675022
        ],
        [
            0.8672442152452314,
            8.629106344025399,
            8.64649792399799,
            NaN
        ],
        [
            2.81486330782028,
            13.368088963742148,
            13.560997797324026,
            0.749643788882818
        ],
        [
            0.16667289730605273,
            8.729740693773254,
            8.761098902198984,
            NaN
        ],
        [
            0.1645027526464632,
            12.671167981618654,
            12.631341689273833,
            0.6703889585246718
        ],
        [
            0.8345829553592589,
            8.001028525677599,
            7.912926694024391,
            1.907555187378775
        ],
        [
            1.170996463272695,
            38.08927267681702,
            38.089944057091365,
            0.7840058495005767
        ],
        [
            0.7955165279512446,
            9.45270592127569,
            9.445083739725023,
            0.7997972602361388
        ],
        [
            9.802710440011555,
            9.724694701331261,
            2.225849713237397,
            NaN
        ],
        [
            1.2424521842295684,
            8.148740772431765,
            7.562873586452875,
            3.836444570763713
        ],
        [
            5.238317531095799,
            7.286493986374171,
            8.941371884286285,
            0.514577667089437
        ],
        [
            0.3152748349320972,
            15.94639728003786,
            15.94052256935368,
            0.24426405616821437
        ],
        [
            1.899064333715423,
            9.464354272375296,
            9.630150915312202,
            0.24496850070351464
        ],
        [
            0.9334773526281336,
            8.716109612408044,
            8.170228608427584,
            1.9031095568624858
        ],
        [
            0.5020755229426267,
            8.633800551927438,
            8.647218578743308,
            NaN
        ],
        [
            0.5456152552003692,
            13.920010318661861,
            13.571364841442733,
            3.215856745673195
        ],
        [
            5.0167495693179704,
            13.852385353905735,
            15.07075401760938,
            NaN
        ],
        [
            0.8001753373101399,
            9.070951825514756,
            9.078472954086115,
            0.8693477282733172
        ],
        [
            0.97813293107099,
            8.102316431230154,
            8.037915134750929,
            0.757043330836021
        ],
        [
            0.29060718051972734,
            10.54668101497798,
            10.629877203900962,
            0.8069887177490975
        ],
        [
            4.232048541811057,
            7.900606483636486,
            8.191606707028956,
            0.5851769374748348
        ],
        [
            3.29585675206495,
            10.74508868820148,
            11.20108962821809,
            0.5226781063429089
        ],
        [
            5.977853864823055,
            6.5675292263944645,
            9.227039907014667,
            0.5899277412164577
        ],
        [
            1.1159773277507286,
            12.510482604419858,
            12.66470528981435,
            0.3875446927088213
        ],
        [
            0.8569683159209611,
            11.94919660185843,
            11.920047079252782,
            0.979671915694669
        ],
        [
            4.872732002227178,
            8.407815760873012,
            9.700428337257787,
            0.34835048336973107
        ],
        [
            0.6067356299842437,
            11.025873590425496,
            11.029471382767058,
            0.4054669131971285
        ],
        [
            0.9305922986940218,
            18.4649467348607,
            18.48780815186531,
            0.5743408932202824
        ],
        [
            0.8616999199654818,
            9.202373201308173,
            9.188579228093078,
            0.4344058179547579
        ],
        [
            8.37397130441056,
            6.349080135109537,
            4.098147631897411,
            3.183536474907178
        ],
        [
            3.046282452054836,
            11.398180552430285,
            11.50746615373218,
            1.7001262973422424
        ],
        [
            1.5344271942278171,
            8.516600849409668,
            NaN,
            NaN
        ],
        [
            0.4289983775649445,
            12.107716823763097,
            12.02083871194241,
            0.2030175289494018
        ],
        [
            8.792037091167476,
            8.814689019065245,
            1.195992900277283,
            NaN
        ],
        [
            2.509594844538922,
            9.312917092322062,
            9.38978724518336,
            0.7584465616558492
        ],
        [
            15.54836766423298,
            2.2682037737632603,
            NaN,
            NaN
        ],
        [
            2.633710854577734,
            5.440161359341166,
            9.01991182197419,
            2.3716061216498394
        ],
        [
            0.31179358501457294,
            8.903386517866915,
            8.907001926059747,
            0.27560028842835793
        ],
        [
            3.6590045941386355,
            11.737676351176876,
            12.10322385495891,
            3.0053954946679093
        ],
        [
            0.8554739384944994,
            10.631336859903948,
            10.614620407000336,
            1.1570815077679868
        ],
        [
            0.47331722110612534,
            8.009630410514333,
            8.012938522767257,
            0.04909618061736659
        ],
        [
            0.6945283388655542,
            8.533492956240648,
            7.612482852451978,
            2.13355410525009
        ],
        [
            0.3024433124393921,
            8.956104806868002,
            8.970061706175912,
            0.029950920944823503
        ],
        [
            0.3378499600584698,
            20.005961244602297,
            18.918153489965775,
            6.510683158249739
        ],
        [
            0.9767117237315565,
            9.38581236185456,
            9.422065633573347,
            0.42910860689932606
        ],
        [
            0.0648568125858364,
            8.991438277018027,
            9.001678870886094,
            0.035028077131718544
        ],
        [
            1.6065686432359285,
            9.209921286110562,
            9.112507347504485,
            1.9741328349987834
        ],
        [
            0.31283806252810403,
            8.184285685398915,
            8.024190943482287,
            0.29004732089306823
        ],
        [
            1.1145115335749562,
            10.473126752457851,
            10.519551947899458,
            0.4771395053524006
        ],
        [
            0.6162691874639653,
            8.151727912667965,
            8.119398076988768,
            0.5248498750932239
        ],
        [
            1.481215308098599,
            1.2869452674225001,
            0.9980981596261777,
            10.316988591086684
        ],
        [
            1.7469361313317715,
            13.093501145934187,
            13.126518919686182,
            2.2175756058164025
        ],
        [
            0.058342972737582106,
            9.292647738840811,
            9.25751905540978,
            0.6137565589735953
        ],
        [
            1.8536055047398803,
            21.358136353368458,
            17.92672236083756,
            12.129196870992644
        ],
        [
            1.1347570081117946,
            8.500561899212265,
            NaN,
            NaN
        ],
        [
            0.30520367039260554,
            10.526005990068988,
            10.522188422977736,
            0.180947414970601
        ],
        [
            0.843872877194395,
            12.494725371163584,
            12.01392513754924,
            1.1696336832262402
        ],
        [
            8.032003112341929,
            3.166499087104835,
            NaN,
            NaN
        ],
        [
            1.4422577015662308,
            9.101362184325257,
            8.911699445368338,
            1.368167832290516
        ],
        [
            0.44515159306767366,
            10.25965161612841,
            10.255693502411203,
            0.464096728184953
        ],
        [
            0.7123460908714362,
            10.024159006605165,
            10.079547032524184,
            0.856017926436685
        ],
        [
            1.675133145048202,
            8.718997293128414,
            NaN,
            NaN
        ],
        [
            0.23612296978174757,
            8.520276894611579,
            8.51355551517217,
            0.26397667314836165
        ],
        [
            0.6709842148162768,
            9.409554153178354,
            9.441240464381382,
            0.40740069108031324
        ],
        [
            5.599616630969139,
            6.582013126992975,
            8.176343325513784,
            NaN
        ],
        [
            7.560058264120978,
            9.329473115127595,
            14.485408264997497,
            2.3017416844904264
        ],
        [
            0.5680374968116152,
            10.294663013876924,
            10.32195786620093,
            0.7169699961305832
        ],
        [
            0.9699910690553667,
            9.59983954501,
            9.479355080764824,
            1.148270511540021
        ],
        [
            0.3059477120139059,
            9.76444491977075,
            9.738516982186875,
            0.7414532465605719
        ],
        [
            0.6775938168646529,
            16.1565139283715,
            15.847540151545346,
            2.7532247765252134
        ],
        [
            0.08837519134847158,
            11.163982932276896,
            10.937397346559537,
            2.090337859102165
        ],
        [
            1.942034817569794,
            8.234826552673443,
            8.582425278535773,
            0.3545008980488076
        ]
    ],
    "L1": [
        [
            2.7927141079953053,
            4.428442385479087,
            8.169403857640154,
            1.0459480185542531
        ],
        [
            1.6389033668994315,
            32.83867462309492,
            32.84654441922924,
            1.1967500008072007
        ],
        [
            9.561793212333848,
            0.17520274371031408,
            NaN,
            NaN
        ],
        [
            3.141934982260578,
            7.590255636283705,
            8.56547892155872,
            0.5049739902394461
        ],
        [
            0.5136339116360794,
            9.218314699938974,
            8.936205796841515,
            1.4597681046717526
        ],
        [
            0.7565120114747708,
            9.142236256075494,
            9.17550385784667,
            0.2851573980632517
        ],
        [
            0.641808405588667,
            10.142956004624043,
            10.045865761403068,
            1.1730579125797493
        ],
        [
            3.3717886230961054,
            14.376042635643108,
            14.691970685889915,
            0.9631402696551408
        ],
        [
            0.5590442457872716,
            11.103139406491415,
            11.112262464880052,
            0.3146058371194782
        ],
        [
            0.6703261973386934,
            10.377294814267634,
            10.287061777892692,
            0.664648841581934
        ],
        [
            2.7939929880790784,
            11.159530358639623,
            NaN,
            NaN
        ],
        [
            0.4209441764320771,
            9.419099178708827,
            9.396948154836108,
            0.7241825825120828
        ],
        [
            0.8867832637070667,
            9.221270631171864,
            9.218776449370138,
            0.6896994533262015
        ],
        [
            0.6604531158951947,
            11.929581019537792,
            11.954050053012736,
            0.7897991828820644
        ],
        [
            6.159433661845536,
            9.288115772719431,
            11.120994329124295,
            0.525443837089502
        ],
        [
            5.914124507044024,
            7.388543639081577,
            9.21901811773652,
            NaN
        ],
        [
            0.6556116380793692,
            9.211212202135622,
            9.152930116472577,
            0.7199875368864578
        ],
        [
            0.8313304516374856,
            9.513904261331936,
            9.503493811820531,
            0.4269737166380903
        ],
        [
            0.7686808339261855,
            8.324897591737306,
            8.21357141839397,
            0.44545470226592293
        ],
        [
            2.18067903517328,
            5.004332922832506,
            1.5154912425542757,
            9.019769433425829
        ],
        [
            1.0657310817481316,
            8.503350318875123,
            8.539721291625739,
            0.2748274821232509
        ],
        [
            1.6948558351016572,
            10.002952796062987,
            10.056115264052506,
            0.2435241034637615
        ],
        [
            0.4944792492862863,
            9.152416102219252,
            9.152640490241511,
            0.2562140077210629
        ],
        [
            1.5005875977161867,
            8.007507147543215,
            8.264448028051152,
            0.1625061478951996
        ],
        [
            0.6450274885237187,
            10.171679994762433,
            10.070128789126978,
            0.2215170128256609
        ],
        [
            8.396589574246097,
            2.306506188657641,
            NaN,
            NaN
        ],
        [
            1.1736425830379735,
            26.590324115519657,
            26.681092275778035,
            0.9435765534277849
        ],
        [
            1.310543073821314,
            13.114035399612936,
            13.159267230143154,
            1.5508532871752634
        ],
        [
            0.2858418956910686,
            12.878191215998676,
            12.877526566208584,
            0.13575300434027104
        ],
        [
            0.7323786124624355,
            15.545101138784446,
            15.747650023820631,
            0.8863166733172297
        ],
        [
            0.6852748265977617,
            8.051958035729363,
            8.063486782115763,
            0.07639842251548244
        ],
        [
            4.09606597460462,
            7.4844204479543395,
            8.521816611388926,
            0.31938663057543476
        ],
        [
            4.343523444987852,
            9.064510075686151,
            9.103811751812092,
            5.869690982129478
        ],
        [
            0.5845480461429345,
            9.769955734324485,
            9.776986895750518,
            NaN
        ],
        [
            2.328671333770097,
            7.338591151319282,
            8.201532636537538,
            1.5153476459986386
        ],
        [
            0.8855267937210638,
            9.093968000708886,
            8.83250420113202,
            1.7217336703694546
        ],
        [
            1.9961343402672251,
            8.42530263503716,
            8.832582456956867,
            0.38088360237147983
        ],
        [
            3.0288111708198326,
            8.928031553149609,
            7.570646500443697,
            2.9270132962066358
        ],
        [
            1.6872312116551051,
            9.004740467472756,
            9.186546249557404,
            1.0227406333394204
        ],
        [
            3.451777980165995,
            8.079541970822829,
            4.400431545946331,
            2.4725137747194004
        ],
        [
            2.283414895131107,
            9.049335045293978,
            5.061201010888107,
            1.869418235972321
        ],
        [
            1.154552000321578,
            9.58514483565648,
            10.066693689519559,
            0.6660841859940478
        ],
        [
            1.334805641335181,
            8.808214381779882,
            8.812575459374056,
            0.44200021068971895
        ],
        [
            0.7400680265818588,
            17.087199497736712,
            17.08485946345149,
            0.718130436466456
        ],
        [
            1.528380623049331,
            14.910438767653988,
            14.46323421634064,
            3.64518074594226
        ],
        [
            1.1542630825044258,
            10.777985623460031,
            10.969049726542933,
            0.30931688421267745
        ],
        [
            0.47025647622162225,
            9.47166380534481,
            9.478152314801433,
            NaN
        ],
        [
            0.13104535999923145,
            9.709535881207822,
            9.693570750835624,
            0.3214811892919246
        ],
        [
            0.43214638034246833,
            12.228166680753871,
            12.185297141908809,
            0.6928224722933632
        ],
        [
            1.0929195773264673,
            10.27743081673053,
            10.275908881276866,
            0.43214633028861016
        ],
        [
            0.2837641661067072,
            9.71706766793805,
            9.717718208452384,
            0.08088952569878372
        ],
        [
            0.404246955990962,
            13.470432152112881,
            13.30510608339956,
            1.208243797110043
        ],
        [
            8.03671356490209,
            0.32718579556350563,
            NaN,
            NaN
        ],
        [
            1.1034305796134327,
            8.639218323436287,
            8.648704489392083,
            1.3787770381354765
        ],
        [
            3.9277421054041133,
            8.37660976375334,
            8.688336290850335,
            1.4135846420618037
        ],
        [
            1.199810500437728,
            9.085575279794387,
            9.549323003484197,
            1.215160854191193
        ],
        [
            1.5495220592539931,
            10.050970001571557,
            9.890348512126849,
            1.6130959644331202
        ],
        [
            0.4264512518844157,
            8.071978103993242,
            8.110944265702239,
            0.6482992776935527
        ],
        [
            1.1672114875064594,
            10.017713952870348,
            10.031391041595544,
            0.5417243775124548
        ],
        [
            1.1096775873013711,
            8.073968496419477,
            8.24360516579142,
            NaN
        ],
        [
            0.6021053284252319,
            10.67334608324166,
            10.681712220412928,
            0.1620383200404186
        ],
        [
            5.292316936281665,
            7.479196334848895,
            12.615234668254297,
            4.831493162021132
        ],
        [
            0.470270001172678,
            9.542428113728173,
            9.531973040260997,
            0.338327892623594
        ],
        [
            0.8850896085567035,
            9.21612962816097,
            9.226983468316691,
            0.6807625806322629
        ],
        [
            0.41156976796271333,
            9.1827273866507,
            9.183915801206398,
            NaN
        ],
        [
            0.5202711778946434,
            8.366451469715901,
            7.908144287020931,
            2.7130586577113727
        ],
        [
            5.437219030635095,
            7.220908343292691,
            9.69669798255183,
            2.148052208722183
        ],
        [
            4.073506810745466,
            5.401267430635948,
            8.316542676949647,
            1.9513511313670442
        ],
        [
            0.43296346232371935,
            9.370549906441628,
            9.383488311865309,
            0.3160234024586459
        ],
        [
            1.273919021200904,
            8.228820024045595,
            8.57619654079205,
            0.8002408020320003
        ],
        [
            0.07181053709996067,
            14.024305098908318,
            13.947447601572094,
            1.0012167611250258
        ],
        [
            1.747153075465824,
            11.155034730056466,
            NaN,
            NaN
        ],
        [
            0.8493503880891321,
            8.48659619332793,
            8.453034337403658,
            0.6634124640868454
        ],
        [
            10.178782151928791,
            9.782525422959678,
            3.0795880552245376,
            NaN
        ],
        [
            0.6290529122655194,
            9.285532496735103,
            9.277046036995372,
            0.16095037041109034
        ],
        [
            0.33817103146818317,
            13.457309282616166,
            13.433502904079468,
            0.5291361185552402
        ],
        [
            2.820115985085116,
            8.088195050280875,
            6.557428990763525,
            4.918117183883838
        ],
        [
            0.3618567321027152,
            12.990095120641453,
            12.6466099151084,
            1.9226878398823046
        ],
        [
            0.2988626765030855,
            13.899390600134112,
            13.886629464049285,
            0.5987850131704008
        ],
        [
            1.157580515159675,
            10.684081369204057,
            10.42921798702244,
            1.9920752322233681
        ],
        [
            6.432061399327568,
            10.917649184241885,
            11.19989239350508,
            2.0457100729792015
        ],
        [
            1.7896104410833775,
            7.656847329649,
            10.025809344916333,
            0.8220944143101908
        ],
        [
            0.8988168078227022,
            8.11778017426203,
            8.038542388191022,
            0.25873080612780563
        ],
        [
            2.920126222607597,
            8.106494272493128,
            8.206948624772446,
            1.4507146517979996
        ],
        [
            0.936686569379894,
            20.294559250217336,
            20.28480215212589,
            0.38707848720737636
        ],
        [
            1.6545681358189388,
            8.246097399727939,
            8.897064671521083,
            NaN
        ],
        [
            0.5667728212346607,
            9.001896773576194,
            8.961824371316505,
            0.9032985612407237
        ],
        [
            0.6025742077169399,
            8.016551530718088,
            NaN,
            NaN
        ],
        [
            0.35734220885723184,
            15.326197983982548,
            15.332766122360953,
            0.17652741189948032
        ],
        [
            0.26586591590593056,
            8.30482761950787,
            8.301039785933717,
            0.28673981997803094
        ],
        [
            0.259236028530442,
            8.979077038603332,
            8.950336505833448,
            0.7697105809286755
        ],
        [
            2.0401330809934537,
            29.238296711090047,
            22.08999773532558,
            19.576767304240754
        ],
        [
            1.4989488262721724,
            8.200146687344924,
            8.33492824717124,
            NaN
        ],
        [
            0.8948819024819654,
            10.241692995770483,
            10.073459553255434,
            2.136501439351379
        ],
        [
            5.561365408169856,
            8.425331059133052,
            1.0187083456049195,
            NaN
        ],
        [
            2.62368755538252,
            9.294744152110253,
            9.266012676359583,
            2.8350909276800538
        ],
        [
            1.433442960238886,
            13.194096107108988,
            13.15938512732499,
            1.2073511772747303
        ],
        [
            0.19266545528615134,
            10.003222950509853,
            10.000506212009087,
            0.27220175272972036
        ],
        [
            0.573938577445784,
            12.314447684209174,
            12.324399234409624,
            NaN
        ],
        [
            7.4574238633722905,
            3.7124757505302415,
            10.458992165007938,
            NaN
        ],
        [
            0.7902945950796675,
            8.27542936099273,
            8.317225437779001,
            1.782889454950739
        ],
        [
            1.2650347643293502,
            9.283061734292014,
            7.085186317215374,
            5.145628783071028
        ],
        [
            1.6435592178235063,
            18.352219245047273,
            15.511941698786883,
            7.827641254608385
        ],
        [
            1.0141754949554094,
            8.088593046905968,
            NaN,
            NaN
        ],
        [
            1.5469225797321033,
            8.896299762700904,
            8.910700751454238,
            1.747397136323283
        ],
        [
            1.2832668251190613,
            8.22744451130909,
            8.24097850327197,
            0.6229445811740637
        ],
        [
            1.8814991437093598,
            9.851243568574876,
            10.016171540724658,
            1.0719519467630738
        ],
        [
            0.7253393039997893,
            15.293889367805969,
            15.288899188331019,
            NaN
        ],
        [
            0.3666397091816564,
            8.115828447583166,
            7.939496456149683,
            1.1935163476243165
        ],
        [
            1.5007670910345678,
            6.8517970717989165,
            8.215966766538443,
            0.21888151029911654
        ],
        [
            0.6154594792554906,
            10.485967859437096,
            10.468654303758065,
            NaN
        ],
        [
            0.32146689587685306,
            10.218427238051511,
            10.026837250887594,
            1.8452917794027677
        ],
        [
            5.685006717941487,
            10.807508182715894,
            12.044887967941733,
            0.3985884605525143
        ],
        [
            0.2457288831272536,
            8.966263434340874,
            8.903786090454682,
            0.9885005716814584
        ],
        [
            1.417679554143454,
            14.587424401899622,
            14.746375753738766,
            0.3417382303772583
        ],
        [
            1.7918920431505185,
            8.093652417040703,
            8.078325798479078,
            1.1530374304414892
        ],
        [
            1.9887317650577616,
            15.833412008090638,
            15.693636598304801,
            1.9319385720511868
        ],
        [
            1.544974027226467,
            8.245997972251022,
            NaN,
            NaN
        ],
        [
            0.3729996039715413,
            15.237137532976211,
            15.218389675493592,
            1.9181371099576123
        ],
        [
            1.0007579606497776,
            8.18864307477217,
            7.906168122254183,
            0.6250793521173525
        ],
        [
            3.3901850918128984,
            9.128303188359768,
            7.615960296917475,
            5.950345048704074
        ],
        [
            0.6155306242281552,
            9.352620045526363,
            NaN,
            NaN
        ],
        [
            8.720374561374367,
            2.797776936825334,
            NaN,
            NaN
        ],
        [
            1.7214677754271535,
            11.607187646605011,
            NaN,
            NaN
        ],
        [
            0.27939976951572093,
            10.240979423240434,
            10.175732759754196,
            1.0819293992217325
        ],
        [
            0.3135702308176247,
            11.885899357659213,
            11.876928526571131,
            0.3500494280626344
        ],
        [
            8.219267571767245,
            0.2501579397366503,
            NaN,
            NaN
        ],
        [
            0.5746865900970249,
            10.693385850291673,
            10.686970555833703,
            0.5060657045569618
        ],
        [
            0.7632681342932247,
            8.553744458994897,
            NaN,
            NaN
        ],
        [
            8.055379314627809,
            0.5773510298580375,
            NaN,
            NaN
        ],
        [
            3.0519270003609655,
            10.777924847231775,
            11.190778544946873,
            NaN
        ],
        [
            1.9618416591075247,
            8.970533799090889,
            8.90757287913653,
            2.122126300268936
        ],
        [
            4.154849142316644,
            8.003843623524377,
            9.381647066868311,
            NaN
        ],
        [
            2.5573857346500994,
            16.15601588510994,
            16.04218809050084,
            2.94256772279683
        ],
        [
            4.5511873881966425,
            6.461339118584927,
            8.34964062149547,
            0.670971847576566
        ],
        [
            2.4555806853670665,
            8.623525330888087,
            8.875834272925363,
            1.5191024693755257
        ],
        [
            3.9026218106458535,
            3.140195215273966,
            10.154523328050763,
            0.8817003145372141
        ],
        [
            0.3515161689540611,
            9.39482850919497,
            9.539113880200068,
            1.1833688041057748
        ],
        [
            2.2985968274866617,
            12.375888662988448,
            12.374189379502052,
            2.4313027184955245
        ],
        [
            4.346912189101982,
            6.513139094149636,
            9.13347697295643,
            0.7444174658949733
        ],
        [
            0.16175368249932795,
            18.15992024085057,
            18.125515797104857,
            1.0134288840540107
        ],
        [
            0.4912246970700569,
            9.482545712773698,
            9.480863038357398,
            0.13067885291126705
        ],
        [
            0.2943704761755236,
            10.70189123638287,
            10.69280564275613,
            0.8176071328372855
        ],
        [
            0.3979968427858226,
            10.170411498343569,
            10.176210646237791,
            0.39977919111381993
        ],
        [
            5.921491786726331,
            9.33314439195871,
            10.923195382034422,
            0.6949574712608491
        ],
        [
            1.1561606186614515,
            10.579360410759536,
            10.64029318036815,
            1.38808449317817
        ],
        [
            1.7209725317035403,
            11.687068347139945,
            4.6418470756221675,
            5.726330458151714
        ],
        [
            2.000879279679515,
            10.141997540278728,
            10.256731375158115,
            0.36567737124908534
        ],
        [
            0.9255271330002889,
            9.801654473726886,
            9.816459397019022,
            0.8091630342784883
        ],
        [
            0.4385895970053606,
            8.909370057646683,
            8.834362258199123,
            1.9267340685534644
        ],
        [
            2.27992939696161,
            13.573257114989573,
            13.593629862496583,
            3.2289956063751197
        ],
        [
            0.3243590068165656,
            8.100660514688308,
            8.079899802444578,
            0.9215085233692409
        ],
        [
            0.5379466907228462,
            11.240152033265908,
            11.40873439092438,
            0.3089054367026496
        ],
        [
            1.8629019854451347,
            13.200975126216184,
            13.531292094262035,
            1.3038694494478766
        ],
        [
            0.7942987435253378,
            9.72599791990854,
            9.7109229138187,
            0.6639973567121571
        ],
        [
            1.5362260181656784,
            10.00197326408582,
            10.506798680817349,
            2.2099245845857713
        ],
        [
            1.5502280787575047,
            9.942592691673193,
            9.995419925437897,
            0.2732843699396684
        ],
        [
            1.2962935414554284,
            8.168067041660947,
            8.101722737289922,
            0.887294372471157
        ],
        [
            1.8419324162176063,
            8.014187698380256,
            7.807563908218258,
            0.7813389124764109
        ],
        [
            0.6433732270850242,
            12.216156022606864,
            12.21845919053204,
            0.5994473233253351
        ],
        [
            0.5216566313213994,
            9.352538858531117,
            9.350141214108739,
            0.10265264709178061
        ],
        [
            0.5933258383154701,
            34.60712069913819,
            34.56337326210662,
            0.29010245463247586
        ],
        [
            1.0521385732368567,
            8.23989365817889,
            3.1916319455518773,
            1.7168724918268123
        ],
        [
            1.5774640173916143,
            11.436693136387197,
            9.515902935585995,
            6.67106855079966
        ],
        [
            5.913838828215353,
            11.170728145062894,
            12.27409030986295,
            5.310480122130184
        ],
        [
            1.2494674329988669,
            13.926403609681511,
            13.909076318768895,
            0.3353839401624965
        ],
        [
            1.6025949777908208,
            8.14627359749753,
            8.213886657947636,
            NaN
        ],
        [
            5.977749758663907,
            16.676073205701663,
            18.19217875057905,
            10.143448214289343
        ],
        [
            0.5618041366850255,
            20.31509048961139,
            20.315073893256166,
            0.48895491216004483
        ],
        [
            10.791857723730477,
            0.9782352926670643,
            NaN,
            NaN
        ],
        [
            1.0604875740845905,
            8.16009499143506,
            8.098790659766976,
            0.532235476457827
        ],
        [
            1.0500200830737225,
            8.415591284916049,
            7.50318268719932,
            1.270830497633592
        ],
        [
            1.3934089821062217,
            13.307595778982735,
            13.384578192944165,
            0.8343723367653784
        ],
        [
            0.9708201714526791,
            11.51031140843272,
            11.59234860164209,
            0.7173118164860489
        ],
        [
            6.467283313974142,
            4.5856779356090955,
            14.51831196807944,
            3.6121061255432476
        ],
        [
            0.20569072130690905,
            10.481907490125323,
            10.482471152556554,
            0.11252963929921352
        ],
        [
            9.81676582281452,
            17.05759245349236,
            15.36424922308641,
            3.6900816911192442
        ],
        [
            1.2655339479184258,
            9.436457269926919,
            8.753792320050454,
            2.985134153545912
        ],
        [
            0.663428527215231,
            10.475864580455998,
            10.464635223813055,
            0.4421721808559572
        ],
        [
            1.9354526613038894,
            12.95158571238291,
            NaN,
            NaN
        ],
        [
            0.33182980922878164,
            9.799261377317725,
            9.297251147699088,
            2.812526819119192
        ],
        [
            2.2879737211338673,
            9.532455103985557,
            9.06869789811365,
            1.8856506238952615
        ],
        [
            0.4133766065208838,
            8.532359789877292,
            8.537679373701453,
            NaN
        ],
        [
            0.7978112478194942,
            9.31111224830293,
            9.3027485089389,
            1.0756906575043832
        ],
        [
            4.75372985262852,
            11.222609161355798,
            12.190055856595212,
            0.9631584789058761
        ],
        [
            1.2425528430272843,
            12.675735240905857,
            12.596236955887294,
            1.2414350605009246
        ],
        [
            0.373174084267008,
            9.76751448086392,
            9.760152854251976,
            0.2865038581771973
        ],
        [
            0.2498407758966659,
            9.096922081679642,
            8.99919101240625,
            0.6031612851001531
        ],
        [
            0.47685400035018893,
            9.412210019883439,
            9.225099878051212,
            0.38744184418092087
        ],
        [
            10.09630220097648,
            1.394399228291173,
            NaN,
            NaN
        ],
        [
            0.9880693724765978,
            9.889216311228681,
            9.946152428657175,
            0.38257130112941606
        ],
        [
            1.2334229447965075,
            11.241239339007645,
            11.415504164164384,
            1.5521023399278817
        ],
        [
            0.5981516591646939,
            8.707174627291609,
            8.734390097663146,
            0.520818030903551
        ],
        [
            0.9730438284147016,
            9.349998231585753,
            9.079257136447993,
            2.2277452287015893
        ],
        [
            6.830577938449835,
            7.840379486155441,
            10.363459393857404,
            2.431045090048988
        ],
        [
            1.021194403515134,
            17.22982976937721,
            17.199544418450063,
            1.3221844284774245
        ],
        [
            3.262815442360853,
            6.576420610489893,
            9.006516187686787,
            0.7786944646660441
        ],
        [
            2.4140788818989454,
            8.979526861046812,
            9.943625643932123,
            1.7615651083322945
        ],
        [
            0.5636572663989609,
            11.344826224242185,
            11.280540319351237,
            1.0620547214230194
        ],
        [
            0.4062305921519705,
            8.095103682341115,
            8.100056884420468,
            0.13428578300663158
        ],
        [
            0.5387277868614424,
            8.071269430857543,
            8.098536515702643,
            NaN
        ],
        [
            0.39219644207338716,
            8.646723430363542,
            8.611642645094259,
            1.4466009803927997
        ],
        [
            0.7104523261872131,
            10.264834357455655,
            10.250519854869047,
            0.8930760098649523
        ],
        [
            0.8408236480397114,
            12.7813059087161,
            12.686072189815519,
            1.439103213341859
        ],
        [
            0.9305141206343371,
            11.0460418785826,
            10.92152363331619,
            1.481626542504637
        ],
        [
            0.36506224544640387,
            8.905517279196113,
            8.72776424346749,
            2.2178349846673004
        ],
        [
            1.9630346827819734,
            11.697521670647976,
            11.813823744582386,
            0.22028604526459536
        ],
        [
            0.3779715037273831,
            10.464337084693272,
            10.46215859266715,
            0.183195448298488
        ],
        [
            0.28417135786927994,
            8.809627532347504,
            8.810738824837616,
            0.5491846814600627
        ],
        [
            0.26938923384520935,
            11.601077576880071,
            11.61741171718013,
            0.6334595062226694
        ],
        [
            0.4167316167317481,
            8.021540823481745,
            8.010828017948747,
            0.8135379426373314
        ],
        [
            0.36813833352185965,
            8.64765168512859,
            8.622969982301573,
            0.25946880266551015
        ],
        [
            2.8910629188987897,
            12.110534539335477,
            12.213017240974395,
            0.7729964837606516
        ],
        [
            0.633457410808769,
            9.627783569629992,
            9.555819801834437,
            0.950591238690924
        ],
        [
            5.505999663031534,
            14.268136162001001,
            14.231784536768776,
            11.874005620818394
        ],
        [
            1.386524139747973,
            10.40372112022861,
            10.388457187855064,
            0.6978461570325367
        ],
        [
            0.919490131956264,
            13.14365453634722,
            13.140038665635295,
            0.7449863437693421
        ],
        [
            0.8012622409005206,
            8.518715595813566,
            8.51437316092249,
            0.5499823851711888
        ],
        [
            0.48926550670641106,
            8.01699012823388,
            8.291329251633668,
            NaN
        ],
        [
            3.218456749721411,
            13.288333225527978,
            13.558048176525126,
            2.028760833411001
        ],
        [
            0.39944154788809494,
            13.814840972308293,
            13.80683473673591,
            0.2390523262848933
        ],
        [
            25.72603417783942,
            2.1534928107121862,
            NaN,
            NaN
        ],
        [
            1.0136164894282673,
            21.67473140033159,
            21.68042641731199,
            0.08067776099275487
        ],
        [
            1.9746911026716338,
            9.44138827281618,
            9.617338672518986,
            0.20404196678440603
        ],
        [
            0.2917528538418129,
            11.446803394117977,
            11.451313369232839,
            0.2677238998776102
        ],
        [
            3.176992516799356,
            9.650482680970349,
            4.605710817144192,
            NaN
        ],
        [
            0.30145575922268875,
            10.106082125577736,
            NaN,
            NaN
        ],
        [
            0.7894402852168341,
            13.7562879616026,
            13.739680851521939,
            1.5236013208949446
        ],
        [
            0.6844334647654108,
            10.356993768771469,
            NaN,
            NaN
        ],
        [
            12.780439045417543,
            19.15445166642848,
            15.104116008444702,
            6.852496122061032
        ],
        [
            2.226110652460738,
            20.716428356264473,
            16.67919914794973,
            12.963270087453465
        ],
        [
            7.330875803441723,
            7.972397418710356,
            10.841432425622532,
            NaN
        ],
        [
            0.22974730438479798,
            8.743405424693336,
            8.745379139041704,
            NaN
        ],
        [
            5.489706092517476,
            6.935999308583435,
            8.707884501260262,
            0.3625193126525403
        ],
        [
            4.439837983083577,
            6.899273911516046,
            8.201157109332776,
            NaN
        ],
        [
            1.2056416915082506,
            13.370932672391934,
            13.48789469310384,
            0.25181254377713774
        ],
        [
            2.1965666184795265,
            9.176270363528792,
            9.299727069491231,
            NaN
        ],
        [
            1.0510822851886894,
            9.725312794390037,
            9.67688196080483,
            1.9802973040715937
        ],
        [
            2.311308751968657,
            10.054108360342791,
            9.91923100268669,
            1.141742888644678
        ],
        [
            0.37424284018762,
            9.126852593904271,
            9.075934660786617,
            1.0574266026795118
        ],
        [
            1.8714110066606813,
            8.644518692503132,
            8.906794375806765,
            NaN
        ],
        [
            1.471536017283079,
            8.555141963362374,
            8.498532501032289,
            1.0583125596376264
        ],
        [
            0.5041062915192627,
            10.255255998036848,
            10.206241406487376,
            0.43342750548981107
        ],
        [
            0.3557193068319328,
            9.387125874120017,
            8.268726808839896,
            6.296560667749215
        ],
        [
            0.8337310453429586,
            8.101732640615863,
            8.066801418854512,
            1.636066511507228
        ],
        [
            0.49642634348493947,
            8.104425133816695,
            8.114737558624725,
            NaN
        ],
        [
            0.8661397487748322,
            12.756587246883589,
            12.769352088411019,
            0.018524436794106636
        ],
        [
            0.691760936585324,
            9.543336361355543,
            9.588917825591855,
            1.5924900613747035
        ],
        [
            1.3748193413172423,
            7.8398885097820905,
            8.10878202010311,
            0.9985446651852441
        ],
        [
            0.44254503523279354,
            10.474689632382368,
            10.457713780883237,
            0.5181697595629119
        ],
        [
            0.3138547834246954,
            11.016269430057402,
            11.012017346429678,
            0.19623889979066558
        ],
        [
            0.2915349909481733,
            20.378801900427366,
            20.354308056544173,
            0.7893870425576943
        ],
        [
            1.3347563229719355,
            9.022054822688041,
            9.040496626721618,
            0.7727626673773171
        ],
        [
            2.239294287047001,
            13.754688912989215,
            13.484438801568604,
            1.3998311843783446
        ],
        [
            3.0163152233343986,
            8.339042693915498,
            6.155005952619943,
            5.150444868411502
        ],
        [
            1.551454332801622,
            8.000085831239842,
            8.098534146806454,
            NaN
        ],
        [
            0.2040635834244214,
            8.03959875991969,
            8.037783877992897,
            0.19283287379711966
        ],
        [
            0.7430426246795928,
            10.60465889996105,
            10.5801707402843,
            0.5792432768141541
        ],
        [
            0.5774336900200426,
            8.054501144723249,
            8.044682594264073,
            0.7331758824994297
        ],
        [
            0.803798547123586,
            9.592585565706116,
            9.613474329031218,
            0.44170979572903213
        ],
        [
            8.298150463040079,
            1.2077525072937498,
            NaN,
            NaN
        ],
        [
            1.686608171601516,
            11.570512997120213,
            11.437848255687937,
            0.1737076335649296
        ],
        [
            0.274365112881684,
            10.565561290494605,
            10.565253008982099,
            0.062308967246770264
        ],
        [
            0.8114546429615398,
            8.207774058957636,
            8.225139246829215,
            NaN
        ],
        [
            0.8303594216438004,
            10.095930405570654,
            10.110179100188315,
            0.46366346920491114
        ],
        [
            0.40996811145956186,
            10.613507093801793,
            10.589037585611152,
            0.3460991028493118
        ],
        [
            0.5881030041003247,
            9.941513505608674,
            9.932333487517258,
            0.3487859206173697
        ],
        [
            0.8799314205412243,
            9.45121959408019,
            9.475591234388627,
            0.1524252209372877
        ],
        [
            5.273713693423,
            6.561448483149688,
            9.120279271112267,
            4.825747628435977
        ],
        [
            0.3747114676629766,
            10.448675608039393,
            10.434547819860322,
            0.6514698973397224
        ],
        [
            0.6810276503997225,
            8.923589156189317,
            8.847300472324148,
            0.8405803276564937
        ],
        [
            15.101448625298854,
            15.099248716492882,
            0.3944768589798688,
            NaN
        ],
        [
            0.5388504118343225,
            8.151297520881727,
            8.017294140970582,
            1.0533851256067317
        ],
        [
            0.6695714960759864,
            8.90121267493521,
            8.908290361055133,
            NaN
        ],
        [
            0.24020849038386713,
            10.573445530969483,
            10.471073618604205,
            1.270180147501854
        ],
        [
            0.7246566148497687,
            8.316241994624622,
            8.360799416083287,
            0.3708336961366146
        ],
        [
            2.4429840136803436,
            7.987623875564637,
            8.409260145870176,
            0.3433412162831815
        ],
        [
            0.3356946662205749,
            10.323043628771048,
            10.29653324315447,
            0.2116203852065702
        ],
        [
            1.7155742008200174,
            11.960455809954663,
            12.239248121315486,
            1.0612667436049081
        ],
        [
            4.61808199595305,
            1.6909923398828717,
            10.226690130963933,
            NaN
        ],
        [
            0.5779614957975934,
            9.58378798755325,
            9.580357740754152,
            0.3825494391884237
        ],
        [
            1.2486774486986478,
            10.338728207570082,
            10.037243460537296,
            2.2589702812165506
        ],
        [
            1.019867105684776,
            8.447821005057992,
            8.164721085022139,
            0.8527102718220492
        ],
        [
            3.63520774937951,
            7.246746401193955,
            10.027146198017615,
            2.681684933894246
        ],
        [
            8.661491996256354,
            0.2981469993538223,
            NaN,
            NaN
        ],
        [
            0.42903005735541494,
            8.649509832805764,
            7.450463020171889,
            3.9092694490984288
        ],
        [
            2.465509475090449,
            14.508717722564052,
            14.636614463235842,
            0.8650685978309641
        ],
        [
            0.09306664605894918,
            8.618162802007644,
            8.614471300390827,
            0.16427123108000954
        ],
        [
            0.13343421166116676,
            14.71691833182218,
            14.666136767218937,
            1.1662006078410898
        ],
        [
            2.629140646499322,
            7.7817770261362424,
            9.285168180372835,
            0.41322715616628714
        ],
        [
            0.950562422449126,
            7.965397288053199,
            8.016672654938237,
            0.5997535695491053
        ],
        [
            2.500620034034357,
            8.908822609450931,
            8.693252541013468,
            2.8290787942392916
        ],
        [
            0.21229764621169686,
            8.240835597737354,
            8.245995974386489,
            0.21268858290164483
        ],
        [
            0.3940454210493348,
            9.216634302536127,
            9.146934279227903,
            0.5442110715196669
        ],
        [
            0.6891722956391491,
            14.150876979459179,
            14.134946292290502,
            0.25728188867892005
        ],
        [
            1.6240051794335302,
            9.549083050336769,
            9.473820431146176,
            1.6108717369959153
        ],
        [
            0.5587321942380392,
            10.173149566586455,
            10.15210188103023,
            0.6383044107578735
        ],
        [
            3.335721961080055,
            8.828191777938166,
            9.455439890838957,
            0.7902848544139505
        ],
        [
            0.9582839957825666,
            8.233753676067423,
            7.943575432019375,
            2.4197320984851154
        ],
        [
            16.369537710945476,
            18.23475838845362,
            16.57233677250008,
            4.756452493639321
        ],
        [
            7.206147281974758,
            18.753787148111744,
            17.539704959144796,
            10.61147841382617
        ],
        [
            0.38823788347330157,
            9.24312140401702,
            9.263977274516588,
            0.19373869533029336
        ],
        [
            7.292647077432935,
            7.97573678228673,
            8.85487662653593,
            13.136635505832256
        ],
        [
            1.3765495746421095,
            8.707539730501228,
            8.746846047976497,
            0.42277879407164254
        ],
        [
            0.9656119350462593,
            24.220789304321627,
            23.89060580542636,
            2.210357742529667
        ],
        [
            0.9825307162402385,
            8.627509153044269,
            8.644130294511234,
            NaN
        ],
        [
            0.4383072608677215,
            8.080800067420547,
            8.084782814253064,
            0.3395555215995887
        ],
        [
            0.6408118926370338,
            12.424023816305965,
            12.416459130474406,
            0.2938979360093719
        ],
        [
            0.7493451264657308,
            10.342915278775866,
            10.317548230425718,
            0.33977838683989103
        ],
        [
            2.9362525290801904,
            8.490079022247413,
            8.960815168002183,
            0.26619828981046756
        ],
        [
            2.066454681130948,
            10.904666635622371,
            10.802874910334863,
            1.0734278021140298
        ],
        [
            0.6184948575997035,
            9.214954802755775,
            9.215088931812122,
            0.37210182622710125
        ],
        [
            1.0542481455701505,
            9.141458817027585,
            8.85968912907809,
            1.4339946697645913
        ],
        [
            3.0581205204562645,
            8.875245292603116,
            9.38530748976154,
            NaN
        ],
        [
            0.7131875733560479,
            9.890038228717296,
            9.641929249585512,
            1.4884038593007518
        ],
        [
            5.21501785423974,
            8.919193990490475,
            8.184403056589291,
            4.78387161397933
        ],
        [
            0.2944744676896321,
            8.633466846043424,
            8.22821070835149,
            2.4343668621945085
        ],
        [
            1.5698796344153327,
            9.944898366346978,
            10.061195363137783,
            1.0244385960936908
        ],
        [
            1.6896381731378847,
            11.445118645633517,
            11.551346967653368,
            NaN
        ],
        [
            0.8173093339396457,
            12.168700901561266,
            11.966536847484779,
            1.9898138550782807
        ],
        [
            2.27336853156548,
            7.1849251728860475,
            9.124780107804614,
            4.17098289713536
        ],
        [
            0.26737284176861664,
            8.991298145644189,
            8.964927688864059,
            0.30267764024230703
        ],
        [
            1.357242608062545,
            8.035393138290376,
            8.10651214845902,
            0.09532334938254794
        ],
        [
            3.0271343039272396,
            7.640356558256087,
            8.0857640901297,
            NaN
        ],
        [
            6.314156824645129,
            7.594776860962533,
            9.873600690402672,
            NaN
        ],
        [
            1.2557151550966283,
            9.858437454391753,
            8.857549992490046,
            5.090726047568383
        ],
        [
            3.750287901554912,
            9.103400580221392,
            9.238341485218847,
            1.909324021269928
        ],
        [
            0.5874070384825489,
            11.109536293588906,
            9.822109221571713,
            5.208398941570357
        ],
        [
            0.5322686382904146,
            21.51123590770483,
            21.443932531298014,
            2.2511259915776676
        ],
        [
            3.36624318750286,
            3.1657925445119695,
            8.914670973088892,
            4.2472977818792925
        ],
        [
            1.9767193328910868,
            10.37506499899408,
            10.521301316885557,
            2.0466036094560267
        ],
        [
            1.276286896382188,
            8.09574249296909,
            3.6546856676471187,
            2.7749550003664956
        ],
        [
            0.7118252089726882,
            20.167065226854785,
            20.157925913022883,
            0.2169061534268776
        ],
        [
            0.1488573182158076,
            9.323202196026807,
            9.323710531625645,
            0.21029490984050705
        ],
        [
            0.6958122304697767,
            8.562973734635975,
            8.44056016472037,
            0.5319956555208838
        ],
        [
            0.514367492199096,
            9.590171450676914,
            9.596640988245257,
            0.27646509146349485
        ],
        [
            2.09036547196194,
            11.235688959073954,
            11.554156762506999,
            1.6596268969145802
        ],
        [
            0.32645569890015413,
            8.335632797749653,
            6.730057561375552,
            4.907494102327985
        ],
        [
            7.52541968407487,
            3.7833044450290925,
            9.662805590590123,
            NaN
        ],
        [
            0.9481098118910103,
            10.384768344769583,
            10.039971117592136,
            2.4534451430734237
        ],
        [
            0.21544226781742057,
            9.3361692021719,
            9.202433695913076,
            1.0720399514638799
        ],
        [
            0.507261136112259,
            13.88436881394735,
            13.903869201038907,
            0.6471952160719464
        ],
        [
            0.5434240785993215,
            8.925452469414857,
            8.94073995393318,
            0.4330674271822056
        ],
        [
            0.3474898237728835,
            9.85451752735613,
            9.84739773084881,
            0.37942593395212654
        ],
        [
            0.3785602182958293,
            7.997873548886288,
            8.459145758042833,
            6.863616452434366
        ],
        [
            0.5735461823891652,
            8.425237895211524,
            8.41382561016652,
            0.5539895732534083
        ],
        [
            0.7440591631871615,
            12.698868980809001,
            12.773856985152541,
            0.9404940590166445
        ],
        [
            1.7364537038821999,
            16.752044959399765,
            14.713552485172452,
            8.697118740413313
        ],
        [
            0.49107720282226,
            18.073740849032234,
            18.072822492784834,
            0.4944755132231101
        ],
        [
            13.433207991164048,
            13.441730181758704,
            1.3924669053104326,
            NaN
        ],
        [
            0.28503314310611433,
            14.440407747916607,
            14.43711029985838,
            0.05561548382063673
        ],
        [
            0.4478687131281429,
            22.747687518084305,
            22.718807059583305,
            1.1609064583302495
        ],
        [
            1.6804110236574534,
            15.366720079241121,
            15.469896199521425,
            NaN
        ],
        [
            0.19715824527415274,
            10.099079136546106,
            9.948098901003222,
            1.1662944184673298
        ],
        [
            1.4454902754288104,
            13.171057072333403,
            12.777663269258342,
            1.8034435935125004
        ],
        [
            0.3397827817418753,
            11.902185184535231,
            11.396662329704204,
            3.240792315448284
        ],
        [
            0.416021942280668,
            8.177949868408923,
            7.528875704898681,
            0.44280189919700924
        ],
        [
            22.67114817895681,
            NaN,
            NaN,
            NaN
        ],
        [
            4.307286889058231,
            9.391002130405678,
            10.250636540259777,
            0.356599075929621
        ],
        [
            4.068649854591263,
            7.172840076676939,
            8.134869713042463,
            0.10835032678666702
        ],
        [
            3.809244554926828,
            7.35069610556217,
            8.063484665084136,
            0.3418466552771648
        ],
        [
            0.91757666466517,
            20.657745178175578,
            20.643513193935217,
            0.9422640383453411
        ],
        [
            0.44721126998395144,
            11.2738829173062,
            11.328298740277923,
            0.366210623489879
        ],
        [
            0.6856848171073375,
            8.720063233784888,
            8.78396919671364,
            0.40496753454612044
        ],
        [
            0.9761494586166978,
            8.900527800200765,
            8.836351513020771,
            1.380501803414234
        ],
        [
            0.3001687080390055,
            8.681221695808786,
            8.27308899780932,
            2.3069637454476113
        ],
        [
            0.7539738587801644,
            8.156152484434259,
            8.167547095132015,
            NaN
        ],
        [
            0.7537044373914666,
            7.953893379510118,
            8.22234591438839,
            0.26312646520388616
        ],
        [
            0.9343689399897505,
            9.174150806864766,
            9.160156640846147,
            0.4968620341891816
        ],
        [
            0.4256181290168181,
            11.32443318853226,
            11.19387922112056,
            0.5188518419245584
        ],
        [
            2.281762776932434,
            8.731909980782335,
            8.875790129040544,
            0.710977430144425
        ],
        [
            0.7351456738151103,
            9.055915269355676,
            8.389808838368118,
            3.2269172487052153
        ],
        [
            0.7148207285769915,
            12.21379034650334,
            12.226640697700445,
            NaN
        ],
        [
            5.230654305424161,
            9.749075747313888,
            5.252596910691271,
            0.34438764488752766
        ],
        [
            0.9315526397481907,
            8.221592755547336,
            7.844050393556349,
            0.5655785264322856
        ],
        [
            7.82919258301892,
            40.16416573800218,
            30.670833582477066,
            23.878730787742917
        ],
        [
            1.1098481904647564,
            9.001684488401418,
            9.070439576101876,
            0.46619041262201677
        ],
        [
            1.0579876083608168,
            8.35332569753216,
            7.731737717015217,
            1.2423530842103165
        ],
        [
            0.46557729796045444,
            7.936720261343857,
            8.015705952470942,
            0.476906998766288
        ],
        [
            1.6975219735698748,
            11.183004122256332,
            11.51886703260078,
            1.1712055243909087
        ],
        [
            0.3867644353348197,
            8.50508873159501,
            8.507191122818675,
            NaN
        ],
        [
            0.5183081922360202,
            8.926756738164796,
            8.904388459938716,
            0.23377635003076816
        ],
        [
            0.8309165313811212,
            12.534724925295967,
            12.534019649894043,
            0.7236004780716322
        ],
        [
            1.4510549391842527,
            9.663460082321206,
            9.735579769363168,
            0.1980507708207096
        ],
        [
            11.3890216573133,
            5.927263465949593,
            9.014439041230483,
            NaN
        ],
        [
            0.8853665385559434,
            8.447547023672083,
            8.200363594213623,
            0.8888283023164548
        ],
        [
            0.8185626452583852,
            11.878733807672697,
            11.864568135548886,
            NaN
        ],
        [
            0.5905973550424571,
            8.433887432804395,
            6.866580512461757,
            4.9083334820807725
        ],
        [
            4.031547897504036,
            11.31816621236965,
            11.579378106374433,
            3.2133529570949335
        ],
        [
            0.23159916688312415,
            8.155578158972858,
            8.118978154439768,
            0.3963152352581688
        ],
        [
            0.8357707148288753,
            9.515934522847063,
            NaN,
            NaN
        ],
        [
            0.6048911831819221,
            14.35394645745991,
            14.372644817232631,
            1.4533186072518578
        ],
        [
            0.7862926211445843,
            8.293559880721297,
            8.428464353467275,
            0.3880107300077984
        ],
        [
            0.6948838602498522,
            10.762517012095989,
            10.758572830477409,
            0.7516606345095123
        ],
        [
            4.161521861636402,
            10.027348558476396,
            3.44612098525088,
            2.102251600921282
        ],
        [
            0.3755239980939569,
            8.57126953437397,
            8.556756036871692,
            0.44739563215607453
        ],
        [
            0.47500977831275704,
            10.790843864279168,
            10.756005878334193,
            0.6057385926846345
        ],
        [
            1.8434914334058279,
            9.335652128233434,
            9.364291314209357,
            0.23666735319313634
        ],
        [
            0.14491989234103853,
            8.906232610687859,
            8.900901790461264,
            0.07801904948281377
        ],
        [
            1.0111558589526406,
            8.566528016002815,
            8.501774916319828,
            0.7910648929909635
        ],
        [
            1.059908796541885,
            9.852438009850694,
            9.890561517230703,
            0.3468146397879945
        ],
        [
            0.39555768933922913,
            11.163224556620902,
            11.090991984555545,
            0.5844621422983196
        ],
        [
            1.1018248209171415,
            10.423581859122745,
            10.498977153239764,
            0.5659094725270248
        ],
        [
            0.21542084431866498,
            10.963725679792564,
            10.931993232204984,
            0.8514179995448967
        ],
        [
            2.1965251529930647,
            9.524440684342439,
            3.5303402467965914,
            2.3509067906253494
        ],
        [
            0.36652509409921025,
            8.738318172839724,
            8.732659165606087,
            0.36266507965929834
        ],
        [
            0.5402547589600863,
            9.419237185851637,
            9.569458536711748,
            NaN
        ],
        [
            0.8587617689726529,
            11.496364341192699,
            11.419929938140243,
            1.0220477487550883
        ],
        [
            0.7724329773701358,
            9.06289597283853,
            8.95155755141002,
            1.7215122425787848
        ],
        [
            4.953664019965977,
            10.816105564778637,
            10.336339060044619,
            8.416286044563893
        ],
        [
            8.146460622388437,
            0.8662614527593954,
            NaN,
            NaN
        ],
        [
            0.5655943427285824,
            10.255198779232831,
            10.268007218096399,
            NaN
        ],
        [
            7.156974712037104,
            8.831939093970556,
            NaN,
            NaN
        ],
        [
            0.4987480949761551,
            10.32051632663574,
            10.257026043284755,
            0.8297317112462819
        ],
        [
            1.2690480512833375,
            27.051619732401072,
            21.358337273521748,
            16.70500548304555
        ],
        [
            12.976133297817265,
            11.43690590609122,
            NaN,
            NaN
        ],
        [
            0.154428027561702,
            8.001024982678926,
            7.988164027835842,
            0.33677976633289053
        ],
        [
            1.2768015376661135,
            10.081148412989311,
            10.160363887715967,
            0.07164681114651968
        ],
        [
            0.6723067526211395,
            24.56867009069955,
            22.47840098648866,
            9.933551818058705
        ],
        [
            0.4411133971779533,
            8.097674557206858,
            8.180792223472498,
            NaN
        ],
        [
            0.690061324124246,
            10.007424495982468,
            10.032424869243597,
            NaN
        ],
        [
            3.84372682632997,
            11.223061757235795,
            11.263438384818466,
            1.9190760633793769
        ],
        [
            0.7215306570573724,
            8.691289100812533,
            8.535023707916293,
            1.0429028816136616
        ],
        [
            0.3708835296528702,
            12.219901659852274,
            11.594057724164085,
            3.7645441053633952
        ],
        [
            0.40162439576213615,
            8.054152622758206,
            8.051927405508305,
            0.38844226150356914
        ],
        [
            0.24315094753878924,
            12.82934303781595,
            12.85175024204798,
            0.4239465510396085
        ],
        [
            2.0709360742935474,
            25.663969450114635,
            25.596925460083565,
            1.358719417991402
        ],
        [
            1.124374846697308,
            12.992148850179312,
            13.025162408415557,
            0.6013613914528244
        ],
        [
            0.793231487981983,
            24.256543371452416,
            24.23503147089168,
            0.942164739675022
        ],
        [
            0.8672442152452314,
            8.629106344025399,
            8.64649792399799,
            NaN
        ],
        [
            2.81486330782028,
            13.368088963742148,
            13.560997797324026,
            0.749643788882818
        ],
        [
            0.16667289730605273,
            8.729740693773254,
            8.761098902198984,
            NaN
        ],
        [
            0.1645027526464632,
            12.671167981618654,
            12.631341689273833,
            0.6703889585246718
        ],
        [
            0.8345829553592589,
            8.001028525677599,
            7.912926694024391,
            1.907555187378775
        ],
        [
            1.170996463272695,
            38.08927267681702,
            38.089944057091365,
            0.7840058495005767
        ],
        [
            0.7955165279512446,
            9.45270592127569,
            9.445083739725023,
            0.7997972602361388
        ],
        [
            9.802710440011555,
            9.724694701331261,
            2.225849713237397,
            NaN
        ],
        [
            1.2424521842295684,
            8.148740772431765,
            7.562873586452875,
            3.836444570763713
        ],
        [
            5.238317531095799,
            7.286493986374171,
            8.941371884286285,
            0.514577667089437
        ],
        [
            0.3152748349320972,
            15.94639728003786,
            15.94052256935368,
            0.24426405616821437
        ],
        [
            1.899064333715423,
            9.464354272375296,
            9.630150915312202,
            0.24496850070351464
        ],
        [
            0.9334773526281336,
            8.716109612408044,
            8.170228608427584,
            1.9031095568624858
        ],
        [
            0.5020755229426267,
            8.633800551927438,
            8.647218578743308,
            NaN
        ],
        [
            0.5456152552003692,
            13.920010318661861,
            13.571364841442733,
            3.215856745673195
        ],
        [
            5.0167495693179704,
            13.852385353905735,
            15.07075401760938,
            NaN
        ],
        [
            0.8001753373101399,
            9.070951825514756,
            9.078472954086115,
            0.8693477282733172
        ],
        [
            0.97813293107099,
            8.102316431230154,
            8.037915134750929,
            0.757043330836021
        ],
        [
            0.29060718051972734,
            10.54668101497798,
            10.629877203900962,
            0.8069887177490975
        ],
        [
            4.232048541811057,
            7.900606483636486,
            8.191606707028956,
            0.5851769374748348
        ],
        [
            3.29585675206495,
            10.74508868820148,
            11.20108962821809,
            0.5226781063429089
        ],
        [
            5.977853864823055,
            6.5675292263944645,
            9.227039907014667,
            0.5899277412164577
        ],
        [
            1.1159773277507286,
            12.510482604419858,
            12.66470528981435,
            0.3875446927088213
        ],
        [
            0.8569683159209611,
            11.94919660185843,
            11.920047079252782,
            0.979671915694669
        ],
        [
            4.872732002227178,
            8.407815760873012,
            9.700428337257787,
            0.34835048336973107
        ],
        [
            0.6067356299842437,
            11.025873590425496,
            11.029471382767058,
            0.4054669131971285
        ],
        [
            0.9305922986940218,
            18.4649467348607,
            18.48780815186531,
            0.5743408932202824
        ],
        [
            0.8616999199654818,
            9.202373201308173,
            9.188579228093078,
            0.4344058179547579
        ],
        [
            8.37397130441056,
            6.349080135109537,
            4.098147631897411,
            3.183536474907178
        ],
        [
            3.046282452054836,
            11.398180552430285,
            11.50746615373218,
            1.7001262973422424
        ],
        [
            1.5344271942278171,
            8.516600849409668,
            NaN,
            NaN
        ],
        [
            0.4289983775649445,
            12.107716823763097,
            12.02083871194241,
            0.2030175289494018
        ],
        [
            8.792037091167476,
            8.814689019065245,
            1.195992900277283,
            NaN
        ],
        [
            2.509594844538922,
            9.312917092322062,
            9.38978724518336,
            0.7584465616558492
        ],
        [
            15.54836766423298,
            2.2682037737632603,
            NaN,
            NaN
        ],
        [
            2.633710854577734,
            5.440161359341166,
            9.01991182197419,
            2.3716061216498394
        ],
        [
            0.31179358501457294,
            8.903386517866915,
            8.907001926059747,
            0.27560028842835793
        ],
        [
            3.6590045941386355,
            11.737676351176876,
            12.10322385495891,
            3.0053954946679093
        ],
        [
            0.8554739384944994,
            10.631336859903948,
            10.614620407000336,
            1.1570815077679868
        ],
        [
            0.47331722110612534,
            8.009630410514333,
            8.012938522767257,
            0.04909618061736659
        ],
        [
            0.6945283388655542,
            8.533492956240648,
            7.612482852451978,
            2.13355410525009
        ],
        [
            0.3024433124393921,
            8.956104806868002,
            8.970061706175912,
            0.029950920944823503
        ],
        [
            0.3378499600584698,
            20.005961244602297,
            18.918153489965775,
            6.510683158249739
        ],
        [
            0.9767117237315565,
            9.38581236185456,
            9.422065633573347,
            0.42910860689932606
        ],
        [
            0.0648568125858364,
            8.991438277018027,
            9.001678870886094,
            0.035028077131718544
        ],
        [
            1.6065686432359285,
            9.209921286110562,
            9.112507347504485,
            1.9741328349987834
        ],
        [
            0.31283806252810403,
            8.184285685398915,
            8.024190943482287,
            0.29004732089306823
        ],
        [
            1.1145115335749562,
            10.473126752457851,
            10.519551947899458,
            0.4771395053524006
        ],
        [
            0.6162691874639653,
            8.151727912667965,
            8.119398076988768,
            0.5248498750932239
        ],
        [
            1.481215308098599,
            1.2869452674225001,
            0.9980981596261777,
            10.316988591086684
        ],
        [
            1.7469361313317715,
            13.093501145934187,
            13.126518919686182,
            2.2175756058164025
        ],
        [
            0.058342972737582106,
            9.292647738840811,
            9.25751905540978,
            0.6137565589735953
        ],
        [
            1.8536055047398803,
            21.358136353368458,
            17.92672236083756,
            12.129196870992644
        ],
        [
            1.1347570081117946,
            8.500561899212265,
            NaN,
            NaN
        ],
        [
            0.30520367039260554,
            10.526005990068988,
            10.522188422977736,
            0.180947414970601
        ],
        [
            0.843872877194395,
            12.494725371163584,
            12.01392513754924,
            1.1696336832262402
        ],
        [
            8.032003112341929,
            3.166499087104835,
            NaN,
            NaN
        ],
        [
            1.4422577015662308,
            9.101362184325257,
            8.911699445368338,
            1.368167832290516
        ],
        [
            0.44515159306767366,
            10.25965161612841,
            10.255693502411203,
            0.464096728184953
        ],
        [
            0.7123460908714362,
            10.024159006605165,
            10.079547032524184,
            0.856017926436685
        ],
        [
            1.675133145048202,
            8.718997293128414,
            NaN,
            NaN
        ],
        [
            0.23612296978174757,
            8.520276894611579,
            8.51355551517217,
            0.26397667314836165
        ],
        [
            0.6709842148162768,
            9.409554153178354,
            9.441240464381382,
            0.40740069108031324
        ],
        [
            5.599616630969139,
            6.582013126992975,
            8.176343325513784,
            NaN
        ],
        [
            7.560058264120978,
            9.329473115127595,
            14.485408264997497,
            2.3017416844904264
        ],
        [
            0.5680374968116152,
            10.294663013876924,
            10.32195786620093,
            0.7169699961305832
        ],
        [
            0.9699910690553667,
            9.59983954501,
            9.479355080764824,
            1.148270511540021
        ],
        [
            0.3059477120139059,
            9.76444491977075,
            9.738516982186875,
            0.7414532465605719
        ],
        [
            0.6775938168646529,
            16.1565139283715,
            15.847540151545346,
            2.7532247765252134
        ],
        [
            0.08837519134847158,
            11.163982932276896,
            10.937397346559537,
            2.090337859102165
        ],
        [
            1.942034817569794,
            8.234826552673443,
            8.582425278535773,
            0.3545008980488076
        ]
    ]
}

==> simulations/bimodal_mass_Hemanta/n_lensed_detectable_bns_meta.json <==
{
    "events_total": [
        100000,
        200000,
        300000,
        400000,
        500000,
        600000,
        700000,
        800000,
        900000,
        1000000,
        1100000,
        1200000,
        1300000,
        1400000,
        1500000,
        1600000,
        1700000,
        1800000,
        1900000,
        2000000,
        2100000,
        2200000,
        2300000,
        2400000,
        2500000,
        2600000,
        2700000,
        2800000,
        2900000,
        3000000,
        3100000,
        3200000,
        3300000,
        3400000,
        3500000,
        3600000,
        3700000,
        3800000,
        3900000,
        4000000,
        4100000,
        4200000,
        4300000,
        4400000,
        4500000,
        4600000,
        4700000,
        4800000,
        4900000,
        5000000,
        5100000,
        5200000,
        5300000,
        5400000,
        5500000,
        5600000,
        5700000,
        5800000,
        5900000,
        6000000,
        6100000,
        6200000,
        6300000,
        6400000,
        6500000,
        6600000,
        6700000,
        6800000,
        6900000,
        7000000,
        7100000,
        7200000,
        7300000,
        7400000,
        7500000,
        7600000,
        7700000,
        7800000,
        7900000,
        8000000,
        8100000,
        8200000,
        8300000,
        8400000,
        8500000,
        8600000,
        8700000,
        8800000,
        8900000,
        9000000,
        9100000,
        9200000,
        9300000,
        9400000,
        9500000,
        9600000,
        9700000,
        9800000,
        9900000,
        10000000,
        10100000,
        10200000,
        10300000,
        10400000,
        10500000,
        10600000,
        10700000,
        10800000,
        10900000,
        11000000,
        11100000,
        11200000,
        11300000,
        11400000,
        11500000,
        11600000,
        11700000,
        11800000,
        11900000,
        12000000,
        12100000,
        12200000,
        12300000,
        12400000,
        12500000,
        12600000,
        12700000,
        12800000,
        12900000,
        13000000,
        13100000,
        13200000,
        13300000,
        13400000,
        13500000,
        13600000,
        13700000,
        13800000,
        13900000,
        14000000,
        14100000,
        14200000,
        14300000,
        14400000,
        14500000,
        14600000,
        14700000,
        14800000,
        14900000,
        15000000,
        15100000,
        15200000,
        15300000,
        15400000,
        15500000,
        15600000,
        15700000,
        15800000,
        15900000,
        16000000,
        16100000,
        16200000,
        16300000,
        16400000,
        16500000,
        16600000,
        16700000,
        16800000,
        16900000,
        17000000,
        17100000,
        17200000,
        17300000,
        17400000,
        17500000,
        17600000,
        17700000,
        17800000,
        17900000,
        18000000,
        18100000,
        18200000,
        18300000,
        18400000,
        18500000,
        18600000,
        18700000,
        18800000,
        18900000,
        19000000,
        19100000,
        19200000,
        19300000,
        19400000,
        19500000,
        19600000,
        19700000,
        19800000,
        19900000,
        20000000,
        20100000,
        20200000,
        20300000,
        20400000,
        20500000,
        20600000,
        20700000,
        20800000,
        20900000,
        21000000,
        21100000,
        21200000,
        21300000,
        21400000,
        21500000,
        21600000,
        21700000,
        21800000,
        21900000,
        22000000,
        22100000,
        22200000,
        22300000,
        22400000,
        22500000,
        22600000,
        22700000,
        22800000,
        22900000,
        23000000,
        23100000,
        23200000,
        23300000,
        23400000,
        23500000,
        23600000,
        23700000,
        23800000,
        23900000,
        24000000,
        24100000,
        24200000,
        24300000,
        24400000,
        24500000,
        24600000,
        24700000,
        24800000,
        24900000,
        25000000,
        25100000,
        25200000,
        25300000,
        25400000,
        25500000,
        25600000,
        25700000,
        25800000,
        25900000,
        26000000,
        26100000,
        26200000,
        26300000,
        26400000,
        26500000,
        26600000,
        26700000,
        26800000,
        26900000,
        27000000,
        27100000,
        27200000,
        27300000,
        27400000,
        27500000,
        27600000,
        27700000,
        27800000,
        27900000,
        28000000,
        28100000,
        28200000,
        28300000,
        28400000,
        28500000,
        28600000,
        28700000,
        28800000,
        28900000,
        29000000,
        29100000,
        29200000,
        29300000,
        29400000,
        29500000,
        29600000,
        29700000,
        29800000,
        29900000,
        30000000,
        30100000,
        30200000,
        30300000,
        30400000,
        30500000,
        30600000,
        30700000,
        30800000,
        30900000,
        31000000,
        31100000,
        31200000,
        31300000,
        31400000,
        31500000,
        31600000,
        31700000,
        31800000,
        31900000,
        32000000,
        32100000,
        32200000,
        32300000,
        32400000,
        32500000,
        32600000,
        32700000,
        32800000,
        32900000,
        33000000,
        33100000,
        33200000,
        33300000,
        33400000,
        33500000,
        33600000,
        33700000,
        33800000,
        33900000,
        34000000,
        34100000,
        34200000,
        34300000,
        34400000,
        34500000,
        34600000,
        34700000,
        34800000,
        34900000,
        35000000,
        35100000,
        35200000,
        35300000,
        35400000,
        35500000,
        35600000,
        35700000,
        35800000,
        35900000,
        36000000,
        36100000,
        36200000,
        36300000,
        36400000,
        36500000,
        36600000,
        36700000,
        36800000,
        36900000,
        37000000,
        37100000,
        37200000,
        37300000,
        37400000,
        37500000,
        37600000,
        37700000,
        37800000,
        37900000,
        38000000,
        38100000,
        38200000,
        38300000,
        38400000,
        38500000,
        38600000,
        38700000,
        38800000,
        38900000,
        39000000,
        39100000,
        39200000,
        39300000,
        39400000,
        39500000,
        39600000,
        39700000,
        39800000,
        39900000,
        40000000,
        40100000,
        40200000,
        40300000,
        40400000,
        40500000,
        40600000,
        40700000,
        40800000,
        40900000,
        41000000,
        41100000,
        41200000,
        41300000,
        41400000,
        41500000,
        41600000,
        41700000,
        41800000,
        41900000,
        42000000,
        42100000,
        42200000,
        42300000,
        42400000,
        42500000,
        42600000,
        42700000,
        42800000,
        42900000,
        43000000,
        43100000,
        43200000,
        43300000,
        43400000,
        43500000,
        43600000,
        43700000,
        43800000,
        43900000,
        44000000,
        44100000,
        44200000,
        44300000,
        44400000,
        44500000,
        44600000,
        44700000,
        44800000,
        44900000,
        45000000,
        45100000,
        45200000,
        45300000,
        45400000,
        45500000,
        45600000,
        45700000,
        45800000,
        45900000,
        46000000,
        46100000,
        46200000,
        46300000,
        46400000,
        46500000,
        46600000,
        46700000,
        46800000,
        46900000,
        47000000,
        47100000,
        47200000,
        47300000,
        47400000,
        47500000,
        47600000,
        47700000,
        47800000,
        47900000,
        48000000,
        48100000,
        48200000,
        48300000,
        48400000,
        48500000,
        48600000,
        48700000,
        48800000,
        48900000,
        49000000,
        49100000,
        49200000,
        49300000,
        49400000,
        49500000,
        49600000,
        49700000,
        49800000,
        49900000,
        50000000,
        50100000,
        50200000,
        50300000,
        50400000,
        50500000,
        50600000,
        50700000,
        50800000,
        50900000,
        51000000,
        51100000,
        51200000,
        51300000,
        51400000,
        51500000,
        51600000,
        51700000,
        51800000,
        51900000,
        52000000,
        52100000,
        52200000,
        52300000,
        52400000,
        52500000,
        52600000,
        52700000,
        52800000,
        52900000,
        53000000,
        53100000,
        53200000,
        53300000,
        53400000,
        53500000,
        53600000,
        53700000,
        53800000,
        53900000,
        54000000,
        54100000,
        54200000,
        54300000,
        54400000,
        54500000,
        54600000,
        54700000,
        54800000,
        54900000,
        55000000,
        55100000,
        55200000,
        55300000,
        55400000,
        55500000,
        55600000,
        55700000,
        55800000,
        55900000,
        56000000,
        56100000,
        56200000,
        56300000,
        56400000,
        56500000,
        56600000,
        56700000,
        56800000,
        56900000,
        57000000,
        57100000,
        57200000,
        57300000,
        57400000,
        57500000,
        57600000,
        57700000,
        57800000,
        57900000,
        58000000,
        58100000,
        58200000,
        58300000,
        58400000,
        58500000,
        58600000,
        58700000,
        58800000,
        58900000,
        59000000,
        59100000,
        59200000,
        59300000,
        59400000,
        59500000,
        59600000,
        59700000,
        59800000,
        59900000,
        60000000,
        60100000,
        60200000,
        60300000,
        60400000,
        60500000,
        60600000,
        60700000,
        60800000,
        60900000,
        61000000,
        61100000,
        61200000,
        61300000,
        61400000,
        61500000,
        61600000,
        61700000,
        61800000,
        61900000,
        62000000,
        62100000,
        62200000,
        62300000,
        62400000,
        62500000,
        62600000,
        62700000,
        62800000,
        62900000,
        63000000,
        63100000,
        63200000,
        63300000,
        63400000,
        63500000,
        63600000,
        63700000,
        63800000,
        63900000,
        64000000,
        64100000,
        64200000,
        64300000,
        64400000,
        64500000,
        64600000,
        64700000,
        64800000,
        64900000,
        65000000,
        65100000,
        65200000,
        65300000,
        65400000,
        65500000,
        65600000,
        65700000,
        65800000,
        65900000,
        66000000,
        66100000,
        66200000,
        66300000,
        66400000,
        66500000,
        66600000,
        66700000,
        66800000,
        66900000,
        67000000,
        67100000,
        67200000,
        67300000,
        67400000,
        67500000,
        67600000,
        67700000,
        67800000,
        67900000,
        68000000,
        68100000,
        68200000,
        68300000,
        68400000,
        68500000,
        68600000,
        68700000,
        68800000,
        68900000,
        69000000,
        69100000,
        69200000,
        69300000,
        69400000,
        69500000,
        69600000,
        69700000,
        69800000,
        69900000,
        70000000,
        70100000,
        70200000,
        70300000,
        70400000,
        70500000,
        70600000,
        70700000,
        70800000,
        70900000,
        71000000,
        71100000,
        71200000,
        71300000,
        71400000,
        71500000,
        71600000,
        71700000,
        71800000,
        71900000,
        72000000,
        72100000,
        72200000,
        72300000,
        72400000,
        72500000,
        72600000,
        72700000,
        72800000,
        72900000,
        73000000,
        73100000,
        73200000,
        73300000,
        73400000,
        73500000,
        73600000,
        73700000,
        73800000,
        73900000,
        74000000,
        74100000,
        74200000,
        74300000,
        74400000,
        74500000,
        74600000,
        74700000,
        74800000,
        74900000,
        75000000,
        75100000,
        75200000,
        75300000,
        75400000,
        75500000,
        75600000,
        75700000,
        75800000,
        75900000,
        76000000,
        76100000,
        76200000,
        76300000,
        76400000,
        76500000,
        76600000,
        76700000,
        76800000,
        76900000,
        77000000,
        77100000,
        77200000,
        77300000,
        77400000,
        77500000,
        77600000,
        77700000,
        77800000,
        77900000,
        78000000,
        78100000,
        78200000,
        78300000,
        78400000,
        78500000,
        78600000,
        78700000,
        78800000,
        78900000,
        79000000,
        79100000,
        79200000,
        79300000,
        79400000,
        79500000,
        79600000,
        79700000,
        79800000,
        79900000,
        80000000,
        80100000,
        80200000,
        80300000,
        80400000,
        80500000,
        80600000,
        80700000,
        80800000,
        80900000,
        81000000,
        81100000,
        81200000,
        81300000,
        81400000,
        81500000,
        81600000,
        81700000,
        81800000,
        81900000,
        82000000,
        82100000,
        82200000,
        82300000,
        82400000,
        82500000,
        82600000,
        82700000,
        82800000,
        82900000,
        83000000,
        83100000,
        83200000,
        83300000,
        83400000,
        83500000,
        83600000,
        83700000,
        83800000,
        83900000,
        84000000,
        84100000,
        84200000,
        84300000,
        84400000,
        84500000,
        84600000,
        84700000,
        84800000,
        84900000,
        85000000,
        85100000,
        85200000,
        85300000,
        85400000,
        85500000,
        85600000,
        85700000,
        85800000,
        85900000,
        86000000,
        86100000,
        86200000,
        86300000,
        86400000,
        86500000,
        86600000,
        86700000,
        86800000,
        86900000,
        87000000,
        87100000,
        87200000,
        87300000,
        87400000,
        87500000,
        87600000,
        87700000,
        87800000,
        87900000,
        88000000,
        88100000,
        88200000,
        88300000,
        88400000,
        88500000,
        88600000,
        88700000,
        88800000,
        88900000,
        89000000,
        89100000,
        89200000,
        89300000,
        89400000,
        89500000,
        89600000,
        89700000,
        89800000,
        89900000,
        90000000,
        90100000,
        90200000,
        90300000,
        90400000,
        90500000,
        90600000,
        90700000,
        90800000,
        90900000,
        91000000,
        91100000,
        91200000,
        91300000,
        91400000,
        91500000,
        91600000,
        91700000,
        91800000,
        91900000,
        92000000,
        92100000,
        92200000,
        92300000,
        92400000,
        92500000,
        92600000,
        92700000,
        92800000,
        92900000,
        93000000,
        93100000,
        93200000,
        93300000,
        93400000,
        93500000,
        93600000,
        93700000,
        93800000,
        93900000,
        94000000,
        94100000,
        94200000,
        94300000,
        94400000,
        94500000,
        94600000,
        94700000,
        94800000,
        94900000,
        95000000,
        95100000,
        95200000,
        95300000,
        95400000,
        95500000,
        95600000,
        95700000,
        95800000,
        95900000,
        96000000,
        96100000,
        96200000,
        96300000,
        96400000,
        96500000,
        96600000,
        96700000,
        96800000,
        96900000,
        97000000,
        97100000,
        97200000,
        97300000,
        97400000,
        97500000,
        97600000,
        97700000,
        97800000,
        97900000,
        98000000,
        98100000,
        98200000,
        98300000,
        98400000,
        98500000,
        98600000,
        98700000,
        98800000,
        98900000,
        99000000,
        99100000,
        99200000,
        99300000,
        99400000,
        99500000,
        99600000,
        99700000,
        99800000,
        99900000,
        100000000,
        100100000,
        100200000,
        100300000,
        100400000,
        100500000,
        100600000,
        100700000,
        100800000,
        100900000,
        101000000,
        101100000,
        101200000,
        101300000,
        101400000,
        101500000,
        101600000,
        101700000,
        101800000,
        101900000,
        102000000,
        102100000,
        102200000,
        102300000,
        102400000,
        102500000,
        102600000,
        102700000,
        102800000,
        102900000,
        103000000,
        103100000,
        103200000,
        103300000,
        103400000,
        103500000,
        103600000,
        103700000,
        103800000,
        103900000,
        104000000,
        104100000,
        104200000,
        104300000,
        104400000,
        104500000,
        104600000,
        104700000,
        104800000,
        104900000,
        105000000,
        105100000,
        105200000,
        105300000,
        105400000,
        105500000,
        105600000,
        105700000,
        105800000,
        105900000,
        106000000,
        106100000,
        106200000,
        106300000,
        106400000,
        106500000,
        106600000,
        106700000,
        106800000,
        106900000,
        107000000,
        107100000,
        107200000,
        107300000,
        107400000,
        107500000,
        107600000,
        107700000,
        107800000,
        107900000,
        108000000,
        108100000,
        108200000,
        108300000,
        108400000,
        108500000,
        108600000,
        108700000,
        108800000,
        108900000,
        109000000,
        109100000,
        109200000,
        109300000,
        109400000,
        109500000,
        109600000,
        109700000,
        109800000,
        109900000,
        110000000,
        110100000,
        110200000,
        110300000,
        110400000,
        110500000,
        110600000,
        110700000,
        110800000,
        110900000,
        111000000,
        111100000,
        111200000,
        111300000,
        111400000,
        111500000,
        111600000,
        111700000,
        111800000,
        111900000,
        112000000,
        112100000,
        112200000,
        112300000,
        112400000,
        112500000,
        112600000,
        112700000,
        112800000,
        112900000,
        113000000,
        113100000,
        113200000,
        113300000,
        113400000,
        113500000,
        113600000,
        113700000,
        113800000,
        113900000,
        114000000,
        114100000,
        114200000,
        114300000,
        114400000,
        114500000,
        114600000,
        114700000,
        114800000,
        114900000,
        115000000,
        115100000,
        115200000,
        115300000,
        115400000,
        115500000,
        115600000,
        115700000,
        115800000,
        115900000,
        116000000,
        116100000,
        116200000,
        116300000,
        116400000,
        116500000,
        116600000,
        116700000,
        116800000,
        116900000,
        117000000,
        117100000,
        117200000,
        117300000,
        117400000,
        117500000,
        117600000,
        117700000,
        117800000,
        117900000,
        118000000,
        118100000,
        118200000,
        118300000,
        118400000,
        118500000,
        118600000,
        118700000,
        118800000,
        118900000,
        119000000,
        119100000,
        119200000,
        119300000,
        119400000,
        119500000,
        119600000,
        119700000,
        119800000,
        119900000,
        120000000,
        120100000,
        120200000,
        120300000,
        120400000,
        120500000,
        120600000,
        120700000,
        120800000,
        120900000,
        121000000,
        121100000,
        121200000,
        121300000,
        121400000,
        121500000,
        121600000,
        121700000,
        121800000,
        121900000,
        122000000,
        122100000,
        122200000,
        122300000,
        122400000,
        122500000,
        122600000,
        122700000,
        122800000,
        122900000,
        123000000,
        123100000,
        123200000,
        123300000,
        123400000,
        123500000,
        123600000,
        123700000,
        123800000,
        123900000,
        124000000,
        124100000,
        124200000,
        124300000,
        124400000,
        124500000,
        124600000,
        124700000,
        124800000,
        124900000,
        125000000,
        125100000,
        125200000,
        125300000,
        125400000,
        125500000,
        125600000,
        125700000,
        125800000,
        125900000,
        126000000,
        126100000,
        126200000,
        126300000,
        126400000,
        126500000,
        126600000,
        126700000,
        126800000,
        126900000,
        127000000,
        127100000,
        127200000,
        127300000,
        127400000,
        127500000,
        127600000,
        127700000,
        127800000,
        127900000,
        128000000,
        128100000,
        128200000,
        128300000,
        128400000,
        128500000,
        128600000,
        128700000,
        128800000,
        128900000,
        129000000,
        129100000,
        129200000,
        129300000,
        129400000,
        129500000,
        129600000,
        129700000,
        129800000,
        129900000,
        130000000,
        130100000,
        130200000,
        130300000,
        130400000,
        130500000,
        130600000,
        130700000,
        130800000,
        130900000,
        131000000,
        131100000,
        131200000,
        131300000,
        131400000,
        131500000,
        131600000,
        131700000,
        131800000,
        131900000,
        132000000,
        132100000,
        132200000,
        132300000,
        132400000,
        132500000,
        132600000,
        132700000,
        132800000,
        132900000,
        133000000,
        133100000,
        133200000,
        133300000,
        133400000,
        133500000,
        133600000,
        133700000,
        133800000,
        133900000,
        134000000,
        134100000,
        134200000,
        134300000,
        134400000,
        134500000,
        134600000,
        134700000,
        134800000,
        134900000,
        135000000,
        135100000,
        135200000,
        135300000,
        135400000,
        135500000,
        135600000,
        135700000,
        135800000,
        135900000,
        136000000,
        136100000,
        136200000,
        136300000,
        136400000,
        136500000,
        136600000,
        136700000,
        136800000,
        136900000,
        137000000,
        137100000,
        137200000,
        137300000,
        137400000,
        137500000,
        137600000,
        137700000,
        137800000,
        137900000,
        138000000,
        138100000,
        138200000,
        138300000,
        138400000,
        138500000,
        138600000,
        138700000,
        138800000,
        138900000,
        139000000,
        139100000,
        139200000,
        139300000,
        139400000,
        139500000,
        139600000,
        139700000,
        139800000,
        139900000,
        140000000,
        140100000,
        140200000,
        140300000,
        140400000,
        140500000,
        140600000,
        140700000,
        140800000,
        140900000,
        141000000,
        141100000,
        141300000,
        141500000,
        141700000,
        141900000,
        142100000,
        142300000,
        142500000,
        142700000,
        142900000,
        143100000,
        143300000,
        143500000,
        143700000,
        143900000,
        144100000,
        144300000,
        144500000,
        144700000,
        144900000,
        145100000,
        145300000,
        145500000
    ],
    "detectable_events": [
        1.0,
        2.0,
        2.0,
        2.0,
        2.0,
        2.0,
        2.0,
        3.0,
        4.0,
        5.0,
        6.0,
        6.0,
        6.0,
        6.0,
        7.0,
        7.0,
        7.0,
        7.0,
        8.0,
        9.0,
        9.0,
        10.0,
        10.0,
        10.0,
        11.0,
        11.0,
        12.0,
        12.0,
        12.0,
        13.0,
        13.0,
        13.0,
        14.0,
        14.0,
        14.0,
        16.0,
        17.0,
        17.0,
        17.0,
        17.0,
        19.0,
        19.0,
        20.0,
        20.0,
        21.0,
        21.0,
        21.0,
        21.0,
        21.0,
        21.0,
        21.0,
        22.0,
        22.0,
        23.0,
        24.0,
        24.0,
        26.0,
        27.0,
        27.0,
        27.0,
        29.0,
        29.0,
        30.0,
        30.0,
        30.0,
        30.0,
        31.0,
        32.0,
        33.0,
        33.0,
        33.0,
        33.0,
        33.0,
        33.0,
        33.0,
        33.0,
        34.0,
        35.0,
        35.0,
        35.0,
        35.0,
        35.0,
        36.0,
        39.0,
        40.0,
        40.0,
        41.0,
        41.0,
        41.0,
        42.0,
        42.0,
        42.0,
        42.0,
        43.0,
        43.0,
        43.0,
        43.0,
        45.0,
        45.0,
        45.0,
        45.0,
        45.0,
        45.0,
        46.0,
        46.0,
        47.0,
        48.0,
        49.0,
        49.0,
        51.0,
        51.0,
        51.0,
        51.0,
        51.0,
        51.0,
        51.0,
        51.0,
        52.0,
        53.0,
        54.0,
        54.0,
        54.0,
        54.0,
        55.0,
        57.0,
        57.0,
        57.0,
        57.0,
        59.0,
        59.0,
        60.0,
        60.0,
        60.0,
        60.0,
        60.0,
        61.0,
        61.0,
        61.0,
        61.0,
        62.0,
        62.0,
        62.0,
        62.0,
        62.0,
        62.0,
        62.0,
        62.0,
        63.0,
        63.0,
        63.0,
        63.0,
        65.0,
        65.0,
        66.0,
        66.0,
        67.0,
        67.0,
        69.0,
        69.0,
        69.0,
        70.0,
        71.0,
        72.0,
        72.0,
        72.0,
        73.0,
        74.0,
        75.0,
        75.0,
        75.0,
        76.0,
        76.0,
        77.0,
        78.0,
        79.0,
        80.0,
        81.0,
        82.0,
        82.0,
        82.0,
        82.0,
        82.0,
        82.0,
        82.0,
        82.0,
        83.0,
        83.0,
        85.0,
        85.0,
        85.0,
        85.0,
        85.0,
        85.0,
        85.0,
        85.0,
        87.0,
        87.0,
        87.0,
        87.0,
        87.0,
        87.0,
        89.0,
        89.0,
        89.0,
        89.0,
        89.0,
        90.0,
        91.0,
        91.0,
        92.0,
        92.0,
        93.0,
        93.0,
        93.0,
        94.0,
        94.0,
        94.0,
        94.0,
        94.0,
        94.0,
        95.0,
        95.0,
        95.0,
        95.0,
        95.0,
        95.0,
        96.0,
        96.0,
        96.0,
        97.0,
        98.0,
        98.0,
        99.0,
        102.0,
        104.0,
        104.0,
        106.0,
        108.0,
        108.0,
        108.0,
        110.0,
        110.0,
        111.0,
        111.0,
        111.0,
        112.0,
        112.0,
        114.0,
        115.0,
        115.0,
        115.0,
        115.0,
        115.0,
        115.0,
        116.0,
        116.0,
        116.0,
        116.0,
        116.0,
        116.0,
        116.0,
        117.0,
        117.0,
        117.0,
        117.0,
        117.0,
        117.0,
        117.0,
        117.0,
        117.0,
        117.0,
        117.0,
        117.0,
        118.0,
        118.0,
        118.0,
        118.0,
        118.0,
        118.0,
        118.0,
        119.0,
        120.0,
        120.0,
        121.0,
        121.0,
        122.0,
        122.0,
        122.0,
        125.0,
        125.0,
        125.0,
        126.0,
        126.0,
        126.0,
        127.0,
        129.0,
        129.0,
        129.0,
        129.0,
        129.0,
        129.0,
        129.0,
        130.0,
        130.0,
        130.0,
        130.0,
        130.0,
        130.0,
        130.0,
        131.0,
        131.0,
        132.0,
        132.0,
        132.0,
        132.0,
        132.0,
        132.0,
        132.0,
        133.0,
        133.0,
        133.0,
        133.0,
        134.0,
        134.0,
        134.0,
        134.0,
        134.0,
        135.0,
        135.0,
        137.0,
        137.0,
        138.0,
        138.0,
        138.0,
        138.0,
        140.0,
        140.0,
        141.0,
        142.0,
        143.0,
        143.0,
        144.0,
        144.0,
        144.0,
        145.0,
        145.0,
        145.0,
        146.0,
        148.0,
        148.0,
        148.0,
        149.0,
        150.0,
        151.0,
        151.0,
        151.0,
        151.0,
        151.0,
        151.0,
        152.0,
        152.0,
        152.0,
        152.0,
        152.0,
        152.0,
        152.0,
        152.0,
        152.0,
        152.0,
        152.0,
        152.0,
        153.0,
        153.0,
        153.0,
        153.0,
        153.0,
        154.0,
        154.0,
        155.0,
        158.0,
        158.0,
        158.0,
        160.0,
        161.0,
        161.0,
        162.0,
        162.0,
        162.0,
        163.0,
        163.0,
        163.0,
        165.0,
        165.0,
        166.0,
        166.0,
        166.0,
        166.0,
        166.0,
        167.0,
        167.0,
        167.0,
        167.0,
        167.0,
        167.0,
        167.0,
        168.0,
        169.0,
        169.0,
        169.0,
        171.0,
        171.0,
        171.0,
        171.0,
        171.0,
        171.0,
        172.0,
        172.0,
        173.0,
        173.0,
        174.0,
        174.0,
        174.0,
        174.0,
        174.0,
        175.0,
        176.0,
        176.0,
        176.0,
        176.0,
        176.0,
        176.0,
        176.0,
        176.0,
        177.0,
        178.0,
        179.0,
        179.0,
        179.0,
        180.0,
        180.0,
        180.0,
        180.0,
        180.0,
        180.0,
        180.0,
        180.0,
        181.0,
        182.0,
        183.0,
        184.0,
        185.0,
        185.0,
        185.0,
        185.0,
        185.0,
        187.0,
        187.0,
        188.0,
        188.0,
        188.0,
        188.0,
        189.0,
        189.0,
        189.0,
        190.0,
        190.0,
        190.0,
        190.0,
        190.0,
        190.0,
        190.0,
        190.0,
        191.0,
        191.0,
        193.0,
        193.0,
        193.0,
        193.0,
        193.0,
        193.0,
        193.0,
        194.0,
        194.0,
        194.0,
        196.0,
        196.0,
        198.0,
        198.0,
        198.0,
        198.0,
        199.0,
        199.0,
        199.0,
        199.0,
        199.0,
        200.0,
        201.0,
        202.0,
        202.0,
        202.0,
        202.0,
        203.0,
        203.0,
        203.0,
        203.0,
        203.0,
        203.0,
        203.0,
        204.0,
        204.0,
        205.0,
        205.0,
        205.0,
        205.0,
        205.0,
        205.0,
        205.0,
        206.0,
        207.0,
        207.0,
        208.0,
        208.0,
        209.0,
        210.0,
        210.0,
        210.0,
        210.0,
        210.0,
        210.0,
        210.0,
        211.0,
        211.0,
        212.0,
        213.0,
        213.0,
        214.0,
        214.0,
        214.0,
        215.0,
        217.0,
        218.0,
        219.0,
        219.0,
        219.0,
        219.0,
        220.0,
        220.0,
        221.0,
        221.0,
        221.0,
        221.0,
        221.0,
        223.0,
        223.0,
        224.0,
        224.0,
        225.0,
        225.0,
        225.0,
        225.0,
        226.0,
        226.0,
        226.0,
        226.0,
        226.0,
        226.0,
        226.0,
        226.0,
        226.0,
        226.0,
        226.0,
        226.0,
        226.0,
        226.0,
        226.0,
        227.0,
        227.0,
        227.0,
        228.0,
        228.0,
        228.0,
        228.0,
        228.0,
        229.0,
        231.0,
        231.0,
        231.0,
        232.0,
        234.0,
        235.0,
        237.0,
        237.0,
        237.0,
        238.0,
        238.0,
        238.0,
        239.0,
        240.0,
        240.0,
        240.0,
        241.0,
        241.0,
        241.0,
        241.0,
        241.0,
        241.0,
        241.0,
        241.0,
        242.0,
        242.0,
        242.0,
        242.0,
        242.0,
        242.0,
        242.0,
        242.0,
        242.0,
        243.0,
        243.0,
        243.0,
        245.0,
        245.0,
        246.0,
        246.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        248.0,
        248.0,
        248.0,
        248.0,
        248.0,
        248.0,
        249.0,
        249.0,
        249.0,
        249.0,
        249.0,
        249.0,
        249.0,
        249.0,
        250.0,
        252.0,
        252.0,
        252.0,
        253.0,
        253.0,
        254.0,
        254.0,
        254.0,
        255.0,
        255.0,
        256.0,
        257.0,
        257.0,
        257.0,
        257.0,
        257.0,
        257.0,
        258.0,
        258.0,
        258.0,
        258.0,
        258.0,
        258.0,
        258.0,
        259.0,
        259.0,
        260.0,
        260.0,
        260.0,
        260.0,
        260.0,
        260.0,
        260.0,
        261.0,
        262.0,
        263.0,
        263.0,
        264.0,
        264.0,
        264.0,
        264.0,
        264.0,
        264.0,
        264.0,
        264.0,
        264.0,
        264.0,
        264.0,
        264.0,
        265.0,
        265.0,
        265.0,
        265.0,
        265.0,
        265.0,
        266.0,
        266.0,
        266.0,
        267.0,
        267.0,
        269.0,
        269.0,
        270.0,
        270.0,
        271.0,
        273.0,
        273.0,
        274.0,
        275.0,
        275.0,
        275.0,
        276.0,
        276.0,
        277.0,
        277.0,
        277.0,
        277.0,
        277.0,
        278.0,
        278.0,
        278.0,
        278.0,
        278.0,
        278.0,
        278.0,
        278.0,
        278.0,
        279.0,
        279.0,
        279.0,
        279.0,
        279.0,
        279.0,
        279.0,
        279.0,
        281.0,
        282.0,
        282.0,
        283.0,
        283.0,
        283.0,
        284.0,
        286.0,
        286.0,
        286.0,
        286.0,
        287.0,
        287.0,
        287.0,
        287.0,
        287.0,
        287.0,
        288.0,
        289.0,
        289.0,
        289.0,
        289.0,
        290.0,
        291.0,
        291.0,
        291.0,
        291.0,
        291.0,
        291.0,
        292.0,
        292.0,
        292.0,
        293.0,
        293.0,
        293.0,
        294.0,
        294.0,
        296.0,
        296.0,
        296.0,
        296.0,
        297.0,
        298.0,
        299.0,
        299.0,
        299.0,
        299.0,
        299.0,
        300.0,
        301.0,
        301.0,
        303.0,
        304.0,
        304.0,
        305.0,
        305.0,
        305.0,
        305.0,
        306.0,
        306.0,
        306.0,
        308.0,
        308.0,
        308.0,
        308.0,
        309.0,
        309.0,
        309.0,
        309.0,
        313.0,
        313.0,
        313.0,
        313.0,
        315.0,
        315.0,
        315.0,
        316.0,
        317.0,
        317.0,
        317.0,
        318.0,
        318.0,
        318.0,
        319.0,
        319.0,
        319.0,
        319.0,
        319.0,
        319.0,
        319.0,
        319.0,
        320.0,
        320.0,
        322.0,
        322.0,
        323.0,
        323.0,
        324.0,
        324.0,
        325.0,
        325.0,
        325.0,
        326.0,
        326.0,
        326.0,
        326.0,
        326.0,
        326.0,
        326.0,
        328.0,
        328.0,
        328.0,
        329.0,
        330.0,
        331.0,
        331.0,
        331.0,
        332.0,
        332.0,
        332.0,
        333.0,
        333.0,
        334.0,
        334.0,
        334.0,
        335.0,
        335.0,
        335.0,
        336.0,
        336.0,
        338.0,
        338.0,
        338.0,
        338.0,
        338.0,
        338.0,
        338.0,
        339.0,
        339.0,
        339.0,
        340.0,
        341.0,
        343.0,
        343.0,
        343.0,
        343.0,
        344.0,
        344.0,
        344.0,
        345.0,
        345.0,
        345.0,
        345.0,
        346.0,
        346.0,
        347.0,
        347.0,
        347.0,
        347.0,
        347.0,
        348.0,
        348.0,
        350.0,
        351.0,
        353.0,
        353.0,
        353.0,
        353.0,
        353.0,
        353.0,
        353.0,
        353.0,
        354.0,
        354.0,
        355.0,
        356.0,
        356.0,
        357.0,
        357.0,
        358.0,
        359.0,
        359.0,
        359.0,
        359.0,
        359.0,
        359.0,
        359.0,
        359.0,
        359.0,
        359.0,
        359.0,
        361.0,
        361.0,
        361.0,
        361.0,
        361.0,
        361.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        364.0,
        364.0,
        365.0,
        367.0,
        368.0,
        368.0,
        369.0,
        371.0,
        373.0,
        373.0,
        373.0,
        373.0,
        373.0,
        374.0,
        374.0,
        374.0,
        374.0,
        375.0,
        375.0,
        375.0,
        376.0,
        376.0,
        377.0,
        377.0,
        377.0,
        377.0,
        377.0,
        377.0,
        377.0,
        377.0,
        377.0,
        377.0,
        378.0,
        378.0,
        378.0,
        379.0,
        379.0,
        380.0,
        380.0,
        381.0,
        381.0,
        381.0,
        381.0,
        381.0,
        381.0,
        382.0,
        382.0,
        383.0,
        384.0,
        385.0,
        385.0,
        385.0,
        386.0,
        387.0,
        387.0,
        388.0,
        388.0,
        388.0,
        388.0,
        389.0,
        390.0,
        391.0,
        391.0,
        391.0,
        391.0,
        392.0,
        392.0,
        392.0,
        392.0,
        392.0,
        393.0,
        393.0,
        393.0,
        393.0,
        393.0,
        393.0,
        393.0,
        393.0,
        393.0,
        393.0,
        393.0,
        394.0,
        394.0,
        394.0,
        394.0,
        394.0,
        394.0,
        395.0,
        395.0,
        395.0,
        395.0,
        395.0,
        395.0,
        395.0,
        396.0,
        396.0,
        396.0,
        396.0,
        397.0,
        397.0,
        397.0,
        397.0,
        398.0,
        398.0,
        398.0,
        398.0,
        398.0,
        398.0,
        398.0,
        398.0,
        398.0,
        398.0,
        398.0,
        398.0,
        398.0,
        398.0,
        398.0,
        398.0,
        398.0,
        399.0,
        400.0,
        400.0,
        400.0,
        400.0,
        400.0,
        400.0,
        400.0,
        400.0,
        402.0,
        402.0,
        402.0,
        404.0,
        404.0,
        404.0,
        404.0,
        404.0,
        405.0,
        406.0,
        406.0,
        406.0,
        406.0,
        406.0,
        407.0,
        407.0,
        407.0,
        407.0,
        407.0,
        407.0,
        408.0,
        409.0,
        409.0,
        409.0,
        409.0,
        410.0,
        411.0,
        411.0,
        411.0,
        411.0,
        412.0,
        413.0,
        413.0,
        413.0,
        415.0,
        415.0,
        415.0,
        415.0,
        415.0,
        416.0,
        416.0,
        416.0,
        416.0,
        416.0,
        416.0,
        417.0,
        417.0,
        418.0,
        418.0,
        418.0,
        419.0,
        420.0,
        420.0,
        420.0,
        421.0,
        421.0,
        422.0,
        423.0,
        423.0,
        423.0,
        424.0,
        425.0,
        427.0,
        427.0,
        427.0,
        428.0,
        428.0,
        430.0,
        432.0,
        432.0,
        432.0,
        432.0,
        432.0,
        432.0,
        432.0,
        432.0,
        432.0,
        433.0,
        433.0,
        433.0,
        433.0,
        434.0,
        435.0,
        435.0,
        435.0,
        435.0,
        435.0,
        435.0,
        436.0,
        436.0,
        436.0,
        436.0,
        437.0,
        437.0,
        439.0,
        440.0,
        440.0,
        441.0,
        442.0,
        442.0,
        442.0,
        442.0,
        442.0,
        442.0,
        442.0,
        442.0,
        442.0,
        442.0,
        442.0,
        442.0,
        443.0,
        443.0,
        445.0,
        445.0,
        446.0,
        446.0,
        447.0,
        449.0,
        450.0,
        450.0,
        450.0,
        450.0,
        450.0,
        450.0,
        452.0,
        452.0,
        452.0,
        453.0,
        453.0,
        453.0,
        453.0,
        453.0,
        455.0,
        455.0,
        456.0,
        456.0,
        456.0,
        456.0,
        456.0,
        457.0,
        457.0,
        458.0,
        458.0,
        458.0,
        459.0,
        459.0,
        459.0,
        459.0,
        459.0,
        460.0,
        460.0,
        460.0,
        460.0,
        460.0,
        460.0,
        460.0,
        460.0,
        460.0,
        461.0,
        461.0,
        461.0,
        461.0,
        461.0,
        461.0,
        462.0,
        462.0,
        462.0,
        462.0,
        462.0,
        463.0,
        463.0,
        464.0,
        464.0,
        464.0,
        465.0,
        465.0,
        465.0,
        465.0,
        465.0,
        466.0,
        466.0,
        466.0,
        467.0,
        467.0,
        467.0,
        467.0,
        467.0,
        467.0,
        467.0,
        467.0,
        470.0,
        470.0,
        470.0,
        470.0,
        470.0,
        470.0,
        470.0,
        470.0,
        470.0,
        471.0,
        471.0,
        471.0,
        472.0,
        472.0,
        472.0,
        472.0,
        472.0,
        473.0,
        473.0,
        473.0,
        473.0,
        473.0,
        473.0,
        473.0,
        473.0,
        473.0,
        473.0,
        473.0,
        473.0,
        473.0,
        474.0,
        474.0,
        474.0,
        476.0,
        476.0,
        476.0,
        477.0,
        477.0,
        478.0,
        478.0,
        479.0,
        480.0,
        480.0,
        481.0,
        481.0,
        481.0,
        481.0,
        481.0,
        482.0,
        482.0,
        482.0,
        482.0,
        482.0,
        482.0,
        482.0,
        482.0,
        483.0,
        484.0,
        484.0,
        484.0,
        484.0,
        484.0,
        484.0,
        487.0,
        488.0,
        488.0,
        488.0,
        488.0,
        490.0,
        490.0,
        491.0,
        491.0,
        491.0,
        491.0,
        491.0,
        491.0,
        491.0,
        492.0,
        492.0,
        492.0,
        493.0,
        495.0,
        496.0,
        496.0,
        496.0,
        496.0,
        496.0,
        496.0,
        496.0,
        496.0,
        497.0,
        497.0,
        497.0,
        497.0,
        497.0,
        497.0,
        497.0,
        497.0,
        497.0,
        497.0,
        497.0,
        497.0,
        497.0,
        497.0,
        497.0,
        498.0,
        498.0,
        498.0,
        498.0,
        498.0,
        499.0,
        499.0,
        499.0,
        499.0,
        500.0,
        500.0,
        500.0,
        500.0,
        500.0,
        502.0,
        502.0,
        503.0,
        503.0,
        503.0,
        503.0,
        503.0,
        504.0,
        504.0,
        504.0,
        505.0,
        505.0,
        506.0,
        506.0,
        507.0,
        507.0,
        507.0,
        507.0,
        507.0,
        508.0,
        508.0,
        508.0,
        508.0,
        508.0,
        508.0,
        508.0,
        508.0,
        508.0,
        508.0,
        509.0,
        509.0,
        510.0,
        512.0,
        512.0,
        512.0,
        513.0,
        513.0,
        513.0,
        513.0,
        514.0,
        514.0,
        514.0,
        515.0,
        517.0,
        517.0,
        519.0,
        520.0,
        522.0,
        522.0
    ],
    "total_rate": [
        0.0019381502027314417,
        0.0019381502027314417,
        0.0012921001351542945,
        0.0009690751013657208,
        0.0007752600810925767,
        0.0006460500675771472,
        0.0005537572007804119,
        0.0007268063260242906,
        0.000861400090102863,
        0.000969075101365721,
        0.0010571728378535135,
        0.0009690751013657207,
        0.0008945308627991269,
        0.0008306358011706178,
        0.0009044700946080061,
        0.0008479407136950057,
        0.0007980618481835348,
        0.0007537250788400051,
        0.0008160632432553438,
        0.0008721675912291488,
        0.0008306358011706179,
        0.0008809773648779281,
        0.0008426740011875834,
        0.0008075625844714341,
        0.0008527860892018343,
        0.000819986624232533,
        0.0008614000901028629,
        0.0008306358011706178,
        0.0008019931873371483,
        0.0008398650878502915,
        0.0008127726656615723,
        0.0007873735198596482,
        0.0008222455405527328,
        0.0007980618481835348,
        0.0007752600810925766,
        0.000861400090102863,
        0.0008905014444982299,
        0.0008670671959588028,
        0.000844834703754731,
        0.0008237138361608627,
        0.0008981671671194486,
        0.0008767822345689855,
        0.0009014652105727636,
        0.0008809773648779281,
        0.0009044700946080061,
        0.0008848077012469626,
        0.0008659820054757506,
        0.0008479407136950058,
        0.0008306358011706178,
        0.0008140230851472056,
        0.0007980618481835349,
        0.000819986624232533,
        0.0008045151784922966,
        0.0008255084196819103,
        0.0008457382702828108,
        0.0008306358011706178,
        0.0008840685135266226,
        0.0009022423357542918,
        0.0008869500927754055,
        0.0008721675912291487,
        0.0009214156701510132,
        0.0009065541270840613,
        0.0009229286679673532,
        0.0009085079075303634,
        0.000894530862799127,
        0.0008809773648779281,
        0.0008967560639503686,
        0.0009120706836383255,
        0.0009269414013063417,
        0.0009136993812876796,
        0.0009008303759174307,
        0.0008883188429185774,
        0.0008761500916457202,
        0.0008643102255423996,
        0.0008527860892018343,
        0.0008415652196070734,
        0.0008558065830242729,
        0.000869682783276929,
        0.0008586741404506388,
        0.0008479407136950058,
        0.0008374723098222279,
        0.0008272592328731764,
        0.0008406434614256856,
        0.0008998554512681693,
        0.0009120706836383256,
        0.0009014652105727636,
        0.0009133811300228634,
        0.0009030017989998763,
        0.0008928557113706642,
        0.0009044700946080061,
        0.000894530862799127,
        0.0008848077012469626,
        0.0008752936399432317,
        0.0008866006246537447,
        0.0008772679864994948,
        0.0008681297783067917,
        0.0008591799867778557,
        0.0008899669298256621,
        0.0008809773648779281,
        0.0008721675912291488,
        0.0008635322685437117,
        0.0008550662659109302,
        0.0008467646516787852,
        0.0008572587435158299,
        0.0008490943745299649,
        0.0008593684861167713,
        0.0008694505582346653,
        0.0008793459253133393,
        0.0008712785315031251,
        0.0008985969121754866,
        0.0008905014444982299,
        0.0008825505387437814,
        0.000874740356984987,
        0.0008670671959588028,
        0.000859527481211335,
        0.00085211776154572,
        0.000844834703754731,
        0.0008541000893392795,
        0.0008632097541577009,
        0.0008721675912291487,
        0.0008649595946074203,
        0.0008578697618647365,
        0.0008508952109552671,
        0.0008596633963728169,
        0.0008837964924455374,
        0.0008767822345689855,
        0.0008698784374463951,
        0.0008630825121538452,
        0.0008864407903965509,
        0.0008796220150858082,
        0.0008877023829304314,
        0.0008809773648779281,
        0.00087435347491644,
        0.0008678284489842277,
        0.000861400090102863,
        0.000869317370342779,
        0.0008629719880775032,
        0.0008567185678740431,
        0.0008505551249396974,
        0.0008583236612096385,
        0.0008522362593570879,
        0.0008462345955587985,
        0.0008403168711143314,
        0.0008344813372871485,
        0.0008287262935817199,
        0.0008230500860914342,
        0.0008174511059139414,
        0.0008250233971086542,
        0.0008194863273294015,
        0.0008140230851472055,
        0.0008086322037886147,
        0.0008288142314312087,
        0.0008233971449512662,
        0.0008306358011706178,
        0.0008252768605179042,
        0.000832410663993632,
        0.0008271086852420802,
        0.0008464073670156296,
        0.0008410840502419464,
        0.0008358272749279343,
        0.0008426740011875834,
        0.0008494361999625454,
        0.0008561154269733976,
        0.0008508952109552671,
        0.000845738270282811,
        0.0008523190650565978,
        0.0008588210479169262,
        0.0008652456262193937,
        0.0008601258296145451,
        0.0008550662659109302,
        0.000861400090102863,
        0.0008563919500441254,
        0.0008626448879209308,
        0.0008688259529485773,
        0.0008749363772330509,
        0.0008809773648779281,
        0.0008869500927754055,
        0.0008928557113706642,
        0.0008878676906367499,
        0.0008829350923554346,
        0.0008780569979225316,
        0.0008732325089229573,
        0.000868460746579116,
        0.000863740851217273,
        0.0008590719817512337,
        0.0008648734775629552,
        0.0008602484857043297,
        0.0008762913150647476,
        0.0008716548530802781,
        0.0008670671959588029,
        0.0008625275771317935,
        0.0008580352460008987,
        0.0008535894675242101,
        0.0008491895218153225,
        0.0008448347037547311,
        0.0008603013654981398,
        0.0008559343534905352,
        0.0008516114527153303,
        0.0008473319981790725,
        0.0008430953381881771,
        0.0008389008340180866,
        0.0008539374655598926,
        0.0008497308770595976,
        0.0008455655296230309,
        0.0008414408197224308,
        0.000837356155549021,
        0.0008426740011875834,
        0.0008479407136950058,
        0.0008438835810935943,
        0.0008490943745299649,
        0.0008450702305748466,
        0.0008502262681793589,
        0.0008462345955587984,
        0.0008422802282898321,
        0.0008473772979383978,
        0.0008434542548923867,
        0.0008395673689251407,
        0.0008357161424621813,
        0.0008319000870171485,
        0.0008281187229852524,
        0.000833141489861932,
        0.0008293886002679594,
        0.0008256693688766232,
        0.000821983344908424,
        0.0008183300855977199,
        0.000814709156015429,
        0.0008196582355163805,
        0.0008160632432553438,
        0.0008124996483066305,
        0.0008173937811519558,
        0.0008222455405527329,
        0.0008187013787400055,
        0.0008235058801305267,
        0.000844834703754731,
        0.000857734557804553,
        0.0008541000893392795,
        0.0008668519894073114,
        0.0008794967306512424,
        0.0008758168280125344,
        0.0008721675912291487,
        0.0008846328726160108,
        0.0008809773648779281,
        0.000885327870383498,
        0.0008816994774720902,
        0.0008781007040946531,
        0.0008824098483980547,
        0.0008788373388903703,
        0.0008909238835136466,
        0.0008951296117032763,
        0.0008915490932564633,
        0.0008879971048371148,
        0.0008844733068020469,
        0.0008809773648779281,
        0.0008775089500555741,
        0.0008816683275170479,
        0.0008782243106126845,
        0.0008748070953962927,
        0.0008714163702203381,
        0.0008680518282503754,
        0.0008647131673724893,
        0.0008614000901028629,
        0.0008655098233571705,
        0.0008622189114812877,
        0.0008589529307559798,
        0.0008557115989418063,
        0.0008524946380435288,
        0.0008493017742306318,
        0.0008461327377596219,
        0.000842987262898062,
        0.0008398650878502914,
        0.0008367659546847921,
        0.0008336896092631568,
        0.0008306358011706178,
        0.0008346778245339786,
        0.000831642632444764,
        0.0008286294345011237,
        0.0008256379924993146,
        0.000822668071662986,
        0.0008197194405817567,
        0.0008167918711511076,
        0.0008207824701958775,
        0.0008247447671197624,
        0.0008218304746564417,
        0.0008257611779243114,
        0.0008228637702824717,
        0.0008267633731931324,
        0.0008238826645757348,
        0.0008210219608792913,
        0.0008383002606969904,
        0.0008354095701428629,
        0.0008325387468777671,
        0.0008363250874800056,
        0.0008334707356456029,
        0.0008306358011706178,
        0.0008343900872776037,
        0.0008446668113255269,
        0.0008418228153277979,
        0.0008389979065515302,
        0.0008361918934861405,
        0.00083340458717452,
        0.0008306358011706179,
        0.0008278853514978675,
        0.0008315495919309817,
        0.0008288142314312087,
        0.0008260968077215982,
        0.0008233971449512662,
        0.0008207150695605454,
        0.0008180504102437904,
        0.0008154029979129043,
        0.0008190247630897382,
        0.000816391242951186,
        0.000819986624232533,
        0.0008173668586599051,
        0.0008147637794921984,
        0.0008121772278112708,
        0.0008096070467106022,
        0.0008070530812635656,
        0.0008045151784922966,
        0.0008080688933018237,
        0.0008055436780102555,
        0.0008030341961472951,
        0.0008005403011282042,
        0.0008040623132074712,
        0.0008015806394012753,
        0.0007991142374338868,
        0.0007966629667669116,
        0.0007942266885810802,
        0.000797714260270563,
        0.0007952895968654852,
        0.0008046259932551743,
        0.0008021950990157327,
        0.0008056166505329487,
        0.000803197381312129,
        0.0008007925987333502,
        0.0007984021730654894,
        0.0008075625844714341,
        0.0008051662563276019,
        0.0008085182798376724,
        0.0008118505273978311,
        0.0008151631735017535,
        0.0008127726656615723,
        0.0008160632432553439,
        0.0008136840501263196,
        0.0008113186895154872,
        0.0008145848678146639,
        0.0008122305762891881,
        0.0008098898541673172,
        0.0008131319816057198,
        0.0008219089684935627,
        0.0008195606571550097,
        0.0008172257265078444,
        0.0008204101710425706,
        0.0008235765733986297,
        0.000826725086475841,
        0.0008243962834153456,
        0.0008220805635181115,
        0.0008197778168415902,
        0.0008174879346716416,
        0.0008152108095054253,
        0.0008183300855977198,
        0.0008160632432553438,
        0.0008138089249038097,
        0.000811567027039061,
        0.0008093374472944482,
        0.0008071200844251483,
        0.0008049148382928391,
        0.0008027216098506244,
        0.0008005403011282042,
        0.0007983708152172876,
        0.0007962130562572409,
        0.000794066929420968,
        0.0007971424220911575,
        0.0007950053110399748,
        0.0007928796283901353,
        0.0007907652827144282,
        0.0007886621835582728,
        0.0007917112233969285,
        0.0007896167492609578,
        0.0007926471805366055,
        0.0008058624527146521,
        0.0008037473281668446,
        0.0008016432775695492,
        0.0008096711029687485,
        0.0008126098506243804,
        0.0008104991756876938,
        0.0008134205514054237,
        0.0008113186895154872,
        0.0008092276619651896,
        0.000812129776465874,
        0.0008100473924236538,
        0.0008079756599622123,
        0.0008158030190068568,
        0.0008137271843528953,
        0.000816581049881775,
        0.0008145137560846058,
        0.0008124569031652003,
        0.0008104104122252376,
        0.000808374205159345,
        0.0008112057239502526,
        0.000809177709640377,
        0.0008071598101150892,
        0.0008051519498909223,
        0.0008031540542336247,
        0.000801166049148888,
        0.0007991878613732117,
        0.0008019931873371483,
        0.0008047847279155127,
        0.0008028122163274844,
        0.000800849350272894,
        0.0008083504504075037,
        0.0008063836609904538,
        0.000804426419094846,
        0.000802478655368224,
        0.0008005403011282042,
        0.0007986112883544013,
        0.0008013505645908846,
        0.0007994288605990599,
        0.0008021530743362187,
        0.0008002386278580893,
        0.0008029479411315972,
        0.000801040701366439,
        0.0007991425006523005,
        0.000797253274882437,
        0.000795372960554884,
        0.0007980618481835349,
        0.000800738111926605,
        0.0007988628470274794,
        0.0007969963450484433,
        0.000795138544710335,
        0.0007932893853040319,
        0.000791448806683837,
        0.0007896167492609577,
        0.0007877931539970756,
        0.0007904437462752655,
        0.0007930821519222911,
        0.0007957084547911194,
        0.0007938876116451442,
        0.0007920750828514339,
        0.0007946857323272426,
        0.0007928796283901353,
        0.0007910817154005885,
        0.0007892919377639355,
        0.0007875102403874933,
        0.0007857365686749088,
        0.0007839708685205832,
        0.0007822130863041694,
        0.0007847990753789507,
        0.0007873735198596482,
        0.0007899364968816343,
        0.0007924880828946339,
        0.0007950283536703254,
        0.0007932694413834441,
        0.0007915182947137234,
        0.0007897748623465126,
        0.0007880390934182786,
        0.0007948115962955693,
        0.00079307240243059,
        0.0007955725723002425,
        0.0007938392987222463,
        0.0007921135611163283,
        0.0007903953104414557,
        0.0007928796283901352,
        0.0007911671453914524,
        0.0007894620437850054,
        0.0007919323409010193,
        0.0007902329152767681,
        0.0007885407677065823,
        0.0007868558515362692,
        0.0007851781205095393,
        0.0007835075287637743,
        0.000781844030825847,
        0.0007801875816079956,
        0.0007826357055427175,
        0.0007809845753622476,
        0.0007875010297414068,
        0.0007858466158133787,
        0.00078419913863138,
        0.0007825585546593478,
        0.0007809248207247772,
        0.0007792978940149339,
        0.0007776777320731149,
        0.0007800853513068458,
        0.0007784702677637674,
        0.0007768618581196274,
        0.0007832524530626032,
        0.000781640822500746,
        0.0007879953596320852,
        0.0007863806150426751,
        0.0007847724747256145,
        0.0007831708982465826,
        0.0007855231982557166,
        0.0007839266063893433,
        0.0007823364915690809,
        0.0007807528144606414,
        0.0007791755360475897,
        0.0007815121785207426,
        0.000783839418006076,
        0.0007861573111480948,
        0.0007845818455946917,
        0.0007830126819035023,
        0.0007814497823388247,
        0.0007837539664431926,
        0.0007821958074641802,
        0.0007806438316557196,
        0.0007790980022861043,
        0.0007775582829139974,
        0.0007760246373855674,
        0.0007744970298316588,
        0.0007767831853776309,
        0.0007752600810925766,
        0.0007775357956163318,
        0.0007760171710155187,
        0.0007745044669784514,
        0.0007729976489493105,
        0.000771496682640671,
        0.0007700015340309023,
        0.0007685121693615969,
        0.0007707701578430058,
        0.0007730194450200547,
        0.0007715328691642469,
        0.0007737720579042992,
        0.000772289735954291,
        0.0007745189146670579,
        0.0007767395850641275,
        0.0007752600810925767,
        0.0007737862026114122,
        0.0007723179175969692,
        0.0007708551942681871,
        0.0007693980010843153,
        0.0007679463067426467,
        0.0007701500805580682,
        0.0007687024300307033,
        0.0007708965159081906,
        0.0007730823842355751,
        0.0007716373704332656,
        0.0007738137003442696,
        0.0007723727064888799,
        0.0007709370694879712,
        0.0007731025855051205,
        0.0007788492481346719,
        0.0007809921334481595,
        0.000783127111435767,
        0.0007816848883944489,
        0.0007802479676437237,
        0.0007788163199966711,
        0.000780939642126222,
        0.0007795119645354976,
        0.0007816262678898697,
        0.0007802025406259537,
        0.0007787839905520884,
        0.000777370589480306,
        0.0007759623094268996,
        0.0007815687074305814,
        0.000780157933590454,
        0.0007822444061474647,
        0.0007808374917479189,
        0.0007829152524498643,
        0.0007815121785207426,
        0.0007801141245341224,
        0.0007787210635974544,
        0.0007807877822055363,
        0.0007793984801019677,
        0.0007780141133522305,
        0.0007766346557044429,
        0.0007752600810925767,
        0.0007738903636348159,
        0.0007725254776319326,
        0.0007711653975656793,
        0.0007698100980971982,
        0.0007684595540654488,
        0.0007671137404856494,
        0.0007657726325477375,
        0.0007644362056148443,
        0.0007631044352217871,
        0.0007617772970735753,
        0.000763819611145898,
        0.0007624958336569103,
        0.0007611766367128672,
        0.0007632094062569408,
        0.0007618935279702909,
        0.0007605821793851441,
        0.0007592753371525236,
        0.0007579729780836513,
        0.0007599938294957194,
        0.0007653208492836975,
        0.0007640148410084694,
        0.0007627132825058996,
        0.0007647123248872355,
        0.0007699951569425422,
        0.0007719750807489641,
        0.0007772277462730146,
        0.0007759148615664724,
        0.0007746064048016048,
        0.0007765652327442477,
        0.0007752600810925767,
        0.0007739593091444348,
        0.0007759093776429054,
        0.0007778529241731539,
        0.0007765543383231152,
        0.0007752600810925767,
        0.0007771950064197628,
        0.0007759039848144144,
        0.0007746172452044402,
        0.0007733347663216514,
        0.0007720565270384752,
        0.0007707825063667944,
        0.0007695126834567997,
        0.000768247037595851,
        0.0007701680608555154,
        0.000768905490263949,
        0.0007676470524730095,
        0.0007663927272238707,
        0.0007651424943899002,
        0.0007638963339755845,
        0.0007626542261154615,
        0.0007614161510730664,
        0.0007601820892398847,
        0.0007620881865109067,
        0.000760857026274217,
        0.0007596298375221618,
        0.0007646486307072517,
        0.000763419292072674,
        0.0007653048954605693,
        0.0007640784453075876,
        0.0007659569601194657,
        0.0007647333867007445,
        0.0007635137162275376,
        0.0007622979300552007,
        0.0007610860096576567,
        0.0007598779366264541,
        0.0007586736926698353,
        0.0007605399529705657,
        0.0007593384680527607,
        0.000758140773308198,
        0.0007569468508305474,
        0.0007557566828260968,
        0.000754570251612869,
        0.000756425392602083,
        0.0007552416282944115,
        0.0007540615632502016,
        0.0007528851801562075,
        0.0007517124618070545,
        0.0007505433911043996,
        0.0007493779510561009,
        0.0007482161247753938,
        0.000750058127992044,
        0.0007548900325940081,
        0.0007537250788400051,
        0.0007525637150821623,
        0.0007543876942939304,
        0.0007532288806314205,
        0.0007550462446223714,
        0.0007538899716597032,
        0.0007527372346999789,
        0.0007545470254908666,
        0.0007533968013666428,
        0.0007552000789942909,
        0.0007569978755349248,
        0.0007558491685917761,
        0.0007547039425787583,
        0.0007535621816973986,
        0.0007524238702446835,
        0.0007512889926123386,
        0.0007530764341938433,
        0.0007519439884281383,
        0.0007508149434004685,
        0.0007496892838151604,
        0.0007485669944681317,
        0.0007474480602462062,
        0.0007463324661264358,
        0.0007481086475520766,
        0.0007469953906360765,
        0.0007487653086332464,
        0.0007476543808756303,
        0.0007465467447558146,
        0.0007454423856659392,
        0.0007443412890844532,
        0.0007432434405754792,
        0.000742148825788181,
        0.0007439076513425093,
        0.0007456613114767074,
        0.0007474098289125648,
        0.0007463155246242594,
        0.0007480579729840652,
        0.000746965917549052,
        0.0007458770459491263,
        0.000744791344281078,
        0.0007437087987225299,
        0.0007426293955313507,
        0.0007415531210450733,
        0.0007404799616803192,
        0.0007394099039322263,
        0.0007383429343738825,
        0.0007372790396557645,
        0.0007362182065051808,
        0.0007379451202928622,
        0.0007368863755004765,
        0.0007358306643607909,
        0.000734777973853837,
        0.0007337282910340458,
        0.0007326816030297176,
        0.0007343987947671845,
        0.0007333541307632482,
        0.0007323124345547777,
        0.0007340228427365885,
        0.0007329831503247803,
        0.0007374291436135188,
        0.0007363875770264941,
        0.0007380825877820723,
        0.0007370430348415342,
        0.0007387323557527717,
        0.0007431390524518029,
        0.0007420967816910008,
        0.0007437719265383964,
        0.0007454423856659392,
        0.0007444012650155678,
        0.0007433630484674289,
        0.0007450270974287993,
        0.0007439908984059498,
        0.0007456494529952907,
        0.0007446152651270587,
        0.0007435839420451653,
        0.0007425554718625302,
        0.0007415298427577477,
        0.0007431803535990907,
        0.000742156689200194,
        0.000741135840934444,
        0.0007401177971968967,
        0.0007391025464462837,
        0.0007380900772045764,
        0.0007370803780565538,
        0.0007360734376493726,
        0.0007350692446921429,
        0.0007367083195668559,
        0.0007357059953225473,
        0.0007347063947854242,
        0.0007337095068684833,
        0.0007327153205448133,
        0.0007317238248471884,
        0.0007307350088676652,
        0.0007297488617571824,
        0.000733989497260829,
        0.0007356101711578284,
        0.000734621447809498,
        0.0007362369226483195,
        0.0007352500098833754,
        0.0007342657394551513,
        0.0007358752106627398,
        0.0007400680346878402,
        0.0007390812773082565,
        0.0007380971477778859,
        0.0007371156356132877,
        0.0007387106350384113,
        0.0007377309127107742,
        0.0007367537856740712,
        0.0007357792436295288,
        0.0007348072763327922,
        0.0007338378735935669,
        0.0007354245828546182,
        0.0007370071165649824,
        0.0007360386446641086,
        0.0007350727146842345,
        0.000734109316630913,
        0.000735685286377118,
        0.0007372571359409798,
        0.0007362946592622057,
        0.0007353346923009772,
        0.0007343772252537104,
        0.0007334222483678148,
        0.000732469751941363,
        0.0007340335398152801,
        0.000733082719167851,
        0.0007321343585997166,
        0.0007336925186050548,
        0.0007327458185810484,
        0.0007318015585055573,
        0.0007333541307632482,
        0.0007324115161992851,
        0.0007364473170840909,
        0.0007355031538570599,
        0.0007345614084615964,
        0.0007336220716221314,
        0.0007351604217257192,
        0.000736694847466798,
        0.0007382253638429313,
        0.0007372861458227748,
        0.0007363493146336736,
        0.0007354148611887069,
        0.0007344827764470228,
        0.0007360064061005475,
        0.0007375261833402831,
        0.0007365949634118232,
        0.0007405542388746871,
        0.0007420625461339524,
        0.0007411291341262368,
        0.000742632929438555,
        0.0007417011440816685,
        0.0007407716940264282,
        0.0007398445705044928,
        0.0007413424525447765,
        0.0007404169313805507,
        0.0007394937182491535,
        0.0007434000777600051,
        0.000742475450797617,
        0.0007415531210450734,
        0.0007406330799519654,
        0.0007421169921239349,
        0.0007411985305000191,
        0.000740282339485804,
        0.000739368410671624,
        0.0007480160461836514,
        0.0007470948441563317,
        0.0007461759083086609,
        0.0007452592302886257,
        0.000749100998601723,
        0.000748182982672064,
        0.0007472672140274224,
        0.0007487230612018772,
        0.0007501753531939768,
        0.0007492605052022768,
        0.0007483478858293142,
        0.0007497953339034045,
        0.0007488842824648828,
        0.0007479754423162603,
        0.0007494180783894908,
        0.0007485107925803026,
        0.0007476057009326843,
        0.0007467027954967752,
        0.0007458020683610735,
        0.0007449035116522046,
        0.000744007117534693,
        0.0007431128782107331,
        0.0007445474968476127,
        0.0007436547540456372,
        0.0007474064254844601,
        0.0007465123986597179,
        0.0007479360997398515,
        0.0007470435745611643,
        0.0007484632487306164,
        0.000747572221053556,
        0.0007489878904729114,
        0.0007480983561611859,
        0.0007472109322511489,
        0.0007486219977375,
        0.0007477360545449113,
        0.0007468522057806737,
        0.0007459704440265053,
        0.0007450907618991155,
        0.0007442131520500001,
        0.0007433376071652354,
        0.0007470191145662902,
        0.0007461423315679729,
        0.0007452676043328405,
        0.0007466644223637521,
        0.0007480579729840652,
        0.0007494482676449851,
        0.0007485737655823888,
        0.0007477013019861389,
        0.0007490871563525478,
        0.0007482161247753938,
        0.0007473471165003933,
        0.000748728558595789,
        0.0007478609704630013,
        0.0007492386200373861,
        0.0007483724482223139,
        0.0007475082768040434,
        0.0007488815662226447,
        0.0007480187994412822,
        0.0007471580183141921,
        0.0007485269748480051,
        0.0007476675868171807,
        0.0007512554684899396,
        0.0007503949238524941,
        0.0007495363484247452,
        0.000748679735455117,
        0.0007478250782228622,
        0.0007469723700378875,
        0.0007461216042405778,
        0.0007474777232377233,
        0.000746628316734044,
        0.0007457808385084663,
        0.0007471327312116669,
        0.0007484815618702396,
        0.0007520198184806387,
        0.0007511700785727509,
        0.0007503222568136395,
        0.0007494763467157661,
        0.0007508149434004685,
        0.0007499703821592981,
        0.0007491277188085573,
        0.0007504621997108275,
        0.0007496208743748288,
        0.0007487814333061001,
        0.0007479438701815966,
        0.000749273709659306,
        0.0007484374666797755,
        0.0007497637908002345,
        0.0007489288645298556,
        0.0007480957957150282,
        0.0007472645781642337,
        0.000746435205713441,
        0.0007477563975061438,
        0.0007469283173317183,
        0.0007503900121194741,
        0.0007517024543190453,
        0.0007551512379295794,
        0.0007543186566308698,
        0.0007534879092116728,
        0.0007526589896195809,
        0.0007518318918287901,
        0.0007510066098399549,
        0.0007501831376800427,
        0.0007493614694021895,
        0.0007506621135305585,
        0.000749841717778066,
        0.0007511389977834735,
        0.0007524334483886513,
        0.0007516138041093608,
        0.0007529049209740204,
        0.0007520865460599182,
        0.0007533743459042955,
        0.0007546593522566025,
        0.0007538417364903441,
        0.0007530258904551813,
        0.000752211808411446,
        0.000751399484644263,
        0.000750588913463417,
        0.0007497800892032194,
        0.0007489730062223762,
        0.0007481676589038576,
        0.0007473640416547665,
        0.0007465621489062098,
        0.0007499166379271708,
        0.0007491137293212531,
        0.0007483125381668988,
        0.0007475130589594556,
        0.0007467152862177699,
        0.0007459192144840623,
        0.0007492529537715798,
        0.0007484558761611845,
        0.0007476604926583564,
        0.0007468667978678486,
        0.0007460747864172994,
        0.0007452844529571116,
        0.0007444957921603317,
        0.00074370879872253,
        0.0007429234673616825,
        0.0007441842550572203,
        0.0007434000777600051,
        0.0007446577094705013,
        0.0007479507091508298,
        0.0007492009187029102,
        0.0007484147687357508,
        0.0007496618708678217,
        0.0007529358379197537,
        0.0007562029556682299,
        0.0007554127749413038,
        0.0007546242438609893,
        0.0007538373572667651,
        0.0007530521100196123,
        0.000754285302623891,
        0.0007535012222677331,
        0.0007527187703235299,
        0.0007519379417236092,
        0.0007531671772272442,
        0.0007523875010603423,
        0.0007516094374604867,
        0.0007528352027138658,
        0.0007520582830000228,
        0.0007532810581750037,
        0.0007525052795363064,
        0.0007517310971499522,
        0.0007509585060942996,
        0.0007501875014679195,
        0.0007494180783894908,
        0.0007486502319976983,
        0.0007478839574511295,
        0.0007471192499281734,
        0.0007463561046269189,
        0.000747572221053556,
        0.0007468101698598215,
        0.0007460496707051782,
        0.0007472623874213799,
        0.0007465029744260329,
        0.0007477127685664445,
        0.0007469544391865597,
        0.0007481613244586416,
        0.0007474040761545336,
        0.0007466483591917889,
        0.000745894168929979,
        0.0007451415007474058,
        0.0007443903500410073,
        0.0007455925251192454,
        0.0007448424320356245,
        0.0007460417363277811,
        0.0007472386323783871,
        0.0007484331274339067,
        0.000747683194440486,
        0.0007469347628144195,
        0.0007481259782543365,
        0.0007493148136434246,
        0.0007485669944681317,
        0.0007497530196009963,
        0.0007490062536452184,
        0.0007482609737908451,
        0.0007475171756061624,
        0.0007486995321375679,
        0.0007498795427234745,
        0.0007510572143389431,
        0.0007503135933346472,
        0.000749571443390696,
        0.0007488307601462388,
        0.0007500048168516537,
        0.0007492651671308926,
        0.0007485269748480051,
        0.0007477902356995326,
        0.0007470549453989431,
        0.000748224980032865,
        0.0007474907062546189,
        0.0007467578722288791,
        0.0007460264737252269,
        0.000745296506529801,
        0.0007445679664452166,
        0.000743840849290485,
        0.0007431151509009333,
        0.0007423908671281254,
        0.0007416679938397825,
        0.0007409465269197048,
        0.0007421099901615043,
        0.0007413894950254252,
        0.0007406703975520736,
        0.0007399526936784767,
        0.0007392363793573939,
        0.0007385214505572417,
        0.0007396805121535453,
        0.0007389665348252119,
        0.0007382539345023331,
        0.0007375427072051248,
        0.0007368328489691236,
        0.0007361243558451149,
        0.0007354172238990581,
        0.0007365714781973617,
        0.000735865273520279,
        0.0007351604217257192,
        0.0007344569189298095,
        0.0007356076773273254,
        0.000734905091198073,
        0.0007342038458820443,
        0.0007335039375446925,
        0.0007346512197020131,
        0.0007339522175900226,
        0.0007332545443793857,
        0.0007325581962840587,
        0.000731863169532366,
        0.0007311694603669324,
        0.0007304770650446153,
        0.0007297859798364369,
        0.0007290962010275177,
        0.0007284077249170101,
        0.0007277205478180319,
        0.0007270346660576001,
        0.0007263500759765666,
        0.000725666773929552,
        0.0007249847562848813,
        0.00072430401942452,
        0.0007236245597440091,
        0.0007247628218274089,
        0.0007258989523338733,
        0.0007252199074766854,
        0.0007245421318622212,
        0.000723865621935179,
        0.000723190374153523,
        0.000722516384988422,
        0.0007218436509241868,
        0.0007211721684582109,
        0.0007241044437714122,
        0.0007234321090975297,
        0.0007227610217978103,
        0.0007256836718290106,
        0.0007250117425032429,
        0.0007243410563399652,
        0.0007236716098923312,
        0.0007230033997262257,
        0.0007241243838618394,
        0.0007252433016672492,
        0.000724575490155585,
        0.0007239089073679534,
        0.0007232435499163284,
        0.0007225794144251289,
        0.0007236946169832081,
        0.0007230312855285948,
        0.0007223691689667554,
        0.0007217082639631261,
        0.0007210485671953354,
        0.0007203900753531478,
        0.0007215011703598797,
        0.000722610239669243,
        0.0007219521246968668,
        0.0007212952073859506,
        0.0007206394844701451,
        0.0007217453071025351,
        0.0007228491227972981,
        0.0007221937745445354,
        0.0007215396135168682,
        0.000720886636491061,
        0.000721987236460537,
        0.0007230858479928505,
        0.0007224332434369003,
        0.000721781815805307,
        0.000724623724444638,
        0.0007239714978699805,
        0.0007233204443647017,
        0.0007226705607668898,
        0.0007220218439259859,
        0.000723112542005632,
        0.0007224645916991755,
        0.0007218178015544134,
        0.0007211721684582109,
        0.000720527689308561,
        0.0007198843610145355,
        0.0007209711280455051,
        0.0007203285512825412,
        0.0007214129873034217,
        0.0007207711608022621,
        0.0007201304753259934,
        0.0007212121979968686,
        0.0007222920010179286,
        0.0007216516712297921,
        0.000721012475772547,
        0.0007220895888052539,
        0.0007214511364720928,
        0.0007225259589687883,
        0.000723598884161871,
        0.00072296078990776,
        0.0007223238200488105,
        0.0007233940897518761,
        0.0007244624768345319,
        0.0007272321059458046,
        0.0007265936229730691,
        0.0007259562601458998,
        0.0007270186562393138,
        0.0007263820374510131,
        0.000729137871543762,
        0.0007318888877447402,
        0.0007312496834759676,
        0.0007306115947469309,
        0.0007299746186399152,
        0.0007293387522473718,
        0.0007287039926718737,
        0.000728070337026072,
        0.0007274377824326524,
        0.0007268063260242907,
        0.0007278569278254244,
        0.0007272262025846744,
        0.0007265965695088435,
        0.0007259680257635936,
        0.0007270157199528484,
        0.0007280616046530027,
        0.0007274334238034315,
        0.0007268063260242907,
        0.0007261803085169484,
        0.0007255553684924072,
        0.0007249315031712615,
        0.0007259737872774128,
        0.0007253506338119387,
        0.0007247285492203333,
        0.0007241075307548488,
        0.0007251469508507192,
        0.0007245266369492216,
        0.0007272204606829939,
        0.0007282545595233428,
        0.000727633181912828,
        0.0007286651657327926,
        0.0007296953914883281,
        0.00072907437413387,
        0.0007284544129313752,
        0.0007278355051888677,
        0.000727217648223512,
        0.0007266008393615752,
        0.0007259850759383875,
        0.0007253703552983042,
        0.0007247566747946677,
        0.0007241440317897694,
        0.0007235324236548119,
        0.0007229218477698711,
        0.0007239464922512889,
        0.0007233365963016248,
        0.0007259906062419962,
        0.0007253800170020954,
        0.0007263991516119521,
        0.0007257892446836465,
        0.0007268063260242907,
        0.0007294463042970807,
        0.0007304586191198901,
        0.0007298473566771119,
        0.0007292371164123318,
        0.0007286278957636999,
        0.0007280196921779206,
        0.0007274125031102159,
        0.0007300365763621764,
        0.0007294287190962629,
        0.0007288218732401095,
        0.0007298271336968771,
        0.000729220964981182,
        0.0007286158023546416,
        0.0007280116433145466,
        0.0007274084853664815,
        0.0007300151839758327,
        0.0007294113666193598,
        0.0007304103243351549,
        0.0007298071779071325,
        0.0007292050267702454,
        0.0007286038684629327,
        0.0007280037005317442,
        0.0007289997058833489,
        0.0007284001995462737,
        0.0007293942422769106,
        0.0007287953964293926,
        0.0007281975331017229,
        0.000729189297585026,
        0.0007285920909530973,
        0.000727995861746098,
        0.00072740060756642,
        0.0007268063260242907,
        0.0007277951781685414,
        0.000727201544254864,
        0.0007266088779596277,
        0.000726017176918944,
        0.0007254264387766177,
        0.0007248366611841164,
        0.0007242478418005388,
        0.0007236599782925837,
        0.0007230730683345201,
        0.000724057733759477,
        0.0007234714521936798,
        0.0007228861193035555,
        0.0007223017327883546,
        0.0007217182903547614,
        0.0007211357897168641,
        0.0007221172529531662,
        0.0007215353695905931,
        0.0007209544232382657,
        0.0007203744116346952,
        0.0007197953325256641,
        0.000720773930814986,
        0.0007201954605655358,
        0.0007211721684582108,
        0.0007205943061437411,
        0.0007200173691492305,
        0.0007209918754160963,
        0.0007204155429817109,
        0.0007198401312061664,
        0.0007192656378851718,
        0.0007186920608214676,
        0.0007196637406158182,
        0.0007190907599306146,
        0.00071851869090919,
        0.000719488191316044,
        0.0007189167153896611,
        0.0007183461465679233,
        0.0007177764826927704,
        0.000717207721612982,
        0.0007166398611841515,
        0.0007160728992686577,
        0.000715506833735639,
        0.0007195344354532209,
        0.0007189665313999823,
        0.0007183995230944618,
        0.0007178334084190526,
        0.0007172681852628171,
        0.0007167038515214616,
        0.0007161404050973095,
        0.0007155778438992754,
        0.0007150161658428396,
        0.0007159754866560855,
        0.0007154143773405243,
        0.0007148541468179397,
        0.0007158113424798439,
        0.0007152516776303678,
        0.0007146928872572191,
        0.0007141349693124437,
        0.0007135779217544777,
        0.0007145323818331815,
        0.0007139758924392305,
        0.0007134202691766319,
        0.0007128655100248616,
        0.0007123116129696752,
        0.0007117585760030838,
        0.0007112063971233297,
        0.000710655074334862,
        0.0007101046056483129,
        0.0007095549890804737,
        0.0007090062226542707,
        0.0007084583043987418,
        0.0007079112323490131,
        0.0007088604908138142,
        0.0007083139522703958,
        0.0007077682558510811,
        0.0007102074645882727,
        0.0007096611511539741,
        0.0007091156775558542,
        0.0007100596364845605,
        0.0007095146943230221,
        0.000710456899467507,
        0.0007099124880502905,
        0.0007108529457184997,
        0.0007117919642778057,
        0.0007112477808188777,
        0.0007121850630357703,
        0.0007116414103158958,
        0.000711098586967066,
        0.0007105565910928533,
        0.0007100154208026073,
        0.0007109500743657191,
        0.0007104094279213345,
        0.0007098696031280812,
        0.0007093305981143165,
        0.0007087924110140781,
        0.0007082550399670621,
        0.0007077184831186022,
        0.000707182738619648,
        0.0007081138789102015,
        0.0007090436115812681,
        0.0007085080801525813,
        0.0007079733570732209,
        0.0007074394405143422,
        0.0007069063286526132,
        0.000706374019670194,
        0.0007102175686457578,
        0.0007111408262653711,
        0.0007106065356370725,
        0.0007100730472469546,
        0.00070954035928953,
        0.0007119142423826136,
        0.0007113809732871959,
        0.0007122992137283965,
        0.0007117664544062362,
        0.0007112344914358279,
        0.0007107033230329633,
        0.0007101729474187596,
        0.0007096433628196405,
        0.0007091145674673158,
        0.0007100297094146458,
        0.0007095014134999028,
        0.0007089739031552932,
        0.000709887109915751,
        0.0007122378250572114,
        0.0007131472556044475,
        0.0007126186067863567,
        0.0007120907411517001,
        0.0007115636569613584,
        0.0007110373524813573,
        0.0007105118259828493,
        0.0007099870757420938,
        0.0007094631000404392,
        0.0007103692114731022,
        0.0007098457264241169,
        0.0007093230123398576,
        0.0007088010675184155,
        0.0007082798902628872,
        0.0007077594788813568,
        0.000707239831686877,
        0.0007067209469974517,
        0.0007062028231360166,
        0.0007056854584304224,
        0.0007051688512134162,
        0.0007046529998226237,
        0.0007041379026005312,
        0.0007036235578944679,
        0.0007031099640565887,
        0.0007040107957405236,
        0.0007034976683383804,
        0.0007029852883905738,
        0.0007024736542651077,
        0.0007019627643347331,
        0.0007028611563684517,
        0.0007023507270609945,
        0.0007018410385798182,
        0.0007013320893132628,
        0.0007022283343229861,
        0.0007017198416840847,
        0.0007012120849245448,
        0.000700705062448099,
        0.0007001987726630932,
        0.0007024919868383998,
        0.0007019851383630474,
        0.0007028763893106815,
        0.0007023699942175182,
        0.000701864328274957,
        0.0007013593899092915,
        0.0007008551775513409,
        0.0007017440389200047,
        0.0007012402743550944,
        0.0007007372325513964,
        0.0007016242669386222,
        0.0007011216707588668,
        0.0007020071600444592,
        0.0007015050090000783,
        0.0007023889583880207,
        0.0007018872519891721,
        0.0007013862618021706,
        0.0007008859862944657,
        0.0007003864239378767,
        0.0007012680220709205,
        0.0007007688989235391,
        0.00070027048576641,
        0.0006997727810856947,
        0.0006992757833718554,
        0.0006987794911196397,
        0.0006982839028280655,
        0.0006977890170004056,
        0.0006968013467711057,
        0.000695816468542454,
        0.0006962021546861707,
        0.0006952208972447525,
        0.0006956063359556899,
        0.0006973527082210106,
        0.0006963739675778935,
        0.0006953979704264178,
        0.0006957810034998108,
        0.000694808563243347,
        0.0006938388374049055,
        0.0006928718146350032,
        0.0006932562311788177,
        0.0006922927061876031,
        0.0006913318557973359,
        0.0006917168083206462,
        0.0006934419756485504,
        0.000692483520948276,
        0.0006942028676450091,
        0.0006945817404688834,
        0.0006962934658126721,
        0.000695336361392311
    ]
}

==> simulations/bimodal_mass_Hemanta/n_unlensed_detectable_bns.json <==
{
    "zs": [
        0.013846961524604148,
        0.031657760508272174,
        0.05067178565639079,
        0.04446123765061533,
        0.03136944814587106,
        0.04142514296789242,
        0.01208187603472187,
        0.022020146566209133,
        0.03232807724907308,
        0.0317994822143714,
        0.03925519632019997,
        0.021741060257219037,
        0.0529481887774377,
        0.027432444512728266,
        0.019965346747759294,
        0.06237741951653388,
        0.04382086474334217,
        0.032771052184644066,
        0.02753168154201019,
        0.07953419864057977,
        0.04603627018468327,
        0.04444076506308285,
        0.07273730462608732,
        0.05830048470788981,
        0.0344051467234205,
        0.02803129152422323,
        0.044643540800573436,
        0.05409374011455178,
        0.05351542855794559,
        0.025543993001659562,
        0.013432202618747948,
        0.023604811059856366,
        0.04429108101203268,
        0.009001661843014954,
        0.02204591647759418,
        0.060705725519980616,
        0.044147537237138074,
        0.03645916928915534,
        0.06280460837806826,
        0.05403001996491145,
        0.04277188202797907,
        0.030207943871826043,
        0.040528440051826264,
        0.03536354721829753,
        0.05094035495412938,
        0.015610063449661149,
        0.032242264908173314,
        0.03775925850340901,
        0.06841973012953143,
        0.052184553416668646,
        0.03421449815000306,
        0.00205492219361973,
        0.011565708270989355,
        0.056987282449953054,
        0.03630344720697232,
        0.04588621662530653,
        0.04530508608081488,
        0.0468045426587607,
        0.0362465697548926,
        0.027888069975713338,
        0.012447579844944242,
        0.023588535330224404,
        0.02248581159678393,
        0.049812302999103414,
        0.03613133933993102,
        0.0352577065654197,
        0.02987292902504267,
        0.013214856539519482,
        0.01320691632733352,
        0.031125925244451343,
        0.017603206800525226,
        0.07216710453603704,
        0.07197959158805452,
        0.022076201577268636,
        0.04311975997385772,
        0.00866101738923202,
        0.0407722493543158,
        0.016961756503390955,
        0.03944136142527979,
        0.05438601866416147,
        0.01523029193562967,
        0.021512293167820922,
        0.02331343175714854,
        0.04849663351212954,
        0.027272488365598056,
        0.01837246012666964,
        0.024724439430639813,
        0.032607094299935725,
        0.0005622010572207532,
        0.02342756218224922,
        0.04494573979426458,
        0.05845869061422356,
        0.04507318230916041,
        0.004650594866429044,
        0.041424751524269,
        0.032142983374367204,
        0.019895031386672337,
        0.020742900507416916,
        0.028503969724442628,
        0.04023640546333103,
        0.012358687496267163,
        0.03713062394017381,
        0.0503814827337776,
        0.05520855807956591,
        0.027966344738305768,
        0.057547423520782084,
        0.047685803303654184,
        0.04338164595375405,
        0.04375186186008143,
        0.025260288275931894,
        0.04980864506566862,
        0.05231959215114797,
        0.032885400262497824,
        0.02205170338264666,
        0.06195660363960959,
        0.05212098813757535,
        0.04611281121726149,
        0.022093231671573343,
        0.012032020180687594,
        0.04787079573454106,
        0.027223850181775217,
        0.05165728195762725,
        0.0652112208268191,
        0.017748853774998314,
        0.018438137817736972,
        0.04045595579345425,
        0.035660994608665585,
        0.011304524633657454,
        0.04517611086139952,
        0.022361430239638692,
        0.04570994250026948,
        0.043598890710796,
        0.04396432139619877,
        0.012085171085438749,
        0.049677167038524914,
        0.04526916747544011,
        0.0541268225646956,
        0.04217865235390264,
        0.04014453572484449,
        0.05280553625750242,
        0.0032883281231103007,
        0.053326902270132794,
        0.0024966420633202513,
        0.020980976580942553,
        0.039440271680156326,
        0.05787325191377777,
        0.07551018537011464,
        0.0530518480174387,
        0.036408681971091664,
        0.06150524781402347,
        0.0313376189135272,
        0.052565723054901786,
        0.02140167288279603,
        0.06567591539885484,
        0.034045517411636764,
        0.022724364271942625,
        0.03733285542454193,
        0.04947304500246842,
        0.024925164079853422,
        0.038765927002924444,
        0.05642418489109066,
        0.04142206285704889,
        0.03498329567538605,
        0.05218360098333358,
        0.031531144502187955,
        0.036489369385009254,
        0.03958925718897129,
        0.03461511534086898,
        0.016211445210927298,
        0.03567667223511894,
        0.014099286177615437,
        0.02938770334761486,
        0.035187769911988805,
        0.00222372209020467,
        0.058531746245452015,
        0.04017697634029884,
        0.03479592629713471,
        0.04924790423627748,
        0.04804324545984526,
        0.06366550801998133,
        0.02046051604374833,
        0.04422612469865708,
        0.03579508684521254,
        0.021425025518306967,
        0.027472928254411486,
        0.03673342635113282,
        0.025355956578432044,
        0.04622684332130881,
        0.01801733706230997,
        0.07367589910210454,
        0.07014753336879859,
        0.05254506270014144,
        0.03419175233849151,
        0.015418006882211711,
        0.06522165752317569,
        0.036835744431540945,
        0.061169260060924345,
        0.05747457251712957,
        0.021711063612927347,
        0.0465764019410001,
        0.05336806649642667,
        0.05244881260524937,
        0.05035388101600801,
        0.05155083107788054,
        0.060017042918106736,
        0.01498383483631336,
        0.05468789585237854,
        0.05556331933331808,
        0.046204647700355546,
        0.017031310759003052,
        0.0032381374791084225,
        0.019937682766227146,
        0.06710115533603554,
        0.039444229686757495,
        0.04725739702020003,
        0.05941698416580653,
        0.010515114500239137,
        0.054591142860920885,
        0.021243262084258578,
        0.05418429259306848,
        0.02106018192023001,
        0.0366331732186973,
        0.03161181481615632,
        0.012172591412874523,
        0.02194395982253039,
        0.03309061058327325,
        0.05122285553428655,
        0.011094821678799131,
        0.04496034279990956,
        0.08140130533926916,
        0.07843480981897846,
        0.028367791322580493,
        0.04099325015983253,
        0.023534740510907582,
        0.0215450634401229,
        0.046075916942427395,
        0.036156648766726196,
        0.05131106328324051,
        0.042079051897160755,
        0.03954923515435714,
        0.034698075696540556,
        0.03714177878867871,
        0.023367774989992946,
        0.00435740316147201,
        0.020534187792520815,
        0.013760708920007513,
        0.07015126969119202,
        0.030682302310785586,
        0.013581316161211993,
        0.032367925273209704,
        0.06269351387935222,
        0.04412307104343079,
        0.026121064018737816,
        0.03178406092391029,
        0.044338127313863676,
        0.05051936108808914,
        0.029464636565021254,
        0.03175958102532607,
        0.03062067549327085,
        0.01660926470422529,
        0.034852947320146314,
        0.031694611676681035,
        0.0028375584704666344,
        0.033153574872534494,
        0.04606847999127423,
        0.03222109060582489,
        0.06945645012521887,
        0.03013349699582124,
        0.07452552773031017,
        0.022005077646107887,
        0.060699435934418504,
        0.015635438651186263,
        0.039941884951794744,
        0.05840507671404819,
        0.05159940230711729,
        0.010646266078206734,
        0.020049172498717748,
        0.03489305104400628,
        0.02143132521551,
        0.016009128290003644,
        0.061304364792196094,
        0.030617737344997734,
        0.05581313283029506,
        0.03695243057535216,
        0.012029632075825218,
        0.021538450655001477,
        0.02178003381569256,
        0.06670017269676075,
        0.03334481050271558,
        0.0610047654905344,
        0.02870463968505124,
        0.016248151916015648,
        0.021975828990070927,
        0.04110209326748739,
        0.020131621453350266,
        0.04125852915863837,
        0.015401179592328066,
        0.023866578410877387,
        0.029434705014721792,
        0.05729364087898961,
        0.02767002361280024,
        0.0237324460826175,
        0.017594861580196974,
        0.019772980118031348,
        0.01469815915473508,
        0.07577165144155087,
        0.02298625587621034,
        0.020583054917355563,
        0.030740198220619307,
        0.006656469173221249,
        0.028948078409968533,
        0.04742843066347574,
        0.02546529353009394,
        0.0424066876480495,
        0.026632792103597466,
        0.029767157784058883,
        0.0490406541905046,
        0.03040304839183878,
        0.023843295280708478,
        0.022994064856904018,
        0.05411920824123933,
        0.025049402513218307,
        0.035813680264102726,
        0.02743283698858461,
        0.02209955055392207,
        0.02551630467658248,
        0.06824552866500738,
        0.01442697166614169,
        0.018785450723663628,
        0.04645592542006002,
        0.027939149997058963,
        0.026025870574324244,
        0.04208655346965966,
        0.03592602291838076,
        0.0528363421645224,
        0.0642182637291029,
        0.04523790502501174,
        0.022888803787979837,
        0.06101045215487814,
        0.030232265718225626,
        0.030552906390708855,
        0.037061542096773564,
        0.037891994025787384,
        0.07372453824953752,
        0.011955150228803155,
        0.051167012531312006,
        0.022688673273698865,
        0.0581325107498054,
        0.05056374686218055,
        0.03166864284874258,
        0.03396332002561128,
        0.030192765642490196,
        0.016035292999506758,
        0.012654540473561241,
        0.04610291217207371,
        0.04958672912412927,
        0.02338616545610497,
        0.0282850183825233,
        0.0050387787865913865,
        0.043238299216118666,
        0.020217384676493276,
        0.04417146148213687,
        0.02017499388007113,
        0.020077552169282028,
        0.031914697949268406,
        0.025207753292315345,
        0.0512453728578352,
        0.04904340717743918,
        0.04662945383278638,
        0.03479570646604864,
        0.03843363715789858,
        0.03833774161427428,
        0.0186676322352511,
        0.058884397011896135,
        0.02021023568403282,
        0.04534810144339802,
        0.05446612644492142,
        0.02707794732869926,
        0.008710301880153188,
        0.023893002672937834,
        0.03591479327893735,
        0.04718044413579151,
        0.05357302528590655,
        0.04501677620356795,
        0.0719810942629657,
        0.03127761926856898,
        0.032219318874679284,
        0.07886101632457619,
        0.014407340954340616,
        0.03501578971698109,
        0.04643567968601684,
        0.01609163191256635,
        0.06085289760316334,
        0.07532719639218688,
        0.031383048458186354,
        0.03897972770548024,
        0.018887845972793953,
        0.0319135653006284,
        0.050169898600765477,
        0.02236090475327016,
        0.030085846511321093,
        0.054569651606876546,
        0.03580521555948041,
        0.025603611928048692,
        0.031515698537012256,
        0.02436237579745805,
        0.016195125928225407,
        0.08508917232905497,
        0.033782172238756604,
        0.013410378994882522,
        0.041454722582817315,
        0.040706737305984814,
        0.05546185865384567,
        0.0373128947971362,
        0.03411377459469221,
        0.03455567279041935,
        0.042687466418177014,
        0.02214654964251597,
        0.024431284786610274,
        0.056184340739599846,
        0.039836935704546064,
        0.04220513595618325,
        0.023962565399320644,
        0.030676463946749437,
        0.030858060293938283,
        0.015609912875236581,
        0.035354310863528686,
        0.021306395277162268,
        0.020264462966946867,
        0.031982327313805195,
        0.038592589925878426,
        0.02921668418610819,
        0.057436828504167474,
        0.030611005974879618,
        0.02553382790417633,
        0.020376208356106342,
        0.01150413047833562,
        0.055322083026962295,
        0.048149171776283195,
        0.02833440012348451,
        0.05227897207819039,
        0.01009815170392708,
        0.02676728825847776,
        0.04591142009029694,
        0.05340556203412654,
        0.048260653699734195,
        0.0017696656952145913,
        0.05287195709753143,
        0.013434107137387952,
        0.040284695046635594,
        0.060307855865908894,
        0.03146389931532499,
        0.02165370626943741,
        0.04214447195382784,
        0.013685757987425322,
        0.03337647737445581,
        0.034878360034475926,
        0.037890601859099274,
        0.010717766132270753,
        0.055941505778444624,
        0.07726610626418222,
        0.011230105178874548,
        0.01855086516055297,
        0.04750637944818432,
        0.04207678315356322,
        0.01737393866859227,
        0.026365343950983486,
        0.024012906577510477,
        0.0210326171824712,
        0.05534073630277264,
        0.031305935525825196,
        0.03344549755418722,
        0.05291033278715973,
        0.028594867508608863,
        0.053412515399754,
        0.05853787216307118,
        0.04919554922525696,
        0.051576369587927245,
        0.05213239037211027,
        0.037679754954044256,
        0.03753313539534274,
        0.027340365219540187,
        0.031038936016261724,
        0.025006507887074307,
        0.025091655087573782,
        0.02740037806201776,
        0.04745215688101162,
        0.05133191109830233,
        0.04295049191621097,
        0.05073714191475375,
        0.040132918451879426,
        0.055960882258646885,
        0.02238911787629437,
        0.043912545473271586,
        0.04409916776659363,
        0.051421316490566,
        0.0175311988540977,
        0.0235035224761836,
        0.017143405228902987,
        0.028092289909414203
    ],
    "geocent_time": [
        1241053464.3411295,
        1247796656.3717074,
        1255008241.6797755,
        1256019136.7202277,
        1268196323.351274,
        1253840673.967604,
        1262903093.070215,
        1264961393.9925885,
        1256699487.26843,
        1242014526.667588,
        1260470441.918109,
        1265518347.5522463,
        1255870838.709449,
        1242428949.5721343,
        1264845704.0769122,
        1266702029.8979142,
        1257261916.0674322,
        1247221227.6894438,
        1241001675.5332236,
        1240542969.3236225,
        1258910093.4120357,
        1261962275.1617193,
        1243781876.782412,
        1242465227.4228442,
        1243511130.9102023,
        1253172255.4366527,
        1250650668.8380759,
        1239951238.2625053,
        1250294816.4838955,
        1258200995.0930028,
        1266543056.4161322,
        1251251205.9396248,
        1258186626.1783996,
        1265474562.420006,
        1242615705.6491334,
        1269540898.600916,
        1243590303.0384758,
        1259027866.7197719,
        1246568909.5345545,
        1266514052.5542758,
        1242678286.9455073,
        1263447982.841446,
        1240378924.5465956,
        1263238895.0121648,
        1259033281.5661337,
        1266289393.8231428,
        1244971230.670901,
        1247596004.7635605,
        1249522246.6230266,
        1241366606.0508103,
        1253721881.6652048,
        1239179527.17883,
        1254234157.582855,
        1250842665.1411827,
        1244331020.3343198,
        1244581447.1055381,
        1257011492.6399188,
        1257037390.46053,
        1242001014.6430383,
        1246111661.2955418,
        1238361802.6883054,
        1243213656.093762,
        1246032203.2047236,
        1250924215.8852668,
        1244716308.0764809,
        1262482058.2470186,
        1252653401.7198634,
        1261393391.2235556,
        1238689858.316294,
        1253473305.7781787,
        1257798309.434005,
        1244500405.071396,
        1267164119.9770007,
        1253995600.312145,
        1239980947.4577878,
        1249366342.3496926,
        1257474008.3106942,
        1250484860.9763498,
        1245997148.4488173,
        1248223484.6422236,
        1249918566.2214892,
        1267377043.109746,
        1256754792.9836097,
        1263255835.4879227,
        1258969632.7184317,
        1251083378.5306823,
        1268538800.969621,
        1251452352.3160913,
        1240013265.901861,
        1239325056.592021,
        1260972955.5974169,
        1247511123.3442352,
        1239241946.083108,
        1258674870.5405989,
        1259632355.6568987,
        1264554487.3498602,
        1249733756.1219473,
        1266847405.8796608,
        1245014516.807289,
        1243993741.4767866,
        1259524011.8750653,
        1267120276.6830678,
        1250149043.3506029,
        1257953511.8331196,
        1256019055.1608202,
        1258770206.0375223,
        1241264430.8523695,
        1265492029.7384288,
        1253857206.3554652,
        1267560517.3868706,
        1246472524.2801976,
        1254700969.4777818,
        1239145624.0378997,
        1250157539.1572652,
        1246234981.3774738,
        1243208692.013539,
        1263576950.924428,
        1265569014.4008214,
        1248280764.840992,
        1255247056.2441056,
        1244547518.5101976,
        1240781908.0958307,
        1256587881.2381206,
        1256330572.6370907,
        1244191100.9369252,
        1253646632.259342,
        1267729576.1262212,
        1239347044.025407,
        1253219652.5098848,
        1239638748.8668246,
        1262321922.6862237,
        1241447829.2369514,
        1255582369.9177766,
        1242798896.557047,
        1245660919.0435677,
        1242030696.9403975,
        1247180920.8185837,
        1261469038.3884923,
        1250306654.3514578,
        1241320086.4569674,
        1248310380.735549,
        1253439595.8627844,
        1254297671.5978484,
        1256604081.8793702,
        1266057297.5760639,
        1252544169.6338491,
        1250950308.124157,
        1245789363.479356,
        1259683092.2507975,
        1254142192.4525278,
        1261142003.8346903,
        1253871836.7879422,
        1266199100.441595,
        1257991067.2581408,
        1260176867.0767274,
        1244539453.3252678,
        1264884270.422412,
        1259263612.8716795,
        1239091666.9728184,
        1268028947.0370219,
        1253798492.1866524,
        1262426579.0117185,
        1263576388.4306467,
        1244169517.8641212,
        1260382860.745849,
        1264285097.2400155,
        1243162189.7225645,
        1247457718.7859368,
        1248484330.1559675,
        1264920946.7101908,
        1249918657.4540384,
        1267935881.1083968,
        1245383811.7847364,
        1267434119.5430348,
        1265852304.6645508,
        1240884294.717348,
        1256093665.1852174,
        1260354723.7001987,
        1248688543.4365482,
        1251303055.43682,
        1257545376.6847024,
        1248110904.9462457,
        1260293454.3647935,
        1258308250.94224,
        1251477391.1189709,
        1247490451.6291971,
        1249218092.4177709,
        1265430162.425429,
        1251231501.782335,
        1257867509.9102905,
        1263982096.2904584,
        1254273414.3469317,
        1238703953.907521,
        1249254771.8895376,
        1269195919.806591,
        1262364396.5173655,
        1242657779.7336268,
        1242606327.6938584,
        1255674383.0869796,
        1255495818.456863,
        1256405393.1405454,
        1262325748.9801328,
        1241106657.2768588,
        1253614008.0204024,
        1251648973.7331743,
        1257745975.7856164,
        1252965354.7400749,
        1266365090.3000865,
        1244870679.1898654,
        1243275653.834417,
        1238961045.782901,
        1259979056.1730542,
        1251795245.5470388,
        1251189727.0048065,
        1244943758.1710668,
        1254816675.9065151,
        1254612224.589658,
        1248841466.3589475,
        1251985885.993543,
        1260557417.4784172,
        1245666241.1359663,
        1259459331.1220207,
        1245145516.3231492,
        1254637262.9730399,
        1241902161.0264788,
        1267466334.180627,
        1253746808.8884985,
        1246357528.221688,
        1247748308.32288,
        1257976286.5510812,
        1253686957.3117604,
        1242744454.3566182,
        1260513807.3031385,
        1256253683.5278697,
        1257753578.8037689,
        1240967952.3305066,
        1249489140.4280176,
        1255955842.678661,
        1254210916.991984,
        1254647657.0226686,
        1243828238.916202,
        1256582402.1417131,
        1265899515.716578,
        1245014100.7371924,
        1263403396.6773906,
        1250465704.4703503,
        1245087864.585815,
        1258481134.5740647,
        1242125531.9078245,
        1252244223.0249188,
        1247432192.9072425,
        1267477203.5044942,
        1238506586.0318823,
        1268287026.14763,
        1250881309.740827,
        1254717138.6161206,
        1248390011.6788301,
        1261747516.2163057,
        1266558187.0043194,
        1263436813.1538112,
        1260654957.336836,
        1263309372.5197337,
        1258674658.9126334,
        1258586259.5656068,
        1268933518.5686142,
        1267881588.8782196,
        1262228273.885966,
        1253591364.502006,
        1265850718.0173435,
        1254372879.0384235,
        1258550163.3692753,
        1248326792.79695,
        1252398932.8561587,
        1253282435.409495,
        1239797824.9963772,
        1254280162.496786,
        1244272648.7915227,
        1243107426.2726512,
        1251571601.6143992,
        1252671711.1602416,
        1269233306.89821,
        1259149057.2128239,
        1239210285.8534255,
        1254318223.594234,
        1262568989.06594,
        1263861500.1307173,
        1252494334.206605,
        1244163500.4670115,
        1263215386.6074898,
        1256465271.7663412,
        1246497905.1639585,
        1245884349.5843067,
        1260950804.9007273,
        1250395210.8253486,
        1248556822.1614082,
        1240081609.3923433,
        1250815804.5716808,
        1260462053.9814286,
        1241126219.0407927,
        1240708766.3412917,
        1257190011.459885,
        1249219321.7404952,
        1268802385.1434984,
        1254582392.3803554,
        1243322735.8204932,
        1252841595.3577282,
        1248754223.1926095,
        1243752961.0906093,
        1251046204.3237302,
        1263200518.3539486,
        1255815423.9429317,
        1250872665.899987,
        1245848260.613705,
        1240021592.5417264,
        1248400596.102917,
        1244441710.053075,
        1246432529.7304754,
        1265342808.9700754,
        1246688773.3789706,
        1265657131.3933897,
        1243336343.0199053,
        1261274463.778718,
        1250542845.3913124,
        1247208300.8467677,
        1248023966.5830142,
        1263998164.7554824,
        1256695355.415202,
        1239881556.370038,
        1259899168.4552028,
        1250671948.627803,
        1241450493.9757051,
        1268877453.2209575,
        1252928388.2937949,
        1241774169.91311,
        1246422702.607055,
        1255826590.9506843,
        1239781523.3367069,
        1259173477.8345745,
        1252019829.961845,
        1257357754.847293,
        1240136762.4266016,
        1258172470.1607075,
        1253627007.6649535,
        1263686308.9010055,
        1265030346.9953415,
        1268366783.49611,
        1245742423.1179996,
        1258988757.0021253,
        1263981127.3730114,
        1265175201.131319,
        1248816484.5687551,
        1240250175.793609,
        1263958176.734656,
        1268986629.1988301,
        1264543852.814363,
        1250250617.6228185,
        1238323542.8285234,
        1256998484.7640326,
        1251112024.025527,
        1242044152.1881552,
        1245287746.2335641,
        1265340925.0257957,
        1253707907.9772742,
        1245011411.8672862,
        1244564295.0680995,
        1266572840.6038828,
        1263127834.8794081,
        1238389555.6379302,
        1246505833.0598965,
        1267787073.6459148,
        1255344172.727975,
        1263154113.892222,
        1244767754.7555335,
        1262680089.126339,
        1252158189.1388807,
        1268014591.8866024,
        1269264011.7584279,
        1239683212.4824646,
        1253056449.8698277,
        1255778907.2185235,
        1249461143.1350367,
        1264383059.8147264,
        1257548791.4282587,
        1244495609.4660485,
        1244076074.632582,
        1249717065.0384233,
        1261886240.6078298,
        1259208995.4388843,
        1257778498.5672035,
        1268556100.7480824,
        1265897349.9416044,
        1256027248.7972891,
        1251581222.2113721,
        1260721504.7392309,
        1255449215.5120063,
        1242943052.2761397,
        1256962912.9832199,
        1239756927.0062034,
        1261653074.2725785,
        1242672591.3068857,
        1268468002.0818381,
        1259027084.1593416,
        1243300073.5274749,
        1250712158.9876537,
        1244813931.7162914,
        1265408761.5100067,
        1261617833.3125353,
        1258080417.4299216,
        1241686619.6191962,
        1246462609.7207184,
        1252890162.6878066,
        1245793935.2108188,
        1260507033.2578893,
        1259109735.8678372,
        1251418388.978798,
        1263026007.0441186,
        1248031526.072298,
        1260786227.2285068,
        1268673041.4539635,
        1256052627.542652,
        1249214064.052145,
        1267602262.3429801,
        1243492746.283087,
        1252388366.2558634,
        1259496509.308693,
        1264080561.295873,
        1262374145.0853093,
        1249623148.6789575,
        1268515818.3345754,
        1242008513.6135786,
        1250174545.9720235,
        1264544717.857624,
        1252175750.9152784,
        1264677551.440711,
        1248028886.1405337,
        1241694753.5024226,
        1268724955.0034394,
        1239277802.8309214,
        1257924518.593611,
        1268148184.5578628,
        1268324631.8853598,
        1265705563.3434014,
        1266093341.5475607,
        1251186954.7315295,
        1264524278.0146413,
        1250135839.067517,
        1238245206.3331335,
        1240436924.8182247,
        1242269049.6337662,
        1268434287.611442,
        1266917422.3538468,
        1259590554.4830687,
        1258112373.567485,
        1259079945.4397569,
        1245164936.3491852,
        1244166794.5876768,
        1264146681.9295852,
        1246754376.135547,
        1260239792.1291487,
        1251820427.6096888,
        1238413668.6124282,
        1262145747.1858747,
        1250846722.9078436,
        1250496332.8858452,
        1268965266.5974128,
        1255788573.508526,
        1257653277.9366617,
        1265739036.4650826,
        1265688933.8880773,
        1251419802.018131,
        1267486227.7852497,
        1252990249.9052508,
        1253464451.541704,
        1265678351.8522248,
        1268382213.7766633,
        1255387032.3225334,
        1249682090.735324,
        1252885031.2207606,
        1263020288.725236,
        1251720846.950284,
        1261268051.0126495,
        1249862390.5094018,
        1257164126.802281,
        1265214478.5478647,
        1268164211.8509488,
        1250635017.7254238,
        1268061245.443965,
        1265994310.5031786,
        1238737748.5701408,
        1238442766.894202,
        1267814631.592233,
        1260332366.2118263,
        1244896355.2257724,
        1251440763.2762172,
        1266898566.8385093,
        1256971074.612903,
        1242736259.4104311,
        1263297798.0154133,
        1263464574.360271,
        1269570433.6130009
    ],
    "ra": [
        0.4842513764962532,
        4.464937571390009,
        5.500060168194289,
        1.2498306866664806,
        5.916677318075821,
        1.8026659413774015,
        4.8909327409353915,
        5.994576892415442,
        0.11853687204331191,
        3.220567252589293,
        2.382562219311474,
        3.23276287163556,
        5.128634301656311,
        0.12574063454800702,
        1.0622926468139902,
        3.566303749992408,
        5.733097403707538,
        2.2076864096329376,
        3.202574124419325,
        2.6902136002158206,
        4.202682273557994,
        3.0239769634264784,
        0.19646137853433213,
        4.722875618346537,
        3.095156754141449,
        6.105166602838872,
        5.456355530615099,
        3.274333994568462,
        4.137414329018276,
        5.716080915676707,
        2.3387184679667556,
        4.669435896985061,
        1.3247837455594302,
        0.6843447917452381,
        4.271143512583209,
        3.347267964437188,
        2.0527955929023394,
        2.2761811543416615,
        2.628991162447611,
        2.12786234306418,
        0.23301252937754977,
        4.970805524558658,
        5.952660190145224,
        2.819413571543654,
        6.060188791120899,
        2.180967128814299,
        2.2116742307252695,
        0.0674823176564865,
        1.190796883391694,
        3.191087411396771,
        6.082468766740814,
        2.307292200533559,
        5.339974582081957,
        0.6896560013497574,
        0.34718590517688486,
        1.8364648481129429,
        6.132777746424063,
        0.03452700998146893,
        0.9639884609062583,
        1.1485006266456832,
        4.660275532769955,
        5.853851713029019,
        2.7602037611994854,
        5.301946636651535,
        6.118594805920286,
        1.1569315676236804,
        6.052073124555232,
        4.0055698623844185,
        4.878494855470171,
        5.7574733062825825,
        4.543555708311098,
        6.135882338104523,
        5.830726022556696,
        0.23394702234741116,
        3.3606337597954603,
        5.073370089678302,
        3.1298860543415676,
        5.269075096213653,
        1.5639468245717252,
        0.4053078983667436,
        4.021669246585942,
        1.1935689610096012,
        0.148600958606572,
        0.25123569843783633,
        4.378800744616046,
        3.5741864241803296,
        3.02619379501362,
        0.42318649406758324,
        2.4105915681454895,
        4.133460157412801,
        0.23368594872115675,
        5.279522693642563,
        1.3834671261467706,
        5.844444739364454,
        6.254390504008464,
        1.822913868912705,
        4.6510908561452995,
        5.5674007472268405,
        2.806705385351174,
        0.43695671315119067,
        2.486901431240704,
        0.3782406618405199,
        3.239003120884972,
        1.0086968427793714,
        0.3152929376808497,
        3.40905332926276,
        5.885239074369658,
        0.01824387525518296,
        5.940275934133324,
        3.420212792309986,
        1.875290188241114,
        1.4707279674746974,
        4.025399983421574,
        0.5198069079100598,
        0.6704226378731148,
        3.172681697862326,
        1.8305389876147424,
        5.081349350222989,
        5.802502517820866,
        1.6386870573425347,
        1.0969211257728146,
        4.777673066471229,
        1.0081050800005138,
        5.923608433010202,
        5.140510690197562,
        3.5912372083597974,
        4.148204810788296,
        1.8119930844730436,
        2.8831740719538583,
        3.621201866898804,
        2.052910258655059,
        0.2398449892861904,
        6.137003523457486,
        2.881832334419203,
        5.021899320882119,
        4.726231713331209,
        5.658765272662864,
        1.5693639982500482,
        4.895994424594463,
        0.7546109856162874,
        4.948343661221427,
        3.6912235114713687,
        5.658477337699126,
        0.6645981594455763,
        0.3610171128017029,
        5.018340167855788,
        1.8844842874454308,
        5.498047977529856,
        1.3586674061822643,
        4.3352705141963135,
        0.9638979889920787,
        4.115659413420534,
        2.399524222564328,
        2.7262382855540035,
        5.639118685978721,
        4.750422540711536,
        0.24682937273659572,
        5.4048222186746235,
        1.3324399557741462,
        3.662027398662653,
        2.649493947090648,
        2.9513727291388157,
        3.5895943407985933,
        3.3378686238417155,
        4.155382963808335,
        4.490647356567529,
        2.780776921519581,
        4.52518083626595,
        1.7036819134432875,
        3.6024781335795906,
        4.030457825322245,
        1.407161271945268,
        5.377629721975637,
        2.2363079588747774,
        4.912478031090967,
        5.421690069802714,
        6.164828940722598,
        2.8531745594724947,
        4.016504116833421,
        5.802397274221603,
        0.8934427426507044,
        1.6953544385455008,
        1.76798226766365,
        5.1936108227645725,
        1.4000429972003199,
        6.094187560946275,
        3.7832834453903104,
        4.7382700647673985,
        5.505418611278816,
        3.2187263100800396,
        2.8386960615901295,
        2.312223244725655,
        4.583384284781661,
        6.211547520249344,
        3.2485128644163828,
        4.480637649500212,
        3.570909041033662,
        2.749991084791158,
        3.6141394294859985,
        3.2481992454517954,
        4.079802493114359,
        4.932856221584088,
        0.4167387238921926,
        1.9098941799756237,
        5.528339656083911,
        3.3515430055233266,
        4.092065723021405,
        0.2218689917514442,
        4.019552723237666,
        0.8464849880765283,
        2.5779287626102927,
        1.1400844582324818,
        0.644860436468083,
        0.7670472604546543,
        6.178742913963175,
        3.2251910430285586,
        1.1974739242605152,
        1.5952730293447965,
        1.8183966641343146,
        1.4083962248783062,
        0.30520976845970327,
        5.811439192096466,
        5.463048379855445,
        0.23878694892575603,
        4.594844353846225,
        5.848370065233678,
        5.025473159311761,
        1.8327227977320468,
        4.043496682948108,
        5.396838696857125,
        6.110066386944487,
        6.009595821448178,
        2.130468684088295,
        5.510905859889547,
        0.16811863152152112,
        5.936161484126492,
        2.574539139289576,
        5.964574997719629,
        0.534744417543084,
        4.7553756853577465,
        5.286731662905609,
        4.390510443098141,
        2.216044880276822,
        3.441816561404815,
        4.20900542224911,
        4.76894426589721,
        1.4586056073665608,
        3.8162583014724905,
        1.5019360788999976,
        5.5491818066629985,
        5.822097511213015,
        5.8153506967412385,
        0.21217491422244827,
        3.370940562233649,
        2.762723833872418,
        5.962695189462536,
        0.2890000762205116,
        3.295645552213364,
        6.131603776664262,
        6.141558549496079,
        0.4475576351145418,
        4.693801386245234,
        0.23823328718024908,
        2.8014200624440795,
        0.2974918260729702,
        4.508948833100367,
        3.5662704176867823,
        0.47246828195959156,
        4.0887425995325115,
        2.668305429418341,
        2.6393705531075233,
        4.268892043013926,
        0.6021363479134033,
        1.7389502758780835,
        1.9476921758091446,
        3.330649745434364,
        0.31649029338623313,
        1.3327223616833461,
        5.8982133476581105,
        2.3071277215196218,
        5.863714999539099,
        2.620219705295893,
        6.114991176714173,
        1.6500880841113108,
        6.011380067287399,
        5.00610363033955,
        2.0052647612918313,
        3.0488795311771186,
        4.267827011063551,
        1.745352593392216,
        3.617276729468663,
        5.077519918887828,
        1.7840512973230496,
        5.07735340222999,
        0.3169574812159144,
        1.2923427526597977,
        6.11277579262425,
        2.487465854448489,
        1.020383655054825,
        5.950557093886033,
        2.0703252709164404,
        0.15922331899598394,
        1.4352759858332462,
        6.170100084307404,
        2.684129581940161,
        4.807689970406001,
        5.75583299053931,
        4.689618627274247,
        3.1518667661428514,
        4.857673004557003,
        2.29272148286743,
        2.880464205909213,
        5.524641281820684,
        5.161569435423015,
        1.6497175520071683,
        0.7426799160582738,
        2.218498797717512,
        5.369987424652829,
        0.6863716619114169,
        0.5803581146002151,
        5.736488750817465,
        3.9301289459969286,
        3.9745412379772422,
        1.5018583946720918,
        2.312852756215745,
        0.8429224743981713,
        2.3185503367206266,
        5.919639975935033,
        5.252165726361657,
        0.7762189069396203,
        3.3985552377603288,
        3.7417808048554613,
        1.832320139873001,
        2.07552061739257,
        4.398896151832106,
        1.5970468472947459,
        3.297452775880706,
        2.098243375905488,
        4.511543158743122,
        2.8571786262937793,
        2.458053524071242,
        3.7759611302990126,
        4.276028397204806,
        3.4612076078934613,
        6.116743719257333,
        4.86193901189908,
        6.142844714206454,
        3.0705423834323056,
        2.9383100913493374,
        5.489282438019631,
        0.23716488343751255,
        0.0831322954821542,
        1.9518526234543265,
        3.1620889177176226,
        0.1769135889771989,
        0.6705054690832724,
        1.086730013068809,
        5.860262217864486,
        1.1305452371428948,
        6.157120066144411,
        1.1030685455844278,
        1.985234663969675,
        1.731742074101777,
        0.425254458574335,
        5.059854016558636,
        2.6828590133828665,
        0.20078971382153973,
        6.190840618492812,
        4.495196932821835,
        0.6328157723835194,
        4.538508613335115,
        2.360281413831284,
        1.936823244380642,
        2.454489083421775,
        1.4287717012785468,
        4.339909235677517,
        4.8079701116563465,
        1.2089371148676007,
        1.7032188553923746,
        1.492439033586578,
        2.2370047907533737,
        3.4212682840731925,
        5.162401902130953,
        2.805813215800074,
        3.046442959739265,
        2.7030064101992464,
        0.8201582903492814,
        3.709257540262,
        0.3721511829144258,
        6.168365275998637,
        4.774208860495747,
        5.831075787454642,
        0.028040984592529503,
        4.255225045872488,
        3.584021640593715,
        1.7802948540675918,
        3.4579510591646825,
        2.010573071908553,
        6.055118611033516,
        0.2002806381438507,
        3.3218333269559253,
        3.1146925444399596,
        1.9664658596047404,
        3.2974381566625333,
        0.48494355616611123,
        3.3246895909771474,
        0.3525185319059477,
        2.905844941375215,
        4.993118059982114,
        5.642319440251226,
        5.3422279594666575,
        0.4992371891063971,
        4.50628023690785,
        6.1312267344096885,
        3.986560884512362,
        3.458077659522946,
        2.359350414503941,
        4.959586742769437,
        2.628794784694188,
        2.6553913172685775,
        1.5329662320586912,
        2.8134278289540733,
        2.0818751726319236,
        1.200333999018618,
        2.2826463158226367,
        0.558210194029233,
        4.250084640841208,
        2.424180006428354,
        2.1111221432985237,
        2.876651651850261,
        1.9857966494417625,
        0.6199567648882574,
        5.919265513908665,
        0.9493516003034714,
        5.517267960952161,
        1.6123552147358207,
        3.339442851665991,
        5.258063337301466,
        4.620498429535053,
        1.2047021792374262,
        2.5900409431404228,
        4.428690760804907,
        6.14797533997259,
        5.9826573655669755,
        5.304362187083839,
        4.332215784430868,
        4.904126623791084,
        1.7952468890573583,
        3.456051794507281,
        3.4150748300904503,
        3.2228930899834936,
        3.336779416734701,
        1.8736055422197777,
        3.4543913581079404,
        1.3456266743821481,
        4.138343910019565,
        5.507954160290101,
        6.046433574724257,
        1.775952095276316,
        5.640756646064226,
        4.858393176782126,
        6.0483998259923455,
        0.8065315980090532,
        5.612992422353847,
        1.1454107902684394,
        4.045623117064099,
        4.794426699348531,
        5.234066594924005,
        2.106208662607392,
        0.9753329315485847,
        1.2378864866311121,
        1.8515835344536502,
        2.5981148648752153,
        4.582401287775582,
        4.518006573740656,
        1.785346289887974,
        3.3420666467945486,
        4.924066534989566,
        5.34568658472057,
        5.0171446305244505,
        4.720396113628559,
        2.6285252566861637,
        5.052856612555793,
        5.3994336590480625,
        3.063373775329298,
        0.7777738845920901,
        0.23998502979683445,
        2.392857986622517,
        0.030937023901613032,
        3.340115461442147,
        2.516688394022603,
        3.5071692190058172,
        4.083664607852083,
        5.492175384578959,
        5.910035561471151,
        4.326968109844588,
        1.4866042723148416,
        4.778731936637323,
        3.9393376019732953,
        2.0648099634429444
    ],
    "dec": [
        -0.49045505853306337,
        0.9988696876594633,
        -0.9093033254548036,
        1.0303923597187157,
        -0.07694470522538623,
        -0.5865723553369475,
        -0.8130444711431655,
        -0.16883344807166095,
        1.0267078649181556,
        -0.2770043903139788,
        -0.28364670387409713,
        0.3094953864818748,
        -0.0906205348248576,
        -0.5339872637835718,
        -0.046866559054519,
        -1.0228355993636398,
        -0.9021102675470101,
        -0.564226472228306,
        1.2535530703632678,
        0.02557338966195067,
        -0.21172107461367973,
        -1.3738451969995678,
        0.5391715847850849,
        0.47141860691311216,
        -1.4056523682030433,
        0.8863942027773482,
        0.24280512417298472,
        0.38634894977862105,
        -0.18960447940051664,
        -0.9749157343759657,
        -0.0742825133470162,
        -0.5961612823309511,
        0.7171318195655942,
        -1.4050956859746964,
        0.6055264746482697,
        -0.2765215384105164,
        -0.5699658253659867,
        -0.5715182486826317,
        0.5325083833344608,
        -0.4975412807776555,
        1.1308912818241117,
        -0.6735823309093263,
        -0.39145246955890894,
        -0.15225057948874407,
        0.980435240250474,
        0.20992178485063903,
        -0.8256287797305527,
        -0.5541219702125887,
        -0.22674728565028537,
        -1.0607515057168497,
        -0.7257558851234718,
        0.4355256493988342,
        -0.28598180064136347,
        0.18083309652129373,
        -0.6698302982136759,
        0.6716709623437861,
        -1.1690292206093629,
        0.8238081272155335,
        -0.7029616252111326,
        0.8015329900466631,
        -1.1415882933548458,
        -1.208649427815891,
        -0.8524866658587927,
        0.45107322128862787,
        -0.9981529016146143,
        0.37944019197440426,
        0.5376377043518626,
        -0.3333075355020926,
        1.0013061612778111,
        -0.011090494213397297,
        1.175222933527542,
        -0.5922219253247258,
        -0.3541866797383301,
        -0.2052737967803624,
        0.2577868861075764,
        -0.3553034438440616,
        -0.47659776309312735,
        0.1455313266993121,
        -0.37251250781077033,
        -0.7611243415718367,
        -0.4352055062987652,
        -0.13786227825145653,
        0.08413746900712561,
        0.025768323608622582,
        0.2799195735244498,
        -0.430835914559219,
        0.9609209362206425,
        -0.06676741492974475,
        -0.3013868044170503,
        -0.5308699902432259,
        0.19598627248759873,
        -0.2838266588606178,
        1.081262986285019,
        0.3252615311221303,
        0.45116228677755277,
        -0.38050116269833784,
        0.5664977275170621,
        0.8648646773163728,
        -1.0635784640814516,
        -0.047813398597522885,
        0.20235294149445232,
        0.30148573662518074,
        -0.9419457183155212,
        -0.032095114602514935,
        0.14031997728875673,
        -0.00045502193107660834,
        0.6028136568061147,
        1.0689889942742745,
        -0.11382932669086133,
        -0.24262508008359934,
        0.7352046520127533,
        -1.0731807967392517,
        0.2451762000266311,
        0.4615288924014763,
        -0.3101200495135228,
        0.8301142581124218,
        -0.41542048594682257,
        1.502903164359409,
        -0.488893751458891,
        0.4293170546387115,
        0.4442761540250808,
        -0.5674507619474543,
        -0.44467797200915515,
        0.21453185310583522,
        -0.30145314553653696,
        0.35819056021152507,
        -0.9965748983473728,
        -0.23799220726326847,
        0.037691747084601296,
        0.8213501847098548,
        0.7815823006700869,
        0.231495313324675,
        0.8887881218697963,
        0.2933555804541447,
        -0.06292734882876977,
        -0.02257853986064996,
        -0.15083685345156944,
        0.45141338181378315,
        -0.039751033756739836,
        -0.3646252085155347,
        0.19247593248651892,
        -0.1806785072015715,
        0.30642026894995417,
        0.05716009192586451,
        -0.7836486357259539,
        0.189975704547045,
        0.30192906483331505,
        -0.6893305321262111,
        -0.7436666871892265,
        -0.5686040893550387,
        -0.5293511127794592,
        -0.9823970066818246,
        -0.2507034439675103,
        -0.5410883731896672,
        -0.518574109555144,
        0.5379332936415417,
        0.30968906974660776,
        0.26698155763214476,
        0.23377659664199582,
        -1.2941585276381908,
        0.5221600502552031,
        0.4223301827184427,
        -0.2304571715659159,
        -0.20204249818885378,
        -0.14339070915004826,
        -0.7225401368840803,
        0.043093959977039534,
        0.9739175782102922,
        0.8883934921858858,
        1.4180944722660134,
        0.5905504620943359,
        0.5671540330593318,
        1.2040524509095831,
        -0.5958253905549112,
        -0.42798523625498336,
        -0.2859638917325431,
        0.7732730586465635,
        0.3442935215315684,
        -0.8438245284015907,
        -0.41372574977275844,
        -0.7624722291891048,
        0.06778910583885958,
        0.5512439222139878,
        0.8774695736407282,
        1.1251983834493173,
        -0.23545086842735688,
        0.015096576424819364,
        -0.7401657185761874,
        -1.1745301027315762,
        0.17204056344262064,
        0.4092405124002163,
        0.2661352959793496,
        -1.1172957265756238,
        -0.23203050411232568,
        -0.6762692268675983,
        1.2221215521386644,
        0.22165365083618774,
        0.28673309025726745,
        -0.172324964276824,
        -0.7039419908696151,
        0.43023640082654585,
        -0.21624323686721422,
        0.7626148235850941,
        0.023983249731760158,
        -0.35474741154428097,
        0.06214905354243612,
        0.2667535365775175,
        0.1956585061604624,
        0.8895316187941772,
        0.813591673293541,
        -0.8126061951505447,
        -0.9903177829102586,
        1.2307345581993399,
        0.4069599243043954,
        -1.0937214507239725,
        -0.6405681147499916,
        -0.5348052597293128,
        -0.17355953336713248,
        0.4437663468027096,
        -0.2421608175932729,
        1.032863588440612,
        -0.28430055198248555,
        -0.11282930934773294,
        0.6779798042869836,
        0.4275045877206341,
        -0.6517083742864935,
        0.5134900025774208,
        0.17594984935500088,
        -0.5893399532514052,
        0.6571446441430253,
        0.6801703171009434,
        0.841871635213361,
        -0.07945111422045914,
        -0.6408239819253757,
        -0.5980404351993414,
        -0.9646762894210974,
        0.020094702096694773,
        0.12547942588347105,
        0.288606487510177,
        0.23227089853385277,
        0.4706572147013947,
        0.2002856996583479,
        0.44111141910389545,
        0.12092678467733846,
        0.8807954846353194,
        1.2175531081933488,
        -0.018625563835319894,
        -0.04049228483403457,
        -1.0452705988571538,
        -0.8765074706293474,
        -0.9143791016610682,
        1.0011643979433762,
        1.1007822232721116,
        0.6455088491225103,
        0.6557549804768825,
        0.754958699877463,
        0.46485345703894004,
        0.6569852125650519,
        -0.08427101557851753,
        -0.8272753147208834,
        0.6112887646810182,
        0.3947741554017412,
        -1.3705104411755378,
        0.5248823211901289,
        1.3739455922982011,
        -0.40825151577185953,
        -1.087636599666728,
        0.32771109925815267,
        -1.0006107963225148,
        0.1495709679796739,
        0.49397195386843284,
        -0.10910239802859376,
        -0.060194283717009966,
        0.2502786452039781,
        -1.0146101989768515,
        -0.6365235119998472,
        -0.9117058041919047,
        -0.0798262696757946,
        -0.5474493776178881,
        -0.4764673936298403,
        -0.26913348689557925,
        0.8653254135120094,
        0.1596751134964543,
        1.164908592391365,
        0.0754516222735291,
        -0.9054931535300976,
        1.0036227280422376,
        0.43087887722621865,
        0.2284750291625052,
        0.1598420248285611,
        0.14789447053761123,
        0.7066416237708508,
        0.12466117960161337,
        -0.06255596641870315,
        0.4888504041774118,
        -0.35795433576462593,
        -0.7105270667711058,
        -0.6569214918314713,
        0.6594305883313114,
        -0.45589152709763314,
        1.207773946894409,
        -0.22558723832717173,
        -0.7368566429173923,
        -0.4639583269238348,
        1.0584306107869377,
        -0.7206918540963763,
        -0.8974229194302196,
        -0.9986362757875329,
        -0.08470535890213322,
        -0.7596947945507284,
        -0.19310073824099858,
        0.9808383266197161,
        1.3756208287828848,
        -0.8895747307392724,
        -0.8449911587590943,
        -0.6022949323679448,
        -0.001060302820403453,
        -1.2858924978991673,
        0.23411534297888364,
        0.447111652858105,
        0.4128427634796006,
        0.31868540557336106,
        0.9261423312243108,
        -0.3824896180722722,
        0.04728725780516495,
        -0.1556823245715593,
        -0.9265574651611198,
        -0.8595141865772491,
        -0.5459207637808972,
        0.9449965869025049,
        0.5236538473908212,
        0.39926834325839444,
        -0.24224045475809144,
        -1.2174581322042775,
        -0.16665251017486526,
        -0.5127179901929952,
        0.9500109079629759,
        0.307696716876938,
        0.6712673908737109,
        0.5449790802290566,
        -1.016330849831218,
        -0.17494591394550096,
        0.1869174832839744,
        -0.2695444023046997,
        -0.7197821534345228,
        -0.3425019448977243,
        0.8404174005370141,
        0.2906844741152403,
        0.1306409440532777,
        -0.6123882551026143,
        -1.2832594305725644,
        0.21938663676230677,
        0.8035892455070214,
        -0.12928670496433167,
        0.6161014011554123,
        0.18499516292850596,
        -1.2723592545310651,
        0.2868470420844158,
        1.0533773210533506,
        0.9159029731454856,
        0.48327026768192854,
        0.08628202573698357,
        0.07453665721645247,
        -0.2520530802369393,
        -0.08079921985701159,
        0.32547319874763714,
        -0.24321150882553644,
        -0.5656058245127655,
        0.17976931829273463,
        0.3159149587059633,
        -1.2266745213853578,
        -1.5006775625956683,
        0.2175980743363343,
        0.389475867159857,
        -0.5935802374171835,
        -0.6711525531657991,
        0.6070952956852954,
        1.1481934797853988,
        1.0485104871130408,
        0.11039369639114467,
        -1.3535619552322182,
        -0.010229716100419622,
        0.2677515192448772,
        -0.01194135919611337,
        0.5917101097015741,
        -0.5842848587168121,
        0.5660067528211845,
        -0.12505609895824302,
        0.7765822387793135,
        -1.3848517743157898,
        0.8940170764435357,
        -1.2223793836425094,
        -0.8318121059666908,
        0.1110907539025581,
        0.7538086243639632,
        -0.17525141101532957,
        0.4377138673094219,
        0.7051062377586493,
        -0.9832160696810718,
        0.5117640877827241,
        0.24745309130988832,
        -1.1443898743626901,
        -0.05529509792281941,
        0.3285040838737104,
        0.9926134032695624,
        1.4376790898923364,
        -0.1190173314172608,
        -0.6252440846132086,
        1.197815971863948,
        0.1307453693420286,
        0.39808507860741194,
        -0.7826586671777382,
        -0.441657964428569,
        -0.2016397718634694,
        0.1754926416949516,
        0.7380456393171532,
        0.7827939786842697,
        0.15490684701472204,
        -0.18525239733927445,
        0.2181355906903908,
        0.366246453563775,
        0.5077217493848016,
        -0.5606470061604218,
        0.48873991587554,
        0.4135665916799866,
        0.44854978990514166,
        -0.10871459633467755,
        0.5751111364168215,
        0.4240087481018331,
        0.9272488738314888,
        0.33460631540664026,
        -0.2766787687947459,
        -0.4926461081240104,
        0.2846945788767801,
        0.2101451033868699,
        0.19549096617474224,
        -1.4408332145560856,
        0.7101162908553359,
        -0.1871893276240905,
        0.00459812325487254,
        -0.16432301221020265,
        0.4543329349008772,
        -0.07784009364983777,
        0.8686029587919397,
        0.9528186962624468,
        0.9582489958637155,
        -1.1678409382568224,
        0.09312818268589385,
        0.4845397173847455,
        -0.03955069042074071,
        0.5217403625220407,
        0.26909182341175636,
        0.6946015034531678,
        0.6079775505395951,
        -0.9452255170539337,
        -0.6392370468484501,
        0.24507206388387395,
        -0.7327911002504252,
        0.7892294135025076,
        0.013853778401237063,
        0.5899342569650851,
        0.38435400777972434,
        0.3086835834880467,
        0.6744953095535657,
        0.29053257443412694,
        1.2501775680402332,
        -0.5044871560758013,
        0.028774088468001533,
        0.7017918169385995,
        -0.8286674740503808,
        0.6511149796707335,
        -0.539203960650453,
        0.8854750603461383,
        -0.541873290927747,
        0.5116914634454633,
        -0.8332178667085685,
        -0.1341782133326148,
        0.9609512210358959,
        0.12135356203004831,
        0.09009095408233499,
        1.2615428044659742,
        -0.695238309796587,
        -0.8279899207148024,
        -0.06729112770010798,
        0.16846256444705213,
        0.11114846894159015,
        0.5669933077890691,
        -0.07391991577892928,
        -0.2867615836039001,
        -0.28914982478697127,
        -1.3928548045431923,
        -0.0981681887014824,
        -0.40912469222172293,
        0.4951444189186324,
        -0.8456011702700544,
        -0.7539904265579708,
        -1.0999325514569882,
        -0.8085791675731787,
        -0.3045943716595447,
        -0.04407879689108621
    ],
    "phase": [
        1.779002095941709,
        2.4218892811947357,
        5.320419103865531,
        0.26688395162463674,
        5.235434290765842,
        3.2017044309493143,
        0.30722149393955606,
        1.8773357873645997,
        3.8526940254298094,
        4.591728384291171,
        4.356093530467748,
        5.446950629645702,
        4.643147446811542,
        3.8477226245775995,
        2.940011440829728,
        3.403212206335882,
        1.7005592682126647,
        0.7953816826451248,
        2.9689635127051837,
        5.831066148037072,
        1.1891864341699423,
        5.054827515815203,
        4.098425016958843,
        2.156586858050192,
        3.6159190799507455,
        4.0076048998705165,
        4.717038321535785,
        5.018771912133893,
        4.585042775371768,
        5.342601417498241,
        4.927799518948072,
        2.61654612581891,
        3.1437509087755853,
        5.884475254971902,
        0.0779657158166312,
        3.1722350738283454,
        4.353458446009228,
        4.846807621285002,
        3.0582948126084286,
        1.848585512827011,
        0.7587117120296696,
        1.1650715178992235,
        5.462218226898401,
        0.9561141519823384,
        3.2308739784193743,
        4.515668085906716,
        4.127773482831633,
        3.2116881418779,
        1.5018877201979286,
        6.069956878704504,
        0.4835002185272081,
        6.143176427662929,
        3.4830395685915785,
        3.2680143567404074,
        5.754589241480503,
        1.8225945668215695,
        2.338657455539952,
        3.0474448488978636,
        1.0474479054308419,
        1.6867733994587892,
        0.7788473093632834,
        0.6109796311724109,
        2.3056597656581923,
        0.312966320764294,
        3.8630230912260655,
        3.8113502787901874,
        3.8214596441102975,
        4.335782364898484,
        3.5916116532669573,
        0.30279558486736763,
        5.343722108092403,
        2.259711314801296,
        3.478339633382653,
        0.3076365000961062,
        4.97875332210343,
        1.3266096071206357,
        2.8605794678581455,
        3.8295663649843497,
        0.5407828623782325,
        3.3988713764505136,
        2.430183135341519,
        3.060637686261079,
        5.4993232945744275,
        6.1502537027828845,
        5.813963831558201,
        2.684415635770475,
        6.038840726900053,
        2.0890257201171836,
        3.5356578373313177,
        3.073602116799825,
        0.6081142454348306,
        4.709534184194142,
        5.423484423877205,
        2.7622084351933895,
        3.975857233178959,
        5.409289005098319,
        4.952559480077721,
        0.7943596843061561,
        2.9054308234761437,
        3.3549713358365163,
        3.262318132863859,
        1.0207627424036403,
        1.8197814932259953,
        4.246555933842611,
        2.1818706180340772,
        2.353788485592615,
        4.492190766462303,
        3.2729558879312646,
        1.133889604096504,
        0.7391694608190587,
        0.5615322416607801,
        5.215431031353837,
        5.501910435809541,
        4.163375337901212,
        3.355417056132844,
        2.6538169483390797,
        0.05195247700739167,
        3.1366542209703283,
        1.8197242719293547,
        3.3846160372120684,
        3.723255506472403,
        1.7428285817461788,
        4.405022174247855,
        5.604883026583698,
        3.9687892235798836,
        5.53268462871523,
        4.69565252905924,
        4.4882896937780306,
        6.156084813863231,
        2.187171657585587,
        2.2514358229052256,
        4.14588038109796,
        2.4178009181059013,
        5.06895169680691,
        2.2408451048807905,
        0.7015249496271562,
        2.3439653528125834,
        0.3894218356572312,
        1.6221107128052026,
        1.5287860669584832,
        5.436604047813794,
        5.089795679025747,
        2.9697453382390697,
        2.6533011081451394,
        1.9435688085909792,
        0.44170626193708895,
        4.794736472543785,
        1.7162274836168727,
        0.36918233421583907,
        5.986971672199287,
        4.012761768224603,
        2.337140645413662,
        3.9454586380947982,
        4.29746373878602,
        1.5811961780069559,
        0.04172311096272071,
        4.597681685487617,
        0.3394654499828933,
        4.100613360200628,
        5.347717208704751,
        3.3126092113885157,
        5.262742010666486,
        4.070434532957328,
        2.5486895410458734,
        2.2420533426875124,
        4.505245689424098,
        3.4089657281136,
        3.329102516644876,
        0.35438340041060107,
        3.261565267768025,
        5.092490131364096,
        5.6667864731963435,
        2.782451731337669,
        2.0025229867577288,
        1.031902988092339,
        3.0746012637061835,
        2.4850844383233754,
        5.463520139504075,
        3.7445263686464014,
        0.6471833397661012,
        0.7997673952690154,
        5.78803287664639,
        3.140405686443559,
        2.5767285763472696,
        4.639803070091742,
        5.633482713653093,
        4.263806371449295,
        1.8879824463729735,
        5.4067324218855966,
        5.657527743161143,
        3.6048360450813113,
        2.8764814570115473,
        3.742070358210814,
        2.5634074535613967,
        1.0726056180149441,
        3.0438943753056593,
        2.941558284292618,
        3.4122485789560315,
        1.948084160842274,
        4.408327815166699,
        1.1941097014117164,
        4.023104674428906,
        0.4116630887422481,
        0.5293239933598952,
        5.229888045849579,
        4.033869590361544,
        1.485606375417804,
        2.780123062603834,
        3.4557300339227,
        5.661492564007734,
        4.217435293516749,
        4.388209079702713,
        0.6132503825027619,
        2.8599861465296215,
        3.0816422577498894,
        2.8969491303566173,
        3.318284760343451,
        5.7776249905251325,
        5.47159027077256,
        5.811061870365148,
        0.12990417545891356,
        1.1545196946422582,
        3.9695063464972677,
        0.2829441844070807,
        5.811132324175423,
        2.92643931333865,
        1.9624610070498079,
        2.937310000387513,
        1.53120911301297,
        4.5930284390715155,
        5.365076078301902,
        1.7087094704390735,
        5.561038533698933,
        4.9321175413476475,
        5.944958531508836,
        2.115035339448656,
        5.143053642959524,
        3.727413410337937,
        2.301898202842204,
        3.196482410012482,
        0.05700679400525143,
        0.7397885548423908,
        3.225915880542957,
        2.5569861537951044,
        1.3747713695667216,
        3.8568535672121045,
        0.3047716725904838,
        1.6635039794100481,
        2.8832664419967413,
        4.077999352910255,
        2.5033731294177524,
        1.7438582793435995,
        2.1964173114842214,
        3.229283687122715,
        3.414185739780063,
        6.027935470097911,
        3.304554092246621,
        2.354005832785892,
        5.7595095395000815,
        5.391697421575277,
        2.5423231666197723,
        1.1795267431339982,
        1.386630322766177,
        1.9537381116971193,
        0.27150833832928223,
        0.978098143074439,
        5.626035476072605,
        0.9739820185900294,
        4.679642253668909,
        5.248681707722375,
        4.48904491084577,
        4.984192947723494,
        4.528486547298762,
        5.386965689726213,
        0.2797786046022668,
        1.0517301869562412,
        3.697607213176819,
        3.8375543933431278,
        6.0376982669136705,
        0.7323673266492995,
        4.837350684195902,
        3.0555583748256394,
        1.5995973603510425,
        0.7759029532398494,
        6.101526025924369,
        1.7065657653856068,
        2.9102717294221785,
        4.49803141620784,
        3.6822305198027268,
        4.291053918058701,
        0.5681714997324026,
        1.2049326169581749,
        2.3515947130623496,
        3.655653124469673,
        0.9671139889933441,
        3.458976414704585,
        0.8031798838452274,
        4.12913328759169,
        1.398771522798119,
        0.016880350464057902,
        4.465159138459603,
        2.8267087823908947,
        0.4514496112614991,
        2.972926334913819,
        2.4386152275585955,
        3.3746219038345178,
        6.273788196244298,
        3.175790898754915,
        2.811893016158542,
        1.951432040012914,
        5.494799128188821,
        6.0548807361421115,
        5.685395287932204,
        5.896498572637009,
        0.598865239247803,
        0.2170086813893203,
        3.169922142634698,
        0.7706317853713696,
        6.128294242995185,
        5.806731562753164,
        4.515353354385464,
        0.6232072668614257,
        0.6826914013465928,
        1.402338880405125,
        4.4315771442319525,
        0.5225132290923005,
        4.616080319233045,
        1.2524083307509815,
        6.282454181628508,
        6.083168157455694,
        4.146090606211448,
        5.911547046137628,
        0.4318651932284586,
        4.476090717597036,
        2.2090747363058174,
        5.228572993124002,
        5.7943968891957764,
        1.8825993920280961,
        3.097995169303906,
        2.6961195606427837,
        0.5304590535988208,
        1.2158160484161602,
        5.345715609991283,
        0.14957118953859672,
        0.6045399666271949,
        2.3006089803947223,
        5.268133789830037,
        4.17280405273928,
        0.34014785569538614,
        4.480324119712425,
        4.720088443545734,
        2.88198132175752,
        0.5446099339669669,
        6.17552634325985,
        4.202038842295742,
        6.04214622467761,
        1.2940768192806167,
        0.3650525113757857,
        3.385836620004684,
        1.1818065906060342,
        4.727351094128709,
        1.9721199452640121,
        5.943840578559602,
        1.993450730563668,
        0.5614274932712897,
        2.604579246778523,
        3.0461287599409186,
        0.6371747245657073,
        5.031860875659288,
        0.527126395673097,
        0.39252908271777537,
        5.656120467698463,
        5.872116225904923,
        1.8382480138291353,
        6.097222786741175,
        4.331527920062563,
        0.8330978672136349,
        2.993908373979863,
        2.910677832794021,
        0.11083436745564708,
        2.349277557989238,
        2.5285604848516066,
        0.07355407785028668,
        2.249093014674485,
        5.301215911925494,
        2.7095795944009664,
        2.6893403288418627,
        0.4463025513395728,
        6.22879406212544,
        5.139176675160488,
        4.49190377463263,
        2.102532710836653,
        0.3242539617997641,
        3.3048297536024216,
        3.4228366490805224,
        3.40416638380024,
        5.84591252217462,
        4.274487937429052,
        3.3401547783884062,
        1.4219633570672852,
        6.068318074629129,
        3.4724614027473457,
        1.864041724728571,
        3.9883197398666583,
        3.8386777946943726,
        5.721869570633354,
        1.0948557047977114,
        0.07438326607264915,
        5.171859160164947,
        2.2978024955953784,
        5.998184526337413,
        5.240510261908277,
        1.9355008675895997,
        0.7432163738657154,
        3.7746951189508144,
        4.0711749439228715,
        1.1335473205655355,
        2.7350737206481646,
        4.112556701611858,
        4.099068810871927,
        5.811305764251254,
        3.007406794279859,
        2.9892843689979443,
        2.472853592629835,
        1.0924833982326196,
        4.531604259699215,
        4.693743972998932,
        2.732655065314681,
        4.690616136695764,
        2.709799264472692,
        0.7299443816945785,
        6.054161600937413,
        0.3107014768458762,
        3.9227544151281077,
        2.3450608729960654,
        4.2216467258009365,
        3.522900365188773,
        1.0637009589094824,
        6.189381395509399,
        3.611691459856148,
        5.1557890896296446,
        1.397418146809369,
        4.442760456298868,
        1.5020441467874586,
        5.0355846627411145,
        3.8035639882675754,
        0.9429624974603528,
        0.5070163090298925,
        3.578007752779841,
        3.6342828656307993,
        0.38590851070056786,
        5.413102727927531,
        2.7701853994180157,
        5.201045891135221,
        3.328812010635927,
        3.5562960376601866,
        0.1505902228955833,
        4.322248020799393,
        1.0811631371008337,
        2.5923477242369737,
        1.9997470440716762,
        0.1528874596462955,
        3.0829674192290226,
        5.195458440418869,
        0.3826949748087952,
        2.850931266462027,
        2.120841796810657,
        5.932255646480783,
        3.6066316460130876,
        6.023997443556024,
        3.624353748704031,
        0.994720760324793,
        2.9040031559088604,
        4.583525790810074,
        5.157171315792509,
        2.1528503658687126,
        1.6708062990383172,
        0.18009659763642646,
        2.3054221098759293,
        3.902270031650449,
        1.021013748773425,
        3.6328442755800885,
        3.7646161595739627,
        3.9318334091504035,
        4.030281858565914,
        3.478242131075712,
        2.112684753673944,
        5.395935196599035,
        1.348671128593045,
        4.8414816153436915,
        2.3426627937315185,
        2.2421057323970697,
        5.08495830452426,
        0.1471304238584454,
        1.1466005024891421,
        1.7562135523802864,
        0.723749510627249,
        4.37134199463256,
        5.659840052834079,
        6.024859634971174
    ],
    "psi": [
        0.7962651896461989,
        1.3729825020442905,
        2.633726695796015,
        0.6588280245969066,
        0.5135724815714786,
        1.5016277428595775,
        2.528011050367358,
        2.567991586623597,
        2.963037372865039,
        1.7015140483454463,
        3.011803450711958,
        2.1043080939512753,
        2.7703257322742774,
        1.355270677949587,
        1.8374064385051194,
        1.0155736516932674,
        2.433349392672347,
        2.279575754769665,
        0.060676025035756836,
        0.3140267140697378,
        2.353494205115304,
        0.3368501661690574,
        2.4017913249467027,
        2.0039137587181233,
        1.5866530593342538,
        0.09508936788423056,
        0.4774678206339237,
        1.3894282465699395,
        2.1726377691733334,
        2.6587258694418394,
        0.9891548004923036,
        0.42760926431569346,
        2.684935153137982,
        1.9696982811507253,
        2.4297251476491,
        2.255706800643284,
        0.06953936238552547,
        0.5542299206054171,
        2.9912852954853983,
        0.26067460542449583,
        1.657932919284707,
        1.8904105617928764,
        1.6993608791092152,
        0.19508186411242834,
        0.25616515861231026,
        2.1095654332652756,
        1.9685238458498124,
        3.0945247514533607,
        2.883819638258937,
        1.7992142829508568,
        0.23385988224275972,
        2.376930605632818,
        0.6104053674668587,
        2.9949375168297006,
        0.7632110920301911,
        2.7129655346433736,
        2.9014772959882302,
        1.8528428104909394,
        0.4623712699490318,
        1.221992080060724,
        2.0259822359983213,
        2.6975068379684504,
        1.4734471571695373,
        2.8945584172644496,
        2.28951163051611,
        1.8985029651128695,
        2.5377010014779167,
        2.8548936173080177,
        0.08973005068147995,
        1.4683590410236518,
        2.6440257945193824,
        1.5402823624843516,
        2.6094212852515737,
        0.08167640207716179,
        1.4361970650640312,
        2.1912848267537384,
        1.8768349510253994,
        1.9949303918386976,
        0.589704360287276,
        1.5472834857006086,
        0.2449417247905634,
        2.7112753158457408,
        0.6895717046839218,
        0.8715932012751252,
        2.7633779370414753,
        0.9412072456506259,
        1.8166100791837712,
        2.6424618742645674,
        1.0737768580301785,
        0.6672639703184058,
        0.17024894947170277,
        2.1923840119481244,
        0.031558498346674596,
        1.8417882891263868,
        2.1005848454975102,
        2.9936158389564445,
        0.24210650121253155,
        2.3271516661403573,
        2.4323964568241054,
        2.2629717197919175,
        2.6868123264420154,
        2.5716742571865585,
        0.1823841849136093,
        2.7756941060878324,
        0.512780512238438,
        1.9284555859738566,
        1.3414110242349708,
        2.353796500903069,
        2.903798642672412,
        1.9932401573281178,
        2.81627602322242,
        2.6959701687901467,
        2.8084583836421984,
        1.114293732511604,
        1.40884399687489,
        0.3976793695345657,
        2.5149136857495766,
        0.4572815385425586,
        0.7509092090479642,
        1.6608687173392975,
        1.723380447845773,
        1.9618930190943298,
        2.2490663866717124,
        0.8543272258209049,
        2.5350275122469963,
        2.239471399417729,
        0.06342153288580449,
        1.7869303112971449,
        2.9434084034589865,
        2.3415773121960224,
        1.6779809786948023,
        2.7471031871310405,
        0.6316546278569728,
        0.5483498025227412,
        0.24599606720639783,
        1.8094559012495242,
        1.5514157667625186,
        0.33615872893436927,
        2.027432794736525,
        2.373502805441054,
        0.1158566541059019,
        2.790309564311158,
        2.0453143099037647,
        0.5163004564828584,
        2.839876708886746,
        0.49543853201896915,
        2.6651424835233755,
        2.2132801671440805,
        0.8693563044575061,
        1.6594001673350216,
        2.4573506107953103,
        1.6184856370864764,
        0.6115492935325899,
        2.882002849828374,
        1.3491842472886042,
        1.395335869057533,
        2.8701088823965772,
        1.6458308941142188,
        2.2011636166105872,
        0.07951954160929593,
        2.0784486996629803,
        1.8708062936831895,
        2.089547790698226,
        1.6206280051460185,
        2.9574065895110473,
        0.4125087538179818,
        0.9408053886009745,
        1.2643774269181638,
        1.0693068714244742,
        1.3249936559554474,
        1.3080953338635377,
        1.8256899834070746,
        2.453977654419719,
        1.6548110786423276,
        0.1166991142446037,
        2.5409265638172465,
        2.6300719351228996,
        0.15284843625312375,
        2.585812733293205,
        1.5353935609171439,
        0.2307104361542164,
        1.2467543012555307,
        0.8960597374280197,
        0.694868019347804,
        0.6802740768755133,
        1.6908637380263527,
        3.0979560258504506,
        2.1597077199931864,
        2.8673906053756677,
        2.9371946978812495,
        2.224582059829967,
        1.7493010686876493,
        2.7359371819100398,
        0.581204225332814,
        2.364437508152078,
        1.183431617363476,
        0.0064626271305908345,
        2.201062723100148,
        2.4576173335264313,
        1.9004257231289994,
        1.396565329323239,
        1.3370025274520407,
        0.16304177127902603,
        2.2520804932806056,
        1.9494360722562643,
        1.074225610191686,
        1.7042719194423206,
        0.6808280197409046,
        1.0594270138332704,
        1.3860308105312011,
        0.4979346682822344,
        0.2597692915361655,
        0.13132429099786821,
        0.34453879157029416,
        2.4228228816270585,
        3.023963519173185,
        1.487919950099109,
        0.6801823650311759,
        0.35238749878743053,
        0.6148256233425796,
        0.43117335988871824,
        0.26307856342473346,
        1.5091334261982927,
        1.9128510844033866,
        0.3827230634384196,
        2.8532537751043314,
        0.7330414998486187,
        2.9859317460930277,
        2.2721436454144803,
        0.12615749382065594,
        1.5253108799144721,
        2.323695249597766,
        1.1031375360343703,
        1.3205349492259923,
        2.57663637042321,
        3.0236101438844885,
        1.0759784223035156,
        1.992492737552266,
        0.5996320176387671,
        0.6208529588071563,
        0.2006265928681581,
        0.18397689807059778,
        1.4335901789060255,
        0.5409315390277829,
        0.7357039439346337,
        1.6307837730098997,
        0.8596337466718998,
        3.1256050975234024,
        0.7194002441806477,
        0.20657939536399994,
        0.04407370133641419,
        3.051363845821206,
        1.5635165140063783,
        3.090967632670346,
        3.0400319723829186,
        1.004009056004674,
        1.9272645892224665,
        0.9827794666848259,
        0.6464596140296391,
        0.2997754525982616,
        1.609997626941854,
        2.997162835381519,
        1.8600534116071559,
        2.251458784874537,
        0.7108691472018297,
        2.406243339562544,
        2.734847098560605,
        0.5413776913605988,
        0.6308627869710441,
        2.2118431779734204,
        2.456528388916138,
        2.061410400759436,
        2.4128766694023156,
        1.9903673074664787,
        2.599604124631656,
        3.055110446678885,
        0.9015997686906188,
        1.7340931091931542,
        1.8508465793788333,
        2.5931559641274013,
        1.939393979974766,
        1.826643015689337,
        0.3837582636358209,
        1.8955523421211937,
        0.5969964356554901,
        2.3741402590203484,
        2.4421662217315796,
        0.17719580645487504,
        0.6386765769135786,
        2.424459386263788,
        2.1174304091017384,
        2.9173114202370227,
        0.34650116848499896,
        2.932478618929045,
        0.3824811703341763,
        1.0818058649590818,
        1.9476030830780988,
        0.9514198939738777,
        3.021918858642297,
        0.32122845431398916,
        2.3199839519739585,
        2.3167577727230153,
        1.7263056896517144,
        2.9616608130260866,
        1.1681348276017987,
        0.6227867365281886,
        1.6214914624282457,
        0.15481746667906895,
        0.6239459142532818,
        1.4232294447086922,
        1.0693781531544064,
        0.2869258855449614,
        1.1756431537236256,
        1.8584839444855141,
        1.4549019399516707,
        2.236692427816202,
        1.3393573368453264,
        2.9203759637918214,
        2.7554251147952065,
        1.153031103742597,
        0.1941117313536454,
        2.837457790532879,
        1.2362948913574057,
        0.26291805908244864,
        1.5380501208500617,
        1.1646379677718717,
        0.25419135564182654,
        2.30737451394148,
        2.517823210276456,
        0.9238941727541373,
        2.9637923760659377,
        0.5082013006921636,
        1.6111434082616796,
        1.2828772922345195,
        1.1815463224835099,
        0.14434362804738832,
        2.3921492668561046,
        1.455189316411367,
        0.8035727042586676,
        0.9670419055589587,
        2.7121993833458697,
        1.498316537672204,
        2.8955165323202112,
        1.727820349841399,
        1.0529362001134597,
        1.3881400051903177,
        2.8399496904702297,
        0.20839280375184263,
        0.30806351080100347,
        2.387938875633105,
        2.038122602827688,
        1.1938765891915286,
        0.044932350794269056,
        3.0363127156108023,
        1.0049923848115898,
        0.6967831540673868,
        0.6868924021929906,
        1.5706672458718385,
        2.559781074004294,
        2.995101946858198,
        3.089903562702156,
        2.6745446842510088,
        2.2959351385786357,
        1.2506702509234904,
        1.960473982988485,
        2.8901410732880906,
        2.950519326434876,
        0.6400789093336142,
        1.6066817193511123,
        2.1996521858003577,
        1.8671208152203707,
        1.8745655084447717,
        2.358291662964113,
        2.266862052903149,
        0.2800443440689914,
        1.651886265134694,
        0.7763594449544099,
        3.0158935746480107,
        2.7068133440539843,
        0.027021141468707426,
        2.9908095534571477,
        1.4724720940540943,
        2.462041321588691,
        0.9164886142245504,
        1.1951129078515736,
        0.5619153773037215,
        2.6293386379164083,
        0.6342885952666242,
        2.2147446644007256,
        1.7943394824728003,
        0.6177108990402073,
        1.1867881786923153,
        1.7264222947696397,
        1.6321197179445717,
        1.3320808539895304,
        0.8934681113809246,
        1.0039140737920365,
        2.33803177352149,
        1.0549644378288845,
        2.3806306531060617,
        2.4491469878487275,
        2.585468080095425,
        0.037936811657864895,
        2.8812527309945253,
        1.6696428998564146,
        0.6177488823694259,
        0.6584293563334832,
        1.8215878367690737,
        0.36518848711008844,
        1.08188013216811,
        0.5356647641795669,
        1.9056511668938971,
        0.7148919099844154,
        0.38560012661142146,
        2.072566609320891,
        0.15818921761012264,
        2.864576941382047,
        0.8771688908683473,
        2.3156517178236085,
        0.05413813285095399,
        1.645246219663394,
        0.09125901442084193,
        1.6799683940222836,
        1.4566116008657044,
        1.0010329066223316,
        2.3023476312472817,
        1.4038531198724773,
        2.0119948300685344,
        1.303519446822101,
        1.999752591223481,
        0.5625554519327643,
        2.7112750092988316,
        0.657880697974173,
        0.7964742759698721,
        1.739458405849163,
        1.5258777428090382,
        1.0413830905018957,
        3.0493456069860843,
        2.265269316510009,
        1.1045791865963932,
        1.3287346321573523,
        1.0668338446844665,
        1.9131026558760749,
        2.046992294677936,
        2.8392321249662253,
        0.010881594866136376,
        0.6617796653912075,
        0.4531639919166288,
        1.5200026122685737,
        1.0583733275809468,
        1.438919985770995,
        2.3120048866252034,
        2.2893033719919154,
        1.3474449412417193,
        0.02365931638680202,
        1.0964546585446229,
        2.9249797008307197,
        0.03182878576041583,
        0.6793901771510906,
        2.0046487595427505,
        0.43117218830775933,
        2.0294969875051447,
        2.780138577259934,
        0.2481983144843681,
        1.9809081211420032,
        2.045624330037782,
        0.4467721700867298,
        1.170331820891671,
        0.6481463784608329,
        1.1073524249089421,
        0.4512112511681772,
        1.1202663290268935,
        2.2562923667741983,
        0.18401884799090795,
        0.24388142780244662,
        1.9042745169309343,
        3.034805981139223,
        1.8090734787075704,
        1.7760362426901586,
        1.9803800856472964,
        1.4219646232488607,
        2.855028872595924,
        2.8395777064832073,
        2.640431647178064,
        2.3609212907947934,
        0.1198905501037625,
        2.5597648043873176,
        1.3671640528389262,
        1.2771299103772538,
        0.6716959280832734,
        1.7429638691557585,
        2.1781572987331326,
        0.8964638949656668,
        2.6461740411691617,
        0.13253642641740165,
        0.9489440317579731,
        1.130795269056741,
        2.467768493554839,
        2.9772097303205025,
        2.8918710049556036
    ],
    "theta_jn": [
        1.0311227513106702,
        2.759909352647825,
        2.7210754681128058,
        0.3422908526487807,
        0.2847569193937271,
        2.416008857346205,
        1.511393917989529,
        2.95994133427821,
        1.5471654098002283,
        0.7038389531008763,
        0.3102493749815796,
        1.2208324513148159,
        2.6521526390906005,
        1.9963371264893253,
        2.3314586087888713,
        2.881714425962307,
        0.6540302034883643,
        2.4457007017069516,
        2.6314837828191324,
        0.1350953750602579,
        3.0520332015341585,
        0.5870435319479597,
        0.6781924872237346,
        2.733921315830729,
        2.326918784727086,
        2.710123081805868,
        2.677611896008719,
        2.705374975799646,
        2.6948719284277454,
        2.0508956811535977,
        1.094588889723508,
        2.460153152083001,
        3.0661169569211664,
        2.4037303184765832,
        0.4232925632370933,
        2.445845147186422,
        2.4935643371772653,
        0.805364763924161,
        0.4018123289425683,
        2.6441775875623974,
        2.665172840075785,
        2.239087501774505,
        0.7696622714181734,
        2.089739298371795,
        2.365751491025766,
        1.2745196920478186,
        1.674350067808646,
        0.26459768745731904,
        0.542630959253617,
        0.20019215856869163,
        1.3020854214262823,
        0.6596437396072502,
        1.9328872439289697,
        0.5428872666040736,
        2.2371242467378183,
        1.3571004362989838,
        0.23696861764012378,
        2.3923394835455616,
        2.646370092598529,
        0.39029253400796377,
        1.6597534377168348,
        0.854015680628658,
        2.6179194593893187,
        2.7880346295106135,
        0.3577068092993099,
        0.5492459142233646,
        1.5849820984726888,
        2.3739615981118964,
        1.6804450235914559,
        2.8589058064104806,
        2.5186452215992468,
        2.4414825163235765,
        2.516594568020421,
        0.38559054733886716,
        0.4388163468359468,
        2.0112661585804608,
        1.7058264571871424,
        2.149851752263001,
        0.6165388732589889,
        2.562253444711727,
        2.3804270572497375,
        0.348726002660953,
        2.110220978707018,
        0.7195594360277148,
        2.3655652483197662,
        0.4675060989814023,
        0.5539229646197504,
        1.3038057602972568,
        1.0067688316146097,
        0.5958169485763617,
        2.6468970252159347,
        2.3295657125314375,
        0.4254733451068304,
        0.3523016517187249,
        2.3024564256468247,
        0.09663439575689071,
        0.45931444112237235,
        0.7678212945079502,
        0.6371611646591482,
        0.13645782362299522,
        2.484520668901308,
        2.3681784745381895,
        2.4054496703537738,
        0.23960077423557677,
        2.4102020415868375,
        2.6371517229354255,
        0.9054651186439315,
        1.1160957455149305,
        0.8017550932596592,
        2.2325208599327424,
        0.888021156531615,
        0.5412200536383978,
        0.40008723120121353,
        2.335740263173695,
        2.2912328625566403,
        0.7398266147319039,
        2.644605142967195,
        2.294002119164793,
        0.8792266285482903,
        2.7079508258616336,
        1.150417162901629,
        2.3773587538677394,
        0.2885561883543409,
        0.661083974477509,
        2.170241951034065,
        2.5394553230784034,
        2.7006611508857414,
        1.8109739697364233,
        0.1996255931288089,
        1.0432603448476603,
        2.720218744944325,
        2.1909421311525388,
        2.5119733027603215,
        0.24695128511435646,
        0.45877803193846634,
        0.6566305675031195,
        2.7230143162506217,
        0.4945390394079,
        2.6434520771793393,
        0.46904790923385303,
        0.6194210852705344,
        2.514697760555059,
        2.272323018843775,
        0.6837722199908038,
        0.9794175273956891,
        2.86397079452865,
        2.873868394323023,
        0.7268185448714434,
        2.2406461576406125,
        0.3333194207675711,
        2.296393901285064,
        0.5671436435091857,
        0.9047176331034487,
        0.30802630912432977,
        2.652470439047265,
        1.1467520380790015,
        0.8208478955002223,
        0.38056486381348215,
        1.2732266952422862,
        2.8496923100499885,
        2.753608014354976,
        0.38292820778844067,
        0.521283772461151,
        0.47966976800889144,
        0.8797953794340319,
        2.4159499907158533,
        0.11468056024210696,
        1.1756980472387915,
        2.6384478337902983,
        2.489753828525485,
        0.6453017268821527,
        0.681341522215105,
        0.5203285551132603,
        2.6891157547563798,
        2.612886460633015,
        2.3228632061923054,
        0.5675210757753582,
        0.2879400423269847,
        2.3402607972089617,
        2.7543952336425566,
        0.223835207146753,
        2.3949390591509845,
        0.2631300107162978,
        0.7069757005147409,
        2.7887672225710665,
        2.9018143200115363,
        2.3107960943900228,
        2.4775251976420045,
        0.9338918212950023,
        2.964441298088553,
        2.8823435350647295,
        0.15994331906749557,
        2.3214970459697835,
        1.6096093195549164,
        0.6096605531465861,
        0.6867708034958645,
        0.4122824522230448,
        2.6868639890523762,
        1.3137032328851246,
        2.4152419865098818,
        2.433196370604009,
        0.4130162779393642,
        0.8666415494244799,
        2.7043096838769785,
        2.941175291643364,
        0.8009334757889265,
        2.437103935486243,
        2.6460261763866395,
        0.4415305751939259,
        1.5056456766226909,
        0.9757184194740671,
        2.502978928121744,
        2.949344241852093,
        2.078021168466792,
        0.7319666506840735,
        0.3583470655177508,
        2.502842460264457,
        0.6483643000931147,
        0.8004533968321428,
        2.523821659054674,
        1.658958334842376,
        2.494433866265077,
        0.3432202041793899,
        2.5158893676899976,
        0.7642846021057723,
        0.537763103808445,
        2.5511373767324423,
        2.3405458256367733,
        2.4885407190512217,
        0.260061934394721,
        0.17701126179640725,
        0.9166927624019054,
        0.906973135612475,
        1.0425199697318095,
        2.4497984352070254,
        2.5631715459450093,
        0.4321815360799447,
        0.33805914923235686,
        2.4511656514238993,
        0.3897673592444158,
        0.4449250063645295,
        2.4236639603758823,
        2.143657514288222,
        1.7798863180517033,
        1.3833225602345074,
        2.3238788455565866,
        0.5740754798431694,
        2.403403561737474,
        1.607023034743664,
        2.1130150416119764,
        0.6517823646565365,
        0.34261629946042593,
        2.4416357281509993,
        0.41555491333416844,
        0.7232857173004963,
        0.8618524107021835,
        1.4967874721170846,
        2.3099002467631062,
        2.304442289960498,
        0.718806202969855,
        2.788177117383722,
        1.1021559138353163,
        1.5987202375395686,
        2.7448800945674092,
        0.33027703412611964,
        2.9479606861682894,
        0.24895835696594265,
        2.1922506470769636,
        2.790464841999403,
        2.1922552018918506,
        2.6005161783489714,
        2.090405169204194,
        0.3486962173539274,
        2.8166555053583675,
        0.8018646420632597,
        2.716811608441291,
        0.43723990660783973,
        0.8544661183101263,
        0.6955317060313364,
        1.4418596743393257,
        0.5300424285932971,
        0.5968818853398842,
        2.717541261716136,
        0.5078951248020277,
        1.8486466674574573,
        1.1702200068798692,
        0.9460676995948106,
        0.712006644506263,
        2.5350749238093284,
        0.13673938114038015,
        2.6004400473133313,
        2.828323243486071,
        0.6128881422392859,
        0.605154594458478,
        2.746112871032606,
        2.8157562545622645,
        2.3909451332314777,
        2.8546009243371127,
        0.5486627753307842,
        0.2727245040492184,
        0.8133008783932281,
        1.0651530695061031,
        2.4921044293623393,
        2.7697958229109076,
        2.2267545785197185,
        0.23404530399091467,
        2.8095978319756996,
        2.790341661042023,
        0.8490984891010459,
        1.9023459212342069,
        0.49366215003929886,
        2.7828022909128745,
        2.318525727816175,
        2.7260732748672796,
        2.2079913549651926,
        1.8627494192605298,
        0.25688970364290287,
        2.4628563447098046,
        2.271329978448847,
        2.002205954289744,
        0.6897068134109076,
        1.9698690471684188,
        0.5958341766734099,
        1.503545867565397,
        1.096074747840821,
        1.0430081898517969,
        0.24390363717200228,
        1.197637245866892,
        1.2248617072012018,
        2.820672217639302,
        2.910226409307611,
        0.9796170922442924,
        0.2437237749791205,
        0.6859298146603634,
        2.630799348455609,
        0.2887031639311252,
        2.375127080570333,
        2.6293682256879674,
        0.7984522614355991,
        2.5097732392446854,
        1.5145150674521861,
        2.6636486091118727,
        0.2937291013281045,
        0.12985775852553588,
        2.0762608601331687,
        0.44414733804223683,
        2.2416127757138806,
        0.547453523511698,
        0.601273145569948,
        1.0846545525396794,
        0.9480390713811137,
        2.3540608750762453,
        1.2624820052525956,
        1.528331705317702,
        2.4800204042808414,
        0.5804107620597948,
        1.4006754304595166,
        0.9653021857222169,
        0.6753498350857986,
        0.7330157114459389,
        2.791187086150618,
        2.4141582164257103,
        2.369033551948221,
        1.2513127536054562,
        2.508898687253644,
        2.262034290402438,
        0.39098458147604537,
        0.7305935042183115,
        0.6612653087817271,
        0.39193070648893497,
        2.4763643605324077,
        2.5078798651732965,
        2.491082167239329,
        2.427018745240229,
        0.3414077121522864,
        0.7458008719796417,
        2.5680282153304637,
        2.636450289287005,
        2.3904899315069814,
        1.1741361777400254,
        0.774898491136498,
        0.14228766960669506,
        2.914217631705451,
        0.5418247185506619,
        2.9591510177550737,
        3.0152781182303454,
        0.7534324673403114,
        2.717015214092614,
        1.2678730961685338,
        0.30836065926297196,
        2.8516565105216856,
        1.1122965032392953,
        2.7969497090469204,
        0.4223069163311388,
        1.3960230638532705,
        2.202307827092412,
        2.0791094886471835,
        0.17661772963112113,
        0.5419676199325597,
        2.6404408296279502,
        1.7997343255115599,
        2.733001959521213,
        0.1398397781016026,
        0.7453374531208327,
        0.6337061158572054,
        2.1228434319354634,
        1.1200040765830206,
        0.2367444354450733,
        2.267709749637333,
        2.5017545041352336,
        0.765405713539776,
        2.6638556052287528,
        2.5571596580737785,
        2.6447832079950278,
        0.7506370256121584,
        1.9741466649540025,
        1.260791190378752,
        2.3697681508412116,
        1.350143942039698,
        0.7043899508147636,
        2.3271953486245676,
        2.453951404674872,
        1.8824586921594535,
        2.432702822971404,
        1.1242376851478706,
        2.323601989237489,
        0.6486681999796322,
        1.575024079505544,
        0.47642310052580017,
        2.949077237676135,
        0.8173497970667369,
        2.0797248976252103,
        0.8161479839024882,
        2.8614712108685176,
        2.2071350071862033,
        2.609232579365939,
        1.0563021926544007,
        2.5028744624239385,
        2.868323448020114,
        2.2727203542741368,
        0.7141330870024887,
        2.5114323449377864,
        1.0372766810747769,
        0.8181540659424524,
        2.853720299109538,
        2.453922612138531,
        2.510997841320825,
        2.956103049157802,
        1.072241558409729,
        0.49428827061576286,
        2.7663075728114905,
        1.9622027365807373,
        2.4089429144889056,
        0.8953196292314166,
        2.577108901428894,
        3.1032863200531873,
        2.7659431531207166,
        2.342413921764705,
        1.1210357607884263,
        2.8087988309842222,
        0.37883772403646554,
        2.525157639889531,
        1.1228751256150749,
        0.4854206198702843,
        0.20579662131463164,
        1.174784787253593,
        2.154673453584467,
        1.6119791491734246,
        1.9434208280497902,
        2.3349502413535683,
        0.49625374451180215,
        2.1486599943410063,
        2.7640199798608585,
        0.41657007683179115,
        0.3150042244314973,
        0.48391231073031155,
        0.07316224744583125,
        0.6026419185008213,
        0.4218418980321422,
        0.6126197518607286,
        2.694863695247384,
        0.505891669053874,
        2.4895687160313336,
        2.098676495618528,
        2.631360813957102,
        2.8934111426396445,
        2.7301978131862414,
        0.26610051591649675,
        2.792566886506046,
        0.31150110771102474,
        2.7359489167536517,
        0.5391769432055039,
        1.205013407705085,
        0.9077681938349843,
        2.5053307440816237,
        2.7278567695473304,
        2.94098574804616,
        2.903841940132519,
        2.946634798875018,
        2.4532480391938774
    ],
    "luminosity_distance": [
        59.93635943953782,
        138.87158075718327,
        225.3846478272065,
        196.87474577508567,
        137.577502886391,
        183.0260717292743,
        52.22607969138684,
        95.90366431700514,
        141.88233033949834,
        139.50788818140956,
        173.16404191386823,
        94.66833998933383,
        235.89540278862472,
        119.95988244732372,
        86.82030848515664,
        279.7776430878671,
        193.94892457404492,
        143.87354783761782,
        120.40273065654931,
        361.0332334456474,
        204.0819990227504,
        196.78116772852263,
        328.6265752482247,
        260.7361824258291,
        151.2298401316093,
        122.63321913954547,
        197.7081512526877,
        241.19700616287307,
        238.51955703213318,
        111.54471648841655,
        58.12276866336288,
        102.92746080960038,
        196.09705823522836,
        38.81995591359347,
        96.01775557074116,
        271.95744427514614,
        195.44114516944256,
        160.50077163279718,
        281.77881810257,
        240.9018939123142,
        189.16180303345223,
        132.3695456907994,
        178.9470851869729,
        155.55227285645327,
        226.62301067262473,
        67.65831878485838,
        141.49674056472278,
        166.38270801782062,
        308.18793637921465,
        232.36587213046906,
        150.37070629639894,
        8.814722614363259,
        49.97520252610443,
        254.6248558423675,
        159.79696824821715,
        203.39468738027003,
        200.7341948400109,
        207.6032541028329,
        159.53994283064839,
        121.99364791625028,
        53.82187838125842,
        102.85523832996175,
        97.96596931454933,
        221.42465264697967,
        159.0192875668639,
        155.0746379507134,
        130.86901532022907,
        57.17284230662711,
        57.13814490352447,
        136.48487623656231,
        76.41224075683034,
        325.9207862546699,
        325.03141072716954,
        96.1518424427458,
        190.7486009368523,
        37.34118433170995,
        180.05563690420897,
        73.59215245053316,
        174.00895594514935,
        242.55098494352194,
        65.99329533417631,
        93.6561211934479,
        101.63474376665185,
        215.3718155883299,
        119.24620698129176,
        79.79774015347739,
        107.89985227034785,
        143.1363938150316,
        2.408815216949835,
        102.14102291906042,
        199.090127999107,
        261.47316006594167,
        199.67310449947644,
        19.98900106173985,
        183.02428998846906,
        141.05068713983533,
        86.50996070401875,
        90.25430433259655,
        124.74495198799865,
        177.61976000005265,
        53.433903827620284,
        163.53725826104633,
        224.04658179628396,
        246.36426285681344,
        122.34317590966465,
        257.23030217999,
        211.6469590437223,
        191.9436641133263,
        193.63380991436233,
        110.28248328793302,
        221.40780894743844,
        232.9897564234159,
        144.38775832966806,
        96.04337655555953,
        277.80742911719193,
        232.07223762315803,
        204.43264556350985,
        96.22724556857345,
        52.008594719227794,
        212.49642723126348,
        119.0292309651921,
        229.93095263114583,
        293.0737676542476,
        77.05294027623381,
        80.08696751141929,
        178.61758672037374,
        156.89496884422883,
        48.836912269848995,
        200.14401862360023,
        97.41498021198201,
        202.58745564004343,
        192.9353458593066,
        194.6041428742762,
        52.24045418437512,
        220.80244746959315,
        200.569824744267,
        241.3502335967786,
        186.45763616676007,
        177.20231531741825,
        235.23578363586674,
        14.118934049980986,
        237.6471765124392,
        10.713163244424184,
        91.30653087144083,
        174.00400947365395,
        258.7467640914477,
        341.81320885887845,
        236.37479869922956,
        160.27257158961817,
        275.6954518404436,
        137.4346714174723,
        234.1271851374071,
        93.16678474574155,
        295.2588455497708,
        149.60941024899472,
        99.02299923337239,
        164.4523633872058,
        219.8628281954943,
        108.79214922965835,
        170.944534908704,
        252.00763095786428,
        183.01205196101884,
        153.83661718285651,
        232.36147225703206,
        138.30320446743707,
        160.6372822667377,
        174.68034096774124,
        152.17630636248293,
        70.29686884575183,
        156.96575430505254,
        61.04023446698863,
        128.69697051959196,
        154.75906894913325,
        9.540044754919448,
        261.8135310014382,
        177.3497153178386,
        152.9915658431764,
        218.82675905874783,
        213.28849473510888,
        285.8151569503017,
        89.00672479640107,
        195.8002288304326,
        157.5004543666209,
        93.27008012621737,
        120.14053468922252,
        161.7406834480999,
        110.70806387203466,
        204.95511323453454,
        78.23435754952303,
        333.0848585206717,
        316.3533013144997,
        234.03169417944767,
        150.26822068273037,
        66.81617191746415,
        293.12282823399636,
        162.2033847958359,
        274.1241242270516,
        256.8913315095332,
        94.53559541116486,
        206.55721834208114,
        237.83763953705352,
        233.58686712060566,
        223.9193873620455,
        229.4395782083788,
        268.740829858275,
        64.9132631715881,
        243.94999056773273,
        248.0102354880712,
        204.8534118023687,
        73.89781291397809,
        13.902894738863276,
        86.6982053668819,
        301.96890108866677,
        174.02197533168984,
        209.6805853022104,
        265.9405533158497,
        45.39922613697776,
        243.501540911026,
        92.46618192325055,
        241.61643285847077,
        91.65667684471373,
        161.28738496926366,
        138.66531972859406,
        52.62184694937074,
        95.5663875590221,
        145.3107762332981,
        227.9260990908142,
        47.92330889396083,
        199.15692317502084,
        369.9846425368057,
        355.77238731044787,
        124.13641504739357,
        181.06080926512857,
        102.61653955708256,
        93.8010979913076,
        204.26362245325095,
        159.13363801087687,
        228.3330770266207,
        186.00383814231512,
        174.4986439075914,
        152.55034079465398,
        163.587727576479,
        101.87579820489147,
        18.72458933558286,
        89.33215795615364,
        59.55911529233881,
        316.37097857228963,
        134.49542911278155,
        58.77465870607745,
        142.06139978321892,
        281.2582847645552,
        195.32936164545987,
        114.11377224965534,
        139.4386428460672,
        196.3120613351526,
        224.68202552319502,
        129.041250296084,
        139.3287252958151,
        134.2191608426211,
        72.04359047781256,
        153.2487115960624,
        139.03702411620225,
        12.179250150924577,
        145.59403813505176,
        204.22955271721054,
        141.40160306865573,
        313.08513055157454,
        132.03603604447193,
        337.1252104236826,
        95.83695160890652,
        271.92805431017933,
        67.76960425647512,
        176.28168508367085,
        261.2233905723266,
        229.6637728841763,
        45.97007559924237,
        87.19032845325387,
        153.4295784371602,
        93.29794609321146,
        69.40894407558748,
        274.75588976256233,
        134.20598995975973,
        249.1697578654553,
        162.73114271189283,
        51.99817755664669,
        93.77184224425162,
        94.84081895061105,
        300.07979969198794,
        146.45451908160445,
        273.3550814056631,
        125.64189829924204,
        70.45799517923224,
        95.70746696658443,
        181.5559716208212,
        87.55431556436902,
        182.26778064049168,
        66.74239758259847,
        104.0892717338767,
        128.90730067255922,
        256.0496123220582,
        121.02019219584425,
        103.49389226888445,
        76.37553440551908,
        85.97134473861976,
        63.661862657669914,
        343.0590562740884,
        100.18386879441009,
        89.5480401031042,
        134.7549942346928,
        28.65470985014518,
        126.7303586161047,
        210.46548650156933,
        111.1945218639632,
        187.49684389335982,
        116.39372685037826,
        130.3954161351557,
        217.8733027260111,
        133.24375052740643,
        103.9859154598618,
        100.21848996674073,
        241.31496585456665,
        109.34456651464211,
        157.58442091118724,
        119.96163375753962,
        96.25522378273416,
        111.42150522156587,
        307.36570377102436,
        62.474421017667574,
        81.61690937692613,
        206.00496046097885,
        122.22173608329562,
        113.68983357516491,
        186.0380144969916,
        158.09179924572948,
        235.37821803382604,
        288.4091791557931,
        200.42676870162722,
        99.75184747769133,
        273.3816648182031,
        132.47851124412998,
        133.9153853459551,
        163.22472007058738,
        166.98384383723868,
        333.31603946118645,
        51.673298730500804,
        227.66847272082148,
        98.86482851275336,
        259.9538725212872,
        224.88661287118404,
        138.9204361294849,
        149.23915868804357,
        132.30154685234007,
        69.52376023260334,
        54.725367663695096,
        204.38729439327847,
        220.38610923094402,
        101.95737853334491,
        123.76658807598308,
        21.66394755436942,
        191.28947673091898,
        87.93298102815479,
        195.5504562490451,
        87.745809392124,
        87.31561110060063,
        140.02528305926896,
        110.04880648777872,
        228.0299861564041,
        217.88596610376177,
        206.80043441104007,
        152.9905745186926,
        169.43801395063073,
        169.0033777333949,
        81.09782128678354,
        263.45702136769336,
        87.90141466425995,
        200.93105172331857,
        242.92217714472267,
        118.37844660570101,
        37.55508600962268,
        104.20657607369345,
        158.04107867892813,
        209.32749618327196,
        238.78612269034707,
        199.41506621081973,
        325.03853706973183,
        137.16544486090746,
        141.39364269753034,
        357.8110169815276,
        62.3884831855912,
        153.9831908264037,
        205.91216409940714,
        69.77100220171855,
        272.6452199089388,
        340.94154178948315,
        137.6385353258409,
        171.91422672485803,
        82.06811867032262,
        140.0201963030634,
        223.0716806262714,
        97.41265260586783,
        131.82258847930592,
        243.4019369995857,
        157.5461946391315,
        111.81003368843872,
        138.2338749311805,
        106.29100120311327,
        70.22523717624748,
        387.72740765352876,
        148.42334560990284,
        58.02737301464559,
        183.16071259505483,
        179.75772973071028,
        247.53941181535745,
        164.36202919159462,
        149.91690213922158,
        151.90833119716712,
        188.77686836208449,
        96.46333050488599,
        106.59713704077811,
        250.89345886337867,
        175.80500961304085,
        186.578310926219,
        104.51540515237814,
        134.4692551310206,
        135.28347258167278,
        67.65765843828065,
        155.51058842729822,
        92.74538133502874,
        88.1408634306694,
        140.3290233102537,
        170.15857923592145,
        127.93178808428198,
        256.7157242493972,
        134.17581535151422,
        111.49948188274617,
        88.63435232909283,
        49.70679395274561,
        246.89089474880754,
        213.77511085503883,
        123.98721887928703,
        232.80207805165588,
        43.58510691508146,
        116.99324175403379,
        203.5101204547916,
        238.0111371214689,
        214.28732530209996,
        7.589423035532988,
        235.54289489088686,
        58.13109386265926,
        177.83920338025484,
        270.09876374737274,
        138.00138422267074,
        94.28178738861592,
        186.3018968772084,
        59.2313409348148,
        146.59702946267655,
        153.36332113996752,
        166.97753837667844,
        46.281333797917945,
        249.7657592713652,
        350.18792682247914,
        48.512659378603324,
        80.58345466662719,
        210.82326734578865,
        185.99350206165028,
        75.40397263235353,
        115.20192687709975,
        104.73891821520144,
        91.53481576930385,
        246.97743330321902,
        137.2925008741122,
        146.9076631387298,
        235.72034587469545,
        125.15121103659537,
        238.04331237521018,
        261.84207356065053,
        218.58587367870604,
        229.5574568043513,
        232.1249074293706,
        166.02270420714166,
        165.35889486238574,
        119.54903262405143,
        136.09466950362787,
        109.15382736036057,
        109.53246228780068,
        119.81679852194118,
        210.57438454264513,
        228.42927300129853,
        189.9764119309922,
        225.68596133395337,
        177.14953169290933,
        249.85572805048577,
        97.53762324602064,
        194.3676485252887,
        195.2201536896484,
        228.84183824998416,
        76.09552960256119,
        102.47802725034282,
        74.39048533559523,
        122.9056541094106
    ],
    "mass_1_source": [
        1.5591814607328964,
        1.401618257107927,
        1.3125567915052108,
        1.8471174918305422,
        1.3507397234716692,
        1.9400166924796753,
        1.6812733385146714,
        2.1887604481318803,
        1.9003170288363307,
        2.118266962975222,
        1.4094979270717582,
        1.3739790854498253,
        1.4701741214937292,
        1.348936250954649,
        1.3863439534866566,
        1.405001425926267,
        1.776146319563856,
        1.4986471145700657,
        1.43770330267157,
        2.027800177581923,
        1.8374744133549228,
        1.847295186387532,
        2.270273265161601,
        1.8487220125621968,
        1.3247223575121112,
        1.430874999411657,
        1.339563900841039,
        1.48247690637807,
        2.2496205264491733,
        1.4114630402104047,
        2.1701168142596767,
        1.6841705559450921,
        1.9368818551431222,
        2.1497269189815835,
        1.6959132869600027,
        2.114672195350709,
        1.3727148583293878,
        1.715662825941943,
        1.8491308504871742,
        1.9142907050866502,
        1.9101567222680715,
        1.7223544557174086,
        1.4404489523244737,
        1.7229866178574162,
        2.1551033759840994,
        2.2541930149120915,
        1.373035077980517,
        1.9120539364476683,
        2.2645656171522854,
        1.3009339625394618,
        1.4132397876284366,
        1.7676194357935635,
        1.3603153706120383,
        2.0548773250152466,
        1.3786831483393591,
        2.222523675237625,
        2.1418422409195212,
        1.4550963520244928,
        2.0917192394959505,
        1.5889416840071826,
        1.908229101639769,
        2.0159979639216377,
        1.4647689229329077,
        1.3489541787646422,
        1.8356826893361264,
        1.5274904678885874,
        1.5032048778918732,
        1.354162172355935,
        1.3691388688932855,
        1.5364802765734722,
        1.3858922907738007,
        2.150829618536687,
        2.1574309235619804,
        1.9484771368665017,
        1.3189580673999606,
        1.9462835399470353,
        1.6069932611030533,
        1.428119005392928,
        1.996880630762833,
        1.7176068327416079,
        1.8075556732700446,
        1.3418208318860882,
        1.3480799692333203,
        1.5258138041836546,
        1.9986796690821957,
        1.8487467571788154,
        1.3287669512528386,
        2.273734854674236,
        1.3707070833720651,
        2.0227815388597423,
        1.4266916302423254,
        1.619693518902623,
        1.4734053541815555,
        2.2705939457659126,
        1.3782935071920455,
        1.9583295411012462,
        1.8731032477019456,
        1.3655433215183994,
        1.4608814618618116,
        1.8476999335139506,
        1.3065320218708907,
        2.0194210128928156,
        1.8745926028042112,
        1.7598044200262142,
        1.3619798326998622,
        2.1781432741688835,
        2.018716461707155,
        2.1788058957910685,
        2.0955373804003057,
        1.618828598269849,
        1.4765974909227975,
        1.3971920049157216,
        1.4007050681260111,
        1.4867130630823937,
        2.2623981476826436,
        1.9952614405227604,
        1.8835942144829798,
        1.9726306456821758,
        1.374685852602125,
        1.4996936787056465,
        2.274070603252625,
        2.0042148070332293,
        1.4415233939588339,
        2.1729067882460487,
        1.442131347858921,
        1.8021863959846094,
        1.342952715836689,
        1.9559835512720292,
        1.9206216878476676,
        1.9632295727002733,
        2.0039413416420135,
        1.478621752378113,
        2.049644978787918,
        1.4775717804349136,
        2.1322787945805852,
        2.0820981186082066,
        2.0598343344242767,
        1.4023132673018575,
        1.3972510925417583,
        2.006088375121651,
        2.105853646417674,
        1.8535880876674333,
        1.743630287926409,
        1.3136569510591796,
        1.9262449587158061,
        1.5719058457074797,
        1.9466933517878071,
        2.1398798697271997,
        1.423402845276738,
        2.149986112423796,
        1.4189090778056475,
        1.608347121309885,
        1.8528465705934996,
        1.534402747535413,
        1.6899955958334119,
        1.739605236016906,
        1.2983809746043256,
        1.319038039657,
        2.0632162550073643,
        1.910109205222125,
        1.8556903908132425,
        1.3556183127404806,
        2.1067539338514703,
        2.2266333491755015,
        2.1292852125508825,
        2.15270319905273,
        1.3622082165184486,
        1.3026123396464595,
        2.011239288402863,
        1.446132043234379,
        1.3872011086607328,
        2.15240938718875,
        1.8927582544652397,
        1.8357323389035856,
        2.162890792883038,
        2.125301551838803,
        1.3221158907139632,
        1.2910204058501957,
        2.2948856542657294,
        1.38005977370217,
        1.740084482560453,
        1.77349718354631,
        1.3234315056684411,
        2.0965102103116857,
        1.3286853401961864,
        2.025045772371527,
        1.3979173332033683,
        1.9579401143120418,
        1.8266361499280301,
        1.7259514813508272,
        1.7449804340177502,
        1.8828506319989156,
        1.8704916042624724,
        2.008019798050884,
        1.9962004186963969,
        2.0151390396641755,
        2.2181100499126227,
        1.3831901816801653,
        1.3413424360089525,
        1.649569522680214,
        1.847241307125444,
        2.1330037577204752,
        1.707170952133482,
        2.2108454844261907,
        2.0253256409515243,
        1.5728166553229839,
        2.076093740412408,
        2.1677980912259085,
        1.3959593111056534,
        1.3834029800675862,
        1.3156173457415872,
        1.4410354924485187,
        2.1692587784523036,
        2.053346734212671,
        1.4321466813685457,
        1.7357471035547434,
        2.0217695734738212,
        1.565440667429382,
        2.220033154172245,
        1.9116559334837715,
        1.90333892641577,
        1.8609537148267776,
        1.9298484384277081,
        1.398061163373322,
        1.3943453757128215,
        2.2350744856087412,
        1.3696320987668589,
        2.2015095818245265,
        1.5284938592999768,
        1.9662891530999498,
        2.123056960484819,
        1.3926424528487567,
        1.7065467044740439,
        1.4046818227893159,
        1.3608731539624583,
        2.166935295189655,
        1.4465958217399597,
        1.743138653142075,
        1.144015049073685,
        1.9006392572251196,
        2.25360036503166,
        1.9393385216654782,
        1.3712117513006015,
        1.3595860256554215,
        1.4160319788330131,
        1.3806009364748928,
        2.086777500754162,
        2.1851800238938814,
        1.9467917127440113,
        1.688187152110192,
        2.2895169042298074,
        2.2369171978714344,
        1.861482262307912,
        1.658227347569581,
        1.7982049898445631,
        2.277086332379406,
        2.0474177511153795,
        1.8813321868161852,
        2.066538225272844,
        2.1643333613813747,
        1.4450471679719366,
        2.1234140306719906,
        1.8059967438702687,
        1.5993597670775084,
        1.4225098569128891,
        2.247198339423955,
        2.283385090598431,
        2.2484546557407525,
        2.2120166616977683,
        1.3465546970005946,
        2.2304683175186817,
        1.4164966780881436,
        1.3826059832955875,
        1.7854766313082895,
        2.0076955021014506,
        1.9096629246207604,
        1.9591969435784657,
        1.3463155973553411,
        1.306452360051878,
        1.6609284395115507,
        2.131492423924915,
        1.6604161850826704,
        2.1440097612149316,
        2.1477518032156935,
        1.4822387768191074,
        1.4005607835673208,
        1.312960385204591,
        2.214742851451398,
        1.974370156043872,
        1.600401997808115,
        1.3933272406548352,
        1.4521059487192853,
        1.2689482901825935,
        1.5688004154534227,
        1.8612518576336254,
        1.3387476437131764,
        1.4648159165821266,
        2.203268454590375,
        1.8841676696721428,
        2.171581610725425,
        1.7899768825365332,
        2.145778218838271,
        1.8981572964720288,
        2.1691541485314336,
        1.3747984754231184,
        1.769612337542535,
        1.9360956112411563,
        1.446952310315343,
        2.055183410946736,
        2.275938217676894,
        2.1749627741608535,
        1.9550070770330543,
        1.8623748299413243,
        1.9533736403176791,
        1.4201109829500818,
        1.3799990447828627,
        1.8045680059163363,
        1.3781547546509707,
        2.058023498934609,
        1.6711134629601518,
        1.4050966757148198,
        2.27899055588264,
        1.3037669929590978,
        2.0533650822296807,
        1.3826274846225375,
        1.7089362291258035,
        2.065853142609896,
        1.9349851418873607,
        2.211721361364556,
        1.4114596809286823,
        2.016112400910684,
        2.1043475952944544,
        1.3517573775764182,
        1.3434357542560909,
        2.0411869114895045,
        2.1609210450711025,
        1.9866959667849011,
        2.0745224566254645,
        2.0672452022294916,
        1.3391879632298318,
        1.9398716981959883,
        1.3307432973380457,
        1.8854608720075245,
        1.7792636768849939,
        1.9731549699242565,
        1.514586631841169,
        1.3092899973147518,
        2.048330629150555,
        1.306707743160031,
        2.067920577946613,
        2.0565075090888643,
        1.4136857135034062,
        1.4287723795740546,
        1.4311606391594929,
        2.2391787648590844,
        1.4289545303052733,
        1.9144399672027197,
        1.9126504694466915,
        2.0521715118165975,
        2.0951627563519946,
        1.5743534512740476,
        1.4821430961729025,
        1.472933101428328,
        1.4081098776163194,
        2.17251017894367,
        1.3686322011274563,
        1.7760213193597312,
        1.4163349496941824,
        1.6819884799823432,
        1.3934358157665843,
        1.917662642955268,
        1.8292340196283459,
        1.4012477209484633,
        2.1650726403311027,
        1.3573910154978102,
        2.072072249804899,
        1.4249401177513634,
        1.4587065416712754,
        1.6872051460672532,
        1.477483213663935,
        1.8517610286074084,
        1.5000686020754543,
        1.3308064936468873,
        1.7993268016585833,
        1.3911587525438762,
        1.9284534753671865,
        2.0879381855204366,
        1.979412580239349,
        1.804921562526121,
        1.9851031311579797,
        2.0945016117698882,
        1.4727973871281743,
        1.9551862033418814,
        2.2939928974334727,
        2.04713869380748,
        2.073683518572145,
        1.606703814087223,
        1.3558678659706556,
        1.7646799349091817,
        1.4167391599103816,
        1.3832371730385526,
        1.7597005080101304,
        1.390700524112471,
        1.7118750707236883,
        1.5874479538023534,
        1.795202963191808,
        1.3756283982831528,
        2.0840725321382885,
        1.415944083034012,
        1.3604577879443014,
        1.9280034442734413,
        1.9337573290555896,
        1.3660102376808534,
        1.9063730258301463,
        1.7655289456293675,
        2.233924146296481,
        2.2965387399066826,
        1.3279748691653392,
        1.3186075337684742,
        2.159059225779686,
        1.4426425714668007,
        2.1575305564517095,
        1.6954334753166773,
        2.0954362045735344,
        1.9306366966874648,
        1.3654106503208245,
        2.1889261950407923,
        2.1069829455101763,
        1.3921998811341167,
        1.4801385379756575,
        1.3531241521466542,
        1.7157890417093997,
        2.142304186357903,
        2.0272455069057917,
        1.8799965107152734,
        2.179077931516821,
        1.6797007205801722,
        1.498444088271067,
        1.825682541147361,
        1.884667641790542,
        1.7408544645632673,
        2.2554017609445314,
        1.681468717528029,
        2.0882592020225013,
        1.878993324061953,
        2.2123326808879997,
        2.0661240951786732,
        1.306227072519811,
        1.9639075401973878,
        1.336779243857165,
        1.4491389123246978,
        1.3770939073468065,
        2.075754811062481,
        1.987046425216963,
        1.3401557736685514,
        1.7524609125633595,
        1.8968556774749716,
        2.1242171691088174,
        1.3045678996862495,
        2.13837848541739,
        1.9429528757281374,
        1.4332825241138014,
        2.039540721655244,
        2.0390655174937633,
        1.4673211905386399,
        1.335708800688547,
        1.734534922115647,
        1.4965539963287369,
        2.1828393757513394,
        2.1253063188549826,
        1.3715235259301888,
        2.1167973329657124,
        1.4740226406386294,
        1.9548778621636869,
        1.8334045596020985,
        2.1991766237455797,
        1.3461237117927616,
        1.771826458736927,
        1.4041417981050717,
        1.269185484647902,
        2.1658073050581823,
        1.8934113591209292,
        1.6766027114983932,
        1.2924040892245616,
        1.4298146651673562,
        1.4034499060601133,
        1.880850974526242,
        1.5412256771206605,
        1.8495815770653699,
        1.7589803731964584,
        1.8051466762311965,
        1.7071203596260387,
        2.2269169120295547,
        2.1017325227305,
        1.870661565985831,
        1.5273917549708815,
        1.4268435182733405,
        1.9396754332173258,
        2.2057025845779883,
        1.3893684696304054
    ],
    "mass_2_source": [
        1.2600701365298135,
        1.2368970793736078,
        1.2913252276375353,
        1.400143374368869,
        1.32155994407367,
        1.3984040922683567,
        1.4929780519359683,
        1.286208840933624,
        1.266187427604688,
        1.4359005495093955,
        1.2441459561024242,
        1.3367545692397325,
        1.4061743982586226,
        1.2927331903267554,
        1.2929530216970941,
        1.3968216432318394,
        1.302117318675949,
        1.3619525541236848,
        1.3002632685329045,
        1.9212764925717207,
        1.4129074582535364,
        1.2465379692901144,
        1.7309445791715594,
        1.406984842394368,
        1.3218041917258587,
        1.324876026767854,
        1.0766177460451483,
        1.274397365455737,
        2.185621166275916,
        1.2650760158989764,
        1.3984460890285688,
        1.1398449324957092,
        1.8854000846389702,
        1.4597303050000243,
        1.4517927369306962,
        1.3967796340885754,
        1.2989647380957545,
        1.4741301263221507,
        1.327014158960126,
        1.2437899056757171,
        1.2614441910946106,
        1.258747928352477,
        1.4113162528790881,
        1.3628041891162546,
        1.916631871518127,
        1.365274140334429,
        1.3342083814719656,
        1.7765246259939513,
        2.126895805752703,
        1.2849276422559406,
        1.2765818356722152,
        1.4088776133501426,
        1.347917016680827,
        1.3290046991940316,
        1.3011426938240607,
        1.7636835605359071,
        1.4791034128490452,
        1.3571959893100813,
        1.454364801237694,
        1.22422678029558,
        1.3143669780024207,
        1.3046787883269886,
        1.416176082667621,
        1.3383458191426485,
        1.3374420583425661,
        1.4803954108501927,
        1.4685517652457751,
        1.2262075350823414,
        1.2961279424748495,
        1.3067713431308559,
        1.3140366988362713,
        1.944011622051297,
        1.7708941889032843,
        1.141120227542039,
        1.3030275079004632,
        1.4167582690195162,
        1.5612682491213907,
        1.3071936566218534,
        1.3996041032800532,
        1.5205134029474854,
        1.4649883401687764,
        1.2790760745423857,
        1.3212579628403438,
        1.3713680683964133,
        1.2696004304243038,
        1.3261576769580004,
        1.2339955172785753,
        2.046523738999581,
        1.277944028419542,
        1.8982777477936008,
        1.3990494226091201,
        1.5949624916119445,
        1.4322937145818253,
        1.1884573008076675,
        1.2471767013285155,
        1.185666158521493,
        1.3693879304951304,
        1.305645517601725,
        1.4178558346998626,
        1.2839661158383984,
        1.2763364280876015,
        1.3084227442870744,
        1.4139594856494309,
        1.5925262598250074,
        1.3265339279154331,
        1.4338485930540454,
        1.1801717167532295,
        2.0849740725850348,
        1.3837179341635248,
        1.364579121258907,
        1.3823554937134346,
        1.3600400985080883,
        1.3771968517987934,
        1.3064723538695908,
        1.8796780526928365,
        1.313469740902678,
        1.3197013231460235,
        1.8828560203533515,
        1.3313766000613685,
        1.368540040798487,
        1.4146231225527524,
        2.0020968241399992,
        1.3257418010401172,
        1.4454435169172308,
        1.2480834364073534,
        1.4617863249256888,
        1.1748766618304967,
        1.407398494408668,
        1.397442719170388,
        1.3653916958473682,
        1.4198640848579824,
        1.2795608642708296,
        1.7765499231992297,
        1.427205133868791,
        1.4096116921651052,
        1.3132579075437243,
        1.9775107658291942,
        1.3324238190495572,
        1.3328387161120536,
        1.2087082730439884,
        1.3814562998544917,
        1.5767145317360423,
        1.3023107551233617,
        1.308799475073894,
        1.3088342196881015,
        1.3576394453336,
        1.6006095860944212,
        1.2873700543310662,
        1.165653389750936,
        1.218369631036053,
        1.378866198366763,
        1.4561246186217016,
        1.4104597947819508,
        1.3953272290232823,
        1.3751439374601333,
        1.4110171112388952,
        1.2154852517615637,
        1.265230704616306,
        1.3767194829455796,
        1.3360809861782907,
        1.5000306355436983,
        1.2485696998277187,
        1.2177320546978563,
        2.128302156892117,
        1.6025084621701962,
        1.5884992707699892,
        1.2883587366835259,
        1.2887624751984434,
        1.4464231364328692,
        1.4006379252708596,
        1.3768234480453438,
        2.055290067737609,
        1.3267923630954674,
        1.287667810265734,
        1.367246392925733,
        1.5265001158123632,
        1.3173697052554896,
        1.165724439003842,
        1.361190910574334,
        1.3764277633964521,
        1.6127942408233717,
        1.3758154707759884,
        1.2697813839537868,
        1.4262580784298213,
        1.2965360598756874,
        1.651422653303263,
        1.2122877168068718,
        1.4087595770125112,
        1.5855618782906382,
        1.4560821742322136,
        1.4624069811624196,
        1.824020616381715,
        1.2833016162891542,
        1.2877206731100403,
        1.8367549118530893,
        1.2850930179936926,
        1.3933577372697887,
        1.2576519473987289,
        1.3177373898765075,
        1.2851884741059059,
        1.762968933392797,
        1.2410918000221758,
        1.338452422640342,
        1.7111679261437702,
        1.3181064427961924,
        1.3190542509975873,
        1.2985720162886836,
        1.7702709563631047,
        1.3367781857697212,
        1.3742466422006467,
        1.3066114104642355,
        1.3422244661332878,
        1.8288204892889608,
        1.3879355687592663,
        1.4119107727200113,
        1.4186118457169872,
        1.1568992345740403,
        1.2288841610330197,
        1.346953745772687,
        1.3725140693002367,
        1.2562491174083432,
        1.3757380990022745,
        1.2844124381697422,
        1.3315391315077496,
        1.3337778278242003,
        1.3212177876010047,
        1.3510756690604315,
        1.3453781363106165,
        1.312612122803175,
        1.8128604224530531,
        1.5009389138901363,
        1.3071824566004029,
        1.4765075519382782,
        1.3009639565742874,
        1.2685651617651332,
        1.334924612093467,
        1.3789249922593376,
        1.449698859668787,
        1.0685037775244624,
        1.4220354738952148,
        1.5816874486252812,
        1.2963108951814657,
        1.2884284523421394,
        1.325261134169281,
        1.288390372537382,
        1.3317014593597887,
        1.9323982331958636,
        1.3683038783698802,
        1.4210633940368416,
        1.3235549763759795,
        1.2429482744896554,
        1.386498537226646,
        1.379794174885854,
        1.6041003444017852,
        1.3229076313098895,
        1.3986782457749796,
        1.9857391416543897,
        1.3654806817071274,
        1.5791175883971378,
        1.4895095227837343,
        1.2620562803163529,
        1.2946922425221379,
        1.3694844498273133,
        1.2705891615902647,
        1.3307472040858972,
        1.4088208527312365,
        1.401748631056873,
        1.3553098591357833,
        1.8302859016605981,
        1.2592455403784828,
        1.4282973563827475,
        1.3684601208151939,
        1.262027614941545,
        1.2151553963569075,
        1.436715466133463,
        1.897123786404194,
        1.453850163166129,
        1.1958630935705048,
        1.2532984316356106,
        1.485921229445651,
        1.420666741259316,
        1.3891607316098995,
        1.1081238767902435,
        2.005257159031836,
        1.2584426311730743,
        1.35788973800058,
        1.2418522075024188,
        1.6987819149741352,
        1.439042734277838,
        1.306416720582678,
        1.272294033287163,
        1.3621538101979562,
        1.1920677150770567,
        1.328465297483808,
        1.5371555383860054,
        1.236927752838687,
        1.3791708492907298,
        1.4256585906863442,
        1.7621460618717586,
        1.6587080518800263,
        1.3124560721147271,
        1.410793548362095,
        1.476703227829347,
        1.3423269254418786,
        1.329276006411577,
        1.3816203494837727,
        1.23380193990284,
        1.3442310486568363,
        1.528625004828523,
        1.8346815640512708,
        1.4546960211619053,
        1.3417840404885404,
        1.215695506764389,
        1.3431151785828124,
        1.3092114904977896,
        1.3095203992410434,
        1.4752807528677616,
        1.3479143807967693,
        1.3855139308199895,
        1.4652085457049238,
        1.3203072504780053,
        1.239460659881067,
        1.2376258079128144,
        1.5754638223961719,
        1.29415186487896,
        1.3246871062491927,
        1.3577320536349633,
        1.3552401393304703,
        2.0180266058923078,
        1.3281643393884346,
        1.9287768190405188,
        1.3010039289512654,
        1.3315450963961437,
        1.279840853760054,
        1.1581207477958908,
        1.5330578727208501,
        1.2960036324321613,
        1.691013050441191,
        1.9735927411930265,
        1.1430426091330488,
        1.521335492912687,
        1.281711955824601,
        1.5177817603249952,
        1.3952424825579353,
        1.7324379369107288,
        1.3518988234349714,
        1.2145926301014482,
        1.4858563942454888,
        1.2643888158974679,
        1.9176086996942903,
        1.3585103652891741,
        1.2390021846194776,
        1.2467211901046777,
        1.3655493737403082,
        1.79936897658626,
        1.3841201034191424,
        1.4770764945080364,
        1.852091536729197,
        1.2432369968833674,
        1.2527077166216634,
        1.2557807444519968,
        1.4131281318730708,
        1.2420184651649118,
        1.3645165160354775,
        1.3515746846727743,
        1.2802367515067679,
        1.362397250109476,
        1.3170396364386923,
        1.3111461994575233,
        1.3496762476454855,
        1.5291259024783963,
        1.3355110324762478,
        1.308137518913464,
        1.712837837194884,
        1.2810116216045668,
        1.7122069042452464,
        1.3094044722816562,
        1.3248815991899687,
        1.3147129562630886,
        1.267874640358747,
        1.2818589373535567,
        1.3587491749887872,
        1.2708802360446323,
        1.3679751165782408,
        1.3719316463016513,
        1.3644586515428385,
        1.7807306163442342,
        1.824171195302518,
        1.560741070063761,
        1.3548506442839618,
        1.275897421041714,
        1.395889893962742,
        1.3583820576282226,
        1.5424860769517457,
        1.3585547928410042,
        1.3336035795255377,
        1.245946721194105,
        1.345306652735165,
        1.4156633213017324,
        1.2611593527784566,
        1.277906825506925,
        1.408483846754205,
        1.3546136072571449,
        1.2987220432044504,
        1.0087234078038667,
        1.5232180037123466,
        1.3028478484889043,
        1.6325078014463292,
        1.1416867275470215,
        1.3365375972185067,
        1.506946135042552,
        1.4836543182616992,
        1.203398591620131,
        1.4519547814194904,
        1.4282593372038586,
        1.335792288308714,
        1.4554732356519817,
        1.269209176760126,
        1.2730958595501727,
        1.4024828362885189,
        1.2494756073014806,
        1.3734231454696404,
        1.4301477476024713,
        1.8071706628152862,
        1.6699429322107895,
        1.279112091878409,
        1.4864242215387227,
        1.2853099128985574,
        1.3244678911807395,
        1.3365883079096474,
        1.241383410108564,
        1.37321900261127,
        1.3545706361841618,
        1.3850454026103036,
        1.4035994590527665,
        1.2102683721671657,
        1.297970468476714,
        1.3261851951257584,
        1.4126823725138111,
        1.7902876565692498,
        1.5208718639499146,
        1.3068221432899578,
        1.309438619093435,
        1.9134163978112335,
        1.423085450772212,
        1.3710544073757347,
        1.3893018722764396,
        1.300046767946536,
        1.2819239512038718,
        1.2616205016547921,
        1.2638035459312638,
        1.3723794341041955,
        1.8857080734835079,
        1.283116560339253,
        1.2145973784065567,
        1.2670182124510692,
        1.52605717494814,
        1.764710832791373,
        1.295023313995768,
        2.0206875877570014,
        1.488150991415011,
        1.3592501417849885,
        1.4341006651126282,
        1.355571107450339,
        1.2877676885810263,
        1.3002797559223194,
        1.3668310333700273,
        1.3639880217786597,
        1.3594443097535924,
        1.488754624090468,
        1.229196393627793,
        2.038609889731626,
        1.2691321364755745,
        1.3126223787286024,
        1.3873422236087747,
        2.0352641151409774,
        1.219059019444354,
        1.4556687953440226,
        1.368519974651836,
        1.2322695556635437,
        1.3526618938084283,
        1.549941004930741,
        1.3202571160684011,
        1.1630990920979332,
        1.3528775596582467,
        1.3631934131109162,
        1.3127188333812028,
        1.315696982150052,
        1.7662923996391546,
        1.387612981215849,
        1.6708331855779328,
        1.555789634870996,
        1.3731276278412266,
        1.3305217201226884,
        1.389497687686599,
        1.2832368161374237,
        1.4138981621976998,
        1.4355673809177918,
        1.3515468845806602,
        1.366560585485366
    ],
    "mass_1": [
        1.580771386429541,
        1.4459903522154716,
        1.3790663879062028,
        1.9292426216034284,
        1.3931116831856818,
        2.0203821613257436,
        1.7015862745710886,
        2.236957273998066,
        1.9617506245422807,
        2.1856267555896434,
        1.464828044911875,
        1.4038508475387486,
        1.5480171784142827,
        1.38594086981017,
        1.4140227912296774,
        1.492641789292598,
        1.853978587197849,
        1.5477593573680075,
        1.4772856921526198,
        2.1890796397091266,
        1.9220648819055723,
        1.9293903977679443,
        2.435406823234122,
        1.9565034019847185,
        1.370299624590111,
        1.4709842736548877,
        1.3993667765032112,
        1.5626696268775102,
        2.370009933014852,
        1.4475174422316406,
        2.1992662630151645,
        1.7239250837107492,
        2.022668446300002,
        2.1690780337610818,
        1.733301249637565,
        2.243044905206404,
        1.4333168386534572,
        1.7782144673560711,
        1.9652647893918254,
        2.0177198701011263,
        1.9918577202478724,
        1.7743832424431099,
        1.498828101336472,
        1.783917536474512,
        2.264885106919572,
        2.2893811109026525,
        1.4173048386929792,
        1.9842516753064565,
        2.419506585538461,
        1.368822620399161,
        1.4615930777277604,
        1.771251756202049,
        1.3760483813450801,
        2.1719791995358944,
        1.4287340992302395,
        2.324506878054451,
        2.2388785880159054,
        1.5232014713054303,
        2.167536886817991,
        1.6332542008781028,
        1.931981935744876,
        2.0635524031192634,
        1.4977054409668011,
        1.4161486930491731,
        1.9020083635049672,
        1.5813462785868788,
        1.548110010519235,
        1.3720572311948624,
        1.3872209713752592,
        1.584304646801672,
        1.4102884393715456,
        2.306048764456829,
        2.312721920319411,
        1.9914921109086658,
        1.3758312226818301,
        1.9631403355308927,
        1.6725139910554523,
        1.452342412220268,
        2.0756403214438905,
        1.811020630004784,
        1.8350852738638512,
        1.3706864750003112,
        1.3795083395992203,
        1.5998106370528975,
        2.0531886371037973,
        1.882712783259393,
        1.3616199692565254,
        2.347874741493649,
        1.371477696343477,
        2.070170379142485,
        1.490815341021852,
        1.7143786812140143,
        1.5398164223258737,
        2.2811535583138363,
        1.4353889732549892,
        2.0212760949823956,
        1.9103686956054537,
        1.3938686507752232,
        1.5025223828217202,
        1.9220447372133878,
        1.322679042833059,
        2.0944033750994238,
        1.969037357655259,
        1.856960684557908,
        1.4000694302277668,
        2.303489807656423,
        2.1149805778259716,
        2.2733260817642287,
        2.1872210423902168,
        1.659720675331468,
        1.5501448112530278,
        1.4702925207697568,
        1.4467678149410443,
        1.5194976185645925,
        2.402568652993604,
        2.0992564383956087,
        1.9704520389053595,
        2.0162124315396777,
        1.3912261005227395,
        1.5714852084633468,
        2.3359795606583535,
        2.1077470964237963,
        1.5355268943293092,
        2.211473393097329,
        1.4687215644020226,
        1.8750955691521274,
        1.390843745395834,
        1.9780950155104124,
        2.007387906140682,
        2.0071301938346062,
        2.0955413851423828,
        1.5430880205626523,
        2.1397562293834556,
        1.495428488192486,
        2.23820436443167,
        2.1763529670397803,
        2.1713266219563274,
        1.461460951094648,
        1.453343088942879,
        2.1120209475498917,
        2.1127783841863432,
        1.9524341984675568,
        1.7479835086461253,
        1.3412187567847447,
        2.002216583210089,
        1.6628771487008485,
        2.093688527640074,
        2.2534044513515434,
        1.4752270667871656,
        2.2822215410651303,
        1.4633743097588652,
        1.6928910506648087,
        1.8925005867993518,
        1.6351760525703192,
        1.7475323703169476,
        1.779136659089533,
        1.3468532438152048,
        1.3842948679529188,
        2.1146422586956435,
        1.9841563592393796,
        1.9603962085251092,
        1.4117708197009835,
        2.180455129634679,
        2.3428270954050596,
        2.1964240122741963,
        2.2312539812592562,
        1.4161370279471275,
        1.3477024160277609,
        2.0438443839328704,
        1.4977252221495547,
        1.406759654077646,
        2.2156637557420744,
        1.9593601964223804,
        1.8398144974573085,
        2.2894885679286925,
        2.210689742003031,
        1.3681201378035168,
        1.3546004551645863,
        2.405139409055895,
        1.4679219802928591,
        1.7756875090333586,
        1.8519320911385462,
        1.3708038513475334,
        2.141427995067005,
        1.3651882172200847,
        2.0994326421086096,
        1.4333628644043104,
        2.04844950520885,
        1.8595472691314836,
        1.8531125085459585,
        1.867386507240911,
        1.9817851365122994,
        1.9344469899466428,
        2.03897946111685,
        2.126395918752233,
        2.089368186323266,
        2.353790200399478,
        1.4626884460821235,
        1.3704644069638618,
        1.7264005357981913,
        1.945825004039061,
        2.244877272095449,
        1.7931336351311964,
        2.3248164065331403,
        2.146879696867654,
        1.5963834803141463,
        2.1896309386678565,
        2.288248148818851,
        1.460459119279321,
        1.406964146126048,
        1.319877495576998,
        1.4697664009518312,
        2.3148185487092903,
        2.134339414423509,
        1.499826205681141,
        1.8388799617225002,
        2.043028712031998,
        1.6508998625453146,
        2.2671939003020696,
        2.0152376579209315,
        1.9434235904619417,
        1.9291263546140052,
        1.9908544498865335,
        1.4150791906852735,
        1.4249428346161948,
        2.30903446503663,
        1.4397885658971155,
        2.225934938059037,
        1.5972154671816603,
        2.126347656836732,
        2.289578529415304,
        1.432148643338137,
        1.7765036004399861,
        1.437740644989051,
        1.3901932523985396,
        2.266778825870428,
        1.498899878774025,
        1.8325809508849107,
        1.1921541176947894,
        1.9758080861527185,
        2.33179596108728,
        2.011369004033541,
        1.4032539189686282,
        1.3655102901019056,
        1.4451090454065851,
        1.3995989840964136,
        2.233167591995079,
        2.252226377990483,
        1.973231706494815,
        1.7428302676968874,
        2.4330547640421503,
        2.3356168543113878,
        1.9101061596514015,
        1.7109325466104268,
        1.8779340316207163,
        2.3921232790336338,
        2.1077441710487674,
        1.9410825088389279,
        2.129817021663363,
        2.2002813470887435,
        1.495411320792389,
        2.1907148138029555,
        1.811121365228473,
        1.6523842608634318,
        1.488042723793471,
        2.319605520727794,
        2.4419809132602492,
        2.3162084573547563,
        2.3768683707590332,
        1.376185737662824,
        2.365856486261657,
        1.438644224998,
        1.4378298724140428,
        1.8897575309309906,
        2.1112913900245736,
        1.9299937042359594,
        1.998477221059231,
        1.3932926562152028,
        1.3344513654587205,
        1.6875184559802068,
        2.26216221303301,
        1.711254371720915,
        2.26367366280707,
        2.2271164526171088,
        1.5000695639527626,
        1.4307266928935156,
        1.3415567067930119,
        2.3624665821221225,
        2.0402051547593723,
        1.6980341463749817,
        1.433322197061199,
        1.4756999867722262,
        1.296834480804889,
        1.6332813964474624,
        1.8987218754608506,
        1.3939824024073748,
        1.4873758095831087,
        2.255852933922069,
        1.9396275892272183,
        2.2959994276697455,
        1.8395055851426856,
        2.1967027847221057,
        1.9315551113608953,
        2.212044790383291,
        1.3950054822205744,
        1.9036987867694761,
        1.9805992003619535,
        1.4767350091813582,
        2.118360156378967,
        2.291087930263016,
        2.2379237670860244,
        2.047729994632721,
        1.9098007516488387,
        2.0362097461425646,
        1.4579325035230266,
        1.4210776940907646,
        1.8930652014577278,
        1.4200548603480667,
        2.1070935609143437,
        1.709539154310703,
        1.4811393953069034,
        2.336077907640768,
        1.3504596871838255,
        2.109694711808539,
        1.4131829306161954,
        1.7525419666210273,
        2.2068383824715756,
        1.9629011177037747,
        2.253269544012944,
        1.477030346599327,
        2.0724408676906583,
        2.1591150734529783,
        1.4086481867257952,
        1.3917000579528676,
        2.1490357615667084,
        2.299691642641247,
        2.0765699302438905,
        2.1220057940889223,
        2.1933687667325157,
        1.3796746495808456,
        1.9991404166009556,
        1.3800626960723388,
        1.9569047441054894,
        1.9104390698875144,
        1.9967443340144104,
        1.5920835050123436,
        1.3389960502843483,
        2.1674052314688055,
        1.372779782708026,
        2.1334088161691698,
        2.126353331755122,
        1.4563687949433513,
        1.4516831633101268,
        1.4492713193919045,
        2.3424114267929554,
        1.499811711530218,
        1.9592113770315027,
        1.9667498231343332,
        2.062511950096786,
        2.18575403051761,
        1.6061827606152197,
        1.547611522856519,
        1.5026495177353987,
        1.4363812771442424,
        2.241845185096368,
        1.4031323440013959,
        1.8670341940737851,
        1.4857968413316722,
        1.7604186841569582,
        1.4419213993912774,
        1.9913653931658675,
        1.8993627208248978,
        1.427405698073613,
        2.2925616372439537,
        1.3848242078364095,
        2.1660367923871013,
        1.5025510863812503,
        1.4982053205746793,
        1.7019012122232469,
        1.5127847240372283,
        1.918266643151836,
        1.5708425049555301,
        1.4021018235816807,
        1.8803266936059295,
        1.491295881845487,
        1.9887709089468701,
        2.155210131710339,
        2.1355110680426757,
        1.830925682873276,
        2.0546130849651285,
        2.1917612177158805,
        1.4964971005636303,
        2.0741649491689627,
        2.4667929509407256,
        2.111384146635868,
        2.1545151374734295,
        1.637050988251603,
        1.3991384436503338,
        1.8532137483063809,
        1.4484187293253656,
        1.4248530343153443,
        1.855726751664687,
        1.4404948561570003,
        1.7557052557037987,
        1.6374774849575853,
        1.838938372413797,
        1.3979068734237914,
        2.2614045389716533,
        1.4637777499275153,
        1.3787020424871739,
        2.0079282921945127,
        2.0124742806629783,
        1.4417717044028149,
        1.9775053219870447,
        1.8257578021209724,
        2.311118898134519,
        2.394572160244492,
        1.357384930529323,
        1.3508228099477415,
        2.2803645449978687,
        1.5001130308309647,
        2.2485894269163738,
        1.7360604108491509,
        2.1597167777558477,
        1.9902124002795365,
        1.3867245916112527,
        2.2663141721975855,
        2.1518751569894556,
        1.420412064067947,
        1.527476813166972,
        1.4053447176692517,
        1.7659187082710084,
        2.265351344513502,
        2.089301531230233,
        1.9280000180803292,
        2.2234792774736007,
        1.6990242168342808,
        1.5813411365336598,
        1.9135876434300265,
        1.938068568852819,
        1.8318645465083636,
        2.2781771500798538,
        1.7264770753877146,
        2.184134147503985,
        1.979342018591853,
        2.31910130226894,
        2.0697804441119674,
        1.3752898542577126,
        1.9902908845003235,
        1.3906309880406231,
        1.5365333729788557,
        1.4204226513953138,
        2.1207025960285995,
        2.070789447555473,
        1.3584968212524298,
        1.8109518845611485,
        1.9630148927273836,
        2.2047050361257825,
        1.3185499533387546,
        2.258002597815869,
        2.093077279090446,
        1.4493784376106422,
        2.0773759665721276,
        2.13593413768753,
        1.5290613460895623,
        1.3589153234708087,
        1.7802665319322182,
        1.532490607630779,
        2.228750200712342,
        2.242922335409353,
        1.4144603530051116,
        2.187594672988127,
        1.5520136690906274,
        2.01077733562777,
        1.9313313088758248,
        2.3279117438104127,
        1.4123470071195479,
        1.8632108350184111,
        1.477343066461682,
        1.3170080827006647,
        2.2470968438791536,
        1.9451779171901211,
        1.7286426757852829,
        1.3247226022750427,
        1.4656910815848903,
        1.4419049640772639,
        1.9701014100392649,
        1.620339736561039,
        1.9290220156394886,
        1.8482260100165937,
        1.8775924805820645,
        1.8026523210724104,
        2.2767756172736977,
        2.194024947707557,
        1.9531561842187588,
        1.6059322498083202,
        1.4518577957258707,
        1.9852646383584507,
        2.2435158377998476,
        1.428399011470262
    ],
    "mass_2": [
        1.2775182792286446,
        1.2760544708857988,
        1.3567589827850746,
        1.4623954816816176,
        1.3630165502109493,
        1.4563331817174592,
        1.5110160276820193,
        1.3145313481257364,
        1.3071208325760975,
        1.4815614434951256,
        1.2929851498602076,
        1.3658170308786863,
        1.48062878575162,
        1.3281960218401563,
        1.31876727710384,
        1.4839517728614862,
        1.3591772255776111,
        1.4065851723478813,
        1.3360617027629256,
        2.0740836787753962,
        1.4779524477476502,
        1.3019350703255488,
        1.8568488223176356,
        1.4890127406826137,
        1.3672810588818192,
        1.3620140129076383,
        1.1246817743173363,
        1.3433342853453691,
        2.3025856196544883,
        1.2973911087956673,
        1.4172303002477962,
        1.166750756764805,
        1.9689064925278081,
        1.4728703035876356,
        1.4837988383518481,
        1.4815721551674554,
        1.3563108322405661,
        1.527875686151974,
        1.4103567635257683,
        1.3109918991115315,
        1.3153985332209888,
        1.296772115120926,
        1.4685146990280662,
        1.410997779407361,
        2.0142657793696577,
        1.3865861562912312,
        1.3772262815500897,
        1.843604878584529,
        2.2724174427959354,
        1.3519810174398,
        1.3202594425271497,
        1.4117727472259098,
        1.36350663166926,
        1.4047410653643169,
        1.3483786589180402,
        1.8446123264531495,
        1.5461143202905983,
        1.420718926888044,
        1.5070805364548165,
        1.2583681024106053,
        1.3307276659066638,
        1.335454250020034,
        1.4480199512503567,
        1.4050119066033653,
        1.385765631200037,
        1.5325907578467426,
        1.5124217078985631,
        1.242411691746132,
        1.313245795760634,
        1.347445810268738,
        1.3371679585893657,
        2.084305311999144,
        1.8983624293662018,
        1.1663118277091555,
        1.3592137412804652,
        1.4290288370238327,
        1.6249246674835442,
        1.3293659571282506,
        1.4548063945698264,
        1.6032080732592948,
        1.4873005402718407,
        1.306591934041887,
        1.3520610201906114,
        1.437874803019671,
        1.304225593392009,
        1.350522455999588,
        1.2645053647032105,
        2.1132549315441973,
        1.2786624899033885,
        1.9427497677692156,
        1.4619307339170258,
        1.6882019104503783,
        1.4968517502994365,
        1.1939843342297738,
        1.2988406862879067,
        1.2237770061423991,
        1.3966319463528614,
        1.3327283926712925,
        1.458270354485772,
        1.3356282970764504,
        1.292110271142438,
        1.357005297159968,
        1.4851968610619388,
        1.6804473383337901,
        1.363632233050575,
        1.516362885303204,
        1.2364491531028599,
        2.1754236796246755,
        1.4442581700723647,
        1.3990487832372247,
        1.451208747854384,
        1.4311968417712384,
        1.4224865215104487,
        1.3352822946947511,
        1.9961365207735997,
        1.3819290816873306,
        1.3805564611234262,
        1.9244543946152348,
        1.3473957501814022,
        1.4340531415460918,
        1.4531346105048035,
        2.105519704291069,
        1.4121950423870893,
        1.471098482539014,
        1.271095770815867,
        1.5209242878663585,
        1.216773932133881,
        1.423308465358083,
        1.460573746374085,
        1.395923807003841,
        1.4847659905350383,
        1.3353482985499852,
        1.8546547349991531,
        1.4444531520856119,
        1.479637207656249,
        1.3727079996987672,
        2.084547140171006,
        1.3886236601013078,
        1.3863449075664698,
        1.272534761580956,
        1.385998981456151,
        1.6607958334778283,
        1.305562158934117,
        1.3362593662095694,
        1.3604549968968855,
        1.436210454961473,
        1.7214719126455933,
        1.3556674147956398,
        1.2080932933069026,
        1.2933057571220057,
        1.4220765818239247,
        1.5326668620575943,
        1.4406459939242096,
        1.486966622070334,
        1.421961424326439,
        1.443081578068632,
        1.2608627869362412,
        1.3278255202042935,
        1.411034441949929,
        1.3878754041584735,
        1.5846686414659161,
        1.3002880324153892,
        1.2603323352207467,
        2.2393646274193437,
        1.6530373880568636,
        1.6464626074289332,
        1.339363902061748,
        1.3333731369244213,
        1.4698717458609682,
        1.4506080254508251,
        1.3962356758553864,
        2.1156903225415813,
        1.3734792274890548,
        1.2905312256202672,
        1.4472737118514716,
        1.58783027484882,
        1.3632088044256376,
        1.2231339245417914,
        1.426586939608767,
        1.4640587362058939,
        1.6457928432630033,
        1.4366624573488689,
        1.3152333188668468,
        1.4568156941558719,
        1.3321557020279096,
        1.7120850657129707,
        1.2430264315147932,
        1.473882085256462,
        1.61412948108495,
        1.5633603375853191,
        1.5649912236722745,
        1.9198638940358428,
        1.327179947328899,
        1.3075747593104172,
        1.9565511116679821,
        1.332430375975266,
        1.4785883990587456,
        1.3299349554508062,
        1.3463468701732493,
        1.345047929045803,
        1.8570551766612382,
        1.3061855912674505,
        1.4058486966755614,
        1.7993800548502947,
        1.3972152937441247,
        1.3388187420346722,
        1.3695881874722922,
        1.8686330868180063,
        1.3985435508967314,
        1.3976518638234823,
        1.3108423978430903,
        1.368985311740122,
        1.9515364570224636,
        1.4426816181238271,
        1.4786340006635381,
        1.502901483291379,
        1.1690641624908253,
        1.2959703518274963,
        1.3755674372095101,
        1.4468827732193037,
        1.2827059523580915,
        1.4261357510865862,
        1.325015046312732,
        1.3477474133058471,
        1.3630461948901564,
        1.3649376909062034,
        1.4202816228726036,
        1.360304866823538,
        1.3716276138077226,
        1.9604296272386308,
        1.6186647721510132,
        1.3442643357497814,
        1.5370343953777659,
        1.331581805706307,
        1.2958964786532927,
        1.3964324876446876,
        1.428782298880119,
        1.5240844495988937,
        1.1134654034312266,
        1.4782758892501344,
        1.6365689594459492,
        1.3444581876916497,
        1.3185361585071755,
        1.331035831225086,
        1.3148464223971406,
        1.350026615510388,
        2.06795842280357,
        1.4102865916190452,
        1.440363305276381,
        1.366395704946302,
        1.3208730693876896,
        1.4476751106863104,
        1.4158358668607287,
        1.6550851674763172,
        1.3815628782913891,
        1.469338577119341,
        2.0442482237761737,
        1.4088477760563225,
        1.6274712356371628,
        1.5142491807271137,
        1.3060426613692784,
        1.3357270103896883,
        1.3733704420280932,
        1.3127137344912783,
        1.3920527050307725,
        1.454214597074465,
        1.4991091149379685,
        1.3961500847044581,
        1.9666889243792005,
        1.2869553362700263,
        1.5149942002618013,
        1.3898565950807948,
        1.3124353767435282,
        1.2861266405006224,
        1.510849125471341,
        1.9173210710175481,
        1.4829986558747357,
        1.2375904055361036,
        1.280158277916082,
        1.5097095330366863,
        1.5077598134136174,
        1.4316936900203165,
        1.169971741917959,
        2.079356284986688,
        1.27358123301462,
        1.3871365791174384,
        1.2688997905759138,
        1.8120909620770438,
        1.4870273415576423,
        1.3861143662547373,
        1.3088147750861117,
        1.384286292239032,
        1.2182643913281745,
        1.383068002043608,
        1.5681009717997132,
        1.287961572596311,
        1.40041170722916,
        1.4596841832281007,
        1.8140143113958076,
        1.753741475327529,
        1.3487717626209048,
        1.4442751301823031,
        1.5026856167180347,
        1.368868729050539,
        1.3488139167143849,
        1.4863080050294109,
        1.2621624269940113,
        1.3718994301529543,
        1.5756152404819468,
        1.8468940653250552,
        1.4968066756451694,
        1.4054227518182094,
        1.2466535496873605,
        1.400072244436328,
        1.344079447943858,
        1.348501099586695,
        1.5476294861030568,
        1.3888950869441887,
        1.4185491485880655,
        1.4988996460337527,
        1.3917612335090428,
        1.2705084088497272,
        1.2819497428840056,
        1.6186832646173783,
        1.3227520394413053,
        1.3584882260533875,
        1.4503911954207076,
        1.3747921504214087,
        2.05593614525634,
        1.389865442884647,
        1.982665203898542,
        1.3348636888228382,
        1.3875852402928832,
        1.3258204456041178,
        1.219311611894267,
        1.6315081875032151,
        1.3546321216681978,
        1.7297183163556527,
        2.0940025267027984,
        1.1775993770196131,
        1.567816713816511,
        1.3292141774313324,
        1.575293537719679,
        1.4981060903306573,
        1.7531494927085742,
        1.4210714474747344,
        1.2421501254464626,
        1.5722329570566318,
        1.3283210519198796,
        1.9783367647285501,
        1.4046498875836004,
        1.276411087210227,
        1.2667127296767,
        1.382829773558951,
        1.8823251264789704,
        1.4527540920626492,
        1.5116196497999248,
        1.9044779798916984,
        1.2495013930899688,
        1.3068726677032916,
        1.2811693468319159,
        1.4755480667194263,
        1.267076180098549,
        1.3919126675720268,
        1.3947097824899835,
        1.3125086436945057,
        1.4322138051718256,
        1.3816317475973816,
        1.372284230633161,
        1.3966391861827558,
        1.5878957725829952,
        1.3867115093623348,
        1.3325573490296743,
        1.8136972604172652,
        1.3069011683911802,
        1.7898522366310463,
        1.3807226618364945,
        1.3607566733495975,
        1.3261645029978886,
        1.2981679725297888,
        1.3278966361013682,
        1.4228555645338985,
        1.3389651350656102,
        1.4295569462532933,
        1.4706847874564362,
        1.4071356697535007,
        1.8381045439021333,
        1.9680271897140915,
        1.583227198801612,
        1.4022918095421255,
        1.335144584997422,
        1.4183520403268617,
        1.441043541887047,
        1.6586772286025038,
        1.4011903837378348,
        1.3855870839224969,
        1.269479970954327,
        1.3882401844465984,
        1.4866870065842632,
        1.2893600169446315,
        1.316353734114896,
        1.4853443195654952,
        1.4031158394647922,
        1.3319740184010596,
        1.0405140306314409,
        1.5603272131402406,
        1.3239476334604996,
        1.7714165390921226,
        1.1802553852197173,
        1.3544610729381166,
        1.5694161690179895,
        1.5440490448480684,
        1.2701413142128035,
        1.5061314174287947,
        1.4769826542959954,
        1.3819514895394753,
        1.5176037005214313,
        1.2973177807999807,
        1.3041992270554972,
        1.4812804098439936,
        1.2992508867339483,
        1.4313886560495555,
        1.4644177565350869,
        1.8626082684987624,
        1.7214741319003861,
        1.2990789201902924,
        1.538975725542081,
        1.312695233956429,
        1.3513075217124817,
        1.3793355126570188,
        1.2892916109956722,
        1.413339908528926,
        1.4323728775114526,
        1.4274430357050871,
        1.4394387260866148,
        1.2349290526852494,
        1.3129024901030966,
        1.3995525225996337,
        1.4807018587333058,
        1.8410143833666182,
        1.6003814816598576,
        1.320018631542951,
        1.344488740067492,
        2.001264061858808,
        1.4990861290932902,
        1.4372223893335891,
        1.3917604721401047,
        1.3687827848861895,
        1.2991454549063284,
        1.3124444988285389,
        1.340020828022111,
        1.4155598424412725,
        1.9265406422166262,
        1.3371928302299625,
        1.2312200641795898,
        1.3093068171519657,
        1.5792835465291766,
        1.8315767883531102,
        1.308903071011013,
        2.133727894123941,
        1.6031346240548314,
        1.3745146638416341,
        1.460704473177792,
        1.41996938284987,
        1.3419528103656153,
        1.3228707366537258,
        1.4028680036877061,
        1.3967413387184742,
        1.3880369815015288,
        1.5711434011617922,
        1.2676775366752815,
        2.1067922118125866,
        1.3362823401673765,
        1.350156641737182,
        1.4614436614920072,
        2.154404145731186,
        1.2790312974439222,
        1.5307469071302986,
        1.4398641922024158,
        1.278701170558275,
        1.4034315358128608,
        1.5923169580742884,
        1.3612364922190625,
        1.192184138717929,
        1.3868234967609099,
        1.4005454280018077,
        1.375010173403466,
        1.3832342226700831,
        1.8421555270715209,
        1.4580164979665522,
        1.737888597561426,
        1.642852995447235,
        1.4038707441601601,
        1.3889483156607516,
        1.4507733793271842,
        1.3492225425923723,
        1.4386854920386307,
        1.4693082711212693,
        1.3747170005088878,
        1.4049504016315997
    ],
    "L1": [
        16.261067590822034,
        14.715571110110885,
        9.463974593249779,
        11.24144920729639,
        15.846023736423483,
        12.291854303975107,
        8.621199405135641,
        21.711093488699184,
        8.780800238990329,
        11.155604364661162,
        10.51330990490553,
        8.194648270538638,
        8.613657463639788,
        9.140524070350777,
        12.847211409583723,
        8.233478383525688,
        9.703866412052069,
        10.86113137615329,
        10.804662568799156,
        8.07141900921236,
        11.051944369568986,
        8.353741538277418,
        8.4035452422968,
        10.231355522880119,
        8.158514212191482,
        16.521832961088897,
        9.184843817104626,
        8.464055264719807,
        11.20646025745585,
        9.479565941044099,
        14.24377396424913,
        9.772855281701046,
        16.60462465564316,
        38.27323470371957,
        21.117073766713403,
        8.75655009610114,
        10.465588284223372,
        9.068850286342872,
        9.60863146253191,
        9.95958015384408,
        8.2482276076792,
        13.93897254149911,
        8.102771250233276,
        9.878728732555091,
        9.179625370680784,
        12.21969483910644,
        8.661269199051464,
        13.274078932482448,
        10.266062523835112,
        9.101837738309627,
        8.754243167561379,
        9.998296151833074,
        25.47320987800908,
        8.41170451586836,
        8.441304321104509,
        8.262183560889472,
        11.335560549882356,
        8.512955435620675,
        8.61132322785697,
        18.032262852741233,
        11.97273544172442,
        14.98668980172767,
        10.613911817741661,
        8.56581641436609,
        8.183360228622114,
        13.804681950511858,
        9.641204171572545,
        8.25345074937816,
        12.929473978386204,
        12.285907130200709,
        22.258896430161478,
        8.426535112675225,
        8.646175851669412,
        22.538292243094304,
        8.077557382714284,
        19.322235036180327,
        8.190887950441962,
        17.213675786075108,
        13.99454196801746,
        9.65808786917489,
        21.739906338043024,
        10.299625811186218,
        10.089229266206091,
        8.21152464959893,
        8.8364605051233,
        16.390991026834424,
        16.356888821107887,
        10.899904665761715,
        446.33309598908005,
        14.730573779820519,
        8.28828350222172,
        8.000814550872011,
        8.715665663884062,
        132.49678467462067,
        9.008599182366902,
        8.252668244037032,
        16.17174423770003,
        16.291159370108893,
        8.539785204802413,
        13.839974588239397,
        19.09185690983925,
        9.764923979668795,
        9.315589638489424,
        8.196854224015931,
        13.709876898821964,
        9.561059157908149,
        8.430410998503447,
        9.113336539192057,
        8.632292820164428,
        16.3146342036805,
        8.366396501921253,
        8.146257659472745,
        9.077117608825153,
        19.724061959548905,
        8.43737159083237,
        8.599030647707268,
        12.352763041070784,
        15.767532525350237,
        23.93659104160895,
        9.206528282627398,
        8.444792121922054,
        11.731875710758807,
        8.490364613721336,
        15.98519676147374,
        13.80021755874611,
        13.527802099146836,
        9.763091601352087,
        12.967132077629273,
        9.382340843994658,
        8.948762203285856,
        12.469391756883072,
        8.10730743452909,
        12.990723904307423,
        22.245562938112215,
        9.258555317987666,
        10.257475579247739,
        9.942813217050173,
        10.518480305646383,
        10.713798024733764,
        8.713346074073506,
        107.5065529849727,
        9.15394731071203,
        70.38867776622956,
        8.880239752757317,
        8.843942797044697,
        9.570360666522669,
        8.857006955055764,
        9.733150546946236,
        8.41581443528478,
        8.086648372661937,
        11.037430893964316,
        9.373756108464496,
        8.46053170426916,
        8.676589628595805,
        16.17028227537274,
        11.161889813185413,
        9.958512079195913,
        8.33055001280074,
        8.54477458455212,
        8.688357563907253,
        9.929669926011528,
        12.546307067837756,
        8.159606723517738,
        10.358572716627927,
        11.104520956442778,
        10.162236593925808,
        11.454165712448127,
        8.389773524237752,
        18.254259250072575,
        8.185948817526535,
        9.93956992172076,
        13.302953755195789,
        9.702624675764994,
        113.98595925729475,
        9.815058788076565,
        11.082599063504563,
        13.5205199665766,
        10.059114062241,
        8.714651839759181,
        8.116749778564202,
        21.552246753621738,
        9.706524554868686,
        8.5596684712189,
        18.091303124248142,
        13.589137529640732,
        10.460815126103975,
        12.117691423433975,
        11.083632689565903,
        18.36079259667885,
        8.063512821115221,
        8.566061269590705,
        10.328930371053573,
        10.596168757532785,
        17.35498272130158,
        9.649464309304179,
        11.38635463317379,
        8.033166705108856,
        8.655805826559122,
        8.401613921776404,
        10.163429209975623,
        10.04121691025258,
        11.124415810724386,
        8.29705505715209,
        8.826979106190073,
        10.844721575928492,
        19.6494202422998,
        9.213422967465338,
        8.872964966509379,
        10.223403051093456,
        11.382875823345067,
        50.72318480400688,
        11.908047678357459,
        9.031008503068021,
        8.694613639613145,
        8.138755642913104,
        8.035266454070731,
        44.28034747174272,
        8.002801795652015,
        23.065564759681603,
        9.520601210342482,
        10.571569006288538,
        8.027398398591814,
        15.280363148702586,
        38.31106012669098,
        11.907649292057485,
        8.584865719711502,
        8.7713334862195,
        23.530193674679204,
        10.558196108667877,
        8.73513831485416,
        8.593671980867185,
        12.24520977982928,
        8.029666699736154,
        8.622858002915457,
        8.125568189687595,
        11.524455228977889,
        10.937798345073604,
        8.46914326774669,
        8.7164434809442,
        10.787163565322189,
        11.012202177399667,
        12.045925791160306,
        8.221009570298872,
        27.272416611480633,
        11.359828790248349,
        21.72795001508583,
        8.290306481715065,
        13.429822214656184,
        19.20294037274127,
        9.902753781862762,
        8.240060514036932,
        11.017324846197965,
        12.086128319194547,
        18.52692584756447,
        10.985288518517319,
        9.710248101966473,
        8.053472166319942,
        14.434593315733478,
        13.858950869249966,
        10.987373197517137,
        10.918065189535444,
        12.45545349628084,
        11.085952552617718,
        10.147605158779905,
        8.242914628141177,
        12.049667160183763,
        8.14927262737891,
        9.994198391376651,
        8.873372871106199,
        11.749550584342243,
        9.889463696351664,
        12.120915303370706,
        11.293247227892321,
        9.116119555025156,
        8.405304732829402,
        55.33060804055651,
        17.142764229465975,
        8.470171526855378,
        19.994068367177505,
        9.281967349405724,
        9.641331751413137,
        16.351804906202336,
        9.3570025564499,
        15.167418118619025,
        13.713937764105935,
        9.365976005013817,
        11.442758657521125,
        8.793405887656498,
        15.204189257384833,
        9.305117237449403,
        15.768253865102626,
        8.414563222117124,
        17.565426811439995,
        10.293146788960918,
        19.529154270906837,
        8.104697917308693,
        11.588140924008368,
        15.512029919454479,
        18.918772497522745,
        12.535204104961263,
        9.21171618697965,
        9.310979430147466,
        13.044512399138009,
        31.158953382667793,
        13.767450826751462,
        8.047007670421875,
        12.518967415852444,
        11.435025287480949,
        9.24566790601591,
        35.18121760320317,
        15.105259863952538,
        11.0010924847786,
        11.177481178456093,
        11.752032522171401,
        13.023228570289168,
        8.607677364985586,
        11.581418592194327,
        11.292522957448943,
        9.588272347180219,
        9.899571069280363,
        8.373981436070622,
        8.142013495881647,
        10.874833884404028,
        8.785660264134666,
        12.815395564686026,
        10.822597769756117,
        8.516130261125673,
        11.889352498876141,
        14.138280065995998,
        10.206534021320088,
        16.58110226554903,
        8.539138343293784,
        9.350725533087298,
        9.573888907317752,
        8.117342156929272,
        9.171698648634285,
        8.712046033060457,
        13.388469402180348,
        9.06252960981143,
        8.594437558341557,
        8.22282196018541,
        12.745979738676294,
        9.673115021121104,
        8.407946304348203,
        19.520034040184925,
        8.155020288463657,
        11.355403743940718,
        9.300468944155211,
        8.19274571149747,
        12.478474433565784,
        9.614860575352926,
        12.27295543012647,
        17.577524511217103,
        12.061576396713088,
        13.914697660955307,
        9.262825632889287,
        11.354664982920866,
        11.428517699684475,
        89.28150014475963,
        10.466313851680955,
        12.356811246351766,
        9.604199805038979,
        18.811590337995217,
        8.259052207714005,
        10.123751306971874,
        9.993476851584516,
        10.416198008963466,
        9.16235580248744,
        10.058118584613908,
        9.02537999919181,
        11.545017957312764,
        8.858100585739475,
        11.682608824879448,
        9.876304434704657,
        10.408734946784437,
        9.78788769362037,
        8.796297271676814,
        10.512736093899274,
        25.422995942132562,
        9.241262091142268,
        9.10716185224257,
        8.73284187964447,
        9.754941183426931,
        9.218541135600377,
        8.086146630869997,
        21.0224717854772,
        17.427965645371458,
        8.027784414318436,
        11.27962141080974,
        12.595777101389283,
        12.961992421543764,
        8.94576657109282,
        9.079286523335512,
        8.401383577952283,
        8.863991547747634,
        8.024465911073872,
        9.765562303913871,
        17.230397988748166,
        10.152680560718846,
        14.1968303566058,
        8.235418240455987,
        9.182124575934875,
        9.316290580619267,
        18.404424981111035,
        12.671620272429907,
        8.197997817803484,
        13.12975233569903,
        8.097588003246821,
        8.55866624354731,
        9.371999983614772,
        11.304966187417183,
        11.252191675407769,
        8.249972169054411,
        12.419886943274555,
        12.337634638365442,
        9.310002255446793,
        8.940246240046163,
        11.09066297574243,
        8.966200371740198,
        8.616348095500024,
        8.261654660322936,
        11.65836281564588,
        12.030698107422522,
        10.703182694010033,
        12.21114657763534,
        12.535843919400573,
        9.18136595135748,
        8.54866176795878,
        15.161056310366796,
        16.829372473051567,
        9.407317327482074,
        9.400639970045715,
        8.489230476241246,
        14.700342670361975,
        13.532627556543387,
        17.58808758903813,
        14.092395049561233,
        8.66934762987405,
        12.472902309007083,
        10.087960832246953,
        9.197370279942042,
        35.331846886327355,
        9.49698363179929,
        10.905742319158582,
        10.954603246537133,
        8.78186013482871,
        117.75933542304767,
        9.404120229314781,
        29.003224712078413,
        8.085523945982938,
        8.391708641228442,
        8.170606625785998,
        24.600227265346287,
        9.733662120949605,
        17.196661108910224,
        8.703728582850054,
        12.591957061954533,
        11.848197770181477,
        18.566949745307113,
        11.8760851502434,
        8.399237497047244,
        12.61864022744682,
        19.786922969465422,
        10.683945164874933,
        8.579697223219563,
        8.245500329503857,
        8.327453068588634,
        10.04113038736041,
        12.519655272229882,
        8.37256585050068,
        15.657530537536799,
        10.564651099259848,
        9.578051699320374,
        21.068905639822383,
        9.108653565271071,
        12.068591612732327,
        8.867402538610108,
        9.479877757275027,
        8.424502652342717,
        8.570139260781778,
        10.20398121212853,
        9.490472457104866,
        14.2014841275349,
        10.515101677743008,
        14.500888190990395,
        17.091210471097714,
        8.411063719586705,
        10.254549793536047,
        15.36586886642246,
        10.754980620318278,
        11.211992198363433,
        8.12227644219504,
        9.594813476719702,
        9.523122114141595,
        11.051448232063827,
        10.165408256224692,
        21.603150858888768,
        10.659052271576687,
        20.17305533653369,
        13.505627133924497
    ],
    "optimal_snr_net": [
        16.261067590822034,
        14.715571110110885,
        9.463974593249779,
        11.24144920729639,
        15.846023736423483,
        12.291854303975107,
        8.621199405135641,
        21.711093488699184,
        8.780800238990329,
        11.155604364661162,
        10.51330990490553,
        8.194648270538638,
        8.613657463639788,
        9.140524070350777,
        12.847211409583723,
        8.233478383525688,
        9.703866412052069,
        10.86113137615329,
        10.804662568799156,
        8.07141900921236,
        11.051944369568986,
        8.353741538277418,
        8.4035452422968,
        10.231355522880119,
        8.158514212191482,
        16.521832961088897,
        9.184843817104626,
        8.464055264719807,
        11.20646025745585,
        9.479565941044099,
        14.24377396424913,
        9.772855281701046,
        16.60462465564316,
        38.27323470371957,
        21.117073766713403,
        8.75655009610114,
        10.465588284223372,
        9.068850286342872,
        9.60863146253191,
        9.95958015384408,
        8.2482276076792,
        13.93897254149911,
        8.102771250233276,
        9.878728732555091,
        9.179625370680784,
        12.21969483910644,
        8.661269199051464,
        13.274078932482448,
        10.266062523835112,
        9.101837738309627,
        8.754243167561379,
        9.998296151833074,
        25.47320987800908,
        8.41170451586836,
        8.441304321104509,
        8.262183560889472,
        11.335560549882356,
        8.512955435620675,
        8.61132322785697,
        18.032262852741233,
        11.97273544172442,
        14.98668980172767,
        10.613911817741661,
        8.56581641436609,
        8.183360228622114,
        13.804681950511858,
        9.641204171572545,
        8.25345074937816,
        12.929473978386204,
        12.285907130200709,
        22.258896430161478,
        8.426535112675225,
        8.646175851669412,
        22.538292243094304,
        8.077557382714284,
        19.322235036180327,
        8.190887950441962,
        17.213675786075108,
        13.99454196801746,
        9.65808786917489,
        21.739906338043024,
        10.299625811186218,
        10.089229266206091,
        8.21152464959893,
        8.8364605051233,
        16.390991026834424,
        16.356888821107887,
        10.899904665761715,
        446.33309598908005,
        14.730573779820519,
        8.28828350222172,
        8.000814550872011,
        8.715665663884062,
        132.49678467462067,
        9.008599182366902,
        8.252668244037032,
        16.17174423770003,
        16.291159370108893,
        8.539785204802413,
        13.839974588239397,
        19.09185690983925,
        9.764923979668795,
        9.315589638489424,
        8.196854224015931,
        13.709876898821964,
        9.561059157908149,
        8.430410998503447,
        9.113336539192057,
        8.632292820164428,
        16.3146342036805,
        8.366396501921253,
        8.146257659472745,
        9.077117608825153,
        19.724061959548905,
        8.43737159083237,
        8.599030647707268,
        12.352763041070784,
        15.767532525350237,
        23.93659104160895,
        9.206528282627398,
        8.444792121922054,
        11.731875710758807,
        8.490364613721336,
        15.98519676147374,
        13.80021755874611,
        13.527802099146836,
        9.763091601352087,
        12.967132077629273,
        9.382340843994658,
        8.948762203285856,
        12.469391756883072,
        8.10730743452909,
        12.990723904307423,
        22.245562938112215,
        9.258555317987666,
        10.257475579247739,
        9.942813217050173,
        10.518480305646383,
        10.713798024733764,
        8.713346074073506,
        107.5065529849727,
        9.15394731071203,
        70.38867776622956,
        8.880239752757317,
        8.843942797044697,
        9.570360666522669,
        8.857006955055764,
        9.733150546946236,
        8.41581443528478,
        8.086648372661937,
        11.037430893964316,
        9.373756108464496,
        8.46053170426916,
        8.676589628595805,
        16.17028227537274,
        11.161889813185413,
        9.958512079195913,
        8.33055001280074,
        8.54477458455212,
        8.688357563907253,
        9.929669926011528,
        12.546307067837756,
        8.159606723517738,
        10.358572716627927,
        11.104520956442778,
        10.162236593925808,
        11.454165712448127,
        8.389773524237752,
        18.254259250072575,
        8.185948817526535,
        9.93956992172076,
        13.302953755195789,
        9.702624675764994,
        113.98595925729475,
        9.815058788076565,
        11.082599063504563,
        13.5205199665766,
        10.059114062241,
        8.714651839759181,
        8.116749778564202,
        21.552246753621738,
        9.706524554868686,
        8.5596684712189,
        18.091303124248142,
        13.589137529640732,
        10.460815126103975,
        12.117691423433975,
        11.083632689565903,
        18.36079259667885,
        8.063512821115221,
        8.566061269590705,
        10.328930371053573,
        10.596168757532785,
        17.35498272130158,
        9.649464309304179,
        11.38635463317379,
        8.033166705108856,
        8.655805826559122,
        8.401613921776404,
        10.163429209975623,
        10.04121691025258,
        11.124415810724386,
        8.29705505715209,
        8.826979106190073,
        10.844721575928492,
        19.6494202422998,
        9.213422967465338,
        8.872964966509379,
        10.223403051093456,
        11.382875823345067,
        50.72318480400688,
        11.908047678357459,
        9.031008503068021,
        8.694613639613145,
        8.138755642913104,
        8.035266454070731,
        44.28034747174272,
        8.002801795652015,
        23.065564759681603,
        9.520601210342482,
        10.571569006288538,
        8.027398398591814,
        15.280363148702586,
        38.31106012669098,
        11.907649292057485,
        8.584865719711502,
        8.7713334862195,
        23.530193674679204,
        10.558196108667877,
        8.73513831485416,
        8.593671980867185,
        12.24520977982928,
        8.029666699736154,
        8.622858002915457,
        8.125568189687595,
        11.524455228977889,
        10.937798345073604,
        8.46914326774669,
        8.7164434809442,
        10.787163565322189,
        11.012202177399667,
        12.045925791160306,
        8.221009570298872,
        27.272416611480633,
        11.359828790248349,
        21.72795001508583,
        8.290306481715065,
        13.429822214656184,
        19.20294037274127,
        9.902753781862762,
        8.240060514036932,
        11.017324846197965,
        12.086128319194547,
        18.52692584756447,
        10.985288518517319,
        9.710248101966473,
        8.053472166319942,
        14.434593315733478,
        13.858950869249966,
        10.987373197517137,
        10.918065189535444,
        12.45545349628084,
        11.085952552617718,
        10.147605158779905,
        8.242914628141177,
        12.049667160183763,
        8.14927262737891,
        9.994198391376651,
        8.873372871106199,
        11.749550584342243,
        9.889463696351664,
        12.120915303370706,
        11.293247227892321,
        9.116119555025156,
        8.405304732829402,
        55.33060804055651,
        17.142764229465975,
        8.470171526855378,
        19.994068367177505,
        9.281967349405724,
        9.641331751413137,
        16.351804906202336,
        9.3570025564499,
        15.167418118619025,
        13.713937764105935,
        9.365976005013817,
        11.442758657521125,
        8.793405887656498,
        15.204189257384833,
        9.305117237449403,
        15.768253865102626,
        8.414563222117124,
        17.565426811439995,
        10.293146788960918,
        19.529154270906837,
        8.104697917308693,
        11.588140924008368,
        15.512029919454479,
        18.918772497522745,
        12.535204104961263,
        9.21171618697965,
        9.310979430147466,
        13.044512399138009,
        31.158953382667793,
        13.767450826751462,
        8.047007670421875,
        12.518967415852444,
        11.435025287480949,
        9.24566790601591,
        35.18121760320317,
        15.105259863952538,
        11.0010924847786,
        11.177481178456093,
        11.752032522171401,
        13.023228570289168,
        8.607677364985586,
        11.581418592194327,
        11.292522957448943,
        9.588272347180219,
        9.899571069280363,
        8.373981436070622,
        8.142013495881647,
        10.874833884404028,
        8.785660264134666,
        12.815395564686026,
        10.822597769756117,
        8.516130261125673,
        11.889352498876141,
        14.138280065995998,
        10.206534021320088,
        16.58110226554903,
        8.539138343293784,
        9.350725533087298,
        9.573888907317752,
        8.117342156929272,
        9.171698648634285,
        8.712046033060457,
        13.388469402180348,
        9.06252960981143,
        8.594437558341557,
        8.22282196018541,
        12.745979738676294,
        9.673115021121104,
        8.407946304348203,
        19.520034040184925,
        8.155020288463657,
        11.355403743940718,
        9.300468944155211,
        8.19274571149747,
        12.478474433565784,
        9.614860575352926,
        12.27295543012647,
        17.577524511217103,
        12.061576396713088,
        13.914697660955307,
        9.262825632889287,
        11.354664982920866,
        11.428517699684475,
        89.28150014475963,
        10.466313851680955,
        12.356811246351766,
        9.604199805038979,
        18.811590337995217,
        8.259052207714005,
        10.123751306971874,
        9.993476851584516,
        10.416198008963466,
        9.16235580248744,
        10.058118584613908,
        9.02537999919181,
        11.545017957312764,
        8.858100585739475,
        11.682608824879448,
        9.876304434704657,
        10.408734946784437,
        9.78788769362037,
        8.796297271676814,
        10.512736093899274,
        25.422995942132562,
        9.241262091142268,
        9.10716185224257,
        8.73284187964447,
        9.754941183426931,
        9.218541135600377,
        8.086146630869997,
        21.0224717854772,
        17.427965645371458,
        8.027784414318436,
        11.27962141080974,
        12.595777101389283,
        12.961992421543764,
        8.94576657109282,
        9.079286523335512,
        8.401383577952283,
        8.863991547747634,
        8.024465911073872,
        9.765562303913871,
        17.230397988748166,
        10.152680560718846,
        14.1968303566058,
        8.235418240455987,
        9.182124575934875,
        9.316290580619267,
        18.404424981111035,
        12.671620272429907,
        8.197997817803484,
        13.12975233569903,
        8.097588003246821,
        8.55866624354731,
        9.371999983614772,
        11.304966187417183,
        11.252191675407769,
        8.249972169054411,
        12.419886943274555,
        12.337634638365442,
        9.310002255446793,
        8.940246240046163,
        11.09066297574243,
        8.966200371740198,
        8.616348095500024,
        8.261654660322936,
        11.65836281564588,
        12.030698107422522,
        10.703182694010033,
        12.21114657763534,
        12.535843919400573,
        9.18136595135748,
        8.54866176795878,
        15.161056310366796,
        16.829372473051567,
        9.407317327482074,
        9.400639970045715,
        8.489230476241246,
        14.700342670361975,
        13.532627556543387,
        17.58808758903813,
        14.092395049561233,
        8.66934762987405,
        12.472902309007083,
        10.087960832246953,
        9.197370279942042,
        35.331846886327355,
        9.49698363179929,
        10.905742319158582,
        10.954603246537133,
        8.78186013482871,
        117.75933542304767,
        9.404120229314781,
        29.003224712078413,
        8.085523945982938,
        8.391708641228442,
        8.170606625785998,
        24.600227265346287,
        9.733662120949605,
        17.196661108910224,
        8.703728582850054,
        12.591957061954533,
        11.848197770181477,
        18.566949745307113,
        11.8760851502434,
        8.399237497047244,
        12.61864022744682,
        19.786922969465422,
        10.683945164874933,
        8.579697223219563,
        8.245500329503857,
        8.327453068588634,
        10.04113038736041,
        12.519655272229882,
        8.37256585050068,
        15.657530537536799,
        10.564651099259848,
        9.578051699320374,
        21.068905639822383,
        9.108653565271071,
        12.068591612732327,
        8.867402538610108,
        9.479877757275027,
        8.424502652342717,
        8.570139260781778,
        10.20398121212853,
        9.490472457104866,
        14.2014841275349,
        10.515101677743008,
        14.500888190990395,
        17.091210471097714,
        8.411063719586705,
        10.254549793536047,
        15.36586886642246,
        10.754980620318278,
        11.211992198363433,
        8.12227644219504,
        9.594813476719702,
        9.523122114141595,
        11.051448232063827,
        10.165408256224692,
        21.603150858888768,
        10.659052271576687,
        20.17305533653369,
        13.505627133924497
    ]
}

==> simulations/bimodal_mass_Hemanta/n_unlensed_detectable_bns_meta.json <==
{
    "events_total": [
        100000,
        200000,
        300000,
        400000,
        500000,
        600000,
        700000,
        800000,
        900000,
        1000000,
        1100000,
        1200000,
        1300000,
        1400000,
        1500000,
        1600000,
        1700000,
        1800000,
        1900000,
        2000000,
        2100000,
        2200000,
        2300000,
        2400000,
        2500000,
        2600000,
        2700000,
        2800000,
        2900000,
        3000000,
        3100000,
        3200000,
        3300000,
        3400000,
        3500000,
        3600000,
        3700000,
        3800000,
        3900000,
        4000000,
        4100000,
        4200000,
        4300000,
        4400000,
        4500000,
        4600000,
        4700000,
        4800000,
        4900000,
        5000000,
        5100000,
        5200000,
        5300000,
        5400000,
        5500000,
        5600000,
        5700000,
        5800000,
        5900000,
        6000000,
        6100000,
        6200000,
        6300000,
        6400000,
        6500000,
        6600000,
        6700000,
        6800000,
        6900000,
        7000000,
        7100000,
        7200000,
        7300000,
        7400000,
        7500000,
        7600000,
        7700000,
        7800000,
        7900000,
        8000000,
        8100000,
        8200000,
        8300000,
        8400000,
        8500000,
        8600000,
        8700000,
        8800000,
        8900000,
        9000000,
        9100000,
        9200000,
        9300000,
        9400000,
        9500000,
        9600000,
        9700000,
        9800000,
        9900000,
        10000000,
        10100000,
        10200000,
        10300000,
        10400000,
        10500000,
        10600000,
        10700000,
        10800000,
        10900000,
        11000000,
        11100000,
        11200000,
        11300000,
        11400000,
        11500000,
        11600000,
        11700000,
        11800000,
        11900000,
        12000000,
        12100000,
        12200000,
        12300000,
        12400000,
        12500000,
        12600000,
        12700000,
        12800000,
        12900000,
        13000000,
        13100000,
        13200000,
        13300000,
        13400000,
        13500000,
        13600000,
        13700000,
        13800000,
        13900000,
        14000000,
        14100000,
        14200000,
        14300000,
        14400000,
        14500000,
        14600000,
        14700000,
        14800000,
        14900000,
        15000000,
        15100000,
        15200000,
        15300000,
        15400000,
        15500000,
        15600000,
        15700000,
        15800000,
        15900000,
        16000000,
        16100000,
        16200000,
        16300000,
        16400000,
        16500000,
        16600000,
        16700000,
        16800000,
        16900000,
        17000000,
        17100000,
        17200000,
        17300000,
        17400000,
        17500000,
        17600000,
        17700000,
        17800000,
        17900000,
        18000000,
        18100000,
        18200000,
        18300000,
        18400000,
        18500000,
        18600000,
        18700000,
        18800000,
        18900000,
        19000000,
        19100000,
        19200000,
        19300000,
        19400000,
        19500000,
        19600000,
        19700000,
        19800000,
        19900000,
        20000000,
        20100000,
        20200000,
        20300000,
        20400000,
        20500000,
        20600000,
        20700000,
        20800000,
        20900000,
        21000000,
        21100000,
        21200000,
        21300000,
        21400000,
        21500000,
        21600000,
        21700000,
        21800000,
        21900000,
        22000000,
        22100000,
        22200000,
        22300000,
        22400000,
        22500000,
        22600000,
        22700000,
        22800000,
        22900000,
        23000000,
        23100000,
        23200000,
        23300000,
        23400000,
        23500000,
        23600000,
        23700000,
        23800000,
        23900000,
        24000000,
        24100000,
        24200000,
        24300000,
        24400000,
        24500000,
        24600000,
        24700000,
        24800000,
        24900000,
        25000000,
        25100000,
        25200000,
        25300000,
        25400000,
        25500000,
        25600000,
        25700000,
        25800000,
        25900000,
        26000000,
        26100000,
        26200000,
        26300000,
        26400000,
        26500000,
        26600000,
        26700000,
        26800000,
        26900000,
        27000000,
        27100000,
        27200000,
        27300000,
        27400000,
        27500000,
        27600000,
        27700000,
        27800000,
        27900000,
        28000000,
        28100000,
        28200000,
        28300000,
        28400000,
        28500000,
        28600000,
        28700000,
        28800000,
        28900000,
        29000000,
        29100000,
        29200000,
        29300000,
        29400000,
        29500000,
        29600000,
        29700000,
        29800000,
        29900000,
        30000000,
        30100000,
        30200000,
        30300000,
        30400000,
        30500000,
        30600000,
        30700000,
        30800000,
        30900000,
        31000000,
        31100000,
        31200000,
        31300000,
        31400000,
        31500000,
        31600000,
        31700000,
        31800000,
        31900000,
        32000000,
        32100000,
        32200000,
        32300000,
        32400000,
        32500000,
        32600000,
        32700000,
        32800000,
        32900000,
        33000000,
        33100000,
        33200000,
        33300000,
        33400000,
        33500000,
        33600000,
        33700000,
        33800000,
        33900000,
        34000000,
        34100000,
        34200000,
        34300000,
        34400000,
        34500000,
        34600000,
        34700000,
        34800000,
        34900000,
        35000000,
        35100000,
        35200000,
        35300000,
        35400000,
        35500000,
        35600000,
        35700000,
        35800000,
        35900000,
        36000000,
        36100000,
        36200000,
        36300000,
        36400000,
        36500000,
        36600000,
        36700000,
        36800000,
        36900000,
        37000000,
        37100000,
        37200000,
        37300000,
        37400000,
        37500000,
        37600000,
        37700000,
        37800000,
        37900000,
        38000000,
        38100000,
        38200000,
        38300000,
        38400000,
        38500000,
        38600000,
        38700000,
        38800000,
        38900000,
        39000000,
        39100000,
        39200000,
        39300000,
        39400000,
        39500000,
        39600000,
        39700000,
        39800000,
        39900000,
        40000000,
        40100000,
        40200000,
        40300000,
        40400000,
        40500000,
        40600000,
        40700000,
        40800000,
        40900000,
        41000000,
        41100000,
        41200000,
        41300000,
        41400000,
        41500000,
        41600000,
        41700000,
        41800000,
        41900000,
        42000000,
        42100000,
        42200000,
        42300000,
        42400000,
        42500000,
        42600000,
        42700000,
        42800000,
        42900000,
        43000000,
        43100000,
        43200000,
        43300000,
        43400000,
        43500000,
        43600000,
        43700000,
        43800000,
        43900000,
        44000000,
        44100000,
        44200000,
        44300000,
        44400000,
        44500000,
        44600000,
        44700000,
        44800000,
        44900000,
        45000000,
        45100000,
        45200000,
        45300000,
        45400000,
        45500000,
        45600000,
        45700000,
        45800000,
        45900000,
        46000000,
        46100000,
        46200000,
        46300000,
        46400000,
        46500000,
        46600000,
        46700000,
        46800000,
        46900000,
        47000000,
        47100000,
        47200000,
        47300000,
        47400000,
        47500000,
        47600000,
        47700000,
        47800000,
        47900000,
        48000000,
        48100000,
        48200000,
        48300000,
        48400000,
        48500000,
        48600000,
        48700000,
        48800000,
        48900000,
        49000000,
        49100000,
        49200000,
        49300000,
        49400000,
        49500000,
        49600000,
        49700000,
        49800000,
        49900000,
        50000000,
        50100000,
        50200000,
        50300000,
        50400000,
        50500000,
        50600000,
        50700000,
        50800000,
        50900000,
        51000000,
        51100000,
        51200000,
        51300000,
        51400000,
        51500000,
        51600000,
        51700000,
        51800000,
        51900000,
        52000000,
        52100000,
        52200000,
        52300000,
        52400000,
        52500000,
        52600000,
        52700000,
        52800000,
        52900000,
        53000000,
        53100000,
        53200000,
        53300000,
        53400000,
        53500000,
        53600000,
        53700000,
        53800000,
        53900000,
        54000000,
        54100000,
        54200000,
        54300000,
        54400000,
        54500000,
        54600000,
        54700000,
        54800000,
        54900000,
        55000000,
        55100000,
        55200000,
        55300000,
        55400000,
        55500000,
        55600000,
        55700000,
        55800000,
        55900000,
        56000000,
        56100000,
        56200000,
        56300000,
        56400000,
        56500000,
        56600000,
        56700000,
        56800000,
        56900000,
        57000000,
        57100000,
        57200000,
        57300000,
        57400000,
        57500000,
        57600000,
        57700000,
        57800000,
        57900000,
        58000000,
        58100000,
        58200000,
        58300000,
        58400000,
        58500000,
        58600000,
        58700000,
        58800000,
        58900000,
        59000000,
        59100000,
        59200000,
        59300000,
        59400000,
        59500000,
        59600000,
        59700000,
        59800000,
        59900000,
        60000000,
        60100000,
        60200000,
        60300000,
        60400000,
        60500000,
        60600000,
        60700000,
        60800000,
        60900000,
        61000000,
        61100000,
        61200000,
        61300000,
        61400000,
        61500000,
        61600000,
        61700000,
        61800000,
        61900000,
        62000000,
        62100000,
        62200000,
        62300000,
        62400000,
        62500000,
        62600000,
        62700000,
        62800000,
        62900000,
        63000000,
        63100000,
        63200000,
        63300000,
        63400000,
        63500000,
        63600000,
        63700000,
        63800000,
        63900000,
        64000000,
        64100000,
        64200000,
        64300000,
        64400000,
        64500000,
        64600000,
        64700000,
        64800000,
        64900000,
        65000000,
        65100000,
        65200000,
        65300000,
        65400000,
        65500000,
        65600000,
        65700000,
        65800000,
        65900000,
        66000000,
        66100000,
        66200000,
        66300000,
        66400000,
        66500000,
        66600000,
        66700000,
        66800000,
        66900000,
        67000000,
        67100000,
        67200000,
        67300000,
        67400000,
        67500000,
        67600000,
        67700000,
        67800000,
        67900000,
        68000000,
        68100000,
        68200000,
        68300000,
        68400000,
        68500000,
        68600000,
        68700000,
        68800000,
        68900000,
        69000000,
        69100000,
        69200000,
        69300000,
        69400000,
        69500000,
        69600000,
        69700000,
        69800000,
        69900000,
        70000000,
        70100000,
        70200000,
        70300000,
        70400000,
        70500000,
        70600000,
        70700000,
        70800000,
        70900000,
        71000000,
        71100000,
        71200000,
        71300000,
        71400000,
        71500000,
        71600000,
        71700000,
        71800000,
        71900000,
        72000000,
        72100000,
        72200000,
        72300000,
        72400000,
        72500000,
        72600000,
        72700000,
        72800000,
        72900000,
        73000000,
        73100000,
        73200000,
        73300000,
        73400000,
        73500000,
        73600000,
        73700000,
        73800000,
        73900000,
        74000000,
        74100000,
        74200000,
        74300000,
        74400000,
        74500000,
        74600000,
        74700000,
        74800000,
        74900000,
        75000000,
        75100000,
        75200000,
        75300000,
        75400000,
        75500000,
        75600000,
        75700000,
        75800000,
        75900000,
        76000000,
        76100000,
        76200000,
        76300000,
        76400000,
        76500000,
        76600000,
        76700000,
        76800000,
        76900000,
        77000000,
        77100000,
        77200000,
        77300000,
        77400000,
        77500000,
        77600000,
        77700000,
        77800000,
        77900000,
        78000000,
        78100000,
        78200000,
        78300000,
        78400000,
        78500000,
        78600000,
        78700000,
        78800000,
        78900000,
        79000000,
        79100000,
        79200000,
        79300000,
        79400000,
        79500000,
        79600000,
        79700000,
        79800000,
        79900000,
        80000000,
        80100000,
        80200000,
        80300000,
        80400000,
        80500000,
        80600000,
        80700000,
        80800000,
        80900000,
        81000000,
        81100000,
        81200000,
        81300000,
        81400000,
        81500000,
        81600000,
        81700000,
        81800000,
        81900000,
        82000000,
        82100000,
        82200000,
        82300000,
        82400000,
        82500000,
        82600000,
        82700000,
        82800000,
        82900000,
        83000000,
        83100000,
        83200000,
        83300000,
        83400000,
        83500000,
        83600000,
        83700000,
        83800000,
        83900000,
        84000000,
        84100000,
        84200000,
        84300000,
        84400000,
        84500000,
        84600000,
        84700000,
        84800000,
        84900000,
        85000000,
        85100000,
        85200000,
        85300000,
        85400000,
        85500000,
        85600000,
        85700000,
        85800000,
        85900000,
        86000000,
        86100000,
        86200000,
        86300000,
        86400000,
        86500000,
        86600000,
        86700000,
        86800000,
        86900000,
        87000000,
        87100000,
        87200000,
        87300000,
        87400000,
        87500000,
        87600000,
        87700000,
        87800000,
        87900000,
        88000000,
        88100000,
        88200000,
        88300000,
        88400000,
        88500000,
        88600000,
        88700000,
        88800000,
        88900000,
        89000000,
        89100000,
        89200000,
        89300000,
        89400000,
        89500000,
        89600000,
        89700000,
        89800000,
        89900000,
        90000000,
        90100000,
        90200000,
        90300000,
        90400000,
        90500000,
        90600000,
        90700000,
        90800000,
        90900000,
        91000000,
        91100000,
        91200000,
        91300000,
        91400000,
        91500000,
        91600000,
        91700000,
        91800000,
        91900000,
        92000000,
        92100000,
        92200000,
        92300000,
        92400000,
        92500000,
        92600000,
        92700000,
        92800000,
        92900000,
        93000000,
        93100000,
        93200000,
        93300000,
        93400000,
        93500000,
        93600000,
        93700000,
        93800000,
        93900000,
        94000000,
        94100000,
        94200000,
        94300000,
        94400000,
        94500000,
        94600000,
        94700000,
        94800000,
        94900000,
        95000000,
        95100000,
        95200000,
        95300000,
        95400000,
        95500000,
        95600000,
        95700000,
        95800000,
        95900000,
        96000000,
        96100000,
        96200000,
        96300000,
        96400000,
        96500000,
        96600000,
        96700000,
        96800000,
        96900000,
        97000000,
        97100000,
        97200000,
        97300000,
        97400000,
        97500000,
        97600000,
        97700000,
        97800000,
        97900000,
        98000000,
        98100000,
        98200000,
        98300000,
        98400000,
        98500000,
        98600000,
        98700000,
        98800000,
        98900000,
        99000000,
        99100000,
        99200000,
        99300000,
        99400000,
        99500000,
        99600000,
        99700000,
        99800000,
        99900000,
        100000000,
        100100000,
        100200000,
        100300000,
        100400000,
        100500000,
        100600000,
        100700000,
        100800000,
        100900000,
        101000000,
        101100000,
        101200000,
        101300000,
        101400000,
        101500000,
        101600000,
        101700000,
        101800000,
        101900000,
        102000000,
        102100000,
        102200000,
        102300000,
        102400000,
        102500000,
        102600000,
        102700000,
        102800000,
        102900000,
        103000000,
        103100000,
        103200000,
        103300000,
        103400000,
        103500000,
        103600000,
        103700000,
        103800000,
        103900000,
        104000000,
        104100000,
        104200000,
        104300000,
        104400000,
        104500000,
        104600000,
        104700000,
        104800000,
        104900000,
        105000000,
        105100000,
        105200000,
        105300000,
        105400000,
        105500000,
        105600000,
        105700000,
        105800000,
        105900000,
        106000000,
        106100000,
        106200000,
        106300000,
        106400000,
        106500000,
        106600000,
        106700000,
        106800000,
        106900000,
        107000000,
        107100000,
        107200000,
        107300000,
        107400000,
        107500000,
        107600000,
        107700000,
        107800000,
        107900000,
        108000000,
        108100000,
        108200000,
        108300000,
        108400000,
        108500000,
        108600000,
        108700000,
        108800000,
        108900000,
        109000000,
        109100000,
        109200000,
        109300000,
        109400000,
        109500000,
        109600000,
        109700000,
        109800000,
        109900000,
        110000000,
        110100000,
        110200000,
        110300000,
        110400000,
        110500000,
        110600000,
        110700000,
        110800000,
        110900000,
        111000000,
        111100000,
        111200000,
        111300000,
        111400000,
        111500000,
        111600000,
        111700000,
        111800000,
        111900000,
        112000000,
        112100000,
        112200000,
        112300000,
        112400000,
        112500000,
        112600000,
        112700000,
        112800000,
        112900000,
        113000000,
        113100000,
        113200000,
        113300000,
        113400000,
        113500000,
        113600000,
        113700000,
        113800000,
        113900000,
        114000000,
        114100000,
        114200000,
        114300000,
        114400000,
        114500000,
        114600000,
        114700000,
        114800000,
        114900000,
        115000000,
        115100000,
        115200000,
        115300000,
        115400000,
        115500000,
        115600000,
        115700000,
        115800000,
        115900000,
        116000000,
        116100000,
        116200000,
        116300000,
        116400000,
        116500000,
        116600000,
        116700000,
        116800000,
        116900000,
        117000000,
        117100000,
        117200000,
        117300000,
        117400000,
        117500000,
        117600000,
        117700000,
        117800000,
        117900000,
        118000000,
        118100000,
        118200000,
        118300000,
        118400000,
        118500000,
        118600000,
        118700000,
        118800000,
        118900000,
        119000000,
        119100000,
        119200000
    ],
    "detectable_events": [
        0.0,
        0.0,
        1.0,
        1.0,
        2.0,
        3.0,
        3.0,
        3.0,
        3.0,
        3.0,
        5.0,
        6.0,
        8.0,
        8.0,
        8.0,
        9.0,
        9.0,
        10.0,
        10.0,
        10.0,
        10.0,
        10.0,
        10.0,
        10.0,
        12.0,
        13.0,
        13.0,
        13.0,
        13.0,
        13.0,
        14.0,
        14.0,
        15.0,
        16.0,
        17.0,
        17.0,
        18.0,
        19.0,
        20.0,
        20.0,
        21.0,
        24.0,
        26.0,
        27.0,
        27.0,
        28.0,
        29.0,
        29.0,
        29.0,
        29.0,
        29.0,
        30.0,
        31.0,
        32.0,
        32.0,
        33.0,
        33.0,
        33.0,
        34.0,
        34.0,
        34.0,
        35.0,
        35.0,
        35.0,
        36.0,
        37.0,
        38.0,
        38.0,
        41.0,
        43.0,
        43.0,
        43.0,
        43.0,
        43.0,
        43.0,
        44.0,
        44.0,
        44.0,
        45.0,
        45.0,
        45.0,
        45.0,
        45.0,
        46.0,
        47.0,
        47.0,
        47.0,
        47.0,
        48.0,
        48.0,
        49.0,
        49.0,
        49.0,
        49.0,
        50.0,
        51.0,
        51.0,
        52.0,
        53.0,
        53.0,
        54.0,
        54.0,
        56.0,
        56.0,
        57.0,
        57.0,
        57.0,
        57.0,
        57.0,
        58.0,
        58.0,
        59.0,
        59.0,
        60.0,
        61.0,
        62.0,
        62.0,
        62.0,
        62.0,
        62.0,
        62.0,
        62.0,
        63.0,
        64.0,
        65.0,
        67.0,
        67.0,
        67.0,
        69.0,
        70.0,
        71.0,
        72.0,
        73.0,
        73.0,
        73.0,
        73.0,
        73.0,
        74.0,
        75.0,
        76.0,
        78.0,
        78.0,
        80.0,
        80.0,
        80.0,
        80.0,
        81.0,
        81.0,
        81.0,
        81.0,
        81.0,
        81.0,
        81.0,
        82.0,
        82.0,
        82.0,
        82.0,
        82.0,
        84.0,
        84.0,
        84.0,
        86.0,
        86.0,
        86.0,
        86.0,
        86.0,
        86.0,
        86.0,
        86.0,
        86.0,
        86.0,
        86.0,
        87.0,
        88.0,
        88.0,
        88.0,
        88.0,
        89.0,
        89.0,
        89.0,
        90.0,
        90.0,
        90.0,
        90.0,
        91.0,
        93.0,
        93.0,
        93.0,
        93.0,
        93.0,
        93.0,
        95.0,
        96.0,
        96.0,
        96.0,
        96.0,
        96.0,
        97.0,
        97.0,
        98.0,
        98.0,
        98.0,
        99.0,
        99.0,
        99.0,
        100.0,
        100.0,
        100.0,
        101.0,
        101.0,
        102.0,
        103.0,
        103.0,
        104.0,
        104.0,
        104.0,
        104.0,
        105.0,
        105.0,
        105.0,
        106.0,
        106.0,
        106.0,
        106.0,
        107.0,
        107.0,
        107.0,
        107.0,
        107.0,
        107.0,
        107.0,
        107.0,
        109.0,
        110.0,
        111.0,
        113.0,
        114.0,
        114.0,
        114.0,
        114.0,
        114.0,
        114.0,
        114.0,
        117.0,
        118.0,
        118.0,
        118.0,
        118.0,
        118.0,
        119.0,
        119.0,
        120.0,
        122.0,
        122.0,
        123.0,
        123.0,
        123.0,
        124.0,
        124.0,
        124.0,
        125.0,
        125.0,
        125.0,
        125.0,
        125.0,
        126.0,
        128.0,
        129.0,
        129.0,
        129.0,
        129.0,
        129.0,
        129.0,
        130.0,
        130.0,
        131.0,
        131.0,
        131.0,
        132.0,
        132.0,
        132.0,
        132.0,
        133.0,
        134.0,
        134.0,
        134.0,
        135.0,
        136.0,
        136.0,
        138.0,
        139.0,
        139.0,
        140.0,
        140.0,
        140.0,
        140.0,
        141.0,
        141.0,
        141.0,
        141.0,
        141.0,
        141.0,
        141.0,
        142.0,
        142.0,
        142.0,
        142.0,
        142.0,
        142.0,
        143.0,
        144.0,
        145.0,
        145.0,
        145.0,
        146.0,
        146.0,
        146.0,
        146.0,
        146.0,
        147.0,
        148.0,
        148.0,
        149.0,
        149.0,
        149.0,
        149.0,
        149.0,
        149.0,
        150.0,
        151.0,
        152.0,
        152.0,
        153.0,
        153.0,
        153.0,
        154.0,
        154.0,
        154.0,
        154.0,
        154.0,
        154.0,
        154.0,
        154.0,
        155.0,
        155.0,
        155.0,
        155.0,
        155.0,
        157.0,
        158.0,
        159.0,
        160.0,
        160.0,
        160.0,
        160.0,
        160.0,
        160.0,
        160.0,
        160.0,
        161.0,
        161.0,
        161.0,
        161.0,
        161.0,
        162.0,
        162.0,
        162.0,
        162.0,
        162.0,
        163.0,
        164.0,
        164.0,
        164.0,
        164.0,
        164.0,
        164.0,
        164.0,
        164.0,
        164.0,
        164.0,
        165.0,
        165.0,
        165.0,
        165.0,
        167.0,
        167.0,
        167.0,
        167.0,
        167.0,
        168.0,
        168.0,
        168.0,
        168.0,
        168.0,
        169.0,
        169.0,
        169.0,
        169.0,
        170.0,
        171.0,
        171.0,
        171.0,
        171.0,
        171.0,
        171.0,
        171.0,
        171.0,
        171.0,
        171.0,
        173.0,
        173.0,
        173.0,
        174.0,
        174.0,
        176.0,
        177.0,
        178.0,
        178.0,
        178.0,
        178.0,
        178.0,
        179.0,
        179.0,
        180.0,
        180.0,
        181.0,
        181.0,
        182.0,
        184.0,
        185.0,
        185.0,
        185.0,
        185.0,
        185.0,
        185.0,
        186.0,
        187.0,
        187.0,
        188.0,
        188.0,
        188.0,
        188.0,
        189.0,
        189.0,
        189.0,
        189.0,
        189.0,
        190.0,
        190.0,
        190.0,
        190.0,
        191.0,
        191.0,
        191.0,
        191.0,
        191.0,
        191.0,
        191.0,
        192.0,
        192.0,
        193.0,
        193.0,
        195.0,
        195.0,
        196.0,
        196.0,
        196.0,
        198.0,
        199.0,
        199.0,
        199.0,
        199.0,
        200.0,
        201.0,
        203.0,
        203.0,
        204.0,
        205.0,
        205.0,
        206.0,
        206.0,
        208.0,
        208.0,
        208.0,
        209.0,
        210.0,
        210.0,
        210.0,
        210.0,
        211.0,
        212.0,
        212.0,
        213.0,
        215.0,
        215.0,
        215.0,
        215.0,
        215.0,
        215.0,
        216.0,
        216.0,
        216.0,
        216.0,
        217.0,
        219.0,
        220.0,
        220.0,
        220.0,
        220.0,
        221.0,
        221.0,
        221.0,
        221.0,
        221.0,
        221.0,
        221.0,
        221.0,
        221.0,
        222.0,
        222.0,
        222.0,
        222.0,
        223.0,
        223.0,
        224.0,
        224.0,
        224.0,
        224.0,
        225.0,
        225.0,
        225.0,
        226.0,
        227.0,
        227.0,
        227.0,
        227.0,
        228.0,
        228.0,
        228.0,
        229.0,
        230.0,
        230.0,
        231.0,
        231.0,
        232.0,
        232.0,
        233.0,
        233.0,
        233.0,
        233.0,
        234.0,
        234.0,
        235.0,
        236.0,
        236.0,
        237.0,
        238.0,
        239.0,
        239.0,
        240.0,
        240.0,
        240.0,
        240.0,
        240.0,
        243.0,
        244.0,
        245.0,
        245.0,
        245.0,
        245.0,
        245.0,
        246.0,
        246.0,
        246.0,
        246.0,
        246.0,
        246.0,
        247.0,
        247.0,
        248.0,
        249.0,
        250.0,
        250.0,
        250.0,
        250.0,
        250.0,
        250.0,
        250.0,
        250.0,
        251.0,
        253.0,
        253.0,
        253.0,
        254.0,
        254.0,
        254.0,
        254.0,
        254.0,
        254.0,
        255.0,
        255.0,
        255.0,
        255.0,
        255.0,
        257.0,
        257.0,
        257.0,
        258.0,
        259.0,
        260.0,
        260.0,
        260.0,
        260.0,
        260.0,
        260.0,
        260.0,
        260.0,
        261.0,
        263.0,
        265.0,
        265.0,
        265.0,
        266.0,
        266.0,
        266.0,
        266.0,
        267.0,
        267.0,
        267.0,
        267.0,
        267.0,
        267.0,
        267.0,
        267.0,
        267.0,
        267.0,
        267.0,
        267.0,
        267.0,
        267.0,
        269.0,
        269.0,
        269.0,
        269.0,
        270.0,
        271.0,
        272.0,
        272.0,
        272.0,
        272.0,
        273.0,
        273.0,
        275.0,
        275.0,
        276.0,
        276.0,
        278.0,
        278.0,
        278.0,
        280.0,
        281.0,
        281.0,
        281.0,
        281.0,
        282.0,
        283.0,
        283.0,
        283.0,
        283.0,
        283.0,
        283.0,
        283.0,
        283.0,
        284.0,
        284.0,
        284.0,
        284.0,
        284.0,
        284.0,
        284.0,
        284.0,
        284.0,
        284.0,
        285.0,
        285.0,
        286.0,
        287.0,
        287.0,
        287.0,
        287.0,
        287.0,
        288.0,
        288.0,
        288.0,
        288.0,
        288.0,
        288.0,
        288.0,
        288.0,
        288.0,
        288.0,
        288.0,
        288.0,
        288.0,
        289.0,
        289.0,
        290.0,
        290.0,
        290.0,
        290.0,
        290.0,
        291.0,
        292.0,
        294.0,
        295.0,
        296.0,
        296.0,
        298.0,
        298.0,
        298.0,
        298.0,
        298.0,
        298.0,
        300.0,
        300.0,
        301.0,
        302.0,
        303.0,
        305.0,
        305.0,
        305.0,
        307.0,
        307.0,
        307.0,
        307.0,
        308.0,
        309.0,
        310.0,
        310.0,
        311.0,
        311.0,
        311.0,
        311.0,
        312.0,
        313.0,
        313.0,
        314.0,
        315.0,
        316.0,
        316.0,
        316.0,
        316.0,
        316.0,
        316.0,
        316.0,
        316.0,
        316.0,
        316.0,
        316.0,
        316.0,
        316.0,
        316.0,
        316.0,
        318.0,
        318.0,
        319.0,
        319.0,
        319.0,
        319.0,
        320.0,
        320.0,
        322.0,
        322.0,
        323.0,
        323.0,
        323.0,
        323.0,
        325.0,
        325.0,
        326.0,
        329.0,
        330.0,
        330.0,
        332.0,
        332.0,
        332.0,
        332.0,
        332.0,
        332.0,
        333.0,
        335.0,
        335.0,
        335.0,
        335.0,
        336.0,
        336.0,
        336.0,
        337.0,
        338.0,
        338.0,
        338.0,
        338.0,
        338.0,
        338.0,
        338.0,
        338.0,
        338.0,
        338.0,
        339.0,
        340.0,
        340.0,
        341.0,
        341.0,
        342.0,
        343.0,
        343.0,
        345.0,
        345.0,
        345.0,
        345.0,
        345.0,
        345.0,
        347.0,
        347.0,
        348.0,
        348.0,
        349.0,
        349.0,
        349.0,
        349.0,
        349.0,
        350.0,
        350.0,
        350.0,
        352.0,
        352.0,
        352.0,
        353.0,
        353.0,
        353.0,
        355.0,
        356.0,
        356.0,
        356.0,
        356.0,
        356.0,
        356.0,
        356.0,
        357.0,
        358.0,
        360.0,
        360.0,
        360.0,
        360.0,
        360.0,
        360.0,
        360.0,
        360.0,
        360.0,
        360.0,
        360.0,
        360.0,
        360.0,
        361.0,
        362.0,
        362.0,
        362.0,
        362.0,
        362.0,
        362.0,
        362.0,
        362.0,
        362.0,
        364.0,
        364.0,
        365.0,
        365.0,
        367.0,
        367.0,
        367.0,
        367.0,
        367.0,
        367.0,
        369.0,
        370.0,
        370.0,
        370.0,
        371.0,
        371.0,
        372.0,
        372.0,
        372.0,
        373.0,
        373.0,
        374.0,
        374.0,
        374.0,
        374.0,
        374.0,
        375.0,
        376.0,
        378.0,
        378.0,
        379.0,
        380.0,
        380.0,
        380.0,
        380.0,
        381.0,
        382.0,
        384.0,
        385.0,
        386.0,
        388.0,
        388.0,
        388.0,
        389.0,
        389.0,
        389.0,
        389.0,
        389.0,
        390.0,
        391.0,
        391.0,
        391.0,
        391.0,
        391.0,
        392.0,
        393.0,
        393.0,
        394.0,
        394.0,
        396.0,
        397.0,
        397.0,
        397.0,
        398.0,
        398.0,
        398.0,
        399.0,
        399.0,
        399.0,
        399.0,
        399.0,
        399.0,
        400.0,
        401.0,
        402.0,
        402.0,
        402.0,
        402.0,
        402.0,
        402.0,
        403.0,
        403.0,
        403.0,
        403.0,
        403.0,
        403.0,
        403.0,
        403.0,
        403.0,
        403.0,
        405.0,
        406.0,
        407.0,
        407.0,
        407.0,
        408.0,
        409.0,
        409.0,
        410.0,
        410.0,
        410.0,
        410.0,
        410.0,
        410.0,
        413.0,
        413.0,
        414.0,
        414.0,
        415.0,
        415.0,
        415.0,
        416.0,
        416.0,
        416.0,
        417.0,
        417.0,
        417.0,
        417.0,
        417.0,
        417.0,
        417.0,
        418.0,
        418.0,
        418.0,
        418.0,
        418.0,
        418.0,
        419.0,
        419.0,
        419.0,
        420.0,
        421.0,
        422.0,
        422.0,
        422.0,
        422.0,
        422.0,
        422.0,
        424.0,
        425.0,
        426.0,
        427.0,
        427.0,
        427.0,
        427.0,
        427.0,
        427.0,
        427.0,
        427.0,
        427.0,
        427.0,
        427.0,
        428.0,
        429.0,
        430.0,
        431.0,
        431.0,
        431.0,
        432.0,
        432.0,
        432.0,
        433.0,
        434.0,
        434.0,
        435.0,
        435.0,
        436.0,
        436.0,
        436.0,
        436.0,
        437.0,
        437.0,
        437.0,
        438.0,
        438.0,
        438.0,
        438.0,
        438.0,
        439.0,
        439.0,
        440.0,
        440.0,
        440.0,
        441.0,
        441.0,
        442.0,
        443.0,
        443.0,
        443.0,
        444.0,
        445.0,
        445.0,
        446.0,
        446.0,
        447.0,
        447.0,
        448.0,
        448.0,
        448.0,
        448.0,
        449.0,
        450.0,
        451.0,
        451.0,
        451.0,
        451.0,
        453.0,
        454.0,
        455.0,
        455.0,
        455.0,
        456.0,
        457.0,
        457.0,
        457.0,
        457.0,
        457.0,
        457.0,
        457.0,
        457.0,
        458.0,
        458.0,
        458.0,
        458.0,
        458.0,
        459.0,
        459.0,
        459.0,
        459.0,
        459.0,
        459.0,
        459.0,
        461.0,
        461.0,
        461.0,
        461.0,
        463.0,
        464.0,
        464.0,
        464.0,
        464.0,
        464.0,
        464.0,
        465.0,
        465.0,
        466.0,
        466.0,
        466.0,
        466.0,
        466.0,
        466.0,
        466.0,
        468.0,
        468.0,
        468.0,
        468.0,
        468.0,
        469.0,
        469.0,
        469.0,
        470.0,
        470.0,
        472.0,
        473.0,
        474.0,
        475.0,
        475.0,
        476.0,
        477.0,
        478.0,
        478.0,
        478.0,
        479.0,
        479.0,
        479.0,
        480.0,
        481.0,
        481.0,
        482.0,
        484.0,
        484.0,
        484.0,
        484.0,
        484.0,
        484.0,
        484.0,
        485.0,
        485.0,
        486.0,
        486.0,
        486.0,
        486.0,
        486.0,
        486.0,
        486.0,
        486.0,
        486.0,
        487.0,
        487.0,
        487.0,
        488.0,
        488.0,
        488.0,
        489.0,
        490.0,
        491.0,
        492.0,
        493.0,
        494.0,
        495.0,
        496.0,
        498.0,
        498.0,
        498.0,
        498.0,
        498.0,
        498.0,
        499.0,
        500.0
    ],
    "total_rate": [
        0.0,
        0.0,
        0.3120124781870198,
        0.23400935864026487,
        0.3744149738244238,
        0.4680187172805298,
        0.40115890052616837,
        0.3510140379603973,
        0.3120124781870198,
        0.28081123036831784,
        0.42547156116411794,
        0.4680187172805298,
        0.5760230366529597,
        0.5348785340348912,
        0.4992199650992317,
        0.5265210569405959,
        0.49554923006173734,
        0.5200207969783663,
        0.492651281347926,
        0.46801871728052974,
        0.4457321116957426,
        0.42547156116411794,
        0.40697279763524324,
        0.39001559773377475,
        0.4492979685893086,
        0.46801871728052974,
        0.4506846907145842,
        0.43458880890334906,
        0.4196029879066819,
        0.4056162216431258,
        0.4227265833501559,
        0.40951637762046356,
        0.42547156116411794,
        0.44048820449932213,
        0.4546467539296575,
        0.4420176774316114,
        0.45536956275943435,
        0.46801871728052974,
        0.4800191972107997,
        0.46801871728052974,
        0.4794338079459085,
        0.5348785340348912,
        0.5659761232229662,
        0.5743866075715592,
        0.5616224607366357,
        0.5697619166893406,
        0.5775550128142707,
        0.5655226167139734,
        0.5539813388218515,
        0.5429017120454145,
        0.5322565804366809,
        0.5400215968621497,
        0.547493593799865,
        0.5546888501102575,
        0.544603598290071,
        0.5515934882234815,
        0.5419164094827187,
        0.532573023112327,
        0.5394114029673902,
        0.5304212129179338,
        0.5217257831979676,
        0.5284082291876949,
        0.5200207969783665,
        0.5118954720255794,
        0.5184207329876637,
        0.5247482587690788,
        0.5308869031838844,
        0.523079742842945,
        0.5561961567681658,
        0.574994424087508,
        0.566895911072191,
        0.5590223567517438,
        0.5513645162482953,
        0.5439136444071021,
        0.5366614624816741,
        0.5419164094827186,
        0.5348785340348912,
        0.5280211169318797,
        0.5331858804461731,
        0.5265210569405959,
        0.5200207969783663,
        0.5136790799420449,
        0.5074901753644299,
        0.5125919284501039,
        0.5175736402867034,
        0.5115553421438348,
        0.5056753956824114,
        0.49992908436783856,
        0.5048291781902343,
        0.4992199650992318,
        0.5040201570713397,
        0.498541677103173,
        0.4931810139085152,
        0.48793440737757354,
        0.492651281347926,
        0.4972698871105629,
        0.4921433934290107,
        0.49667292446097033,
        0.5011109498155167,
        0.49609984031736154,
        0.5004556580821505,
        0.49554923006173734,
        0.5089135566545566,
        0.5040201570713397,
        0.5081346073331465,
        0.5033408846224565,
        0.4986367642054242,
        0.49401975712944807,
        0.4894874657796366,
        0.4935470109503768,
        0.4891006414823554,
        0.4930911485634153,
        0.4887275100805532,
        0.4926512813479261,
        0.4965068131149968,
        0.5002958701964283,
        0.4960198371178264,
        0.49181627917614984,
        0.4876833692671066,
        0.4836193411898807,
        0.4796224871304602,
        0.4756911552687351,
        0.47943380794590856,
        0.483116095257321,
        0.48673946597175094,
        0.4977341913935793,
        0.4938150245322125,
        0.4899570946530546,
        0.5006711859280085,
        0.5040201570713397,
        0.5073179988842383,
        0.5105658733969415,
        0.5137649076914086,
        0.5099308412160996,
        0.5061535757256099,
        0.5024318582570393,
        0.49876447243034555,
        0.5019331170834667,
        0.5050561697271904,
        0.5081346073331465,
        0.5178079425231393,
        0.5141614077166383,
        0.5236573060481452,
        0.5200207969783663,
        0.5164344466543777,
        0.5128972244170189,
        0.5157757292479308,
        0.5122907581043636,
        0.5088525650969519,
        0.5054602146629722,
        0.50211279602282,
        0.49880942236477516,
        0.4955492300617374,
        0.49840954307796675,
        0.49519399763875405,
        0.49201967714106976,
        0.48888579384717756,
        0.48579157996206884,
        0.4945103427869748,
        0.4914196531445562,
        0.4883673571622919,
        0.49690876155710567,
        0.49386024154755287,
        0.4908488986112873,
        0.4878740568015219,
        0.4849350564593441,
        0.4820312537260546,
        0.4791620200729233,
        0.47632674184763973,
        0.4735248198367713,
        0.4707556688435738,
        0.46801871728052974,
        0.47072402778504147,
        0.4733982427665128,
        0.4706931099507042,
        0.46801871728052974,
        0.46537454373657194,
        0.46801871728052974,
        0.4654040875750519,
        0.4628185093107461,
        0.46543297851102405,
        0.46287565445327117,
        0.46034627929232436,
        0.45784439733964866,
        0.46042922456787255,
        0.46801871728052974,
        0.46551594339132907,
        0.46303979475626883,
        0.4605898487522674,
        0.45816569165357124,
        0.4557669183988405,
        0.4631435223088575,
        0.4655937498334804,
        0.4631937820508336,
        0.4608184293223678,
        0.45846731488704956,
        0.4561400696338158,
        0.4585637936991049,
        0.4562594530272501,
        0.45865834293491914,
        0.45637646063176035,
        0.45411717122269224,
        0.45649116266770884,
        0.45425346088992596,
        0.4520375903489995,
        0.4543871041558541,
        0.4521919973724925,
        0.4500179973851247,
        0.4523434492376412,
        0.4501894328127001,
        0.45249202997738425,
        0.4547729045273072,
        0.45263782046849355,
        0.4548966971698607,
        0.452780898578373,
        0.4506846907145842,
        0.44860780273894096,
        0.4508437184812442,
        0.4487850713648915,
        0.4467451392223238,
        0.44895913150892447,
        0.4469367930787041,
        0.4449325922128803,
        0.44294628599764424,
        0.44513780221348165,
        0.4431681659205016,
        0.44121588325124833,
        0.4392807258685674,
        0.43736246942372653,
        0.4354608934697103,
        0.43357578137676783,
        0.43170692025014384,
        0.4378887569405815,
        0.4400175974432331,
        0.44212832015437276,
        0.4481874157008463,
        0.45024585459899064,
        0.44835406529395283,
        0.4464781068617606,
        0.44461778141650327,
        0.4427728943566837,
        0.4409432542973586,
        0.4391286730039538,
        0.4488376223100162,
        0.4508261929722654,
        0.44899356617156516,
        0.44717577845427137,
        0.44537265031534284,
        0.4435840051333535,
        0.4455538188510643,
        0.4437787040349246,
        0.4457321116957426,
        0.4513698301045425,
        0.44959278352932774,
        0.45150040961180515,
        0.4497367361367591,
        0.44798678774712186,
        0.44987845692081924,
        0.4481414744616655,
        0.44641785340604373,
        0.4482937904985917,
        0.4465827454966887,
        0.44488471224384957,
        0.44319954287928953,
        0.44152709177408467,
        0.44338615321313346,
        0.4487370472802083,
        0.45055533230737566,
        0.44888040542147467,
        0.4472178854013951,
        0.445567634901759,
        0.4439295185969731,
        0.44230340314423694,
        0.4441053521640063,
        0.44249042361068264,
        0.4442786374184739,
        0.4426747434205733,
        0.44108238822841295,
        0.4428564206525443,
        0.4412747905787852,
        0.43970441765857604,
        0.43814518213496406,
        0.43990451871597497,
        0.4416514656027534,
        0.4401018113374806,
        0.4385629938153216,
        0.4402963542360384,
        0.4420176774316114,
        0.44048820449932213,
        0.4454247102394007,
        0.44711066461851295,
        0.4455794637122852,
        0.4472533817015302,
        0.4457321116957426,
        0.44422115538490964,
        0.44272040823833897,
        0.4443814083269676,
        0.44289019554734693,
        0.44140895743514846,
        0.43993759424369794,
        0.4384760075518584,
        0.43702410024208405,
        0.43558177647890883,
        0.4372280121962844,
        0.4357944777300671,
        0.43437031277016486,
        0.4329554257578842,
        0.43154972632360533,
        0.4301531252675419,
        0.43178501013623066,
        0.43340640056846486,
        0.4350173974722873,
        0.43362756553148124,
        0.4322465860234192,
        0.4338459220505228,
        0.43247299191745153,
        0.4311087238041473,
        0.4297530359934424,
        0.42840584779283597,
        0.4299921965014867,
        0.4315686614175602,
        0.4302283860715429,
        0.4317943583578881,
        0.43046165972098105,
        0.42913716230645493,
        0.4278207906429382,
        0.42651247018225646,
        0.42521212728535934,
        0.4267647877937961,
        0.4283080382385454,
        0.4298419639071935,
        0.4285472591966296,
        0.4300712537172436,
        0.4287836152330602,
        0.42750366414281227,
        0.42901715750715225,
        0.4277441095620272,
        0.42647859444497976,
        0.4252205454938146,
        0.4239698968305975,
        0.4227265833501559,
        0.42149054070878117,
        0.42026170531312873,
        0.4217610533632681,
        0.420538557556418,
        0.41932312819931855,
        0.41811470419874414,
        0.4169132251636903,
        0.42108274276815566,
        0.422554041887564,
        0.42401695753620644,
        0.42547156116411794,
        0.42426625929113176,
        0.4230677670332472,
        0.42187602684442116,
        0.42069098182519526,
        0.4195125757136401,
        0.41834075287645117,
        0.41717545830019365,
        0.41861674156758494,
        0.41745713840534787,
        0.416303941890416,
        0.41515709907529086,
        0.41401655759431477,
        0.41544675177778534,
        0.41431165136309195,
        0.4131827367817211,
        0.4120599576056838,
        0.4109432639536359,
        0.41236243738771,
        0.4137739602911422,
        0.4126616646989617,
        0.41155533315821385,
        0.4104549178289138,
        0.40936037138137005,
        0.4082716469893983,
        0.4071886983236439,
        0.4061114795450099,
        0.4050399452981893,
        0.40397405070529935,
        0.40537054252644306,
        0.40430936309574556,
        0.4032537250719969,
        0.40220358516295523,
        0.4060214326537583,
        0.40496956365724596,
        0.4039231306762195,
        0.4028820916796313,
        0.4018464050686297,
        0.40321612565707177,
        0.4021848823689463,
        0.4011589005261683,
        0.40013813996503306,
        0.3991225609295888,
        0.40048183909068114,
        0.3994705213151996,
        0.39846429833959457,
        0.3974631317608519,
        0.3988129420435592,
        0.4001560032748529,
        0.3991581080048408,
        0.39816517738791335,
        0.39717717446635525,
        0.3961940626483692,
        0.39521580570355846,
        0.39424236775847576,
        0.39327371329223876,
        0.39230980713220875,
        0.3913506144497339,
        0.3949621370221056,
        0.3940011585865287,
        0.3930448450948138,
        0.39435959712741975,
        0.3934070377140685,
        0.39697009272950956,
        0.3982659276858354,
        0.3995555476063995,
        0.39859967309059474,
        0.39764836122164343,
        0.39670157940921097,
        0.3957592953726095,
        0.397039575323293,
        0.3961009474856493,
        0.3973743825966762,
        0.3964393840493899,
        0.3977060461397929,
        0.3967746502471939,
        0.3980346100236281,
        0.4014706013035779,
        0.4027137799855721,
        0.40177940926634803,
        0.40084936433749074,
        0.3999236152281663,
        0.39900213224376957,
        0.39808488596274944,
        0.39931872208338776,
        0.4005469113567921,
        0.39963242069159394,
        0.40085429999425776,
        0.39994326749427084,
        0.3990363666609505,
        0.39813356945131034,
        0.39934779939512466,
        0.398448367414505,
        0.39755297782480953,
        0.3966616034350678,
        0.3957742172976292,
        0.39698016197902075,
        0.3960960190792902,
        0.39521580570355846,
        0.3943394957130849,
        0.3955379424804477,
        0.39466479028954166,
        0.39379548458405805,
        0.3929300000025546,
        0.3920683114060578,
        0.3912103938756288,
        0.3903562227099615,
        0.39154507066606414,
        0.39069388572983355,
        0.3918768435364089,
        0.39102862526035603,
        0.3942274292427788,
        0.3933778011625142,
        0.39454481112681217,
        0.3936981484419907,
        0.3928551117215582,
        0.3960158376989098,
        0.39716726967516164,
        0.39632223293117197,
        0.39548078445361107,
        0.3946429014357009,
        0.395787498757319,
        0.3969272665543733,
        0.400032840454516,
        0.3991924353275107,
        0.4003178965418368,
        0.40143864871342505,
        0.4006005722025411,
        0.401716065665788,
        0.40088089713010033,
        0.40393316678153607,
        0.40309686622919333,
        0.402264021464257,
        0.40336458520260093,
        0.4044606198720627,
        0.4036301052522022,
        0.40280299438078376,
        0.4019792663759151,
        0.4030691810048644,
        0.40415465606302364,
        0.40333320351005003,
        0.4044137394756707,
        0.4073847134223235,
        0.4065617140012683,
        0.4057420331262657,
        0.40492565076585074,
        0.40411254704945343,
        0.4033027022657872,
        0.4043681717303777,
        0.40356104963111544,
        0.4027571431577467,
        0.40195643313158813,
        0.4030161176582339,
        0.4059251448888555,
        0.4069727976352433,
        0.4061700899475998,
        0.4053705425264431,
        0.4045741367454481,
        0.4056162216431258,
        0.404822452129147,
        0.4040317832773323,
        0.40324419695515423,
        0.4024596751711948,
        0.401678200073775,
        0.40089975394960103,
        0.4001243192224258,
        0.39935187845172615,
        0.4003859546677364,
        0.3996159816779908,
        0.3988489644386856,
        0.39808488596274944,
        0.39911347592182844,
        0.3983518089830463,
        0.3993759720793854,
        0.3986167021704892,
        0.3978603137413232,
        0.3971067904198434,
        0.39812556290404233,
        0.39737438259667623,
        0.39662603159366927,
        0.3976399628022546,
        0.3986500893909202,
        0.3979035536429972,
        0.3971598086829168,
        0.3964188388905979,
        0.3974237152326286,
        0.3966850094422334,
        0.39594904467517916,
        0.396949208360153,
        0.3979456745823358,
        0.3972114574705603,
        0.3982037705038762,
        0.39747177827868524,
        0.39845997214342344,
        0.39773019197466264,
        0.3987143002792081,
        0.3979867194392826,
        0.3972617891670799,
        0.3965394950049579,
        0.39751862012211964,
        0.39679847769436216,
        0.39777359334873236,
        0.39874518872998205,
        0.3980267289304686,
        0.39899437408448035,
        0.3999585447496089,
        0.4009192596059018,
        0.4002020516280737,
        0.40115890052616837,
        0.400443822272111,
        0.3997312887805236,
        0.399021286491393,
        0.3983138019408764,
        0.40257893203245565,
        0.4035214382206687,
        0.4044606198720627,
        0.40374854131594995,
        0.40303896567216096,
        0.4023318797674729,
        0.401627270520945,
        0.4025615540245116,
        0.40185900331940777,
        0.40115890052616837,
        0.4004612328730794,
        0.3997659876771192,
        0.39907315234319,
        0.40000215629166386,
        0.3993113062807974,
        0.40023669615714264,
        0.4011589005261683,
        0.40207793580801526,
        0.4013882652491679,
        0.400700956575796,
        0.4000159976756664,
        0.39933337651922335,
        0.3986530811588839,
        0.3979750997283416,
        0.39729942044187583,
        0.39821253572004395,
        0.40070638061581737,
        0.400029511729642,
        0.39935492570648917,
        0.40025843161365166,
        0.39958572836724215,
        0.398915282514277,
        0.3982470827110705,
        0.3975811176898145,
        0.39691737625794504,
        0.39781590968845026,
        0.39715398637782057,
        0.3964942621479571,
        0.39583672605815945,
        0.3951813672401824,
        0.3976225135242848,
        0.39696637076269353,
        0.39631238992123935,
        0.3972000955867654,
        0.39808488596274944,
        0.39896677538668107,
        0.39831380194087634,
        0.3976629623952213,
        0.39701424630648524,
        0.39636764329947144,
        0.39572314306646417,
        0.3950807353666809,
        0.3944404100257301,
        0.39531678061559306,
        0.39770249642901234,
        0.40008051638496894,
        0.3994362643457017,
        0.3987940838563999,
        0.39965643273393553,
        0.3990159576814773,
        0.3983775321491869,
        0.3977411463150828,
        0.3985996730905947,
        0.39796496023535494,
        0.3973322655449966,
        0.3967015794092109,
        0.39607289227861,
        0.3954461946642451,
        0.39482147713712934,
        0.3941987303277648,
        0.39357794492567383,
        0.3929591116789354,
        0.3923422213937251,
        0.39172726493386034,
        0.39111423322034883,
        0.390503117230942,
        0.39281446161766775,
        0.392202601085553,
        0.39159264369661745,
        0.3909845805852873,
        0.3918296237697458,
        0.3926720507214352,
        0.39351187357126455,
        0.39290460216143236,
        0.392299202158102,
        0.3916956649240126,
        0.39253182739657333,
        0.39192978471651724,
        0.3941964693787004,
        0.39359372248362595,
        0.39442188082267543,
        0.3938206279555677,
        0.39607063441092016,
        0.39546870335558443,
        0.3948685991016306,
        0.3971067904198434,
        0.39792211665908883,
        0.39732102584842555,
        0.3967217482830433,
        0.3961242757705688,
        0.3969361752574718,
        0.3977456366077775,
        0.39714931631301326,
        0.39655478140835304,
        0.3959620238875633,
        0.3953710357922087,
        0.3947818092112963,
        0.3941943362809224,
        0.3936086091839225,
        0.39441339972602507,
        0.39382908357828283,
        0.3932464961765398,
        0.39266562986017856,
        0.39208647701377713,
        0.391509030066776,
        0.3909332814931484,
        0.3903592238110733,
        0.3897868495826113,
        0.38921615141338345,
        0.3900155977337748,
        0.3894462318976671,
        0.39024301207647666,
        0.3910374726623349,
        0.39046910424276754,
        0.3899023856589609,
        0.389337309737716,
        0.3887738693473575,
        0.3895647126496895,
        0.38900257020719353,
        0.3884420477717365,
        0.3878831383504822,
        0.3873258349907832,
        0.3867701307798926,
        0.3862160188446778,
        0.3856634923513378,
        0.3851125445051216,
        0.3845631685500501,
        0.38401535776863976,
        0.38346910548162894,
        0.38292440504770614,
        0.3837089625363776,
        0.3831654654223034,
        0.3839474625497981,
        0.3834051638738803,
        0.3828643949544531,
        0.3823251493277567,
        0.3817874205663956,
        0.38256586159728695,
        0.3833421190628743,
        0.38542717893690687,
        0.38619726321050707,
        0.38696519641071736,
        0.3864254959973133,
        0.3884946455420553,
        0.38795431919220547,
        0.38741549374888296,
        0.38687816296698435,
        0.38634232063600515,
        0.38580796057980044,
        0.3878608154258534,
        0.38732583499078327,
        0.3880816360921197,
        0.3888353579607152,
        0.3895870091648366,
        0.3916206001935846,
        0.3910841336179769,
        0.39054913480317804,
        0.3925730770631766,
        0.3920375066988339,
        0.3915033956542851,
        0.3909707379731228,
        0.3917113177239216,
        0.3924498877603356,
        0.39318645625193555,
        0.3926544042137056,
        0.3933887056060669,
        0.3928578166646282,
        0.39232835869068666,
        0.39180032590644615,
        0.39253182739657333,
        0.3932613651243109,
        0.3927342051174419,
        0.3934615186776073,
        0.39418688754910924,
        0.39491031952108785,
        0.39438377242839306,
        0.3938586275916043,
        0.39333487941661543,
        0.3928125223390369,
        0.3922915508239984,
        0.3917719593659534,
        0.3912537424884852,
        0.39073689474411466,
        0.3902214107141092,
        0.38970728500829355,
        0.38919451226486157,
        0.3886830871501903,
        0.3881730043586546,
        0.387664258612444,
        0.3896072044377185,
        0.38909791397440124,
        0.38981193423626365,
        0.38930370485655535,
        0.38879679899085673,
        0.3882912114759141,
        0.38900257020719353,
        0.3884980273145772,
        0.3904197589749497,
        0.3899146881353961,
        0.39062027307909847,
        0.39011624692028674,
        0.38961351979796677,
        0.3891120866965537,
        0.3910182085248642,
        0.3905162596050633,
        0.3912156457268018,
        0.39431026372674594,
        0.3950030094695008,
        0.3944985356387607,
        0.3963831993294282,
        0.39587825257869014,
        0.39537459067973507,
        0.39487220873477985,
        0.39437110187090324,
        0.39387126523988814,
        0.39455755153016814,
        0.39642546217187724,
        0.3959249249721653,
        0.3954256501613555,
        0.3949276329697165,
        0.39560827422957984,
        0.39511127891019593,
        0.3946155307559799,
        0.3952940043196454,
        0.3959707795765183,
        0.39547581610204763,
        0.39498208849143335,
        0.3944895921217433,
        0.3939983223930736,
        0.3935082747284056,
        0.3930194445734635,
        0.39253182739657333,
        0.39204541868852305,
        0.3915602139624234,
        0.3922332389569829,
        0.3929046021614324,
        0.39242013286160327,
        0.3930896122971937,
        0.39260610723901757,
        0.39327371329223876,
        0.39393968104839683,
        0.3934569118314257,
        0.3952667257326384,
        0.39478351457648597,
        0.39430148342315696,
        0.3938206279555677,
        0.39334094387766816,
        0.3928624269143133,
        0.39465976888540416,
        0.39418081285520346,
        0.39483760876030144,
        0.39435959712741975,
        0.39501458846651727,
        0.39453751770749973,
        0.3940615979032687,
        0.3935868248937467,
        0.3931131945388806,
        0.3937657477119842,
        0.3932930397315376,
        0.3928214653433703,
        0.39459302630597953,
        0.39412102507834085,
        0.3936501516911505,
        0.39429739188550594,
        0.3938274307509583,
        0.39335858857149286,
        0.3951168719015174,
        0.3957592953726095,
        0.3952898300162956,
        0.3948214771371294,
        0.3943542327854878,
        0.3938880930304222,
        0.393423053959548,
        0.3929591116789354,
        0.39359877990376707,
        0.39423694302689327,
        0.39597353283429076,
        0.39550877516664484,
        0.39504510720044717,
        0.3945825251077066,
        0.39412102507834085,
        0.39366060332007174,
        0.3932012560583214,
        0.39274297953610887,
        0.3922857700139481,
        0.39182962376974584,
        0.39137453709870085,
        0.3909205063132035,
        0.3904675277427363,
        0.39109897439414637,
        0.3917289610532989,
        0.3912766181421519,
        0.39082531869792797,
        0.3903750591141746,
        0.3899258358010398,
        0.3894776451851765,
        0.38903048370964816,
        0.38858434783383433,
        0.3881392340333374,
        0.38983710089270673,
        0.3893915727774008,
        0.3900155977337748,
        0.38957088211492213,
        0.3912593832390761,
        0.3908142644868132,
        0.39037015736807823,
        0.389927058438035,
        0.38948496426747037,
        0.38904387144270536,
        0.39072150831790836,
        0.3913376845057537,
        0.390895994116921,
        0.3904552996477926,
        0.39106969394386604,
        0.3906297955254815,
        0.39124261309743164,
        0.39080350803222685,
        0.3903653875075271,
        0.39097644243143914,
        0.39053910860321606,
        0.39114860393948186,
        0.3907120541582994,
        0.39027647773225893,
        0.38984187140961724,
        0.3894082319530993,
        0.39001559773377475,
        0.3906216153107196,
        0.392264024683016,
        0.3918296237697458,
        0.3924316235604442,
        0.39303229296486475,
        0.3925984824869786,
        0.3921656285922851,
        0.3917337281202672,
        0.39233252207674774,
        0.3929300000025546,
        0.3945536496942337,
        0.39514738191448234,
        0.39573981351650495,
        0.3973550597480208,
        0.3969207919231596,
        0.3964874722813221,
        0.3970758582816272,
        0.39664331377369516,
        0.39621171060310356,
        0.39578104570027406,
        0.39535131600896,
        0.3959377434694286,
        0.39652290023117476,
        0.3960937628932622,
        0.3956655534198641,
        0.39523826880493984,
        0.39481190605541994,
        0.3953951232197579,
        0.39597708480354826,
        0.39555130299193153,
        0.396131846634863,
        0.39570681246465395,
        0.3972892005210928,
        0.39786601875882294,
        0.39744049360507017,
        0.39701587769309893,
        0.3975911408274297,
        0.39716726967516164,
        0.39674430133684946,
        0.3973180174360242,
        0.3968957878744556,
        0.39647445476630866,
        0.39605401525966355,
        0.3956344665146851,
        0.39521580570355846,
        0.395787498757319,
        0.3963579844339861,
        0.3969272665543733,
        0.39650900810700307,
        0.39609163020373256,
        0.3956751300668201,
        0.3952595049301953,
        0.3948447520393976,
        0.3954120399665692,
        0.3949979959456618,
        0.39458481812563495,
        0.3941725037911254,
        0.39376105023810754,
        0.39335045477383423,
        0.39294071471677816,
        0.3925318273965734,
        0.3921237901539574,
        0.39171660034071343,
        0.3932522416983704,
        0.3938147134008188,
        0.39437602056558096,
        0.3939681860044997,
        0.3935611940768091,
        0.39412102507834085,
        0.39467970178914774,
        0.3942732345370477,
        0.39483060511320406,
        0.39442481826313913,
        0.3940198646509593,
        0.39361574171285574,
        0.39321244689552703,
        0.39280997765612524,
        0.39527961193631656,
        0.39487585339501285,
        0.3954280590900802,
        0.3950249723835664,
        0.3955759015711198,
        0.3951734845807118,
        0.3947718855110159,
        0.39532139368264035,
        0.3949204592062888,
        0.39452033716048707,
        0.3950684313886253,
        0.39466896886952657,
        0.39427031334541596,
        0.3938724623733217,
        0.3934754135201228,
        0.3930791643624993,
        0.3926837124868831,
        0.3932297966296712,
        0.39283498759691055,
        0.3924409705581975,
        0.39204774313278845,
        0.3916553029494724,
        0.3912636476465229,
        0.39180787720388005,
        0.39141685137832727,
        0.39102660526528804,
        0.39156944473669814,
        0.39211120393055326,
        0.39265188606835694,
        0.39226196363929206,
        0.39187281486584036,
        0.3914844374477374,
        0.3910968290938288,
        0.3907099875220248,
        0.3921737868121435,
        0.3927106709658936,
        0.3932464961765398,
        0.3937812655739629,
        0.3933936855881618,
        0.39300686780488925,
        0.39262080997796894,
        0.3922355098700416,
        0.39185096525252194,
        0.3914671739055557,
        0.3910841336179769,
        0.3907018421872653,
        0.3903202974195043,
        0.3899394971293389,
        0.3904717563276155,
        0.3910029789938603,
        0.3915331681529724,
        0.392062326818092,
        0.39168168378234625,
        0.39130177914240216,
        0.3918296237697458,
        0.3914503114524469,
        0.3910717328146786,
        0.3915982697245785,
        0.3921237901539573,
        0.39174565728013483,
        0.3922700231542013,
        0.3918924774148806,
        0.39241569371982876,
        0.3920387333992526,
        0.39166249661096153,
        0.39128698127384653,
        0.39180877289576915,
        0.3914338362709885,
        0.3910596165422399,
        0.3915801302175206,
        0.3912064850550993,
        0.3908335522762098,
        0.39046132984547055,
        0.3900898157352465,
        0.3906087773500999,
        0.3902378288435946,
        0.3907556652816567,
        0.3903852807648021,
        0.3900155977337748,
        0.39053217468441553,
        0.3901630516459615,
        0.39067851376391716,
        0.39119300331183904,
        0.39082430114095135,
        0.39045629332443443,
        0.3909695399295488,
        0.3914818217854055,
        0.39111423322034883,
        0.39162541821222563,
        0.39125838408081776,
        0.39176847682471305,
        0.3914019955554664,
        0.3919110006386492,
        0.3915450706660641,
        0.39117982339865176,
        0.39081525692763713,
        0.3913229125865137,
        0.39182962376974584,
        0.3923353931106299,
        0.39197110769455695,
        0.39160749813268814,
        0.3912445625459109,
        0.3926157017186666,
        0.3931184045242562,
        0.39362017811948435,
        0.39325672458474803,
        0.392893941628489,
        0.39339453470953284,
        0.39389420588803337,
        0.3935318377133433,
        0.3931701356566215,
        0.39280909788283214,
        0.3924487225636736,
        0.3920890078775474,
        0.39172995200952765,
        0.3913715531513305,
        0.3918694195877196,
        0.39151154797165777,
        0.3911543294059902,
        0.39079776210479966,
        0.39044184428867507,
        0.3909382915955653,
        0.39058289314866024,
        0.39022814029384767,
        0.3898740312736173,
        0.3895205643368325,
        0.38916773773870134,
        0.3888155497407478,
        0.3901566521995013,
        0.38980420716589737,
        0.3894523983146646,
        0.38910122392484076,
        0.3904372362178113,
        0.3909283255052489,
        0.39057677125569384,
        0.39022584872985766,
        0.3898755562265095,
        0.38952589205052157,
        0.3891768545128419,
        0.3896664342622137,
        0.3893178954122475,
        0.3898064740888773,
        0.3894584325941551,
        0.38911101204768395,
        0.38876421078917445,
        0.38841802716425083,
        0.388072459524425,
        0.38772750622707,
        0.3890457543291082,
        0.3887005495781507,
        0.38835595689235447,
        0.38801197464532844,
        0.3876686012164388,
        0.3881534542963191,
        0.38781056255224106,
        0.38746827608926465,
        0.3879520231425908,
        0.38761021519268546,
        0.3889169622472008,
        0.38939815879277145,
        0.3898785096502128,
        0.39035801704697387,
        0.3900155977337748,
        0.3904941444794604,
        0.39097185313977706,
        0.3914487259144238,
        0.39110655045470843,
        0.39076497268138555,
        0.39124077762194376,
        0.39089967842610945,
        0.3905591734797452,
        0.39103391522133035,
        0.39150783132510397,
        0.3911676855116156,
        0.3916406627243322,
        0.3929246472918932,
        0.3925841579961463,
        0.3922442582922535,
        0.3919049466501322,
        0.3915662215449895,
        0.3912280814572995,
        0.3908905248727807,
        0.39136047910527055,
        0.3910233899759809,
        0.39149242099541726,
        0.3911557981054814,
        0.3908197536053908,
        0.3904842860057295,
        0.39014939382219116,
        0.3898150755755569,
        0.3894813297916737,
        0.38914815500143274,
        0.3888155497407478,
        0.3892828613417899,
        0.38895070872972354,
        0.3886191224477715,
        0.3890854072110707,
        0.38875427069429536,
        0.38842369733486143,
        0.3888889596434648,
        0.38935343203303835,
        0.389817116513554,
        0.39028001508817056,
        0.3907421297532619,
        0.39120346249844623,
        0.39166401530661404,
        0.3921237901539573,
        0.3933726940180655,
        0.3930410138376118,
        0.3927098925117166,
        0.392379328629131,
        0.39204932078335375,
        0.39171986757261146,
        0.3921768932375892,
        0.3926331520809813
    ]
}

==> simulations/m43A_neha/n_lensed_detectable_bns_meta.json <==
{
    "events_total": [
        100000,
        200000,
        300000,
        400000,
        500000,
        600000,
        700000,
        800000,
        900000,
        1000000,
        1100000,
        1200000,
        1300000,
        1400000,
        1500000,
        1600000,
        1700000,
        1800000,
        1900000,
        2000000,
        2100000,
        2200000,
        2300000,
        2400000,
        2500000,
        2600000,
        2700000,
        2800000,
        2900000,
        3000000,
        3100000,
        3200000,
        3300000,
        3400000,
        3500000,
        3600000,
        3700000,
        3800000,
        3900000,
        4000000,
        4100000,
        4200000,
        4300000,
        4400000,
        4500000,
        4600000,
        4700000,
        4800000,
        4900000,
        5000000,
        5100000,
        5200000,
        5300000,
        5400000,
        5500000,
        5600000,
        5700000,
        5800000,
        5900000,
        6000000,
        6100000,
        6200000,
        6300000,
        6400000,
        6500000,
        6600000,
        6700000,
        6800000,
        6900000,
        7000000,
        7100000,
        7200000,
        7300000,
        7400000,
        7500000,
        7600000,
        7700000,
        7800000,
        7900000,
        8000000,
        8100000,
        8200000,
        8300000,
        8400000,
        8500000,
        8600000,
        8700000,
        8800000,
        8900000,
        9000000,
        9100000,
        9200000,
        9300000,
        9400000,
        9500000,
        9600000,
        9700000,
        9800000,
        9900000,
        10000000,
        10100000,
        10200000,
        10300000,
        10400000,
        10500000,
        10600000,
        10700000,
        10800000,
        10900000,
        11000000,
        11100000,
        11200000,
        11300000,
        11400000,
        11500000,
        11600000,
        11700000,
        11800000,
        11900000,
        12000000,
        12100000,
        12200000,
        12300000,
        12400000,
        12500000,
        12600000,
        12700000,
        12800000,
        12900000,
        13000000,
        13100000,
        13200000,
        13300000,
        13400000,
        13500000,
        13600000,
        13700000,
        13800000,
        13900000,
        14000000,
        14100000,
        14200000,
        14300000,
        14400000,
        14500000,
        14600000,
        14700000,
        14800000,
        14900000,
        15000000,
        15100000,
        15200000,
        15300000,
        15400000,
        15500000,
        15600000,
        15700000,
        15800000,
        15900000,
        16000000,
        16100000,
        16200000,
        16300000,
        16400000,
        16500000,
        16600000,
        16700000,
        16800000,
        16900000,
        17000000,
        17100000,
        17200000,
        17300000,
        17400000,
        17500000,
        17600000,
        17700000,
        17800000,
        17900000,
        18000000,
        18100000,
        18200000,
        18300000,
        18400000,
        18500000,
        18600000,
        18700000,
        18800000,
        18900000,
        19000000,
        19100000,
        19200000,
        19300000,
        19400000,
        19500000,
        19600000,
        19700000,
        19800000,
        19900000,
        20000000,
        20100000,
        20200000,
        20300000,
        20400000,
        20500000,
        20600000,
        20700000,
        20800000,
        20900000,
        21000000,
        21100000,
        21200000,
        21300000,
        21400000,
        21500000,
        21600000,
        21700000,
        21800000,
        21900000,
        22000000,
        22100000,
        22200000,
        22300000,
        22400000,
        22500000,
        22600000,
        22700000,
        22800000,
        22900000,
        23000000,
        23100000,
        23200000,
        23300000,
        23400000,
        23500000,
        23600000,
        23700000,
        23800000,
        23900000,
        24000000,
        24100000,
        24200000,
        24300000,
        24400000,
        24500000,
        24600000,
        24700000,
        24800000,
        24900000,
        25000000,
        25100000,
        25200000,
        25300000,
        25400000,
        25500000,
        25600000,
        25700000,
        25800000,
        25900000,
        26000000,
        26100000,
        26200000,
        26300000,
        26400000,
        26500000,
        26600000,
        26700000,
        26800000,
        26900000,
        27000000,
        27100000,
        27200000,
        27300000,
        27400000,
        27500000,
        27600000,
        27700000,
        27800000,
        27900000,
        28000000,
        28100000,
        28200000,
        28300000,
        28400000,
        28500000,
        28600000,
        28700000,
        28800000,
        28900000,
        29000000,
        29100000,
        29200000,
        29300000,
        29400000,
        29500000,
        29600000,
        29700000,
        29800000,
        29900000,
        30000000,
        30100000,
        30200000,
        30300000,
        30400000,
        30500000,
        30600000,
        30700000,
        30800000,
        30900000,
        31000000,
        31100000,
        31200000,
        31300000,
        31400000,
        31500000,
        31600000,
        31700000,
        31800000,
        31900000,
        32000000,
        32100000,
        32200000,
        32300000,
        32400000,
        32500000,
        32600000,
        32700000,
        32800000,
        32900000,
        33000000,
        33100000,
        33200000,
        33300000,
        33400000,
        33500000,
        33600000,
        33700000,
        33800000,
        33900000,
        34000000,
        34100000,
        34200000,
        34300000,
        34400000,
        34500000,
        34600000,
        34700000,
        34800000,
        34900000,
        35000000,
        35100000,
        35200000,
        35300000,
        35400000,
        35500000,
        35600000,
        35700000,
        35800000,
        35900000,
        36000000,
        36100000,
        36200000,
        36300000,
        36400000,
        36500000,
        36600000,
        36700000,
        36800000,
        36900000,
        37000000,
        37100000,
        37200000,
        37300000,
        37400000,
        37500000,
        37600000,
        37700000,
        37800000,
        37900000,
        38000000,
        38100000,
        38200000,
        38300000,
        38400000,
        38500000,
        38600000,
        38700000,
        38800000,
        38900000,
        39000000,
        39100000,
        39200000,
        39300000,
        39400000,
        39500000,
        39600000,
        39700000,
        39800000,
        39900000,
        40000000,
        40100000,
        40200000,
        40300000,
        40400000,
        40500000,
        40600000,
        40700000,
        40800000,
        40900000,
        41000000,
        41100000,
        41200000,
        41300000,
        41400000,
        41500000,
        41600000,
        41700000,
        41800000,
        41900000,
        42000000,
        42100000,
        42200000,
        42300000,
        42400000,
        42500000,
        42600000,
        42700000,
        42800000,
        42900000,
        43000000,
        43100000,
        43200000,
        43300000,
        43400000,
        43500000,
        43600000,
        43700000,
        43800000,
        43900000,
        44000000,
        44100000,
        44200000,
        44300000,
        44400000,
        44500000,
        44600000,
        44700000,
        44800000,
        44900000,
        45000000,
        45100000,
        45200000,
        45300000,
        45400000,
        45500000,
        45600000,
        45700000,
        45800000,
        45900000,
        46000000,
        46100000,
        46200000,
        46300000,
        46400000,
        46500000,
        46600000,
        46700000,
        46800000,
        46900000,
        47000000,
        47100000,
        47200000,
        47300000,
        47400000,
        47500000,
        47600000,
        47700000,
        47800000,
        47900000,
        48000000,
        48100000,
        48200000,
        48300000,
        48400000,
        48500000,
        48600000,
        48700000,
        48800000,
        48900000,
        49000000,
        49100000,
        49200000,
        49300000,
        49400000,
        49500000,
        49600000,
        49700000,
        49800000,
        49900000,
        50000000,
        50100000,
        50200000,
        50300000,
        50400000,
        50500000,
        50600000,
        50700000,
        50800000,
        50900000,
        51000000,
        51100000,
        51200000,
        51300000,
        51400000,
        51500000,
        51600000,
        51700000,
        51800000,
        51900000,
        52000000,
        52100000,
        52200000,
        52300000,
        52400000,
        52500000,
        52600000,
        52700000,
        52800000,
        52900000,
        53000000,
        53100000,
        53200000,
        53300000,
        53400000,
        53500000,
        53600000,
        53700000,
        53800000,
        53900000,
        54000000,
        54100000,
        54200000,
        54300000,
        54400000,
        54500000,
        54600000,
        54700000,
        54800000,
        54900000,
        55000000,
        55100000,
        55200000,
        55300000,
        55400000,
        55500000,
        55600000,
        55700000,
        55800000,
        55900000,
        56000000,
        56100000,
        56200000,
        56300000,
        56400000,
        56500000,
        56600000,
        56700000,
        56800000,
        56900000,
        57000000,
        57100000,
        57200000,
        57300000,
        57400000,
        57500000,
        57600000,
        57700000,
        57800000,
        57900000,
        58000000,
        58100000,
        58200000,
        58300000,
        58400000,
        58500000,
        58600000,
        58700000,
        58800000,
        58900000,
        59000000,
        59100000,
        59200000,
        59300000,
        59400000,
        59500000,
        59600000,
        59700000,
        59800000,
        59900000,
        60000000,
        60100000,
        60200000,
        60300000,
        60400000,
        60500000,
        60600000,
        60700000,
        60800000,
        60900000,
        61000000,
        61100000,
        61200000,
        61300000,
        61400000,
        61500000,
        61600000,
        61700000,
        61800000,
        61900000,
        62000000,
        62100000,
        62200000,
        62300000,
        62400000,
        62500000,
        62600000,
        62700000,
        62800000,
        62900000,
        63000000,
        63100000,
        63200000,
        63300000,
        63400000,
        63500000,
        63600000,
        63700000,
        63800000,
        63900000,
        64000000,
        64100000,
        64200000,
        64300000,
        64400000,
        64500000,
        64600000,
        64700000,
        64800000,
        64900000,
        65000000,
        65100000,
        65200000,
        65300000,
        65400000,
        65500000,
        65600000,
        65700000,
        65800000,
        65900000,
        66000000,
        66100000,
        66200000,
        66300000,
        66400000,
        66500000,
        66600000,
        66700000,
        66800000,
        66900000,
        67000000,
        67100000,
        67200000,
        67300000,
        67400000,
        67500000,
        67600000,
        67700000,
        67800000,
        67900000,
        68000000,
        68100000,
        68200000,
        68300000,
        68400000,
        68500000,
        68600000,
        68700000,
        68800000,
        68900000,
        69000000,
        69100000,
        69200000,
        69300000,
        69400000,
        69500000,
        69600000,
        69700000,
        69800000,
        69900000,
        70000000,
        70100000,
        70200000,
        70300000,
        70400000,
        70500000,
        70600000,
        70700000,
        70800000,
        70900000,
        71000000,
        71100000,
        71200000,
        71300000,
        71400000,
        71500000,
        71600000,
        71700000,
        71800000,
        71900000,
        72000000,
        72100000,
        72200000,
        72300000,
        72400000,
        72500000,
        72600000,
        72700000,
        72800000,
        72900000,
        73000000,
        73100000,
        73200000,
        73300000,
        73400000,
        73500000,
        73600000,
        73700000,
        73800000,
        73900000,
        74000000,
        74100000,
        74200000,
        74300000,
        74400000,
        74500000,
        74600000,
        74700000,
        74800000,
        74900000,
        75000000,
        75100000,
        75200000,
        75300000,
        75400000,
        75500000,
        75600000,
        75700000,
        75800000,
        75900000,
        76000000,
        76100000,
        76200000,
        76300000,
        76400000,
        76500000,
        76600000,
        76700000,
        76800000,
        76900000,
        77000000,
        77100000,
        77200000,
        77300000,
        77400000,
        77500000,
        77600000,
        77700000,
        77800000,
        77900000,
        78000000,
        78100000,
        78200000,
        78300000,
        78400000,
        78500000,
        78600000,
        78700000,
        78800000,
        78900000,
        79000000,
        79100000,
        79200000,
        79300000,
        79400000,
        79500000,
        79600000,
        79700000,
        79800000,
        79900000,
        80000000,
        80100000,
        80200000,
        80300000,
        80400000,
        80500000,
        80600000,
        80700000,
        80800000,
        80900000,
        81000000,
        81100000,
        81200000,
        81300000,
        81400000,
        81500000,
        81600000,
        81700000,
        81800000,
        81900000,
        82000000,
        82100000,
        82200000,
        82300000,
        82400000,
        82500000,
        82600000,
        82700000,
        82800000,
        82900000,
        83000000,
        83100000,
        83200000,
        83300000,
        83400000,
        83500000,
        83600000,
        83700000,
        83800000,
        83900000,
        84000000,
        84100000,
        84200000,
        84300000,
        84400000,
        84500000,
        84600000,
        84700000,
        84800000,
        84900000,
        85000000,
        85100000,
        85200000,
        85300000,
        85400000,
        85500000,
        85600000,
        85700000,
        85800000,
        85900000,
        86000000,
        86100000,
        86200000,
        86300000,
        86400000,
        86500000,
        86600000,
        86700000,
        86800000,
        86900000,
        87000000,
        87100000,
        87200000,
        87300000,
        87400000,
        87500000,
        87600000,
        87700000,
        87800000,
        87900000,
        88000000,
        88100000,
        88200000,
        88300000,
        88400000,
        88500000,
        88600000,
        88700000,
        88800000,
        88900000,
        89000000,
        89100000,
        89200000,
        89300000,
        89400000,
        89500000,
        89600000,
        89700000,
        89800000,
        89900000,
        90000000,
        90100000,
        90200000,
        90300000,
        90400000,
        90500000,
        90600000,
        90700000,
        90800000,
        90900000,
        91000000,
        91100000,
        91200000,
        91300000,
        91400000,
        91500000,
        91600000,
        91700000,
        91800000,
        91900000,
        92000000,
        92100000,
        92200000,
        92300000,
        92400000,
        92500000,
        92600000,
        92700000,
        92800000,
        92900000,
        93000000,
        93100000,
        93200000,
        93300000,
        93400000,
        93500000,
        93600000,
        93700000,
        93800000,
        93900000,
        94000000,
        94100000,
        94200000,
        94300000,
        94400000,
        94500000,
        94600000,
        94700000,
        94800000,
        94900000,
        95000000,
        95100000,
        95200000,
        95300000,
        95400000,
        95500000,
        95600000,
        95700000,
        95800000,
        95900000,
        96000000,
        96100000,
        96200000,
        96300000,
        96400000,
        96500000,
        96600000,
        96700000,
        96800000,
        96900000,
        97000000,
        97100000,
        97200000,
        97300000,
        97400000,
        97500000,
        97600000,
        97700000,
        97800000,
        97900000,
        98000000,
        98100000,
        98200000,
        98300000,
        98400000,
        98500000,
        98600000,
        98700000,
        98800000,
        98900000,
        99000000,
        99100000,
        99200000,
        99300000,
        99400000,
        99500000,
        99600000,
        99700000
    ],
    "detectable_events": [
        1.0,
        2.0,
        2.0,
        4.0,
        5.0,
        6.0,
        9.0,
        9.0,
        9.0,
        11.0,
        11.0,
        12.0,
        13.0,
        15.0,
        16.0,
        16.0,
        16.0,
        19.0,
        20.0,
        20.0,
        21.0,
        23.0,
        23.0,
        24.0,
        25.0,
        26.0,
        26.0,
        26.0,
        27.0,
        27.0,
        28.0,
        31.0,
        31.0,
        34.0,
        36.0,
        36.0,
        36.0,
        37.0,
        37.0,
        40.0,
        41.0,
        43.0,
        44.0,
        44.0,
        44.0,
        48.0,
        51.0,
        52.0,
        52.0,
        52.0,
        53.0,
        55.0,
        57.0,
        57.0,
        57.0,
        59.0,
        60.0,
        63.0,
        63.0,
        63.0,
        65.0,
        66.0,
        66.0,
        67.0,
        68.0,
        68.0,
        70.0,
        70.0,
        73.0,
        74.0,
        75.0,
        77.0,
        77.0,
        77.0,
        80.0,
        80.0,
        82.0,
        83.0,
        83.0,
        85.0,
        85.0,
        88.0,
        88.0,
        89.0,
        89.0,
        89.0,
        93.0,
        93.0,
        93.0,
        93.0,
        94.0,
        95.0,
        96.0,
        99.0,
        99.0,
        99.0,
        101.0,
        101.0,
        102.0,
        104.0,
        104.0,
        105.0,
        105.0,
        105.0,
        105.0,
        105.0,
        108.0,
        109.0,
        109.0,
        110.0,
        112.0,
        112.0,
        114.0,
        115.0,
        116.0,
        116.0,
        118.0,
        119.0,
        122.0,
        122.0,
        123.0,
        124.0,
        126.0,
        126.0,
        128.0,
        128.0,
        128.0,
        130.0,
        130.0,
        130.0,
        130.0,
        131.0,
        132.0,
        133.0,
        133.0,
        134.0,
        136.0,
        136.0,
        137.0,
        138.0,
        139.0,
        139.0,
        140.0,
        140.0,
        142.0,
        143.0,
        143.0,
        143.0,
        144.0,
        145.0,
        146.0,
        146.0,
        146.0,
        149.0,
        149.0,
        150.0,
        151.0,
        151.0,
        153.0,
        154.0,
        154.0,
        155.0,
        156.0,
        158.0,
        158.0,
        158.0,
        159.0,
        159.0,
        160.0,
        161.0,
        161.0,
        161.0,
        163.0,
        163.0,
        164.0,
        166.0,
        168.0,
        168.0,
        169.0,
        169.0,
        169.0,
        171.0,
        173.0,
        173.0,
        174.0,
        177.0,
        178.0,
        181.0,
        181.0,
        182.0,
        183.0,
        184.0,
        185.0,
        186.0,
        186.0,
        187.0,
        187.0,
        187.0,
        188.0,
        189.0,
        189.0,
        191.0,
        191.0,
        192.0,
        193.0,
        194.0,
        194.0,
        197.0,
        199.0,
        201.0,
        201.0,
        205.0,
        205.0,
        206.0,
        211.0,
        212.0,
        214.0,
        214.0,
        215.0,
        215.0,
        215.0,
        218.0,
        218.0,
        218.0,
        219.0,
        220.0,
        222.0,
        222.0,
        223.0,
        224.0,
        227.0,
        227.0,
        229.0,
        229.0,
        231.0,
        231.0,
        231.0,
        234.0,
        235.0,
        238.0,
        239.0,
        239.0,
        240.0,
        242.0,
        243.0,
        245.0,
        247.0,
        250.0,
        251.0,
        255.0,
        257.0,
        259.0,
        261.0,
        261.0,
        261.0,
        263.0,
        266.0,
        266.0,
        268.0,
        271.0,
        271.0,
        273.0,
        274.0,
        274.0,
        274.0,
        275.0,
        278.0,
        278.0,
        279.0,
        280.0,
        280.0,
        281.0,
        282.0,
        283.0,
        284.0,
        287.0,
        288.0,
        288.0,
        289.0,
        289.0,
        290.0,
        291.0,
        293.0,
        294.0,
        295.0,
        295.0,
        296.0,
        298.0,
        300.0,
        300.0,
        302.0,
        304.0,
        304.0,
        304.0,
        304.0,
        305.0,
        305.0,
        305.0,
        308.0,
        309.0,
        310.0,
        314.0,
        314.0,
        314.0,
        317.0,
        317.0,
        318.0,
        318.0,
        320.0,
        322.0,
        322.0,
        324.0,
        325.0,
        327.0,
        327.0,
        327.0,
        330.0,
        333.0,
        335.0,
        336.0,
        336.0,
        336.0,
        336.0,
        337.0,
        337.0,
        340.0,
        340.0,
        340.0,
        342.0,
        343.0,
        345.0,
        345.0,
        345.0,
        348.0,
        348.0,
        348.0,
        348.0,
        349.0,
        351.0,
        352.0,
        352.0,
        352.0,
        353.0,
        355.0,
        356.0,
        358.0,
        360.0,
        360.0,
        361.0,
        363.0,
        363.0,
        363.0,
        363.0,
        364.0,
        366.0,
        366.0,
        367.0,
        368.0,
        369.0,
        370.0,
        374.0,
        376.0,
        377.0,
        378.0,
        381.0,
        381.0,
        381.0,
        381.0,
        383.0,
        383.0,
        384.0,
        386.0,
        387.0,
        388.0,
        389.0,
        393.0,
        394.0,
        394.0,
        396.0,
        398.0,
        399.0,
        399.0,
        400.0,
        400.0,
        400.0,
        403.0,
        404.0,
        404.0,
        404.0,
        404.0,
        405.0,
        405.0,
        405.0,
        405.0,
        405.0,
        406.0,
        409.0,
        411.0,
        412.0,
        412.0,
        413.0,
        413.0,
        413.0,
        414.0,
        414.0,
        415.0,
        415.0,
        415.0,
        418.0,
        419.0,
        419.0,
        422.0,
        424.0,
        425.0,
        426.0,
        427.0,
        428.0,
        429.0,
        430.0,
        430.0,
        430.0,
        430.0,
        431.0,
        431.0,
        431.0,
        432.0,
        432.0,
        434.0,
        434.0,
        434.0,
        436.0,
        437.0,
        437.0,
        439.0,
        443.0,
        444.0,
        446.0,
        447.0,
        450.0,
        452.0,
        452.0,
        452.0,
        454.0,
        457.0,
        457.0,
        459.0,
        459.0,
        460.0,
        462.0,
        462.0,
        463.0,
        466.0,
        467.0,
        467.0,
        470.0,
        471.0,
        472.0,
        472.0,
        472.0,
        473.0,
        474.0,
        477.0,
        477.0,
        478.0,
        480.0,
        480.0,
        480.0,
        480.0,
        481.0,
        482.0,
        484.0,
        485.0,
        486.0,
        486.0,
        487.0,
        487.0,
        488.0,
        490.0,
        490.0,
        490.0,
        491.0,
        492.0,
        494.0,
        495.0,
        495.0,
        496.0,
        496.0,
        497.0,
        497.0,
        498.0,
        498.0,
        498.0,
        498.0,
        498.0,
        499.0,
        499.0,
        499.0,
        501.0,
        504.0,
        505.0,
        505.0,
        506.0,
        507.0,
        508.0,
        509.0,
        509.0,
        509.0,
        509.0,
        509.0,
        509.0,
        509.0,
        510.0,
        512.0,
        512.0,
        512.0,
        516.0,
        518.0,
        519.0,
        519.0,
        519.0,
        519.0,
        520.0,
        520.0,
        520.0,
        520.0,
        520.0,
        522.0,
        524.0,
        527.0,
        531.0,
        532.0,
        533.0,
        535.0,
        536.0,
        536.0,
        537.0,
        539.0,
        541.0,
        542.0,
        542.0,
        542.0,
        542.0,
        542.0,
        543.0,
        543.0,
        543.0,
        544.0,
        544.0,
        545.0,
        545.0,
        546.0,
        546.0,
        547.0,
        547.0,
        548.0,
        549.0,
        551.0,
        551.0,
        551.0,
        553.0,
        553.0,
        554.0,
        555.0,
        557.0,
        558.0,
        558.0,
        559.0,
        560.0,
        561.0,
        561.0,
        561.0,
        561.0,
        562.0,
        563.0,
        565.0,
        567.0,
        567.0,
        567.0,
        567.0,
        568.0,
        569.0,
        570.0,
        570.0,
        573.0,
        574.0,
        575.0,
        579.0,
        580.0,
        582.0,
        584.0,
        585.0,
        587.0,
        589.0,
        589.0,
        589.0,
        592.0,
        593.0,
        595.0,
        599.0,
        600.0,
        603.0,
        604.0,
        604.0,
        605.0,
        608.0,
        608.0,
        609.0,
        611.0,
        612.0,
        613.0,
        613.0,
        614.0,
        614.0,
        615.0,
        616.0,
        616.0,
        616.0,
        616.0,
        617.0,
        617.0,
        617.0,
        619.0,
        619.0,
        620.0,
        620.0,
        622.0,
        624.0,
        624.0,
        625.0,
        625.0,
        626.0,
        626.0,
        626.0,
        626.0,
        627.0,
        628.0,
        629.0,
        630.0,
        632.0,
        634.0,
        636.0,
        637.0,
        637.0,
        638.0,
        639.0,
        639.0,
        639.0,
        639.0,
        641.0,
        643.0,
        646.0,
        648.0,
        650.0,
        651.0,
        652.0,
        654.0,
        656.0,
        656.0,
        658.0,
        658.0,
        659.0,
        659.0,
        662.0,
        662.0,
        662.0,
        663.0,
        664.0,
        665.0,
        668.0,
        668.0,
        668.0,
        669.0,
        671.0,
        671.0,
        672.0,
        675.0,
        675.0,
        676.0,
        676.0,
        678.0,
        679.0,
        679.0,
        680.0,
        680.0,
        681.0,
        682.0,
        683.0,
        683.0,
        683.0,
        684.0,
        686.0,
        686.0,
        686.0,
        688.0,
        688.0,
        690.0,
        691.0,
        692.0,
        692.0,
        692.0,
        693.0,
        694.0,
        695.0,
        696.0,
        696.0,
        697.0,
        697.0,
        698.0,
        699.0,
        702.0,
        703.0,
        703.0,
        703.0,
        705.0,
        706.0,
        707.0,
        709.0,
        709.0,
        710.0,
        712.0,
        713.0,
        714.0,
        715.0,
        716.0,
        717.0,
        718.0,
        720.0,
        723.0,
        725.0,
        726.0,
        726.0,
        726.0,
        728.0,
        729.0,
        730.0,
        731.0,
        732.0,
        735.0,
        735.0,
        735.0,
        737.0,
        738.0,
        739.0,
        741.0,
        743.0,
        744.0,
        746.0,
        748.0,
        748.0,
        750.0,
        750.0,
        751.0,
        751.0,
        752.0,
        753.0,
        754.0,
        756.0,
        759.0,
        759.0,
        760.0,
        761.0,
        762.0,
        767.0,
        768.0,
        770.0,
        771.0,
        771.0,
        775.0,
        777.0,
        777.0,
        777.0,
        777.0,
        778.0,
        779.0,
        779.0,
        781.0,
        781.0,
        781.0,
        781.0,
        784.0,
        787.0,
        787.0,
        787.0,
        787.0,
        790.0,
        792.0,
        794.0,
        794.0,
        794.0,
        796.0,
        800.0,
        802.0,
        802.0,
        803.0,
        804.0,
        806.0,
        806.0,
        806.0,
        806.0,
        806.0,
        807.0,
        810.0,
        812.0,
        815.0,
        816.0,
        818.0,
        820.0,
        821.0,
        821.0,
        822.0,
        823.0,
        824.0,
        826.0,
        829.0,
        829.0,
        830.0,
        833.0,
        834.0,
        835.0,
        836.0,
        841.0,
        841.0,
        841.0,
        842.0,
        843.0,
        844.0,
        844.0,
        845.0,
        845.0,
        846.0,
        846.0,
        847.0,
        848.0,
        848.0,
        848.0,
        848.0,
        849.0,
        850.0,
        850.0,
        850.0,
        851.0,
        851.0,
        852.0,
        855.0,
        855.0,
        858.0,
        859.0,
        859.0,
        860.0,
        861.0,
        863.0,
        864.0,
        864.0,
        864.0,
        865.0,
        867.0,
        867.0,
        868.0,
        869.0,
        871.0,
        873.0,
        874.0,
        877.0,
        878.0,
        880.0,
        882.0,
        883.0,
        885.0,
        885.0,
        885.0,
        887.0,
        889.0,
        890.0,
        890.0,
        890.0,
        891.0,
        891.0,
        891.0,
        892.0,
        892.0,
        893.0,
        894.0,
        895.0,
        895.0,
        896.0,
        900.0,
        900.0,
        900.0,
        901.0,
        902.0,
        903.0,
        903.0,
        904.0,
        906.0,
        906.0,
        907.0,
        908.0,
        911.0,
        911.0,
        912.0,
        914.0,
        914.0,
        914.0,
        915.0,
        916.0,
        916.0,
        918.0,
        918.0,
        921.0,
        923.0,
        924.0,
        925.0,
        928.0,
        930.0,
        932.0,
        936.0,
        937.0,
        939.0,
        939.0,
        940.0,
        941.0,
        942.0,
        942.0,
        943.0,
        944.0,
        946.0,
        946.0,
        947.0,
        947.0,
        949.0,
        950.0,
        951.0,
        952.0,
        952.0,
        956.0,
        957.0,
        959.0,
        960.0,
        961.0,
        962.0,
        964.0,
        965.0,
        965.0,
        967.0,
        967.0,
        967.0,
        967.0,
        968.0,
        969.0,
        970.0,
        973.0,
        973.0,
        973.0,
        973.0,
        973.0,
        973.0,
        975.0,
        975.0,
        976.0,
        976.0,
        979.0,
        979.0,
        979.0,
        979.0,
        980.0,
        981.0,
        981.0,
        981.0,
        982.0,
        982.0,
        983.0,
        983.0,
        983.0,
        983.0,
        985.0,
        987.0,
        987.0,
        987.0,
        987.0,
        987.0,
        987.0,
        988.0,
        989.0,
        989.0,
        990.0,
        991.0,
        991.0,
        991.0,
        992.0,
        993.0,
        993.0,
        993.0,
        993.0,
        996.0,
        998.0,
        998.0,
        1002.0
    ],
    "total_rate": [
        0.00019642131650678926,
        0.00019642131650678926,
        0.0001309475443378595,
        0.00019642131650678926,
        0.00019642131650678926,
        0.00019642131650678926,
        0.0002525416926515862,
        0.00022097398107013793,
        0.00019642131650678926,
        0.0002160634481574682,
        0.00019642131650678926,
        0.00019642131650678926,
        0.00019642131650678926,
        0.00021045141054298847,
        0.00020951607094057522,
        0.00019642131650678926,
        0.0001848671214181546,
        0.00020733361186827756,
        0.00020675928053346236,
        0.00019642131650678926,
        0.00019642131650678926,
        0.00020534955816618877,
        0.00019642131650678926,
        0.00019642131650678926,
        0.00019642131650678926,
        0.00019642131650678926,
        0.00018914645293246373,
        0.00018239122247059003,
        0.00018287501881666588,
        0.00017677918485611035,
        0.00017741280200613224,
        0.0001902831503659521,
        0.00018451699429425657,
        0.0001964213165067893,
        0.00020203335412126897,
        0.00019642131650678926,
        0.00019111263227687605,
        0.0001912523344934527,
        0.00018634842848080007,
        0.00019642131650678926,
        0.00019642131650678926,
        0.00020109801451885569,
        0.00020098925409997042,
        0.00019642131650678926,
        0.00019205639836219395,
        0.0002049613737462149,
        0.0002131380242946011,
        0.0002127897595490217,
        0.00020844711139496002,
        0.00020427816916706082,
        0.0002041241132325457,
        0.0002077533155360271,
        0.00021124556680918847,
        0.00020733361186827756,
        0.0002035639098343089,
        0.00020694388703393867,
        0.00020675928053346236,
        0.00021335418861944351,
        0.00020973801593097836,
        0.00020624238233212872,
        0.0002093014028351033,
        0.0002090936595072273,
        0.0002057747125309221,
        0.00020562856571804502,
        0.00020548691573017954,
        0.00020237347761305563,
        0.00020521630082798878,
        0.00020219841405110658,
        0.0002078080594926901,
        0.00020764539173574867,
        0.0002074873061691436,
        0.00021006168570864963,
        0.000207184128370175,
        0.00020438434285165912,
        0.0002095160709405752,
        0.00020675928053346236,
        0.00020917594744878856,
        0.00020901242653927575,
        0.00020636669962105706,
        0.00020869764878846358,
        0.00020612113460588997,
        0.00021079360795850556,
        0.0002082539259349091,
        0.0002081130615369553,
        0.000205664672577697,
        0.000203273222896561,
        0.00020996761419691265,
        0.00020758161858103866,
        0.00020524924084417304,
        0.00020296869372368224,
        0.0002028967445234966,
        0.00020282635943635847,
        0.00020275748800700828,
        0.00020686925887417168,
        0.00020469168772812776,
        0.00020255948264762645,
        0.00020452116461016202,
        0.00020243421395087466,
        0.0002023734776130556,
        0.00020427816916706082,
        0.0002022556130366939,
        0.00020219841405110658,
        0.00020023532265255216,
        0.00019830998301166222,
        0.00019642131650678926,
        0.00019456828521898937,
        0.0001982570297451705,
        0.00019824003240037066,
        0.00019642131650678926,
        0.00019642131650678926,
        0.00019819087791676036,
        0.00019642131650678926,
        0.0001981595582457874,
        0.0001981443105112348,
        0.00019812932795467442,
        0.0001964213165067893,
        0.00019810013117778745,
        0.00019808590393481288,
        0.0002013731144019184,
        0.00019969500511523574,
        0.00019966794983748,
        0.00019964133808886777,
        0.00020121208032402804,
        0.00019958940225689876,
        0.00020113542810295222,
        0.0001995391151815002,
        0.0001979679410462128,
        0.00019949039957720786,
        0.00019794396237118297,
        0.00019642131650678926,
        0.00019492191714414202,
        0.0001949332762302227,
        0.00019494446450297884,
        0.00019495548578658936,
        0.00019351137107705905,
        0.00019353276773463062,
        0.00019498758426951345,
        0.00019357463076031408,
        0.00019359511051388585,
        0.00019361529769954943,
        0.00019363519854215393,
        0.00019227157038340638,
        0.0001923005895870664,
        0.0001909651688260451,
        0.00019235742719975223,
        0.00019238526205801962,
        0.00019107651877871336,
        0.00018978546121939773,
        0.00018982999716092385,
        0.00018987393928989629,
        0.00018991729940391546,
        0.00018866784348678443,
        0.0001874347203267401,
        0.00019004400103578962,
        0.00018881791070652645,
        0.00018886665048729737,
        0.00018891476937914128,
        0.00018771910628180493,
        0.00018900919135558968,
        0.00018905551713778467,
        0.00018788125926736364,
        0.00018793397567007616,
        0.00018798604524576152,
        0.00018923517078093114,
        0.0001880882909580164,
        0.00018695522896429342,
        0.00018701191212323052,
        0.00018589874597963986,
        0.0001859610097105697,
        0.00018602254092701806,
        0.0001849346898104858,
        0.0001838594881255411,
        0.00018506748318269738,
        0.00018400387695750948,
        0.00018407483375493394,
        0.00018526101443253987,
        0.00018643379193864743,
        0.00018538641108505952,
        0.00018544805860138205,
        0.00018441779160915215,
        0.00018339890878258224,
        0.00018454969847615915,
        0.00018568791123319423,
        0.00018467873780257904,
        0.00018474221120098018,
        0.00018691705925646075,
        0.00018696788416154274,
        0.0001891077568496216,
        0.0001881071867075601,
        0.00018815094528545077,
        0.00018819424565833735,
        0.00018823709498567303,
        0.00018827950027852856,
        0.0001883214684034165,
        0.000187355717283399,
        0.0001874019703406612,
        0.00018645069130339894,
        0.00018550902114530097,
        0.00018556385680038381,
        0.00018561814409891585,
        0.00018469467074518992,
        0.0001857251062019641,
        0.00018481020420096922,
        0.0001848671214181546,
        0.00018492348334541624,
        0.00018497929806950058,
        0.00018408567827206336,
        0.0001860336507299879,
        0.0001870231673916319,
        0.00018800326008506973,
        0.0001871122493737661,
        0.00018993570699948962,
        0.0001890439900652197,
        0.00018907846355326443,
        0.00019276696643224438,
        0.0001927838847196265,
        0.00019370581443526683,
        0.0001928172556534537,
        0.00019283371255232734,
        0.0001919571956770895,
        0.00019108861108126557,
        0.00019288219368684712,
        0.00019201725111426035,
        0.00019116003124321456,
        0.00019118341473327487,
        0.00019120659128979488,
        0.0001920948557907807,
        0.0001912523344934527,
        0.00019127490646731005,
        0.00019129728216313392,
        0.00019302008158892278,
        0.0001921880984786257,
        0.00019304927673843237,
        0.00019222427982929378,
        0.0001930779749492269,
        0.00019225984793673018,
        0.00019144862494965535,
        0.00019312011791003652,
        0.00019313393045646644,
        0.000194784472202566,
        0.00019479126408764578,
        0.0001939863415087712,
        0.00019399636198201407,
        0.00019481130571575,
        0.0001948178771883665,
        0.00019562285587058283,
        0.00019642131650678926,
        0.000198005359381844,
        0.00019799899776387191,
        0.00020034974283692506,
        0.00020111664678185194,
        0.0002018774641875334,
        0.00020263226722637152,
        0.00020183450239477164,
        0.00020104299454224312,
        0.00020179221188002178,
        0.0002032998840109181,
        0.00020251189996436413,
        0.00020324676765953484,
        0.00020473144912823034,
        0.0002039470374457467,
        0.00020466801300134913,
        0.00020463665674091356,
        0.0002038615178896222,
        0.00020309222914286892,
        0.00020306715052393628,
        0.0002045135804827244,
        0.00020375047010778884,
        0.0002037232241836216,
        0.00020369618008111477,
        0.00020294453366015127,
        0.00020292055124414627,
        0.00020289674452349658,
        0.00020287311157453052,
        0.0002028496505015569,
        0.0002042497023095961,
        0.00020422144098900834,
        0.00020348683148904787,
        0.00020346150706258818,
        0.00020273485882307894,
        0.00020271239070095688,
        0.00020269008192721872,
        0.00020336199906886664,
        0.0002033375600457607,
        0.00020331329252457135,
        0.00020260240688637355,
        0.00020258086998609624,
        0.00020324150110771945,
        0.00020389756038767052,
        0.00020319446535185096,
        0.00020384617726821428,
        0.00020449342540432855,
        0.0002037954956247916,
        0.00020310231366688414,
        0.00020241383124767437,
        0.00020239358626544164,
        0.000201712126379026,
        0.00020103524004889506,
        0.00020233366382639163,
        0.00020231395600199293,
        0.00020229437912659362,
        0.00020422613703023786,
        0.00020355212337667272,
        0.00020288254402345997,
        0.0002041493683037777,
        0.00020348221350539934,
        0.00020345921384090876,
        0.00020279863197778894,
        0.00020341366110735457,
        0.00020402472230705206,
        0.00020336869426104868,
        0.00020397598252628116,
        0.00020395184621311985,
        0.00020455340922840795,
        0.00020390403332609552,
        0.0002032587673978484,
        0.00020447644936038,
        0.00020568647294578877,
        0.00020627316937233358,
        0.00020624238233212872,
        0.0002055998826986953,
        0.0002049613737462149,
        0.00020432681840953928,
        0.0002043024187123086,
        0.0002036737958855015,
        0.00020485658776781703,
        0.0002042301150223497,
        0.0002036074622326474,
        0.00020418264512255907,
        0.0002041591259449355,
        0.00020472916675178942,
        0.00020411251263506715,
        0.00020349956214667355,
        0.0002046545453424032,
        0.00020404363625182886,
        0.00020343636352488888,
        0.00020283269479039366,
        0.0002028137262155901,
        0.0002033742834627818,
        0.00020335383355997007,
        0.00020275748800700828,
        0.000202164629854941,
        0.0002021478855011563,
        0.00020270223069741335,
        0.00020268402514903472,
        0.0002032336165012444,
        0.00020378004017995428,
        0.00020319446535185099,
        0.00020317505804856998,
        0.00020371696540561287,
        0.00020313657519078208,
        0.00020255948264762642,
        0.00020198565975060767,
        0.00020196994126686805,
        0.00020250761082108413,
        0.00020193876921765412,
        0.00020192331416804386,
        0.00020190794545949287,
        0.00020189266237048814,
        0.0002018774641875334,
        0.00020349466031451297,
        0.0002040177210125767,
        0.000203996794278401,
        0.00020397598252628116,
        0.00020503156599749786,
        0.00020447137046198557,
        0.00020391422776317906,
        0.0002033601130138226,
        0.00020387361577804957,
        0.00020332260600567647,
        0.0002033040041471889,
        0.00020381351659037812,
        0.000203793698359591,
        0.0002037739861086477,
        0.00020375437898970938,
        0.0002053020675190643,
        0.0002052785111503315,
        0.00020473544630601845,
        0.0002052317713369091,
        0.00020572548413079508,
        0.0002057010637433305,
        0.0002051625792832694,
        0.00020513975614286085,
        0.0002046055380279055,
        0.00020407409507198885,
        0.00020507199624931625,
        0.000205049643071687,
        0.00020452116461016202,
        0.00020399540326154978,
        0.00020347233812498171,
        0.00020345430482161036,
        0.00020293528873788176,
        0.00020241891395737826,
        0.00020190516036865393,
        0.00020139400806392318,
        0.0002013814507620112,
        0.00020235848476392144,
        0.00020283708815148338,
        0.00020282100852330118,
        0.00020231395600199293,
        0.0002022992611404089,
        0.0002017960291475223,
        0.00020129529458388082,
        0.0002012832302817098,
        0.00020078623465138458,
        0.0002007754836214718,
        0.00020028217776490797,
        0.00019979129007430773,
        0.0002007435459653739,
        0.00020073300394230417,
        0.00020024460247285817,
        0.00020118882418899292,
        0.00020165287699486356,
        0.00020164024037532715,
        0.00020162766465516203,
        0.00020161514939518994,
        0.00020160269416044557,
        0.00020159029852012583,
        0.00020157796204754028,
        0.00020109801451885566,
        0.00020062034702593675,
        0.00020014494335999852,
        0.00020013614045963636,
        0.0001996641212604391,
        0.0001991943233280616,
        0.00019918781392237785,
        0.00019872133192255963,
        0.00019917488636436107,
        0.00019871060923996861,
        0.0001982484915440617,
        0.00019869998607183323,
        0.00019869471137376598,
        0.00019823583213271804,
        0.00019868423489972464,
        0.00020003366255748887,
        0.00020002537736012486,
        0.00020046660677809614,
        0.00020045737095555894,
        0.00020134303514363365,
        0.00020177826150242898,
        0.0002013207144241922,
        0.0002008652376947257,
        0.0002012985952462355,
        0.00020217239108919526,
        0.00020171807110921954,
        0.00020214660151707684,
        0.00020169437198348157,
        0.000201682601770364,
        0.00020210834794239787,
        0.00020165921828030364,
        0.00020164760430741336,
        0.00020250516259328274,
        0.00020249173246947148,
        0.0002020457154376004,
        0.0002028967445234966,
        0.00020288254402345995,
        0.00020286840567003178,
        0.0002024254615528483,
        0.00020198444747539113,
        0.00020197235371241593,
        0.00020196031241695903,
        0.00020279863197778894,
        0.00020236062197351724,
        0.00020234782174621826,
        0.00020275748800700825,
        0.0002023223861014138,
        0.00020188914758727803,
        0.00020145776051978386,
        0.000201447021833189,
        0.00020143632884313283,
        0.00020184271165453503,
        0.00020183122564786611,
        0.00020181978820782155,
        0.00020139400806392318,
        0.00020138353923959237,
        0.0002009604645773243,
        0.00020095094854363346,
        0.00020135239558227353,
        0.00020093203567500363,
        0.00020051342726734738,
        0.00020050491976056868,
        0.00020049644755464795,
        0.00020089467982267888,
        0.00020088543733648903,
        0.00020047124055847564,
        0.00020046290738141455,
        0.00020005127923484082,
        0.00020004384078662759,
        0.00019963475317765698,
        0.00019962819514363482,
        0.00019922162040810808,
        0.00019881669841540867,
        0.00019841341910827802,
        0.00019801177251089285,
        0.0001980085594684603,
        0.00019760934866308033,
        0.0001972117443398146,
        0.00019760457744960122,
        0.00019838946597078514,
        0.00019838552967185716,
        0.0001979895505707157,
        0.00019798642659847685,
        0.00019798331504759873,
        0.00019798021584414475,
        0.00019797712891476382,
        0.00019758586976671092,
        0.00019719615404724996,
        0.00019680797264164514,
        0.00019642131650678926,
        0.00019603617667050143,
        0.00019565254423083313,
        0.00019565404573918465,
        0.00019603842895024582,
        0.00019565703122855274,
        0.0001952771146630604,
        0.00019642131650678926,
        0.00019680124168378497,
        0.00019680050823749738,
        0.0001964213165067893,
        0.0001960435832058147,
        0.00019566729993670564,
        0.00019566874441289352,
        0.00019529461679451324,
        0.00019492191714414202,
        0.0001945506373019627,
        0.00019418076917020993,
        0.00019455773665378367,
        0.0001949332762302227,
        0.00019567870283379574,
        0.00019679192276434926,
        0.00019679122482412785,
        0.00019679052950774187,
        0.00019715835709405676,
        0.00019715697686823792,
        0.00019678845915446552,
        0.00019678777418683925,
        0.0001971528670338164,
        0.0001975166026583141,
        0.00019751457058753206,
        0.00019714880286422182,
        0.00019678438733212528,
        0.00019642131650678926,
        0.00019605958295889462,
        0.00019606024791026942,
        0.00019570050433612214,
        0.0001953420785040047,
        0.0001953440515168069,
        0.00019498758426951345,
        0.00019499019580364327,
        0.00019463566817490936,
        0.00019463890891598356,
        0.00019428630219693287,
        0.00019429016298230328,
        0.00019393945871699228,
        0.00019394393053282977,
        0.00019394838626299877,
        0.00019430546749594414,
        0.00019395724981225964,
        0.00019361027798790856,
        0.0001939660500504544,
        0.00019362029951560511,
        0.00019362528353160366,
        0.0001936302498423944,
        0.00019398346328773337,
        0.0001939877780721919,
        0.00019364504348195832,
        0.0001936499399070462,
        0.00019365481909120068,
        0.000193659681125323,
        0.00019331992729878735,
        0.00019298136350316775,
        0.00019264398349704332,
        0.00019265057570124882,
        0.00019265714493610166,
        0.00019300529361101904,
        0.00019335223343637067,
        0.00019301713424497316,
        0.00019268319456634863,
        0.00019235040839265892,
        0.00019235742719975223,
        0.00019236442184571961,
        0.00019237139245510289,
        0.0001920414243719895,
        0.00019272159992875045,
        0.00019272792423059325,
        0.0001927342269477881,
        0.00019374436500414137,
        0.00019374891764275133,
        0.00019408693753302438,
        0.0001944238115931609,
        0.0001944271914661112,
        0.00019476235268494138,
        0.0001950963835118025,
        0.00019476793842171527,
        0.0001944405973487376,
        0.00019510305263761618,
        0.00019510526078480073,
        0.00019543592528685556,
        0.00019642131650678926,
        0.00019642131650678926,
        0.00019707496481463218,
        0.00019707387902010085,
        0.0001967470566668337,
        0.00019674651736193295,
        0.0001973953065059965,
        0.00019706957167677866,
        0.000197068503711095,
        0.0001973905006342899,
        0.00019738890919894094,
        0.0001973873229814128,
        0.0001970642668063205,
        0.00019706321623393563,
        0.0001967417427979912,
        0.00019674122093106745,
        0.00019674070076127186,
        0.00019642131650678926,
        0.00019610296753352056,
        0.00019578564881582878,
        0.00019578667574263162,
        0.0001954708907817564,
        0.00019515612284168917,
        0.0001954739468130266,
        0.00019516018445859157,
        0.00019516220550354062,
        0.00019484994597473496,
        0.00019516622822240084,
        0.00019548150159527354,
        0.00019517022531884793,
        0.00019517221433504499,
        0.0001948624171694338,
        0.00019486488769136304,
        0.00019455655717286405,
        0.00019424920084241718,
        0.00019394281409029982,
        0.0001939467172437116,
        0.0001939506081230561,
        0.00019395448678613886,
        0.0001939583532904032,
        0.00019426959629466483,
        0.0001945798666645381,
        0.00019488916895213414,
        0.00019489155547480492,
        0.00019458845818790788,
        0.00019459130424119805,
        0.0001945941414695168,
        0.00019429291214835656,
        0.0001939926139842942,
        0.0001936932426664172,
        0.000194000098429664,
        0.00019430601002133152,
        0.00019491270424483237,
        0.00019521627775521386,
        0.00019551892148455288,
        0.00019552030129345538,
        0.0001955216768892009,
        0.00019582247102963441,
        0.0001961223495105841,
        0.00019582429122865313,
        0.0001961232568459292,
        0.00019582610039616265,
        0.00019582700087439353,
        0.00019553118969482496,
        0.0001961250550942602,
        0.00019582968603538327,
        0.00019553520530450302,
        0.00019553653580180373,
        0.0001955378623096073,
        0.00019553918484583062,
        0.00019612771214728734,
        0.00019583498421870928,
        0.00019554312880258604,
        0.0001955444356295268,
        0.00019583759788418365,
        0.00019554703764993413,
        0.0001955483328778702,
        0.0001961307524291165,
        0.00019584104673867468,
        0.0001958419025937899,
        0.00019555347563857077,
        0.00019584360675235755,
        0.00019584445507798813,
        0.00019555729312039578,
        0.0001955585581619571,
        0.00019527265383715892,
        0.0001952743307169686,
        0.00019527600270791587,
        0.00019527766983134945,
        0.00019499383600892015,
        0.00019471082608728168,
        0.00019471330505890414,
        0.00019500003346404837,
        0.00019471824150817547,
        0.00019443726280470047,
        0.00019472314950528966,
        0.00019444297231175687,
        0.00019472802929552382,
        0.0001947304586889403,
        0.00019473288112134408,
        0.00019445429330858108,
        0.00019417650146099738,
        0.00019417970376491434,
        0.00019418289694545833,
        0.00019418608104156265,
        0.0001941892560919394,
        0.00019391381033861748,
        0.000193917362047071,
        0.00019364308006397755,
        0.00019364700412674986,
        0.00019365091712023372,
        0.0001942081185743184,
        0.00019421123137028533,
        0.00019393846278690008,
        0.000193666459332781,
        0.0001939454175592247,
        0.00019394888035495554,
        0.00019395233347807263,
        0.00019422972580657405,
        0.00019395921086812478,
        0.00019396263521532736,
        0.0001942388574344916,
        0.0001942418844234962,
        0.00019424490302748966,
        0.00019424791328126462,
        0.00019425091521942144,
        0.00019425390887636954,
        0.00019425689428632876,
        0.0001945300521112631,
        0.00019507226900330855,
        0.00019534355894022253,
        0.0001953450353204507,
        0.00019507780544997128,
        0.00019481130571575,
        0.0001950814712373023,
        0.0001950832966395768,
        0.0001950851170747703,
        0.000195086932563129,
        0.00019508874312478932,
        0.0001956228558705828,
        0.0001953581429397701,
        0.00019509414544931095,
        0.00019536101250405358,
        0.00019536244148518934,
        0.0001953638666198079,
        0.0001956292950692619,
        0.00019589401095912004,
        0.0001958947178030177,
        0.00019615836963060882,
        0.00019642131650678926,
        0.0001961590717584491,
        0.00019642131650678926,
        0.00019615977014659383,
        0.00019616011794760472,
        0.00019589961314289342,
        0.00019590030505716913,
        0.00019590099513855936,
        0.00019590168339433746,
        0.00019616184316926377,
        0.00019668044753120455,
        0.00019642131650678926,
        0.00019642131650678926,
        0.00019642131650678926,
        0.00019642131650678926,
        0.00019745104817917088,
        0.00019744970036284575,
        0.000197705115961082,
        0.00019770343998268215,
        0.00019744567800095765,
        0.00019821161496453346,
        0.0001984647112168729,
        0.00019820696483866917,
        0.00019794988706326233,
        0.000197693475292455,
        0.00019769182955017083,
        0.00019769018806045072,
        0.00019743510394682433,
        0.00019768691777294125,
        0.00019743249445534417,
        0.0001971787251822653,
        0.00019692560743491967,
        0.00019742860530938818,
        0.00019793031509711032,
        0.00019767720727729304,
        0.00019742474596531694,
        0.00019717292868729996,
        0.0001976724076947306,
        0.0001979207158694365,
        0.00019816839301955614,
        0.00019791691028729782,
        0.00019766606502711112,
        0.00019791312397392946,
        0.00019865619874264402,
        0.00019890138363440023,
        0.000198650562217459,
        0.00019864775460321383,
        0.00019864495405214915,
        0.00019888892098551779,
        0.00019863937403321474,
        0.00019839045251186986,
        0.00019814215407318165,
        0.0001978944763805902,
        0.00019789263722968655,
        0.00019838063138466247,
        0.00019862280075157268,
        0.00019910867282715578,
        0.000199105334496323,
        0.0001993457033530442,
        0.00019958547650008327,
        0.00019958156046048762,
        0.00019933485890244004,
        0.00019933126193651948,
        0.0001993276738410451,
        0.00019932409458324428,
        0.00019956212476581543,
        0.00020004087393627558,
        0.0001997954250112004,
        0.00019979129007430773,
        0.0002002680007957839,
        0.00020026329824775337,
        0.00020025860718335655,
        0.0002002539275605803,
        0.0002012062450453225,
        0.00020096146859149608,
        0.00020071728697716861,
        0.00020071207342077253,
        0.000200706872503301,
        0.00020070168417885006,
        0.00020045899774090708,
        0.00020045412131429582,
        0.000200212318996667,
        0.00020020775152378763,
        0.00019996682763507068,
        0.00019996256620342608,
        0.00019995831500331008,
        0.0001997185568318433,
        0.00019947937293144586,
        0.00019924076124133648,
        0.0001992373927291088,
        0.00019923403225628983,
        0.00019899656618685443,
        0.00019875966551282246,
        0.0001987568850740519,
        0.000198520831766363,
        0.0001985183412381785,
        0.00019898130996837064,
        0.0001987458291281714,
        0.00019920743447142457,
        0.00019920414507595274,
        0.00019896923452751412,
        0.00019896623344621762,
        0.0001989632394262889,
        0.00019919106480065704,
        0.00019918781392237785,
        0.000198954299486361,
        0.00019872133192255963,
        0.00019871864184604996,
        0.0001989454222095634,
        0.0001987132805267051,
        0.00019871060923996861,
        0.0001987079441727589,
        0.00019893368218303891,
        0.0001991588958309257,
        0.00019915571998484202,
        0.0001996077573307696,
        0.0001996040693205567,
        0.00019982746650401684,
        0.00020005034775864681,
        0.0002000461620247923,
        0.00020026827777477936,
        0.00020003781945743208,
        0.0001998078909293201,
        0.00020002951520266602,
        0.00020025063116345832,
        0.0002002462447778264,
        0.00020001713008128426,
        0.00019978853907547708,
        0.0001997846952140973,
        0.0001995568905445259,
        0.0001993296047921973,
        0.00019932629615933563,
        0.0001990997890046091,
        0.00019909674874070692,
        0.00019909371537082723,
        0.00019909068887154747,
        0.00019886547316015431,
        0.00019886271140122393,
        0.0001995250393409823,
        0.00019930009566641527,
        0.00019907565862174587,
        0.00019907267286008675,
        0.0001990696938080044,
        0.00019906672144290766,
        0.0001988435524726802,
        0.00019884084000239364,
        0.00019905784424513543,
        0.00019883543324597885,
        0.000198832738919261,
        0.0001988300505999606,
        0.0001992648322245936,
        0.00019904318057584544,
        0.00019904026739354648,
        0.00019925536435871853,
        0.0001990344604071013,
        0.0001988140457222651,
        0.0001988113988979117,
        0.00019880875792289388,
        0.0001985893222077472,
        0.00019880349344347578,
        0.00019858454686479354,
        0.00019901433718674688,
        0.00019922733531402913,
        0.00019922425516166113,
        0.00019922118176401323,
        0.00019964839180536742,
        0.00019985976406051862,
        0.00020007067429981157,
        0.0002007099915396886,
        0.00020070531468578142,
        0.00020091461459681385,
        0.0002006959915123777,
        0.00020069134512650208,
        0.00020068670883049804,
        0.00020068208259153524,
        0.00020046465888341871,
        0.0002004602829717557,
        0.0002004559165215233,
        0.00020066367755445212,
        0.00020044721188287233,
        0.00020044287363354466,
        0.00020022711165977334,
        0.00020043422512359464,
        0.00020042991480284617,
        0.00020042561373171308,
        0.00020042132188045377,
        0.00020020673802405073,
        0.00020083291826790433,
        0.00020082820501815955,
        0.0002010331297011856,
        0.000201028213055989,
        0.00020102330688288015,
        0.00020101841114843755,
        0.0002012222626063176,
        0.00020121716606056437,
        0.00020100378624501766,
        0.00020120700536235722,
        0.0002009940878963653,
        0.00020078162057300761,
        0.00020056960196627796,
        0.00020056522613773418,
        0.00020056085953116837,
        0.00020055650211745854,
        0.00020096523760368662,
        0.00020075413966502727,
        0.0002005434847440776,
        0.00020033327144770017,
        0.00020012349838859262,
        0.00019991416418525728,
        0.00020011576133136837,
        0.0001999068722276822,
        0.00019990323765445913,
        0.00019969500511523574,
        0.0002001003838294971,
        0.00019989237927250177,
        0.00019968480670835587,
        0.0001994776647926833,
        0.00019947449759238705,
        0.00019947133694944128,
        0.0001992650584210551,
        0.00019905920608797548,
        0.00019905648380770595,
        0.00019885127093780108,
        0.00019884876841006575,
        0.00019864419148783318,
        0.00019844003507314887,
        0.00019823629787081503,
        0.0001984358941119871,
        0.00019863508134446826,
        0.00019843177010460698,
        0.00019822887463415238,
        0.00019802639365904088,
        0.0001978243259104092,
        0.00019762267012456782,
        0.00019762144675021162,
        0.0001976202258649182,
        0.00019741939230204735,
        0.0001974183790271283,
        0.00019741736780753364,
        0.00019721735021097078,
        0.0001970177375083281,
        0.00019701713445372595,
        0.00019701653261741588,
        0.00019681772683273637,
        0.0001966193218661711,
        0.00019642131650678926,
        0.00019681653042330193,
        0.0001970135415816841,
        0.00019681573682105993,
        0.00019740637827462672
    ]
}

==> simulations/m43A_neha/n_unlensed_detectable_bns.json <==
{
    "zs": [
        0.04738233785852296,
        0.04189090991195582,
        0.025256704195293554,
        0.04418783014878148,
        0.012460798202312974,
        0.028575896566926023,
        0.026304076271970428,
        0.026391764461251053,
        0.010472652468221965,
        0.014045308871196446,
        0.017327556381996248,
        0.027757160418972596,
        0.03867481393702275,
        0.029320175107354487,
        0.01950065728654972,
        0.03562651674361158,
        0.017073264470662836,
        0.01588151984031573,
        0.03503906606946672,
        0.021693610416899357,
        0.026953209219047054,
        0.03313049521368219,
        0.02449206608735209,
        0.023532936478470372,
        0.02923407442927666,
        0.04612314547341157,
        0.05142360888566864,
        0.023097792563354445,
        0.023860772000826112,
        0.05068775121994156,
        0.046852339720634996,
        0.02474584549088197,
        0.029286896032219803,
        0.03567104262836214,
        0.043128603403290666,
        0.021282102380031566,
        0.04750161789667596,
        0.02961747719530183,
        0.0518913466894303,
        0.029481378128313678,
        0.02881190624123275,
        0.026245372357298683,
        0.02911717460252323,
        0.04531069944630077,
        0.030392750273526815,
        0.021151635685169735,
        0.05470222993038602,
        0.017872036364629508,
        0.02217937654565662,
        0.052909241290634956,
        0.02204833854194187,
        0.026530284876602753,
        0.0352724257772642,
        0.03356942094257366,
        0.020980049490191846,
        0.029747289345517514,
        0.005867411700618006,
        0.019915359469757046,
        0.04399810565501424,
        0.035571151405528585,
        0.026357623788075945,
        0.04204745226472922,
        0.02553579547097557,
        0.02843165998828761,
        0.051267489982824405,
        0.035604475753563916,
        0.007027037917138103,
        0.03226492149675154,
        0.019559085568610603,
        0.03797994043799281,
        0.030962945869440768,
        0.0005779423060513106,
        0.021849558104717816,
        0.0287315905338861,
        0.021840351684918262,
        0.020420077165149497,
        0.057737527149803396,
        0.012357598122660355,
        0.021771610525147613,
        0.046362194274534564,
        0.032127681136520675,
        0.01727306370256892,
        0.04316294366969296,
        0.027058682811570936,
        0.027637354984182863,
        0.03696789559119134,
        0.020756596291091257,
        0.02998992308808864,
        0.019339805397259355,
        0.033643183209839236,
        0.029872135175724276,
        0.02351433312150094,
        0.03661364015697374,
        0.03400048917687657,
        0.03563985305512083,
        0.03061678178638016,
        0.04207192028476545,
        0.041908995998801844,
        0.03330945532980346,
        0.015141081532976546,
        0.02830235453660254,
        0.02350166811022295,
        0.04104794612450062,
        0.026494504998699885,
        0.024824863008819534,
        0.02596886334707986,
        0.04287027979072106,
        0.04895947691421092,
        0.03395472851006556,
        0.019238808086193198,
        0.04729850433080263,
        0.022059029853241322,
        0.020535749232928405,
        0.016035789230540373,
        0.024998309756027837,
        0.029069401467320406,
        0.03280603570343493,
        0.04021610317760713,
        0.027126837750147043,
        0.04352980191270041,
        0.04064773013055473,
        0.040674185337265,
        0.04606744114195181,
        0.01710086967195904,
        0.004511978984374102,
        0.03415181134353115,
        0.025571289451390058,
        0.011793928786907831,
        0.01070282351420028,
        0.03800587052329227,
        0.029904542245138926,
        0.018422402816790293,
        0.041582491731100873,
        0.03407090726121942,
        0.03671383166988112,
        0.0348592064484018,
        0.04721346238764002,
        0.05243163321374266,
        0.04066724180403535,
        0.018752629466143953,
        0.01613041216597626,
        0.031599882884021116,
        0.022790387995081724,
        0.042931308276123376,
        0.03156672704789584,
        0.04836432086903665,
        0.04102223041642402,
        0.01894675454564613,
        0.05249972029989384,
        0.04031953489941149,
        0.030914446731201205,
        0.04224361636942156,
        0.05307121035050243,
        0.01070996766134865,
        0.04106714274581535,
        0.02730019449760419,
        0.03438124776455406,
        0.030475390978449163,
        0.04680032938000567,
        0.05587962912285725,
        0.03550209625209946,
        0.030590739994976638,
        0.0331757277967706,
        0.03368137078619344,
        0.04036559751064347,
        0.028354101054604532,
        0.04816519349015768,
        0.005993121568207789,
        0.03964384564589746,
        0.025676190479806106,
        0.044814662370360935,
        0.02809820409327487,
        0.008127379594140442,
        0.05006869550436694,
        0.03268120682102249,
        0.015598889106895133,
        0.03880961993898724,
        0.02531957176645537,
        0.02512600252783072,
        0.026398068870294895,
        0.040263035422453804,
        0.03817413861799703,
        0.02187435853763772,
        0.018238778285751604,
        0.043731003811929056,
        0.02748142801120722,
        0.02479104391940252,
        0.021259436447253897,
        0.03493641738775148,
        0.014516872819834114,
        0.021889717790277034,
        0.029017007447768202,
        0.01484704305326713,
        0.022632882598412,
        0.03528931827413617,
        0.022947899305461233,
        0.0030636899327482767,
        0.02733250742824411,
        0.024873567983437768,
        0.013555378762155554,
        0.020595581613036776,
        0.04465288010972125,
        0.04737005972586897,
        0.014405050024327858,
        0.015031872562557636,
        0.045455110935530625,
        0.02109730669937509,
        0.031148562024014816,
        0.0198644160812173,
        0.04457360250235729,
        0.016781687468572188,
        0.026166533064371944,
        0.028945285054863854,
        0.009813052056866205,
        0.01761820667149935,
        0.031661607102378767,
        0.010029367316035497,
        0.02394153658937928,
        0.02570277371321748,
        0.04601773222522861,
        0.04032666228298774,
        0.012202014077919524,
        0.042848985577452474,
        0.011772493633110653,
        0.027497999551941654,
        0.05080981470123454,
        0.043700265680168916,
        0.011723697567750893,
        0.019057768556375605,
        0.019476419818071213,
        0.02228489680673032,
        0.02970917300884569,
        0.043829050007889045,
        0.03754129185962018,
        0.04621169266932448,
        0.04081108252899485,
        0.03762588368693516,
        0.025244357895313544,
        0.02522200572135488,
        0.025646614222377392,
        0.013694435399393332,
        0.03345122544987297,
        0.017758473064179395,
        0.04782611117705851,
        0.020282954107198613,
        0.01291855903362844,
        0.042972663963527155,
        0.030738929735338875,
        0.019622966910114233,
        0.03052608392924116,
        0.01274272431251407,
        0.03996986616294915,
        0.02463143574977189,
        0.037704438512149205,
        0.02171640293902551,
        0.03486775394921839,
        0.041652230079539915,
        0.030639272600645782,
        0.03932378401579454,
        0.016493477548942537,
        0.016691198122301305,
        0.021142371165954316,
        0.023486373841002196,
        0.011940658249037726,
        0.009467525375188527,
        0.03613985854029168,
        0.04355049979593822,
        0.01881159193148531,
        0.016543373295360857,
        0.01678996775953165,
        0.040095383737941824,
        0.020604046025571844,
        0.03448964421557297,
        0.012806792266443547,
        0.018109886851716564,
        0.03668148450942177,
        0.016591030287607365,
        0.034863847995326505,
        0.03277075745493271,
        0.0246328289156323,
        0.052105394496456986,
        0.026217990010360966,
        0.025652185534428815,
        0.027074382661469932,
        0.055546655569450556,
        0.03159856809133114,
        0.027753645075311393,
        0.030108615660494706,
        0.017374105862626978,
        0.03107818477429972,
        0.018182258780113845,
        0.03546770699300035,
        0.028509828004746805,
        0.04095395342133252,
        0.024824903278004525,
        0.021475583592076065,
        0.037103716059941394,
        0.014971321368615783,
        0.031301798798211516,
        0.02078306266517475,
        0.03778940600695171,
        0.03395374951946504,
        0.025449137078125454,
        0.04265884424214983,
        0.031749326604805804,
        0.025080359433266877,
        0.038523219709287286,
        0.06294022136296216,
        0.013318127375223828,
        0.03704795461523419,
        0.037218549292379596,
        0.056739769905689776,
        0.03211339979530423,
        0.043943778821646885,
        0.04974728085230101,
        0.026875070685097042,
        0.02149518100235935,
        0.007838261738673512,
        0.026431037927874084,
        0.018925198818240167,
        0.04374434581576077,
        0.024703667259022073,
        0.005672242927988902,
        0.01918956140520233,
        0.008753313326046105,
        0.014643390812881447,
        0.04155292002915888,
        0.01303804200746906,
        0.024075778597371054,
        0.028890766786853806,
        0.01962348330263969,
        0.016129513012156593,
        0.029718687494056862,
        0.053105320748771154,
        0.03443583159469334,
        0.03376359627030676,
        0.01508923095571835,
        0.023580939675114855,
        0.03994867650239956,
        0.03340246817655275,
        0.012867399820699803,
        0.021232392875170925,
        0.02765656958453027,
        0.029888547092541237,
        0.027405211863759684,
        0.022766867787510397,
        0.04547642534532016,
        0.034454795369733324,
        0.012149036031015477,
        0.01631122568101219,
        0.024150204383227736,
        0.02790088658021087,
        0.03451379155662034,
        0.019729208474454824,
        0.021681669912001243,
        0.02225837561146228,
        0.03652886128887869,
        0.05091896717548648,
        0.03411378720889247,
        0.02991887327817062,
        0.055850282642811284,
        0.03635392233756043,
        0.022853289323477428,
        0.06047665874392534,
        0.04705535769896613,
        0.05851745430259371,
        0.03168231215045942,
        0.034261832687301576,
        0.03244269995214527,
        0.017780371859532504,
        0.02552811383574534,
        0.029191152294056878,
        0.03599262344763201,
        0.02993928698245295,
        0.03662805768769899,
        0.04005920031012867,
        0.021447518336798577,
        0.03761325592573474,
        0.033141190885568224,
        0.04397710828204387,
        0.025933315937460313,
        0.02439166757896487,
        0.04736111291618144,
        0.013107438825595057,
        0.014154905020498463,
        0.027056138531258503,
        0.02793330585364747,
        0.031297793373794514,
        0.03590930024015798,
        0.0340566525044264,
        0.018566580815788974,
        0.027641685001823752,
        0.025689279983501324,
        0.046176110007325785,
        0.032024198507538466,
        0.018282610246926276,
        0.027374303610211797,
        0.017833527834792248,
        0.03569301464100483,
        0.023569795134569978,
        0.029515879689154742,
        0.05765760973286065,
        0.024187675469241166,
        0.02821068371860734,
        0.028671142082686164,
        0.042069003091738374,
        0.030700907938324855,
        0.01637835705088387,
        0.02087530668869064,
        0.025419520368664954,
        0.024389564192944514,
        0.04523268141216216,
        0.03889002689738412,
        0.04906694817105263,
        0.03160475435964413,
        0.0167908061247414,
        0.036886657920236716,
        0.023289084172919156,
        0.023078220432370206,
        0.014585434364294634,
        0.002118673564139113,
        0.02543848850387642,
        0.017703550983200082,
        0.014116919369159011,
        0.019148386708333087,
        0.033677203519269804,
        0.049689780112922126,
        0.037420623100529495,
        0.017713601425224552,
        0.040598498621885304,
        0.01250705620084503,
        0.05142898360375812,
        0.01900810410568418,
        0.05046036836883527,
        0.03957181258445549,
        0.04019733659274804,
        0.047944039714689565,
        0.026322513821490534,
        0.027174637929290542,
        0.036364341998229834,
        0.029056067211252416,
        0.03831567919379611,
        0.025830090412060504,
        0.024096631944542233,
        0.056446400342197146,
        0.026849632172768634,
        0.016141301742921325,
        0.02962515934538876,
        0.022925395706359326,
        0.055187248700806844,
        0.02845941732565928,
        0.05526975419131479,
        0.04636566800345352,
        0.05541979582094658,
        0.05829943193105661,
        0.019550050253299676,
        0.01753838868786373,
        0.0173231949151956,
        0.05033344722975562,
        0.02108583900745864,
        0.03033384996444571,
        0.02168988550804838,
        0.02601634994199591,
        0.010964544841802468,
        0.009891441724335563,
        0.04426981925992875,
        0.034669425877205444,
        0.04614040126288711,
        0.03250189168839834,
        0.051098822946364794,
        0.03803951975994875,
        0.024971775010339137,
        0.04107648376784013,
        0.012766862816228039,
        0.016214960858435344,
        0.03694252389905723,
        0.05016884644353771,
        0.025750801407284456,
        0.0278226417858805,
        0.029397162056647018,
        0.03653285760740692,
        0.031336294360570574,
        0.0336737194930754,
        0.02357139353664418,
        0.05128392404912341,
        0.02082254079821525,
        0.015323564023367136,
        0.0323869468252324,
        0.02741160575001273,
        0.010082635590939935,
        0.03445782482412053,
        0.03219935008236029,
        0.013189348987366347,
        0.0120728518479792,
        0.01764375493694418,
        0.0431343408961958,
        0.016157118459169645,
        0.03682620621338527,
        0.03660809207379895,
        0.02275110393897851,
        0.04151170208909638,
        0.004684016514756131,
        0.05257206737907636,
        0.0037908187664213527,
        0.04732796189589701,
        0.040367673819792005,
        0.023178210708666446,
        0.044855891640799575,
        0.04848769140901473,
        0.007753657130217577,
        0.051074835247894065,
        0.02189370213825057,
        0.05161409488286442,
        0.020314830487413702,
        0.037581038837570385,
        0.02734930492551419,
        0.026902880678809533,
        0.037630037648622244,
        0.0100399477048789,
        0.03394966225357528,
        0.026611690274925923,
        0.0321571604175518,
        0.029940928403547593,
        0.008776156559863102,
        0.009431453596410073,
        0.01660452527546873,
        0.023358436679685533,
        0.03807660134392993,
        0.02685761932670982,
        0.0503674586150056,
        0.025040116903986064,
        0.009003305288684165,
        0.02390752652682201,
        0.04670631562201463,
        0.05162515809331997,
        0.01417747807548506,
        0.024875645814853853,
        0.02556591283052458,
        0.03952556614013424,
        0.027427986572305336,
        0.013015327238598561,
        0.01836922173180172,
        0.02837958315741392,
        0.03308531462258018,
        0.0358668975844555,
        0.04282405762551538,
        0.010029008948813742,
        0.022347744757327523,
        0.0316118444386673,
        0.045097508713688755,
        0.01131617168923901,
        0.03846768233492915,
        0.037210896268344076,
        0.036464691163867344,
        0.03884871627160908,
        0.007007013062068405,
        0.014548081478319754,
        0.03887263494940488,
        0.044478799050135284,
        0.04040938550929217,
        0.014229844514454384,
        0.027329898427161894,
        0.018969901344360676,
        0.02345350283640118,
        0.029627879577261457,
        0.02626914339834259,
        0.02805938116550181,
        0.05539553977275199,
        0.03490022800936434,
        0.03371708698202845,
        0.051759832100791825,
        0.030964338943477582,
        0.02882826291377767,
        0.015566051373017992,
        0.03516461549568393,
        0.01717837223700268,
        0.012015866071319811,
        0.009283127611722735,
        0.03810787176033997,
        0.01756402337847305,
        0.030946258183434314,
        0.005469491978809928,
        0.02674291180452159,
        0.04683168187116664,
        0.02387523127025988,
        0.022281226473249045,
        0.011736388232850548,
        0.052317387321709014,
        0.04974245204301629,
        0.04316636014313564,
        0.04893770727526612,
        0.030889232306523087,
        0.03289286649036551,
        0.03395263138189256,
        0.031240466488922244,
        0.015138909327491535,
        0.02601562084664941,
        0.02471332912342345,
        0.014022397215320729,
        0.026990443044554772,
        0.02094918275445321,
        0.04710635819832981,
        0.014303437384542867,
        0.02262583236917527,
        0.04719440396461969,
        0.03085506465558442,
        0.05045044829523687,
        0.026975839413961082,
        0.026246930495505714,
        0.04510996347601525,
        0.02226510303366911,
        0.0398915925681845,
        0.030283432733329264,
        0.036312132051388675,
        0.05538532293901512,
        0.025924411964168694,
        0.03552862894301115,
        0.042168374613947165,
        0.015315296072560611,
        0.035529433599149174,
        0.02553126789090642,
        0.01717300315016633,
        0.027917033948391547,
        0.0263414327360085,
        0.035443306777357624,
        0.03234228550589367,
        0.014959812655216733,
        0.03212819483405473,
        0.02239419750679439,
        0.021985487740641244,
        0.04943985568956184,
        0.027050991254180333,
        0.04936232754808048,
        0.016301304547241068,
        0.016146998949614046,
        0.01608265877823956,
        0.04696948482910115,
        0.027585393062468887,
        0.027672927693305385,
        0.02492423113633957,
        0.045553159276324307,
        0.03427751456056704,
        0.02929614499378085,
        0.05312040368381966,
        0.012591171214814878,
        0.03776232632252013,
        0.029434619099855307,
        0.03454206975539241,
        0.0033811158040907697,
        0.028331498842756767,
        0.03607132972926764,
        0.038743982148493866,
        0.03319081708271948,
        0.03013959122945402,
        0.039312149442767834,
        0.04430761984660649,
        0.02816934623547044,
        0.02413362963496033,
        0.0412629545522416,
        0.025670242331470507,
        0.025104265571563585,
        0.048864138811836495,
        0.049043076826803256,
        0.03674611001964727,
        0.043773475999792304,
        0.014201734260426667,
        0.040834336538486296,
        0.021423152437864246,
        0.03852172336655758,
        0.00414187903365555,
        0.04090758230119202,
        0.016433536828862862,
        0.01933423572507085,
        0.024760925420541816,
        0.05866403178522517,
        0.025710328990690878,
        0.043216507835021255,
        0.027428062094167018,
        0.04802716440676843,
        0.04489976623685688,
        0.04084482037305217,
        0.040804663733334134,
        0.032702015923577334,
        0.01744460082935518,
        0.05223720757901556,
        0.01970967814687049,
        0.018162076265983207,
        0.013384609674882883,
        0.03834157861487414,
        0.022790145425870306,
        0.01877048088421605,
        0.04441872550690191,
        0.026445731221559125,
        0.026050357154367307,
        0.028288460158406106,
        0.03758953927302561,
        0.03426829486600509,
        0.04021385285678945,
        0.04534181336676576,
        0.027619446224747147,
        0.04713573304068563,
        0.020581094493840418,
        0.014171560838261935,
        0.041352118078084595,
        0.01009512964681854,
        0.013067246451361769,
        0.028849091960614505,
        0.03930310446430384,
        0.03462444017259559,
        0.02424968462987982,
        0.033449433671839536,
        0.017998483197629454,
        0.009473300412974287,
        0.018853152510889377,
        0.013183758676455305,
        0.041581407435231206,
        0.025164503376357932,
        0.050407994992870214,
        0.04248310676343135,
        0.017240250407857864,
        0.03925012061532164,
        0.02565478053159792,
        0.030855284813169355,
        0.04442669101604929,
        0.025394732016175356,
        0.04656149702039806,
        0.006149334969024868,
        0.0496568794609306,
        0.009861730182064259,
        0.04084034256573843,
        0.016493866988279916,
        0.013882489527292322,
        0.024542544602474174,
        0.0327303433566456,
        0.025394258136414428,
        0.031157375048967605,
        0.04843542640453325,
        0.02185597858746207,
        0.023978253280375384,
        0.03227508010962753,
        0.01311225515853642,
        0.02111183054725386,
        0.04933625834815071,
        0.032242179778032135,
        0.013388434527923324,
        0.022700480171918853,
        0.016186249785641246,
        0.02289630309579198,
        0.009677335836579355,
        0.02340382363315096,
        0.018531878223262768,
        0.01853551770350877,
        0.010507069080470301,
        0.026654770816771527,
        0.03720741775769515,
        0.026099221679604753,
        0.022256644829876427,
        0.010071452381849692,
        0.031027688846888595,
        0.036438432379561424,
        0.04652533670079192,
        0.01328691576410521,
        0.03763969937970041,
        0.0177844822243253,
        0.04972417238138696,
        0.018281713199396213,
        0.04243924641961219,
        0.0546873987895077,
        0.02862826923362702,
        0.021340792248357294,
        0.013189920101359616,
        0.02188462454469632,
        0.01922020918254055,
        0.03337481302524206,
        0.021362873394834905,
        0.019642592376941666,
        0.0405383259301715,
        0.03780251281961919,
        0.024221999255262985,
        0.03668522748898675,
        0.02881518247573364,
        0.02637828786885211,
        0.01803050778833075,
        0.04184601156620213,
        0.051297674077894366,
        0.044130389796510454,
        0.03358659081682414,
        0.05233465511289747,
        0.025731853574401522,
        0.013471498696855733,
        0.042606729207432796,
        0.04165476585486111,
        0.03801851228504165,
        0.031717980966624704,
        0.020808557970910684,
        0.03639326414461233,
        0.036536207883953224,
        0.023563748190674652,
        0.014151390703751585,
        0.02013005649976065,
        0.02450173120056682,
        0.009818265107822279,
        0.020564219321147246,
        0.026647957162982145,
        0.024869648105667694,
        0.033014632450077526,
        0.030039892013603717,
        0.02505709817811847,
        0.02966162571149153,
        0.01836533155003706,
        0.055509733405198304,
        0.0405906262736162,
        0.04571436909439191,
        0.024510411241570725,
        0.042850043636389036,
        0.045016437818204094,
        0.04847565345722856,
        0.024314933607357495,
        0.019765951537467404,
        0.04801822155242446,
        0.028189036820865838,
        0.04002625646365156,
        0.017623924095345283,
        0.03112593597182719,
        0.04393669598935142,
        0.042145379997442084,
        0.041164148711415174,
        0.01624375076004427,
        0.03467639078823189,
        0.05592761378635443,
        0.035057441477270405,
        0.02066906762433407,
        0.04035797136480418,
        0.015431342420850723,
        0.024798094579454134,
        0.05098802689992889,
        0.028819832212573126,
        0.016238345478558364,
        0.03750561511289237,
        0.01654817238817046,
        0.016844505658234827,
        0.037089532980999214,
        0.02937370453372246,
        0.03240925329337467,
        0.03381546665378893,
        0.04907834209959182,
        0.054241137197198246,
        0.01394037800304452,
        0.040669122607606384,
        0.015697359081234187,
        0.04892440080297136,
        0.02418720752899861,
        0.03759208512598902,
        0.04824674400857816,
        0.024890545182350034,
        0.04544167787155993,
        0.055406822669890506,
        0.041175745964934715,
        0.05430024578750219,
        0.028081736838162244,
        0.051981422207070714,
        0.035919097302034984,
        0.03919227969329199,
        0.018194143319596817,
        0.025475742113525778,
        0.03282270209306566,
        0.03092214471770632,
        0.032224964097925975,
        0.03898729010743131,
        0.023794698905966614,
        0.02715815947241993,
        0.03355460904309449,
        0.017458460788551726,
        0.013638637039350879,
        0.03905994171697229,
        0.025954612671831186,
        0.03899820727376571,
        0.03364294793655209,
        0.02344124182912429,
        0.012371555657753497,
        0.021022186152865167,
        0.052621052631178146,
        0.01188030714575402,
        0.021984338853743762,
        0.019773703576701565,
        0.03263326887931029,
        0.032497083770784994,
        0.03677131909044811,
        0.011493984005849982,
        0.04303920770418192,
        0.01557052451330384,
        0.053094025375771826,
        0.028422751301644063,
        0.016460265618475467,
        0.036114466346916216,
        0.0358764147490457,
        0.03368386829646795,
        0.041256499732587736,
        0.04401830892167803,
        0.03459820986954207,
        0.0159595615673944,
        0.007174175967305402,
        0.020976193626496078,
        0.03290500533119733,
        0.012930559008361096,
        0.06189357222351789,
        0.023699889398119373,
        0.0326957470694821,
        0.015892903064510723,
        0.016457205505860974,
        0.025056328307739455,
        0.026315679430195943,
        0.06428954677550351,
        0.01729136401266733,
        0.030158868552230336,
        0.047774392221230734,
        0.03400489306050812,
        0.02451232221159726,
        0.03085156279273232,
        0.031494541721791704,
        0.03523738227428927,
        0.020455779702719976,
        0.04908687148423886,
        0.027877724254414826,
        0.03463242428311216,
        0.05049863157240416,
        0.025288502366090548,
        0.02097355975623772,
        0.04129436182094858,
        0.050980610171180996,
        0.028760904786588097,
        0.030162465949216084,
        0.027199938332969888,
        0.04675428622772613,
        0.04346955782197949,
        0.04084093501433643,
        0.029997461324371193,
        0.013095530088208213,
        0.03018760686687079,
        0.03990613099771129,
        0.026941424773275425,
        0.020122236665795885,
        0.018292328603577088,
        0.02082006211547007,
        0.043198017737992166,
        0.02603340208598754,
        0.036576779591048984,
        0.044181982103015965,
        0.029734335241729,
        0.030398713003566637,
        0.038714626573712094,
        0.020352002219398292,
        0.040284065021540756,
        0.019363801676714157,
        0.03572593961527814,
        0.03568846477299583,
        0.0380558076799639,
        0.0092089107097126,
        0.050079431494728724,
        0.021200686166003804,
        0.013517239619292597,
        0.026342542435629192,
        0.016036968770027783,
        0.0437446592790834,
        0.03879471539275827,
        0.019238487321988434,
        0.053017895488822346,
        0.029889389996252867,
        0.03679458477741342,
        0.03477633800243541,
        0.03037206027104021,
        0.006922743605325887,
        0.018312659067452237,
        0.05000999957542298,
        0.012232424962165289,
        0.030780422570700888,
        0.013857019148622474,
        0.03737635388635461,
        0.032030331324274006,
        0.04694173667631853,
        0.021073456370960433,
        0.03571863949637692,
        0.02848099918366163,
        0.03380786542896715,
        0.017191862406318245,
        0.03570305086759454,
        0.05273405050375891,
        0.06429157345738022,
        0.025950720939269874,
        0.040541711565805987,
        0.024498788249978122,
        0.02952109132767683,
        0.02377400382045517,
        0.028418856779719722,
        0.01669205575737921,
        0.029932891803015543,
        0.036996581773780256,
        0.04219879848828841,
        0.04166312917118763,
        0.041510382706634784,
        0.03223511818087633,
        0.023589673748542643,
        0.029013605157908712,
        0.05066376389990137,
        0.032288563544853224,
        0.013061775283412597,
        0.04624468049250661,
        0.047446645414130975,
        0.031122510528377754,
        0.06551699231821728,
        0.022684367613480912,
        0.010616052384658722,
        0.045791084865492736,
        0.03618513306215618,
        0.040564619260227926,
        0.032782143908972876,
        0.02118718472506712,
        0.025869145047827915,
        0.029309156225319894,
        0.0018033252224781777,
        0.005335890096369039,
        0.024596286265844272,
        0.053769575521364646,
        0.027791051047873244,
        0.04060022455711129,
        0.031495101093516574,
        0.02847211290734926,
        0.016889888055762532,
        0.010572735235421904,
        0.02823956590588215,
        0.024280739148653734,
        0.003981440363004998,
        0.04182254158691831,
        0.026263080484182473,
        0.01970186914809379,
        0.03712605657421972,
        0.0412938816006653,
        0.015370066736076613,
        0.0631161099160671,
        0.05081723940741877,
        0.053679962133975925,
        0.03812886910010787,
        0.037434982166490174,
        0.05033395618946103,
        0.04769887160147341,
        0.02934359286198765,
        0.01757545365465488,
        0.01958774053758757,
        0.014931928404685844,
        0.025820026825405306,
        0.046768664538263116,
        0.02939551414657754,
        0.0320457128228243,
        0.021093572799837063,
        0.028751313873280584,
        0.021369348232610372,
        0.023629682864657008,
        0.057001343784595364,
        0.009805113350799685,
        0.03714966159550149,
        0.03059138769158481,
        0.027097079576656986,
        0.01786319652202832,
        0.03974723244874542,
        0.0439285750459257,
        0.03089395673747157,
        0.03935876475214029,
        0.04510779979013246,
        0.023449808315086248,
        0.032918296423860294,
        0.02754200587012302,
        0.03036548116628414,
        0.022209734740613978,
        0.024868452959055584,
        0.06160185045070884,
        0.02083014392265462,
        0.021923223343891296,
        0.012354326218944929,
        0.053815693741108415,
        0.012143758312605902,
        0.024580071801205233,
        0.05315833851669883,
        0.037502309913913706,
        0.027641485953262167,
        0.02504485643040909,
        0.03888512447242375,
        0.02908307485338961,
        0.03692584832994682,
        0.04043911301608543,
        0.016760807640448735,
        0.035722439117827395,
        0.033145500792483205,
        0.05072197758776097,
        0.03052121482034473,
        0.029559105563496783,
        0.0477669261667864,
        0.026797845931651087,
        0.010070253328198686,
        0.0359162598581074,
        0.026561008346608177,
        0.025597036371355946,
        0.04642317868343393,
        0.04351553066154955,
        0.03234342578144002,
        0.04511703273687033,
        0.03149988381546853,
        0.03622166995668474,
        0.060315902570092554,
        0.024655363640040277,
        0.023607630301368743,
        0.04426684618831567,
        0.03157475527172767,
        0.045522049969713374,
        0.01804872332565343,
        0.03354452403100822,
        0.022617803192823454,
        0.015320573772111929,
        0.02755988173924148,
        0.02064832271127715,
        0.01373069973105224,
        0.04668441070355119,
        0.023093242052659925,
        0.02716137265809553,
        0.010668839724489787,
        0.030236091030014966,
        0.049847093520607275,
        0.04292732720206263,
        0.02682219049801871,
        0.027177831357614753,
        0.007294424577297302,
        0.039244859260431496,
        0.028505868086742794,
        0.016378807050930297,
        0.03343967751534779,
        0.031283138243265195,
        0.017367457195676297,
        0.007894354928173046,
        0.0224001188584802,
        0.02041279263071881,
        0.018473996742858698,
        0.012149516959997555,
        0.02902101984375862,
        0.025079269712842002,
        0.025086590862949842,
        0.04020034938034107,
        0.02159454150303424,
        0.041948491125282365,
        0.021293639273940127,
        0.04703779146256606,
        0.02994983730398546,
        0.04496302875858298,
        0.049263406892922204,
        0.015390854179197477,
        0.026619978636722455,
        0.03028606958786594,
        0.05326026794337484,
        0.02175855195827777,
        0.034439885681385715,
        0.01748603090429725,
        0.045928898621671536,
        0.008562075864850176,
        0.028460947190187547,
        0.027755727802085756,
        0.02519852689495475,
        0.050171999969930034,
        0.03356342933560198,
        0.04121979114829135,
        0.0438599609811671,
        0.041214552455757135,
        0.04165734279540666,
        0.025012372914204207,
        0.04601511430705181,
        0.04321762456946411,
        0.050036449167095265,
        0.027187031002218927,
        0.030603838598043196,
        0.016356842036373782,
        0.04457557876381764,
        0.048396087465425126,
        0.030920422981695655,
        0.030580603980902378,
        0.047404652905391385,
        0.0295333401883116,
        0.01539387345923147,
        0.037871958942704106,
        0.020622346914954764,
        0.03621782876934235,
        0.01998510438615569,
        0.01685167055009882,
        0.022062924565361627,
        0.04871905696423141,
        0.016832688885704425,
        0.024682388606291916,
        0.021016926829132723,
        0.052198618780791864,
        0.043261765988374674,
        0.025259188904569935,
        0.02967582524832655,
        0.014134731501808034,
        0.04962758489543729,
        0.02133406046823314,
        0.05644726320739589,
        0.019432939433014215,
        0.04677130822594831,
        0.00848248192474715,
        0.02925020142861576,
        0.018031240704464855,
        0.012142050064548417,
        0.04823761184793894,
        0.005316450246003662,
        0.03230712718968064,
        0.033014398870966896,
        0.047513689897264635,
        0.03977278612296634,
        0.022951618124916036,
        0.03252279957029221,
        0.04897927530579034,
        0.02594300477021281,
        0.0579657676608974,
        0.05172230542201563,
        0.037408778440107926,
        0.041980778296687046,
        0.032680496313079885,
        0.029808151495818693,
        0.051113209330755714,
        0.052527807554155974,
        0.0346261871592259,
        0.047747888379177025,
        0.0333549120253592,
        0.017376258968340625,
        0.031863442032262185,
        0.033902005400567335,
        0.020591520358894232,
        0.04801884263802604,
        0.03295363605101317,
        0.03771446134410175,
        0.013136690063183605,
        0.030764745814951946,
        0.04032087237509618,
        0.04631302068255436,
        0.04024206129791582,
        0.044627886153854004,
        0.029203596195116477,
        0.03112812247065535,
        0.01917907957954145,
        0.033733327940479584,
        0.01712163114595037,
        0.022809617385479368,
        0.009424552806913837,
        0.05456456726993786,
        0.01998130409668625,
        0.053695980602981135,
        0.03551309873063721,
        0.04594444776494196,
        0.028603775073114592,
        0.016376078596770677,
        0.0354600109155327,
        0.02023042708172775,
        0.029324168220486363,
        0.041334272623853745,
        0.055811588236649196,
        0.055937794228271276,
        0.0158948197550803,
        0.04524181604759838,
        0.026799525219417752,
        0.030696169005136657,
        0.04611596473628644,
        0.028156320063310907,
        0.0331357979720648,
        0.05240080852223583,
        0.026626199132813933,
        0.014171501450100803,
        0.015087182818051064,
        0.03445622679002699,
        0.03656130355210176,
        0.03237785181781412,
        0.02436529660580207,
        0.03328911182715195,
        0.025591480020012464,
        0.0319782544882041,
        0.030787338389767237,
        0.0404975987782733,
        0.027095866646132317,
        0.04394568606557523,
        0.05037226408101894,
        0.043549793341985554,
        0.02723414166677054,
        0.004651102194101246,
        0.033453994078312996,
        0.023447771993684894,
        0.02794423565074928,
        0.03714559698897337,
        0.02579083648675119,
        0.04183462328109013,
        0.018717700616907973,
        0.02833442307258157,
        0.027408170360218843,
        0.04876343838577268,
        0.038744797619299526,
        0.039578411418403764,
        0.023533960686745826,
        0.026279029523509242,
        0.028736361914596553,
        0.04111508569434353,
        0.016568897444074318,
        0.029498767979615124,
        0.04991070698543285,
        0.03600014711542451,
        0.0212362448958639,
        0.025347374285422688,
        0.04965993556257147,
        0.048819102961640694,
        0.04222818646974732,
        0.005911594057068379,
        0.012784385036500092,
        0.04166082362419895,
        0.02938795381773242,
        0.015990308617840537,
        0.020447169174353495,
        0.024551486980388604,
        0.012390433299489358,
        0.039628849476556934,
        0.010939089314169159,
        0.03726247729124337,
        0.01438636415440453,
        0.029043971441439474,
        0.031011628220767633,
        0.05725378530152793,
        0.02502938039356137,
        0.02477771388250136,
        0.03943678568652376,
        0.05137504363731729,
        0.007175357354932607,
        0.05224769939972396,
        0.04732882574799318,
        0.04020695776205202,
        0.04483100281744789,
        0.017061742948748047,
        0.040375391099285306,
        0.014476703857250283,
        0.017996294620169478,
        0.04841836661341718,
        0.013580514653448507,
        0.014729761256019125,
        0.01057145347088969,
        0.019857362531148805,
        0.03435554665960052,
        0.01607414083645205,
        0.029032826194671565,
        0.05532012758451391,
        0.03225979706492636,
        0.03142074635534198,
        0.026515851455784608,
        0.03360923422542018,
        0.03207714683944969,
        0.019905564717297004,
        0.045359332960084604,
        0.03452957313676238,
        0.05048107853939683,
        0.02972396390201493,
        0.039243276263288135,
        0.02338068944647169,
        0.03756151826216616,
        0.01975704954959536,
        0.021044915822911636,
        0.04082933512377281,
        0.01574508163725498,
        0.05130082569987554,
        0.02365067546237608,
        0.06606082887389648,
        0.03536207509736783,
        0.03622647039286218,
        0.03753561772503826,
        0.04110216746590096,
        0.03297545938918442,
        0.017617446418404063,
        0.029979288954586604,
        0.024343221209361398,
        0.04026353076346789,
        0.014296133200331577,
        0.013705995257482919,
        0.02105154295658859,
        0.03307184692484908,
        0.03520562491993333,
        0.028168650707292412,
        0.02225344489679361,
        0.04311674175606333,
        0.036153035818690546,
        0.05423878026792354,
        0.02191211704782616,
        0.04493096809046576,
        0.015323253370634796,
        0.01654102450118571,
        0.025397290082581608,
        0.02194132853297278,
        0.012141172216173994,
        0.048268227522504474,
        0.035134937318338305,
        0.040133566624250126,
        0.02220967884503959,
        0.03523712561732356,
        0.04669562689234941,
        0.02575451293671112,
        0.01400978478425105,
        0.01260936532388006,
        0.021058868846536072,
        0.03189668772915235,
        0.036901015820079895,
        0.01262516716212167,
        0.02066642629470922,
        0.030946433706921052,
        0.02863204784835304,
        0.037068904762022244,
        0.03757612755556918,
        0.021184500090117023,
        0.049056807627660556,
        0.03268009577689819,
        0.021216780442647572,
        0.0334825510394609,
        0.03541630527472345,
        0.02452855504082434,
        0.04382950495900743,
        0.02810135960355593,
        0.03394932755104585,
        0.04028227374690219,
        0.027425592420162594,
        0.01758336522842413,
        0.0224608565774896,
        0.0171504532927381,
        0.025931308637000123,
        0.043304471663340324,
        0.027930300269223482,
        0.015233337231267739,
        0.040634069379733184,
        0.020217602035763716,
        0.00919409469018291,
        0.026066049170558103,
        0.03456195846048497,
        0.030551408528042324,
        0.019010527523267883,
        0.040317783234602514,
        0.03092183989442353,
        0.04410750821891936,
        0.018866166060841617,
        0.024178384265178283,
        0.02248437400065081,
        0.03274818562997715,
        0.016164482638234442,
        0.0370902945283787,
        0.0417437864597243,
        0.016829244896641907,
        0.030757103203073954,
        0.02997267875332449,
        0.018111671740649232,
        0.02698915728333535,
        0.013136662047049386,
        0.025226090273281515,
        0.03214478380809159,
        0.024150816307433494,
        0.024091007734150273,
        0.02824054853654695,
        0.04300155226009078,
        0.02113076554442516,
        0.03285568559848463,
        0.030040842408292218,
        0.013696588899460523,
        0.03876189307002768,
        0.040807588228522346,
        0.018592632075979703,
        0.0313257756775994,
        0.028769526897061613,
        0.022614805649456577,
        0.025680779493889822,
        0.051851459099700355,
        0.02442277865770851,
        0.03914547252240164,
        0.031160891790835057,
        0.059061601093618965,
        0.027840909286762507,
        0.04033600134591898,
        0.02883390893853697,
        0.03398965297944779,
        0.04085282957820336,
        0.021589204071726438,
        0.027423043553965524,
        0.02779845460619211,
        0.033327999697328546,
        0.028659939300964242,
        0.023159478688080326,
        0.016658087502251805,
        0.025215658187258436,
        0.010348882183362367,
        0.013349961619560018,
        0.03541988015480713,
        0.040447118289071445,
        0.027291947646582413,
        0.03747427255589759,
        0.02515602788792737,
        0.05385159007200675,
        0.03276588751276245,
        0.013287117053197841,
        0.012564828037617232,
        0.0337172969690434,
        0.05121837796272241,
        0.05219093601983821,
        0.03506569733927997,
        0.023968853724346022,
        0.03311378033088402,
        0.023387190096723347,
        0.06499890064575765,
        0.010702014159610248,
        0.03331448477547535,
        0.007170860526589941,
        0.041834287949287875,
        0.03564237989004138,
        0.034282619072827945,
        0.0030525766006111944,
        0.024765886735042344,
        0.04068943659956243,
        0.022145029222485353,
        0.04294956009166819,
        0.028850306459536724,
        0.03153160323451866,
        0.022598622343369817,
        0.04110596048231314,
        0.03017551627134002,
        0.022822616547521383,
        0.014466822142203031,
        0.03627813423726985,
        0.05680176874576064,
        0.006874071504015952,
        0.04821127491383325,
        0.034864792393753355,
        0.04600000908911506,
        0.016080252226890912,
        0.04332805292795118,
        0.025072782315334777,
        0.05203668703214143,
        0.02167020997402732,
        0.03177555771639953,
        0.012236036758560467,
        0.019740478262343954,
        0.034931889414644306,
        0.0316107913427641,
        0.021421649133444572,
        0.025992946377407226,
        0.03380765410919008,
        0.043403531597061014,
        0.026771930144127837,
        0.03247738145034492,
        0.024315320157352736,
        0.036349555117729325,
        0.01333433793593411,
        0.037149425060400046,
        0.03656549999583214,
        0.04837902328844716,
        0.034011082168005524,
        0.059121267470434356,
        0.03288922981527771,
        0.01903584038210578,
        0.037478957855661604,
        0.03694084003240282,
        0.033985998663042666,
        0.025924506344786453,
        0.046777605522867076,
        0.055370297543203134,
        0.043370691143311234,
        0.03143333113761424,
        0.041005059077007126,
        0.04694753020932209,
        0.01996702737831644,
        0.045671843210058474,
        0.03710517991842064,
        0.03577122408274762,
        0.047098434576888365,
        0.023958069344734198,
        0.04020203958956499,
        0.03084405964814658,
        0.05133482941024388,
        0.028822628352420908,
        0.027142701732260813,
        0.06328754245417349,
        0.03704688652359604,
        0.014287345807376398,
        0.03185461555150769,
        0.018038605421560595,
        0.030538472952112136,
        0.04387340027057566,
        0.021128452565721975,
        0.03788280440010931,
        0.04482282278776104,
        0.0517603608984125,
        0.024864733555933296,
        0.048871549915541046,
        0.013015057112480702,
        0.037956793401808735,
        0.02039963561984355,
        0.033783177892524024,
        0.052756980160682664,
        0.027980182150513056,
        0.056895084628711456,
        0.0363213352794141,
        0.05002604933810443,
        0.046015884576358794,
        0.03489421441650045,
        0.0338741112775752,
        0.023846716946874572,
        0.019601310164634334,
        0.021199647533638382,
        0.020698696214810307,
        0.029215016196662558,
        0.025480486051564815,
        0.02769497821994294,
        0.02729817456652841,
        0.0360950127849914,
        0.05431614542183707,
        0.038624502940852914,
        0.01916568980882259,
        0.014014026963730468,
        0.022701998700513808,
        0.05091929333000734,
        0.04844393269965305,
        0.02534739970449202,
        0.024861586616422387,
        0.022699058073145123,
        0.059637029181108955,
        0.059332847627906145,
        0.023875737543097887,
        0.028076473441757795,
        0.03130055446926103,
        0.05476127700568999,
        0.041627133702173226,
        0.013856183768166632,
        0.03818730548789526,
        0.030256888475413444,
        0.042774546559978505,
        0.027145697304123816,
        0.01792729142244177,
        0.029881725702063572,
        0.032940752850723586,
        0.05063336652302302,
        0.011829301664748972,
        0.007076375407655062,
        0.03478497090144149,
        0.0321284082042821,
        0.04464094890036718,
        0.022373733306436352,
        0.02840058441484988,
        0.03498297724602707,
        0.025998929913690513,
        0.028239132560287154,
        0.008179259532861683,
        0.04224503565919846,
        0.023595509991221758,
        0.04474139255507517,
        0.02942883492574405,
        0.027255279329447504,
        0.017022792386981272,
        0.026326945713564268,
        0.031655717215445814,
        0.02692578705479545,
        0.023482699346931195,
        0.0479241898367657,
        0.019980536551451274,
        0.014859877057020271,
        0.012712079710867064,
        0.03813208668972386,
        0.022775864712065743,
        0.012418153475286532,
        0.039172368058066245,
        0.03700918485388714,
        0.03795519218248425,
        0.03865961579304224,
        0.026584843918118675,
        0.034964402513031075,
        0.049666853708263466,
        0.025933670268742284,
        0.01866525406160696,
        0.028167095195739882,
        0.015851185883287627,
        0.0403839138878254,
        0.04772012826472769,
        0.01499721493973908,
        0.03063915162623732,
        0.04005487715801554,
        0.05682863753656807,
        0.007961727398177075,
        0.045960887289205,
        0.028155114589166995,
        0.0583501089071111,
        0.05104070139153501,
        0.01513829789257036,
        0.040130390147351744,
        0.017779758370221287,
        0.011859212895804137,
        0.026166685744808345,
        0.020621604542894478,
        0.03676138322383388,
        0.02018587138366465,
        0.04262779977477533,
        0.02216266473272443,
        0.03428548591303396,
        0.029501011890586723,
        0.005061213895521688,
        0.021073427108401682,
        0.021301664353438755,
        0.024947075916249666,
        0.052592105305585744,
        0.012236837254748592,
        0.020664394403088593,
        0.02748801888191846,
        0.03334489912051952,
        0.03906352729240787,
        0.05152167138011747,
        0.022300399004353925,
        0.028780297550402182,
        0.022050929367391232,
        0.029676888342798954,
        0.03676303365697471,
        0.018005802635443383,
        0.01040819167960784,
        0.03212307027252463,
        0.050021463006960976,
        0.04382140268156824,
        0.014497344381608199,
        0.021251300997255584,
        0.032194345879699014,
        0.034290349726481296,
        0.04094324105569222,
        0.018002720437265467,
        0.024286143858969933,
        0.01230945477554399,
        0.048244947335737705,
        0.006347293325603496,
        0.05480171242313479,
        0.031103213573497206,
        0.05988592786651259,
        0.020271020018597537,
        0.029086407280372074,
        0.05535631249781862,
        0.0446936590520827,
        0.040170742517336384,
        0.03500781804090505,
        0.03698083144271324,
        0.028647116088462883,
        0.020291007287662144,
        0.038841189216219076,
        0.034278166624318186,
        0.04142278301446499,
        0.026686309291213774,
        0.030804545934271437,
        0.020168844252197927,
        0.020786830304443747,
        0.03655764237266572,
        0.040314697390648226,
        0.022074576179012453,
        0.018238189534806503,
        0.026998308248923873,
        0.05309424614599559,
        0.02258448967785564,
        0.03751472807418069,
        0.006229092715915357,
        0.053372634023938104,
        0.03974013535871804,
        0.034948280875838594,
        0.021617560197645113,
        0.01803572289003688,
        0.03958425546128979,
        0.042118805106002376,
        0.021690069096398656,
        0.008944790333830874,
        0.025471248583673167,
        0.039210916961415314,
        0.03429682344470014,
        0.029818062303484487,
        0.029278745784793517,
        0.0421018674758797,
        0.016902237736750217,
        0.014831552819442012,
        0.020457812944861233,
        0.021165019273685904,
        0.024443318787891667,
        0.020848418139209398,
        0.013653027483943526,
        0.018299822385261535,
        0.02060256754105505,
        0.022083881470984505,
        0.05105267312245953,
        0.037252695304345614,
        0.05046565023207924,
        0.01114665435072866,
        0.05078005689585448,
        0.04013951480156139,
        0.02486021690985155,
        0.05836142887960654,
        0.04215677934529084,
        0.020129738484098426,
        0.04431316410549774,
        0.03765073482767396,
        0.029406190848332084,
        0.027652033345401904,
        0.017336695243856858,
        0.027949583261661425,
        0.021636100854114597,
        0.006949823233604798,
        0.01342588864217337,
        0.02968563915965064,
        0.05896100772204168,
        0.012237408034555997,
        0.017171322752910882,
        0.02840912529212605,
        0.020700456825917903,
        0.0405003054247479,
        0.009052519344188811,
        0.039206689943142976,
        0.025094752837889783,
        0.023948358723534135,
        0.01033550068344316,
        0.05226983651151686,
        0.007343963532669073,
        0.04634226376585289,
        0.05322626719646135,
        0.040579541542217705,
        0.03834301885018706,
        0.032711577516040216,
        0.02442876994891289,
        0.029664366174782044,
        0.03698542249752822,
        0.03928060070005142,
        0.025534989993179928,
        0.0188632829562273,
        0.02081425675104356,
        0.033696824619906564,
        0.04343480228214853,
        0.04240089129394156,
        0.02842898845080647,
        0.019118536106497355,
        0.022441361459967245,
        0.01091712550793191,
        0.05032311494964902,
        0.029687786659377297,
        0.04558545239954232,
        0.0300906568389079,
        0.05657727633091138,
        0.042002146467266174,
        0.06432473776766881,
        0.002928566926223934,
        0.026083948106746243,
        0.026312957467078422,
        0.02231350471653848,
        0.024967097616390908,
        0.011698163922291636,
        0.03688777324964705,
        0.038084463684445326,
        0.03941483656851505,
        0.02977708561562251,
        0.013686462476156465,
        0.021217434574483923,
        0.04007241265134399,
        0.04052741863635046,
        0.02857375442115071,
        0.05021189414314973,
        0.03848955136196266,
        0.009683770391533134,
        0.030638866790849678,
        0.043435785350098455,
        0.012528459969315639,
        0.0031554996321845716,
        0.02821458317658733,
        0.046736178834008484,
        0.01815116412533134,
        0.0463800826561173,
        0.021476287029512257,
        0.022038124658770385,
        0.00997552163437123,
        0.021392216199896057,
        0.02787781634981061,
        0.05252096518733643,
        0.025199698123543654,
        0.018294150889166284,
        0.014496510239438168,
        0.051360228227706736,
        0.02574510415265917,
        0.010686029529451866,
        0.04331209483863958,
        0.016290585093134694,
        0.028543852552890527,
        0.025266514259956026,
        0.02370138378809843,
        0.0023758663155753973,
        0.0222044024560773,
        0.03811883602830055,
        0.018432963466546427,
        0.025417474754774395,
        0.022006541484711442,
        0.035348469894723636,
        0.036234864865144725,
        0.019234846188140062,
        0.020648394598787298,
        0.04387413588936438,
        0.016512943311195526,
        0.029810863759293843,
        0.02658722098157578,
        0.012862316209895296,
        0.03794208428728218,
        0.020698554646736134,
        0.04145124768932041,
        0.019210474902870714,
        0.021749656352446602,
        0.03782929842896686,
        0.025307610813746505,
        0.024174461016125123,
        0.012886116635707868,
        0.021647132672756354,
        0.012492206387740588,
        0.033759416449336874,
        0.04973301758380574,
        0.01378225764350501,
        0.03337493448716488,
        0.008259798974692659,
        0.03765214253596572,
        0.03807339913663443,
        0.013920101500726008,
        0.021635838270899647,
        0.016740396379428514,
        0.05359498007049952,
        0.02312396997058341,
        0.048628385278289214,
        0.035540193300240955,
        0.03829453101355838,
        0.029398467438040147,
        0.02953231615649442,
        0.03676182891365098,
        0.02531133737514583,
        0.021443384665803894,
        0.02154911564032976,
        0.020936423187829144,
        0.008308403961943158,
        0.012262522228327377,
        0.05067072976143595,
        0.03729946278582864,
        0.0187355064052365,
        0.04114726692270785,
        0.044769513016374836,
        0.030891736682578372,
        0.014891966579885833,
        0.01693713254777545,
        0.039022424003214755,
        0.026596871424288335,
        0.027014081950648663,
        0.04656987767260658,
        0.01748338505770963,
        0.02937157926895468,
        0.00853404791706236,
        0.04284876086742129,
        0.032357704739948555,
        0.024196508696660974,
        0.022671826424490775,
        0.024253860874424608,
        0.025173678101537634,
        0.025731991202805563,
        0.004496781518767847,
        0.044365494092608336,
        0.01987043089998162,
        0.04987791184016999,
        0.02600136543269287,
        0.04601795801937518,
        0.04475005787299374,
        0.03792768989923206,
        0.010644112083239832,
        0.02397882334883126,
        0.03904290949990996,
        0.017172675732851615,
        0.04238310631287268,
        0.029659977457422545,
        0.044787005638761805,
        0.03142720702738877,
        0.04188903879181952,
        0.009578193890004983,
        0.016759236440686012,
        0.05152953349315141,
        0.04274853107656852,
        0.016691157018490218,
        0.02825665287148988,
        0.040141623200499396,
        0.017643049592266445,
        0.026209816505977306,
        0.03119989690971056,
        0.032575425711912236,
        0.03305674665943416,
        0.03252767734053448,
        0.03413442619592871,
        0.015870119674827113,
        0.0121793745245509,
        0.031193960575399814,
        0.013550522756484065,
        0.014328365512440275,
        0.05474941139084737,
        0.02791171428426871,
        0.03173486659759095
    ],
    "geocent_time": [
        1251805979.4714057,
        1249580348.7278876,
        1244005534.3613493,
        1250757654.627563,
        1250969661.8986163,
        1266017313.9906263,
        1260124957.2409842,
        1244212413.2615366,
        1259425926.4545672,
        1257190361.9760115,
        1243485064.3919613,
        1249709108.6060023,
        1248622408.658722,
        1259626890.4523535,
        1254889871.2870965,
        1265364261.1247456,
        1258526371.7897534,
        1239743081.3637826,
        1244509011.1501787,
        1241921800.1661122,
        1246991840.905034,
        1250638673.7321825,
        1249929910.606865,
        1245453525.026704,
        1257267341.923082,
        1244430080.1039832,
        1259259957.1558115,
        1242178191.5513299,
        1259111531.6559234,
        1263295071.4595225,
        1257677927.2186608,
        1240777140.7964444,
        1251120376.0092342,
        1259345048.8676062,
        1266956084.109398,
        1255734514.2186863,
        1262230760.3167465,
        1242191139.4019887,
        1246528949.0964692,
        1269432322.8147938,
        1252627277.297729,
        1250590234.4260228,
        1242350996.186824,
        1261174832.7329862,
        1261585922.480809,
        1238419895.739299,
        1263358280.6946075,
        1251974879.628844,
        1245210888.5388033,
        1248446135.7853415,
        1256498249.579447,
        1261871785.8231673,
        1243344159.3183644,
        1260759483.7727048,
        1250182305.319582,
        1260295472.756057,
        1266581808.7580113,
        1238462588.931944,
        1256268200.4942396,
        1242441787.108722,
        1240394872.3913968,
        1269011579.2973921,
        1252612355.422231,
        1239030719.4408736,
        1242120410.4232757,
        1239853073.5511644,
        1239186332.4279213,
        1257392376.0205107,
        1261832523.7241342,
        1261842764.765455,
        1252459224.0649912,
        1265053737.5474918,
        1258987875.3541052,
        1252635803.437773,
        1254761949.431529,
        1239843721.5180147,
        1253836520.1119869,
        1254665981.3081152,
        1258293736.2788186,
        1241092422.849814,
        1244924647.9629438,
        1268464875.1156561,
        1253962494.9711308,
        1241036353.951452,
        1255962512.4128861,
        1249271584.7838097,
        1252709749.058631,
        1264607727.0586872,
        1255389674.9473102,
        1258780968.2380698,
        1266014682.8287718,
        1269104702.8610067,
        1246381841.3342857,
        1240180240.14479,
        1246793967.0068502,
        1267854907.103503,
        1260875552.5312262,
        1259208907.9861734,
        1264194996.1298375,
        1239667381.0147998,
        1255868780.0703926,
        1258742586.659189,
        1265131072.98819,
        1253443929.5001488,
        1259340153.5904238,
        1250380225.5740964,
        1248809952.5673008,
        1264634577.629114,
        1239341348.345872,
        1260044410.7066827,
        1260861601.7304099,
        1245862076.7236652,
        1241152064.9192,
        1268153231.5823648,
        1245601507.196332,
        1262644245.2553008,
        1264587124.803802,
        1264361745.4877858,
        1265027969.867472,
        1257392231.115221,
        1245050694.2085311,
        1260357656.7156003,
        1257658089.4179323,
        1246191461.5912066,
        1249341197.4959378,
        1258717614.4190419,
        1249800176.059878,
        1256701940.7589045,
        1249827364.4169497,
        1265712360.0016344,
        1238319184.53036,
        1260494763.9901369,
        1239772524.8261414,
        1242365737.5051033,
        1258386362.9541292,
        1239424458.8117573,
        1263968478.4120378,
        1262633141.7992928,
        1266384783.3875747,
        1265255173.687854,
        1247328007.750302,
        1241953531.2673695,
        1267262852.5032294,
        1256087198.8000083,
        1241374420.1787937,
        1259515215.8577678,
        1264832173.3462365,
        1256466103.193356,
        1264106846.7166374,
        1253955364.2626727,
        1243414340.8938022,
        1248641797.2630854,
        1245389976.8381896,
        1263176862.9732637,
        1254717448.6172044,
        1243450556.1635401,
        1258571460.9727843,
        1255296462.6318243,
        1267577549.6015716,
        1267278205.5730543,
        1243186928.5674796,
        1264045452.082463,
        1260311776.49688,
        1243554873.6970952,
        1248785200.6419547,
        1257693901.1994877,
        1253107005.5318773,
        1255544860.5780108,
        1244304176.862467,
        1246321980.0802412,
        1238406710.1874108,
        1240140365.367796,
        1247126693.7007227,
        1238290297.5127225,
        1242432120.8089023,
        1240993139.10458,
        1242460058.008413,
        1238287843.7666523,
        1247469267.491922,
        1239633512.2630353,
        1258718728.052945,
        1241889201.2336524,
        1262738518.2898998,
        1257835278.974902,
        1255710918.0718935,
        1267630200.1230512,
        1243411738.230468,
        1250786629.2619107,
        1247803770.2998223,
        1256187515.143237,
        1258112905.9324114,
        1256766445.004202,
        1262730038.3319085,
        1239643590.9067307,
        1243536682.3670065,
        1242289931.0756829,
        1259798898.536145,
        1246010911.466597,
        1250145402.4591331,
        1243769544.3295145,
        1268575606.8503025,
        1247325097.300784,
        1255995863.4905844,
        1243362551.4513206,
        1238479493.415409,
        1250456841.7567961,
        1266557548.2201655,
        1257993314.6471014,
        1263375260.3695266,
        1264218868.01561,
        1248436879.9708378,
        1241073107.7643964,
        1253335841.889619,
        1239631230.1720097,
        1258597930.84377,
        1266001898.6073294,
        1254907610.483579,
        1255829355.3320177,
        1249238339.8889244,
        1243263367.1272852,
        1246892261.716516,
        1248181594.181453,
        1246766647.797869,
        1264635262.8744326,
        1242538098.3533041,
        1241117337.1887624,
        1267772179.9045918,
        1249874815.3494153,
        1264644720.9904916,
        1253259283.498405,
        1250897797.2741432,
        1267717711.427007,
        1244112255.0624342,
        1259916488.748033,
        1263296734.60436,
        1242137314.1706536,
        1266747458.8299763,
        1241996343.7557333,
        1267320059.4954705,
        1250072520.3921223,
        1248016596.5916283,
        1240765028.9215012,
        1264718017.614322,
        1252784944.476979,
        1248449542.149656,
        1252743522.8989546,
        1242881092.1857789,
        1241262395.8046935,
        1246929030.9328415,
        1251559033.2559376,
        1264199741.915118,
        1240512950.9457457,
        1261640201.716764,
        1251237342.5442374,
        1247026566.189098,
        1244043381.0229588,
        1263919858.8664062,
        1257283382.7614157,
        1242010678.308533,
        1240908276.5509286,
        1262408540.8371212,
        1269206142.306104,
        1252260020.4444075,
        1246382539.8644936,
        1240682585.7789993,
        1238786493.4754844,
        1238260366.1937304,
        1247647247.733463,
        1240500545.3753612,
        1241452168.7666578,
        1253068225.5231776,
        1264449581.516133,
        1267003974.8418303,
        1267015226.9097922,
        1265923074.891492,
        1256988789.7641509,
        1251418070.1179683,
        1249475249.995156,
        1253733313.5609677,
        1240034608.8291795,
        1244101596.6441522,
        1268406691.100913,
        1242405229.4268057,
        1249071325.8184617,
        1268847577.1899981,
        1265628877.7307732,
        1238971274.617875,
        1252343931.6124053,
        1268875224.6615984,
        1264145706.0887492,
        1244831235.3790727,
        1260927717.4170675,
        1262301335.1264768,
        1261901877.3295884,
        1243447002.223247,
        1243427104.3124356,
        1258236265.4770482,
        1267294442.832754,
        1247090594.306955,
        1242603570.2791185,
        1238244933.1824143,
        1241755660.7481997,
        1243649310.9475543,
        1256479603.84762,
        1244375512.9812655,
        1260762029.4195194,
        1256126787.5173876,
        1259992111.7545798,
        1247724234.8734074,
        1247022044.034336,
        1249074995.245931,
        1251502199.2812595,
        1246207874.8305857,
        1258646666.4848256,
        1244866485.3064854,
        1267504144.0449312,
        1268076336.0066352,
        1247024307.5426357,
        1247207374.9207335,
        1259118499.8733041,
        1238929955.304511,
        1261314439.3286986,
        1246035117.5264318,
        1258100265.981945,
        1269415054.5016472,
        1251727000.7175932,
        1258870134.0170295,
        1254725665.6988726,
        1258772615.6700659,
        1265735283.0113506,
        1268097959.5282612,
        1244497558.2317567,
        1258265539.173754,
        1263183763.826183,
        1260819152.0458472,
        1264462941.3713422,
        1243887489.6721706,
        1243904382.5201628,
        1252116715.7002678,
        1239730049.3166242,
        1261048350.114332,
        1251130019.8460057,
        1255430191.339415,
        1259594936.264852,
        1251202927.380001,
        1256570965.451233,
        1266648283.2105036,
        1241770620.4837945,
        1243793917.223125,
        1265534934.4923666,
        1246879057.830528,
        1252751382.1350396,
        1267584802.3604877,
        1262866939.0314176,
        1257033621.1531885,
        1242152627.972634,
        1247293114.5481648,
        1259842744.083049,
        1259680274.8224602,
        1255603254.4549959,
        1260798713.0575686,
        1268713516.0014532,
        1269473293.2018967,
        1257478010.3246658,
        1241124932.786416,
        1242847346.2550216,
        1251705966.8856325,
        1257233022.268804,
        1261364691.6347697,
        1260662894.985843,
        1253432134.9723935,
        1255228761.554386,
        1262696401.030703,
        1252525309.6257374,
        1238320160.6438684,
        1250189141.7229154,
        1241184966.5159905,
        1246540492.8856187,
        1259428278.2632306,
        1249481580.1392152,
        1256452694.5434103,
        1249021008.7528412,
        1256519638.0821793,
        1244312721.6533172,
        1251704577.7571642,
        1267449734.2831123,
        1242061808.4300056,
        1268635703.3945243,
        1264058784.013523,
        1262198368.133995,
        1249669479.1887326,
        1242623305.4559205,
        1266737132.7157195,
        1247893707.8522165,
        1259407194.623501,
        1255382165.705285,
        1254484625.7012658,
        1253669922.753176,
        1259989487.201638,
        1258809281.4839203,
        1267210810.8717995,
        1263241382.9621148,
        1263271124.7510972,
        1250372484.1034238,
        1256966208.0730634,
        1267746875.8816144,
        1260060104.189661,
        1243443052.5528224,
        1260652126.9329457,
        1247600484.1561399,
        1244483747.8139625,
        1248053862.3530679,
        1244883230.9243133,
        1250274775.1740427,
        1261031549.8595853,
        1268595398.5459363,
        1259526682.1559978,
        1256000887.244917,
        1267904590.0643399,
        1268692473.0721893,
        1242011284.3693216,
        1259087925.9174616,
        1265890665.6366003,
        1254847294.3051195,
        1239636710.8131382,
        1247014102.7576382,
        1241232998.9193442,
        1260986058.5644724,
        1265258078.0689871,
        1256637942.0719478,
        1238534459.439618,
        1259343340.9211588,
        1247759910.9781566,
        1259313235.5212483,
        1242017199.4227417,
        1268279582.9718108,
        1251035217.0062728,
        1247571264.5078073,
        1268077933.2217016,
        1240923654.208245,
        1242056975.4484537,
        1257315056.5743594,
        1258823032.5153341,
        1264508480.5755835,
        1252711289.3745508,
        1240466384.4190552,
        1252623843.2979474,
        1263743649.8194747,
        1260669798.1966827,
        1260009942.3322735,
        1265752033.694866,
        1262404217.7235806,
        1269115028.5854528,
        1246874229.5713918,
        1258523598.5366054,
        1245816852.0883772,
        1251518812.6833098,
        1240722856.7381077,
        1265356466.1777506,
        1267358612.5617392,
        1266553679.616762,
        1250279859.3240542,
        1243363370.4484713,
        1239019851.5995047,
        1245135815.6703367,
        1240137649.1077473,
        1254969587.6056352,
        1239253064.2655504,
        1259519782.0668852,
        1254914960.1228275,
        1242411862.8852253,
        1239026968.4938278,
        1246358206.418767,
        1260391948.6783013,
        1249538909.3782384,
        1255228518.3723185,
        1254819824.4118068,
        1254970993.1093442,
        1245613907.798656,
        1262446982.1167922,
        1260169613.8398497,
        1265364559.6957717,
        1244022788.3995051,
        1261479839.035842,
        1246597922.7739768,
        1267766149.262815,
        1239253102.4010057,
        1255494278.962923,
        1267183355.1182709,
        1254841879.143935,
        1241586428.8934822,
        1265244100.3456602,
        1246467782.875343,
        1255281621.2386403,
        1269586879.8355808,
        1243133853.969122,
        1265736905.3242524,
        1259132499.477071,
        1239630948.879031,
        1246283132.3767502,
        1251404911.9298224,
        1266310600.446872,
        1241729755.9982185,
        1259139103.9770143,
        1263786229.0703936,
        1262494413.039938,
        1244249493.2579246,
        1260945767.4803185,
        1259021179.8966556,
        1241074513.8925142,
        1258857068.3276246,
        1264732228.2171187,
        1241284726.9671247,
        1264533620.751062,
        1263414113.185876,
        1258727631.960643,
        1239030835.4312146,
        1240174776.5913637,
        1260719637.1143274,
        1269616424.3658018,
        1255093206.227701,
        1263699567.4360538,
        1257337691.8159695,
        1264948905.591117,
        1254603298.564737,
        1260774104.173294,
        1262972433.485325,
        1241219396.0782125,
        1248779283.4435358,
        1262550308.2972126,
        1262869171.1886222,
        1265676554.7104597,
        1255749847.1553178,
        1256905837.0804863,
        1259330434.9407673,
        1241211152.8635511,
        1246948651.006761,
        1252109190.3512514,
        1252742253.4713228,
        1269582815.926492,
        1246580807.7953274,
        1244801600.7845643,
        1251814630.9305446,
        1254434539.597664,
        1245119152.5380273,
        1266162906.138146,
        1268185861.5338016,
        1262490165.4273412,
        1269342647.6350412,
        1253503222.6048822,
        1268558184.4975846,
        1248708964.058723,
        1240984827.0406072,
        1239138735.3982785,
        1268972802.7444458,
        1249519988.89756,
        1265805978.7289808,
        1241171883.528546,
        1241697127.898508,
        1261102382.3378077,
        1249904009.300409,
        1244013834.7657075,
        1263839602.5254898,
        1238492034.063876,
        1243246294.707986,
        1263650733.4172804,
        1268317122.9804382,
        1259206115.1466274,
        1258911721.8907452,
        1248062933.0299263,
        1260079109.5505033,
        1245416384.8906827,
        1247987758.5813847,
        1240735340.868952,
        1246200011.9534602,
        1243848913.8670456,
        1255641985.0681472,
        1250254412.1079676,
        1254904618.2583203,
        1261884174.6151884,
        1250983366.1637554,
        1259851788.1073058,
        1243655460.8746748,
        1243888934.2456887,
        1246999387.1216445,
        1246358649.0246933,
        1266024345.4822443,
        1264461187.908995,
        1247400474.2926753,
        1263527172.6073847,
        1262298733.2133365,
        1265724358.3160784,
        1267383557.4527183,
        1263381642.747439,
        1263060698.0179613,
        1247801779.9319708,
        1247961756.8144822,
        1252682173.40127,
        1251540902.3928964,
        1264893115.1133025,
        1259122599.7926848,
        1251702544.7871842,
        1260695699.3653421,
        1240125714.1504154,
        1246913646.416805,
        1247113931.62356,
        1255742845.2882657,
        1260106599.835713,
        1251345375.0148766,
        1257363027.8899999,
        1240799625.8665133,
        1258521191.883627,
        1244892953.531276,
        1256275176.685976,
        1250920468.3122518,
        1240280861.032424,
        1260055394.4964418,
        1242062377.053217,
        1253151802.9638524,
        1262557908.6583843,
        1241677052.5022821,
        1263275246.7324014,
        1243619168.348619,
        1260154315.3573751,
        1244272668.864306,
        1258654253.7073026,
        1249121894.052633,
        1267387861.2046833,
        1265095432.7657783,
        1264344463.9474142,
        1251717771.5471582,
        1241253311.6393032,
        1244199225.121224,
        1254634787.689121,
        1244780868.5382333,
        1266631100.0729296,
        1258586417.660775,
        1241785373.2048123,
        1267550921.9447196,
        1259017663.2505045,
        1266031465.5083942,
        1240928246.7622845,
        1245407720.2396796,
        1261255835.0052907,
        1254014081.0799937,
        1260897150.5829976,
        1256804306.1451747,
        1263587459.0389295,
        1266392925.9247282,
        1268988682.1657956,
        1252374899.1502416,
        1255785972.6413589,
        1261494103.8245687,
        1264885020.6974661,
        1256793831.5498245,
        1246656313.8954842,
        1268884138.6309288,
        1241845773.8323429,
        1259907679.7423282,
        1240421648.2294366,
        1242500610.3364148,
        1258647445.710137,
        1239144907.1164334,
        1245446554.779979,
        1260452392.9728174,
        1242929445.8897278,
        1249327350.0325522,
        1242413763.4188902,
        1261929211.1670728,
        1247665143.1584127,
        1266231527.9594953,
        1240066634.9059649,
        1255059056.3786204,
        1267217149.7527685,
        1239500113.244139,
        1238881715.5041873,
        1249864475.5569057,
        1242731466.560521,
        1265672387.5785532,
        1244973697.1514769,
        1267126205.121789,
        1266554171.2407696,
        1254235499.5058157,
        1248032096.2105148,
        1244912796.1584482,
        1238536331.1639714,
        1255390482.4764197,
        1260526476.501277,
        1258451325.219703,
        1253524834.2994173,
        1253898576.0592062,
        1253117437.8982008,
        1239089297.401936,
        1265489764.4709725,
        1255855737.7337117,
        1239944867.8644044,
        1257862773.3659863,
        1249647401.957782,
        1262399449.968883,
        1268507354.0255785,
        1243890154.584744,
        1266251259.2338095,
        1242305141.999801,
        1241175286.202785,
        1246526557.060023,
        1261747436.1641235,
        1249739599.3735979,
        1239368224.304111,
        1256820852.3330648,
        1256788690.6795092,
        1262617517.3588722,
        1239880206.0764859,
        1253395863.0357716,
        1238553278.6472633,
        1244458880.5469792,
        1246275337.8792727,
        1239129316.1375065,
        1253240131.8485067,
        1255207286.5563242,
        1251002845.703264,
        1269549564.6274085,
        1265195644.5423331,
        1254862290.2356415,
        1243144397.75586,
        1258089343.883933,
        1259656747.1328068,
        1264339444.6751125,
        1261998762.6842175,
        1246552782.6338787,
        1268003388.3128612,
        1250566409.09449,
        1250683910.7248979,
        1255193227.534393,
        1266541100.5809352,
        1250236689.9897456,
        1259952870.4095693,
        1243714629.280821,
        1246335557.9714327,
        1244313723.5875347,
        1247765567.19304,
        1256230445.4229474,
        1239490069.5370293,
        1259148434.5546174,
        1256931147.2167284,
        1238176733.5703146,
        1250736445.0436203,
        1255738051.5549946,
        1249762120.817155,
        1243805279.7340991,
        1248027521.0705373,
        1263931613.0719578,
        1238588884.3434834,
        1240713296.601213,
        1261603637.2581766,
        1254978399.3461382,
        1259299790.219086,
        1252553788.689312,
        1247968517.7437718,
        1257926161.6781306,
        1246726395.5246797,
        1240649051.7142344,
        1242217750.710941,
        1263244972.7810636,
        1244064040.4674037,
        1245349447.0924559,
        1241887988.7980576,
        1250991164.206369,
        1267064248.9425106,
        1269311626.7524092,
        1243061396.3264468,
        1255134913.1458838,
        1258647657.422638,
        1247049657.8885329,
        1238949661.132801,
        1253042652.2264376,
        1269514969.261878,
        1246092054.183358,
        1248893238.5565603,
        1246858183.0103142,
        1255929802.162074,
        1260454970.0901132,
        1238947366.3989222,
        1264665252.8183942,
        1249979650.0998707,
        1242267217.0055857,
        1262034012.8967018,
        1242422279.052611,
        1257889653.4867265,
        1250664447.691375,
        1252119204.0859685,
        1266901870.1793685,
        1247039165.0196688,
        1243377251.231186,
        1251047440.7129776,
        1247896532.2017107,
        1266635368.0250018,
        1240008009.8992617,
        1259458595.2798524,
        1269275675.1302166,
        1240799260.8143923,
        1247067739.0689406,
        1238183348.7581546,
        1260019437.8537786,
        1258484349.3518467,
        1266813152.267899,
        1262734386.4249668,
        1269421029.6573088,
        1261566401.0455875,
        1247885389.2948778,
        1252157315.0293903,
        1260119141.4784021,
        1268502365.5319128,
        1244442451.932475,
        1268943839.833744,
        1251336212.7916968,
        1243455831.841195,
        1250721047.5220199,
        1246054944.7078762,
        1259088233.4033825,
        1262642375.9171014,
        1261990103.9788096,
        1264674202.209609,
        1261536631.4482265,
        1239471516.6876864,
        1249332341.7897034,
        1250849360.7148845,
        1268833970.2300482,
        1267138019.5901897,
        1239823155.1151855,
        1239985060.1837752,
        1251543571.1106076,
        1247464943.3620582,
        1268905917.4712057,
        1239224131.3407166,
        1239368686.2548673,
        1252786403.3552892,
        1247671569.599638,
        1239851348.288099,
        1258727381.2139685,
        1263578863.089186,
        1261649782.7317793,
        1266129809.5223577,
        1269687302.2283185,
        1255772807.5551834,
        1256616248.0065851,
        1238681263.741383,
        1240470673.1977305,
        1266686975.9334292,
        1239554553.2400734,
        1245691373.7975447,
        1253010879.3809316,
        1263277463.2680924,
        1261399653.212545,
        1260580598.9380164,
        1248690337.5618143,
        1260884886.661593,
        1263190004.2842014,
        1252172568.5447128,
        1260762946.2077272,
        1252029430.211164,
        1259391824.77135,
        1267661686.8825965,
        1257032609.0680661,
        1258745654.6840725,
        1264910922.3338356,
        1242036949.6828468,
        1257594851.2623641,
        1248221244.5238323,
        1263866264.021858,
        1252782693.6244338,
        1266081321.6816664,
        1252362246.8642075,
        1257499702.4076488,
        1264970660.4256787,
        1239534585.3983836,
        1245618654.4202774,
        1257141175.735985,
        1258400611.252805,
        1252742640.151168,
        1243673175.809233,
        1249164806.856337,
        1245758100.7966013,
        1259866249.4762392,
        1267950102.9737647,
        1246529439.1829066,
        1255367725.36583,
        1254312517.7196605,
        1261300682.7364283,
        1267468876.7586894,
        1256262511.323616,
        1243344376.9985256,
        1265490288.0261996,
        1243141243.9439104,
        1243273840.5775127,
        1258701708.2062438,
        1253771628.101474,
        1260095127.9372962,
        1242637257.7637713,
        1253185569.6093102,
        1262519693.233509,
        1243902882.8383627,
        1262423091.8986962,
        1243935420.3219278,
        1257413024.8922894,
        1266742612.3496695,
        1262951769.7976453,
        1251474330.9430223,
        1241478114.2630382,
        1269385633.6032817,
        1247447879.0599015,
        1260471850.9886386,
        1262573959.7727225,
        1261311065.357339,
        1268212054.8630366,
        1251910569.2865183,
        1240779643.6516104,
        1243783417.9794292,
        1248698119.0365129,
        1243770626.3869133,
        1259103655.4286654,
        1261670242.234571,
        1263572477.916168,
        1242171152.2744942,
        1255560116.0978825,
        1251381946.3536012,
        1241836440.1597989,
        1247634719.3998907,
        1249208034.5673923,
        1240586874.0066714,
        1269002912.716034,
        1247893164.774564,
        1239685831.6319222,
        1242201915.060671,
        1258614146.111496,
        1247741318.6540956,
        1259908978.6985874,
        1245151849.554427,
        1256669740.663025,
        1249403149.7556264,
        1264338679.3080204,
        1268890056.748453,
        1255310665.6359453,
        1253175529.1077406,
        1268609485.2230756,
        1248268801.09646,
        1253448953.9053469,
        1269018387.669169,
        1259739359.4414508,
        1251290263.059857,
        1250461473.972671,
        1266866436.8933272,
        1240965072.8674488,
        1263355264.4616039,
        1260044171.0978546,
        1265086532.3492503,
        1252645086.0136306,
        1265869655.161612,
        1266769828.2734451,
        1257721854.190346,
        1247843958.0954263,
        1242390207.0812442,
        1269256539.281018,
        1245604686.7843943,
        1261890964.2273057,
        1246655759.3954322,
        1253083141.5535307,
        1263167912.303273,
        1238992623.7543936,
        1264224703.3793998,
        1263693676.7355146,
        1239740894.7482717,
        1249126764.7664526,
        1238220161.7255018,
        1254750501.4618697,
        1268881301.2138484,
        1250164697.8538313,
        1239224848.459277,
        1249652928.2962434,
        1268660327.8368375,
        1268036807.6747513,
        1250595921.3674238,
        1243596273.1001067,
        1259362985.1598828,
        1240241064.9945478,
        1248014093.5753815,
        1250934770.2749107,
        1246539047.6747265,
        1240478018.416347,
        1248768289.2783778,
        1244683362.3658254,
        1239783988.0312772,
        1255525591.7330427,
        1247753048.451497,
        1263580673.952415,
        1262533526.7634516,
        1265015585.8198276,
        1264506382.1433096,
        1257886983.385013,
        1242217981.8415492,
        1243815837.8873544,
        1256114998.488384,
        1260792406.1594489,
        1268626593.8629234,
        1241480499.1917048,
        1247961343.7618568,
        1238473553.4973657,
        1262923546.0589125,
        1239164643.4284415,
        1243203079.8597286,
        1269062845.6278543,
        1263480778.678761,
        1247084672.3188498,
        1265904127.260758,
        1246958639.015645,
        1253912367.1188092,
        1249019506.2823083,
        1268396190.4107566,
        1240290065.2950459,
        1257237121.090809,
        1259556083.2032936,
        1249798054.8907883,
        1259761486.7154102,
        1262503890.5290253,
        1259049266.5045962,
        1262679341.6670752,
        1250423192.5161688,
        1268481508.867823,
        1257065128.0898728,
        1264882708.9141848,
        1248792456.9045951,
        1266389981.6034539,
        1248614309.6919432,
        1238287789.702265,
        1259357585.529225,
        1238794404.9316623,
        1250462355.7663565,
        1267172156.3374722,
        1255051782.7049532,
        1245970017.1039147,
        1259702571.0512478,
        1259846190.2001143,
        1249427287.118177,
        1243942462.1464522,
        1244850106.721794,
        1265150088.3874865,
        1267542991.0703075,
        1238876867.0550516,
        1245029427.0616736,
        1241559407.3519292,
        1250434475.1058557,
        1248296557.8106225,
        1260562865.4614584,
        1245105214.0303001,
        1257423718.951719,
        1248698800.525426,
        1241912690.3983757,
        1249131976.7216103,
        1265048473.795077,
        1252513215.7649317,
        1267665168.3486495,
        1255304720.4693434,
        1246016246.460145,
        1263519125.055681,
        1265120619.4207282,
        1265765863.0738664,
        1254199589.7093632,
        1266629219.9212053,
        1268558184.2270837,
        1247258404.4739656,
        1265102679.2972944,
        1238349372.568813,
        1249722262.9823437,
        1246026536.3631754,
        1245192218.4889932,
        1244632197.7960851,
        1267943815.3481464,
        1249663359.0941267,
        1252767598.732089,
        1255939057.3701568,
        1242148267.204029,
        1249581165.872534,
        1240605254.0501337,
        1247533491.311475,
        1267264463.212251,
        1249726594.908378,
        1269518282.482871,
        1246628816.2805655,
        1267186694.4947362,
        1243609749.7498367,
        1258394946.6403978,
        1242365817.72663,
        1238975131.6728673,
        1249173982.3146353,
        1244085891.473921,
        1258286199.1994636,
        1242161839.2259438,
        1249606681.2402096,
        1255972972.259883,
        1266747817.041599,
        1265918365.3747082,
        1245032321.0660622,
        1266369935.5537267,
        1245549555.8342438,
        1256324757.9949217,
        1242374323.257074,
        1253281792.70283,
        1260698254.0868216,
        1264058836.6942677,
        1251458781.0361218,
        1247397228.5182607,
        1266966164.5454686,
        1254666069.9772146,
        1262717901.1878624,
        1243233629.6450548,
        1239776265.6448338,
        1246483766.0708706,
        1251918891.9110003,
        1254222314.177399,
        1250158383.7928584,
        1260115867.2139585,
        1238545199.7606852,
        1264631144.54519,
        1259466697.883743,
        1268320203.7583745,
        1249048407.1234043,
        1251360512.6490684,
        1243482595.5272262,
        1247615608.1400995,
        1246192597.270127,
        1240052353.3568106,
        1265287494.6163068,
        1267982387.758159,
        1239177862.639885,
        1239257687.194741,
        1246286403.64941,
        1255940036.491561,
        1251886317.9907544,
        1255721223.6322432,
        1256828334.1857753,
        1251172205.172848,
        1239628447.298849,
        1266507982.6377597,
        1249702655.29132,
        1253701454.7230523,
        1253350927.483499,
        1247474767.1427612,
        1263525069.735962,
        1241745589.2317808,
        1245410412.7743795,
        1246093987.0985491,
        1243387251.704631,
        1238231535.614277,
        1240971086.3203764,
        1244114373.5302467,
        1238522568.5864425,
        1251002287.030089,
        1264735073.5553427,
        1247916910.5002954,
        1248725467.0535228,
        1257485399.9764223,
        1246112674.3004754,
        1265346562.6810443,
        1238990659.4271662,
        1239159367.1296709,
        1262223569.7763329,
        1247420811.1204815,
        1267563291.0720952,
        1251658176.9973295,
        1248211279.813171,
        1248975711.5074892,
        1244979912.7262273,
        1257476185.4378302,
        1260022936.5486443,
        1257559136.9196122,
        1246388346.6153173,
        1253376040.5986068,
        1240137849.1526732,
        1266298130.8247604,
        1249488286.7644665,
        1244182200.536736,
        1264383017.7647908,
        1262011306.6539772,
        1240534546.7206626,
        1246865929.0372748,
        1268506383.86793,
        1253398149.3840024,
        1249989288.9679444,
        1268671178.4425983,
        1248409202.5008178,
        1265972629.2905033,
        1246252240.5409117,
        1268951092.7024775,
        1269235739.042196,
        1241403295.4505064,
        1243536384.5140536,
        1262786723.8852606,
        1246159697.7232585,
        1260553558.6628335,
        1245109792.337696,
        1259610495.40901,
        1267340791.3807623,
        1246861623.2971675,
        1262983664.7830434,
        1239643794.5542388,
        1262946990.0767999,
        1240675931.1393864,
        1269553869.3464012,
        1253617666.878041,
        1257519664.666561,
        1263181253.0753894,
        1266889067.6173735,
        1267009537.7524097,
        1267817466.5916464,
        1240777262.3852084,
        1252150634.8041701,
        1239655461.8214142,
        1267605808.0661628,
        1259692592.5661473,
        1244517301.0213661,
        1248897595.5423403,
        1267641287.269776,
        1260604689.503622,
        1258243593.3835413,
        1243771623.9008946,
        1240834898.8003764,
        1238456314.5086186,
        1244710720.000025,
        1254132618.4468815,
        1267762010.304068,
        1261918008.3879888,
        1243851808.6457038,
        1264394699.1307375,
        1244127148.3364377,
        1266375120.6164882,
        1245343512.184723,
        1245881122.5897853,
        1268282927.5066595,
        1256460884.8007812,
        1253500247.5830789,
        1241670925.7681947,
        1261214275.849534,
        1266310920.26785,
        1242195023.723358,
        1242743277.5358365,
        1258198722.7692792,
        1247486193.7270215,
        1246278187.7341802,
        1262388223.3228307,
        1267426623.3691044,
        1244318904.065495,
        1268505095.8852901,
        1256170962.8979192,
        1241367025.1236093,
        1269063258.910529,
        1260055687.728787,
        1260111115.5309217,
        1258316909.772103,
        1245495535.3598065,
        1268990984.1205318,
        1265885359.700616,
        1268606415.9970565,
        1246416980.5223918,
        1262632276.9740121,
        1252522957.285587,
        1257277954.3318257,
        1256198339.6515386,
        1246893803.5360296,
        1242746842.1619759,
        1262481279.2448516,
        1255692431.6664283,
        1260043910.5988097,
        1240209294.8518522,
        1241401398.875654,
        1239421180.917151,
        1243811929.208546,
        1268220801.0368857,
        1259718081.4564245,
        1260809774.914593,
        1258481228.308065,
        1262980534.3993192,
        1263358439.1773505,
        1268271161.841056,
        1268536549.5399003,
        1264687053.589099,
        1265051983.3661523,
        1264775143.700567,
        1253341238.8593614,
        1245507184.8058617,
        1239104935.5831695,
        1238409292.434599,
        1244507061.9492981,
        1269505411.6095154,
        1242846805.8702805,
        1241957328.039496,
        1263430267.115168,
        1264423804.9037488,
        1262052255.9854069,
        1250011430.0609975,
        1256490812.5737157,
        1249660587.0374744,
        1261312221.3004327,
        1244856530.3433309,
        1260248549.093144,
        1244596665.9657562,
        1265649412.7261732,
        1238405642.0904834,
        1242726245.1723378,
        1265730499.3871925,
        1250481335.4389548,
        1262970847.0658362,
        1259258299.0231593,
        1265461754.5978706,
        1246843079.733787,
        1264919760.4814243,
        1238203600.2433674,
        1256284724.4993904,
        1242592329.7827358,
        1241173951.6820467,
        1240367715.3627489,
        1267343474.7149343,
        1251007211.4848523,
        1253878050.8208904,
        1259442895.5403538,
        1246353363.3550591,
        1267008574.3858156,
        1262526846.0098662,
        1245287198.210788,
        1265813003.1857367,
        1248374485.4401696,
        1241893072.2266073,
        1246488433.8469758,
        1268970799.6104896,
        1240989469.8452377,
        1266896904.1306825,
        1255265610.4312968,
        1261025939.3070042,
        1254998568.0598457,
        1255986575.4393253,
        1239416924.2526772,
        1255428185.6704783,
        1242145256.2038002,
        1268651731.8539507,
        1259153844.327095,
        1252367726.569246,
        1250601735.4383407,
        1264986615.1055841,
        1257355190.2310553,
        1266061923.0764928,
        1255557352.3784215,
        1248231123.1478302,
        1265727120.6387036,
        1263899139.0667012,
        1257907846.1328063,
        1256624614.1020436,
        1262592053.961518,
        1259242074.6045165,
        1254101694.0718749,
        1267093966.8829412,
        1268947804.6910717,
        1269394738.0557752,
        1238985640.5578678,
        1261025845.6837044,
        1248409437.1884174,
        1250542367.7128413,
        1240832957.871137,
        1239647143.3363404,
        1252939526.1026847,
        1241653383.4473953,
        1253623674.9949145,
        1256182425.578626,
        1264149966.297872,
        1267200163.7995942,
        1243991647.095247,
        1263424121.002762,
        1257261714.8142767,
        1260647232.0315335,
        1252567314.346067,
        1238981586.3159854,
        1265549767.581452,
        1241673309.2768738,
        1264415998.4053671,
        1267373863.1268237,
        1250167732.4541256,
        1245152470.8283584,
        1259589606.4134357,
        1247922842.8236477,
        1240509771.178137,
        1250821091.2320457,
        1255009137.9907808,
        1242637051.1686838,
        1249016681.6061275,
        1251092497.3620393,
        1247634845.9637094,
        1255595066.9174109,
        1241087992.4602773,
        1255180705.2295196,
        1267665932.4620314,
        1240206536.6658888,
        1259590362.4657645,
        1266313594.203144,
        1246250573.3134732,
        1264643136.739226,
        1260528397.5768442,
        1254288382.951542,
        1245366283.8152788,
        1247939585.8525052,
        1264388828.3016548,
        1246499491.4796247,
        1238751972.6271956,
        1264131316.1802545,
        1249397768.6239846,
        1264906377.471041,
        1268777442.8051121,
        1253539519.6629345,
        1261347422.4147096,
        1243523313.8354814,
        1245940442.197984,
        1247258371.7377362,
        1268254554.1699274,
        1257336602.81112,
        1260806190.215212,
        1248292059.2124302,
        1240557889.1376514,
        1246850551.4412117,
        1244255109.824491,
        1267910953.437635,
        1255531721.513664,
        1263559278.8027596,
        1260436561.9081523,
        1257436573.171746,
        1264237409.2310796,
        1254960952.5299387,
        1255969076.5972824,
        1268748558.3882873,
        1244516455.4366477,
        1264777390.6643252,
        1245118462.0549335,
        1249998778.1381998,
        1247769046.8491385,
        1258799516.9527738,
        1247322469.5942883,
        1260575137.8431618,
        1247061251.0436769,
        1250830830.1141617,
        1247457732.6344645,
        1238208144.007386,
        1246994424.7567463,
        1260339255.6218204,
        1256465616.3594606,
        1259590842.981299,
        1259602883.2490184,
        1267014221.5257533,
        1269647081.8991928,
        1244308113.2342172,
        1240933583.3638542,
        1257012701.5566225,
        1254399719.9143715,
        1243176410.9760711,
        1250988562.5917017,
        1257042270.988004,
        1242311654.2226007,
        1239510258.1913602,
        1262016038.440068,
        1253487665.736232,
        1246324071.3089497,
        1258695384.1787808,
        1247271556.2300012,
        1264838568.523263,
        1257040519.6511822,
        1242123691.3136969,
        1256020085.5885623,
        1257677077.0702586,
        1252369258.7468174,
        1251225743.393269,
        1255053220.7353156,
        1255469270.5391624,
        1238494322.2622623,
        1258788390.07094,
        1264080533.4469721,
        1262101810.8852236,
        1249583462.1710353,
        1249774271.8134606,
        1255344986.4544892,
        1258065227.7947142,
        1268861686.824677,
        1246586399.2070622,
        1239198363.110246,
        1258574119.564497,
        1264084919.1886225,
        1267020511.7200186,
        1242469117.7061486,
        1246656037.6425793,
        1259801240.7208924,
        1261433552.5620167,
        1255279706.5048494,
        1238869741.1704714,
        1251739157.9791732,
        1239102044.4366343,
        1241886125.5823066,
        1250817240.102081,
        1260510285.2603815,
        1238535090.7071538,
        1262864541.6142895,
        1264911673.0991895,
        1263371048.4971611,
        1249311325.2319505,
        1241064321.9561431,
        1265143509.1508853,
        1259620340.480569,
        1249366421.9184682,
        1256717823.5887303,
        1269170113.1033432,
        1246331889.4434793,
        1268976456.5249522,
        1265898128.8177156,
        1258833492.8848073,
        1269539645.2575095,
        1242328297.5917568,
        1260107190.891181,
        1252245461.817037,
        1268774148.661328,
        1264571654.3299084,
        1250064980.997314,
        1264135833.6626084,
        1242766600.3708315,
        1251687150.7690468,
        1241361201.574397,
        1264102546.690579,
        1265722384.8908908,
        1259608776.2634761,
        1255602291.9721777,
        1269629265.4006183,
        1258199620.1394432,
        1255866305.4151354,
        1247091816.004141,
        1252256033.2965884,
        1261239078.6099668,
        1243711457.2701702,
        1244122578.2966893,
        1242661059.2684226,
        1245775482.4770336,
        1266693455.9993596,
        1250190218.9069364,
        1266507218.5202503,
        1250331210.8174317,
        1255073062.4154108,
        1263153908.7991195,
        1252554559.8692915,
        1241864430.0617268,
        1238893548.2130048,
        1244951042.9611847,
        1240053927.9759188,
        1262299932.0712976,
        1266806102.9032586,
        1259168248.2718096,
        1264092431.4931898,
        1260254840.6220157,
        1260032392.1982205,
        1256630188.9821548,
        1256972020.0612178,
        1253506316.7047625,
        1250157292.9889338,
        1249629459.8980985,
        1256305029.591999,
        1244013809.485106,
        1256304077.340949,
        1242099696.5640354,
        1239695756.139525,
        1267218232.5916438,
        1260581256.874892,
        1253945889.920054,
        1267016269.8740091,
        1244327592.4488792,
        1250398266.4917655,
        1258157354.4172826,
        1252049813.4055557,
        1247551433.8050895,
        1238711639.9464989,
        1262079580.0693736,
        1243259835.640516,
        1260487071.3286903,
        1266222704.2673843,
        1260601788.0971437,
        1241407875.8130224,
        1250547936.992473,
        1239619973.719223,
        1241470972.2029383,
        1250242097.0303433,
        1268971531.793234,
        1261226991.2280092,
        1261303117.161693,
        1267897865.0593362,
        1268850354.9471908,
        1257043379.382425,
        1265835789.5028517,
        1244466679.4029367,
        1244471267.6340017,
        1262469682.181453,
        1269422935.3162742,
        1238381891.3280768,
        1245025355.9462297,
        1250632778.3971407,
        1265013219.1373544,
        1260891892.750832,
        1249616288.126824,
        1251577707.0296614,
        1248981504.7538412,
        1257633029.943048,
        1242901248.6190784,
        1254561515.2708871,
        1248225408.0011983,
        1246358715.3651795,
        1248029314.0519783,
        1246244948.935785,
        1263253488.6585329,
        1241852426.2467122,
        1245441760.4346292,
        1265631376.3394365,
        1240983369.7880616,
        1259010285.6595995,
        1262201940.9294,
        1261728002.7976832,
        1267426786.5961077,
        1240674097.5885108,
        1269372353.9478805,
        1264268788.4379072,
        1244427876.553952,
        1251166391.9496362,
        1261564825.806814,
        1254573864.1745706,
        1254782092.8111176,
        1255157670.7309003,
        1241225788.697737,
        1269578567.530875,
        1241389826.108967,
        1262804454.6036577,
        1248999286.0419703,
        1258344820.4235044,
        1250776964.9431105,
        1260143946.7021868,
        1256768839.8361516,
        1269355275.782407,
        1255019130.1392112,
        1254700672.9397402,
        1254035042.11445,
        1260645093.5822608,
        1255411832.7238169,
        1268896558.0866098,
        1260919228.6286602,
        1269593726.208337,
        1249303116.1617196,
        1251794104.7245753,
        1258404115.8178895,
        1264451033.168124,
        1241591965.6993892,
        1246169551.9423077,
        1267804679.5510037,
        1262921955.276152,
        1252300761.3522341,
        1242721921.6168976,
        1244965200.368119,
        1260117044.017631,
        1262930467.3090692,
        1247513703.4919746,
        1254969761.6001747,
        1239736442.770545,
        1252665400.0403965,
        1264321647.777269,
        1243629207.764295,
        1267655559.8330681,
        1261776785.9961486,
        1249632829.5672495,
        1258590235.5400844,
        1247719489.7591746,
        1241534285.570896,
        1248670956.280385,
        1256427163.827098,
        1244422502.7974122,
        1238613541.6960933,
        1253068953.7739775,
        1253612197.2162495,
        1262639584.0180748,
        1245542138.812999,
        1267820670.7814498,
        1241355754.054999,
        1251223662.8399024,
        1257335568.7406054,
        1259524118.7359207,
        1244565232.4388273,
        1262300596.8241985,
        1259218315.6143894,
        1241816593.6235921,
        1256602536.833873,
        1245837021.7090085,
        1250501199.1947184,
        1267014085.8025515,
        1265398887.9994512,
        1251111577.3150892,
        1239514629.512396,
        1268855055.7653868,
        1250271434.4393895,
        1246821759.6412349,
        1242463508.1128469,
        1266648534.916936,
        1250558349.3908987,
        1259868715.2244978,
        1240747317.5008986,
        1252018901.076698,
        1265469519.381752,
        1263007430.6336317,
        1239223626.9506392,
        1240919839.9796174,
        1262838833.0328798,
        1265832767.2004535,
        1268143884.7423947,
        1239135983.8667257,
        1261814258.9313037,
        1263703603.5182848,
        1266093531.345584,
        1262754153.1019442,
        1251648895.5151136,
        1239073595.078878,
        1248247132.305521,
        1268447841.0176458,
        1266193589.613032,
        1265634231.9021635,
        1262748278.1672533,
        1266398694.389391,
        1239201522.7099085,
        1245560277.2340174,
        1243301151.3837876,
        1259193161.3651347,
        1267299760.4648924,
        1242110894.7042937,
        1256999321.1185205,
        1256334405.2638528,
        1248588919.6962802,
        1246108271.5784402,
        1250452824.0202181,
        1239359262.5226202,
        1258073499.7529755,
        1245189677.951942,
        1253756765.6516266,
        1242405225.0385764,
        1267662937.190102,
        1265238455.7961433,
        1264387098.1484408,
        1260816978.8776217,
        1238906803.7447457,
        1247326328.9018219,
        1253714091.3299534,
        1247810317.0635622,
        1243712524.775408,
        1261931211.674901,
        1246934287.7409286,
        1265606243.2156246,
        1261224016.0331247,
        1262636040.0729713,
        1251730711.3430812,
        1244804165.6250877,
        1264711709.8404608,
        1243128860.252238,
        1266791180.6909077,
        1262329882.8839023,
        1243698556.2600012,
        1251661242.2941926,
        1247218620.5540493,
        1240225920.5358968,
        1264200919.3082485,
        1246792797.548138,
        1257839212.1037405,
        1268316735.9407213,
        1251589119.223956,
        1241362024.795684,
        1266506566.5207076,
        1262481449.1694908,
        1247877081.0934982,
        1253970726.9599028,
        1262177255.3349512,
        1258599107.7384446,
        1263317747.1704774,
        1240652997.3366709,
        1266776686.5132666,
        1255353527.6345172,
        1239341200.7086136,
        1241854073.3603132,
        1258265147.486624,
        1255408813.3765664,
        1261124858.5292008,
        1263911699.4337614,
        1263818966.1820316,
        1252220857.3788152,
        1263271117.3094592,
        1238726669.0172112,
        1256930804.5471466,
        1249159147.0771017,
        1267624346.1166768,
        1268687636.8555927,
        1260201467.5227547,
        1249564302.2799695,
        1248855169.365593,
        1240360436.625314,
        1244212036.9582713,
        1249846447.1276135,
        1249783162.9117563,
        1262164937.0651076,
        1264138439.2845585,
        1255493035.6757238,
        1251434524.9798772,
        1252529219.2489629,
        1257563768.9227347,
        1267750257.2543252,
        1239796151.7111037,
        1252955030.1489325,
        1266353564.0051627,
        1253532049.0060184,
        1247126300.1585755,
        1256639896.5210829,
        1264154582.922489,
        1238891138.1147785,
        1255957501.9413764,
        1238281202.9768484,
        1263937248.5236905,
        1245348767.6303823,
        1240055632.4209502,
        1250846400.0105934,
        1243089022.8706412,
        1262906523.3693848,
        1243034504.555236,
        1246849072.6552393,
        1243224919.9282572,
        1263850044.275531,
        1245152241.8495867,
        1248932188.4938867,
        1254090417.5495517,
        1254402302.8811772,
        1268820686.4351373,
        1267006283.2473285,
        1269336397.8507607,
        1265613005.098149,
        1253687734.7818398,
        1246782225.9545493,
        1268766748.0821602,
        1268546248.6152334,
        1264634462.6415577,
        1245658633.0875826,
        1255366074.9790773,
        1248546771.0321317,
        1256034188.8451507,
        1269534975.1153874,
        1239127682.938251,
        1238782786.9230459,
        1247076051.3416126,
        1239120096.9783301,
        1241580950.174995,
        1240636904.908347,
        1244694904.6900153,
        1243185047.4235523,
        1243161444.7127676,
        1250180760.8232038,
        1259821330.135629,
        1260345323.635791,
        1255033227.2871885,
        1263429400.8656259,
        1261667756.166938,
        1252061797.47966,
        1261372440.2768574,
        1259390202.5579886,
        1238603525.2729528,
        1269166799.363906,
        1264415539.538315,
        1255163293.260828,
        1260360889.1646593,
        1244407255.2815359,
        1256177002.0206633,
        1249876445.0420115,
        1254475517.1535683,
        1252354268.2124279,
        1263840084.441194,
        1239763642.4630477,
        1267814612.6966364,
        1249965406.9452941,
        1242503594.9926941,
        1267818363.8803732,
        1241347565.203312,
        1238701364.964125,
        1263647310.1800447,
        1251822428.7323418,
        1257050905.720891,
        1241445046.9902596,
        1243140867.2176917,
        1267639575.5733135,
        1244004693.9843771,
        1264061506.4631672,
        1240944065.5878491,
        1262479114.59742,
        1269210356.5877264,
        1239553561.8292835,
        1266905256.6678028,
        1259756261.3170831,
        1255403010.1483374,
        1241151057.2292285,
        1262891138.678127,
        1263728019.8094552,
        1260617728.0236168,
        1248010474.1912801,
        1256464761.137376,
        1264458114.0237746,
        1244525252.6491814,
        1244704200.6125262,
        1246532979.1297224,
        1242955451.5909674,
        1251469828.1191127,
        1263673707.514179,
        1238826500.205274,
        1242172080.6960015,
        1244514459.9144893,
        1250915359.8412492,
        1262061091.6579697,
        1246699939.3528476,
        1247528432.689172,
        1249198128.0874553,
        1262937466.8080938,
        1242343699.0536036,
        1252116275.7057395,
        1255165145.25376,
        1256862266.455869,
        1238820462.9349232,
        1240248187.329854,
        1255320465.9986293,
        1258614388.6415017,
        1247315423.567225,
        1264920973.6523268,
        1239205594.854391,
        1262448504.7435722,
        1251743061.9231904,
        1258842093.29484,
        1246813473.1749077,
        1248487943.3048012,
        1244760513.5979946,
        1263573185.288256,
        1257675909.734752,
        1265500366.958786,
        1241114947.7477913,
        1261711635.1461356,
        1243427788.312721,
        1242201377.772769,
        1246356902.4949968,
        1256137072.1876469,
        1256356486.8493605,
        1258882647.521526,
        1249891387.1895652,
        1243680473.9958086,
        1247246510.0413158,
        1258321713.0334504,
        1256759024.780294,
        1254056460.929437,
        1251331316.0238473,
        1260635988.0547159,
        1242183925.4557102,
        1259922473.3138716,
        1252528809.1054895,
        1264049137.6176875,
        1243165483.360791,
        1256814972.0104039,
        1266970832.6820917,
        1268061227.148548,
        1264435591.9813812,
        1245002625.191347,
        1266857451.3646963,
        1267340736.4758685,
        1258551523.898112,
        1254903346.2618196,
        1245921259.2941005,
        1263476064.6774778,
        1249449184.4757917,
        1258603418.5356767,
        1264502617.0786946,
        1245657329.6230717,
        1266419653.0593712,
        1240764078.062991,
        1260281186.1077178,
        1262557574.9782197,
        1240484223.2572708,
        1264004398.3956058,
        1241037827.3490295,
        1252769540.713137,
        1269047975.4949672,
        1257579361.7003453,
        1258231069.706352,
        1265540989.0515363,
        1259446889.9602957,
        1249925697.4696374,
        1247438046.3815837,
        1253232882.0225513,
        1259326741.5544815,
        1256858400.0461676,
        1269161930.4255636,
        1259834814.385942,
        1269201256.8891337
    ],
    "ra": [
        3.863041046471092,
        2.460828063244374,
        3.912162248288541,
        3.0029659677220186,
        0.8535602112383789,
        5.601200172660773,
        5.437616680450139,
        0.23515102809009944,
        1.2140445455528301,
        0.5435338410612875,
        2.317432401446277,
        3.983203637470211,
        0.7449109470782759,
        2.8004051537800696,
        2.645067528829909,
        4.291533862718364,
        1.1807195233285206,
        5.935002580254615,
        1.4420119542011125,
        0.09567464768108834,
        5.406546662114054,
        3.4298246124848637,
        2.3596594727114204,
        2.51259389953296,
        3.676326888846415,
        3.8142035154715317,
        1.5083893716103802,
        5.968346586838324,
        3.9637989437516827,
        5.890774294764744,
        1.664381771882952,
        6.019625543962411,
        1.6902539424787681,
        0.6385295315364896,
        3.007902051410895,
        2.5572650827137977,
        4.977928643873982,
        0.6257086006750192,
        3.449894388934528,
        4.356921688807991,
        4.5483198638048385,
        5.104518038220325,
        4.669128294721408,
        2.7477551847575925,
        4.794212078586619,
        5.717700407609908,
        5.006381841862305,
        3.1834419343806855,
        1.1504980036597396,
        1.2328780315724128,
        4.089406334942631,
        3.2380707661699857,
        3.8369861707318,
        2.1990218420654957,
        0.9134671985005548,
        3.146572408500311,
        5.673299506381089,
        1.9174845319204663,
        2.970480650996694,
        3.869583520178939,
        5.1001976829190125,
        2.2451856126595158,
        6.231753434573326,
        4.156156035442562,
        5.481363567331905,
        2.606522108477452,
        3.9104084009523796,
        0.6241907521403448,
        0.668314980585883,
        4.0061550296154795,
        1.717192174768977,
        3.4498859590329123,
        0.8674613385707283,
        0.9647571888832642,
        3.1944107500560883,
        5.52019550082303,
        1.6121437343808818,
        2.7225321866153216,
        2.0799574201427893,
        4.779483174188028,
        2.2641854565887995,
        1.6969783954584707,
        4.4398865293902565,
        3.631127602976217,
        5.140487119127784,
        1.1562766661605832,
        2.7182667778064307,
        5.214951009848623,
        5.288661084083641,
        4.58550627456162,
        3.2077076883424236,
        1.2917881515911707,
        1.9812354018973404,
        1.297672805329225,
        3.8979829413439466,
        5.6736165891495185,
        6.088325293285439,
        3.9089151412577965,
        6.02478177508013,
        5.309685799735626,
        5.126778854900567,
        0.5262341038994184,
        5.9410974068828475,
        3.9291536665505897,
        3.1642078417354482,
        2.2458049151017674,
        0.3225138850693811,
        0.03778825193125047,
        3.0632188300069303,
        5.596489622213043,
        4.9189767212943725,
        4.48733172803733,
        2.3437969078261873,
        4.591283411590616,
        3.591907020976909,
        0.15149483697562136,
        4.696500455804796,
        2.5695941510507363,
        4.379197461941041,
        0.12163072374211036,
        1.9026011163823509,
        5.68053247316515,
        4.409005083659401,
        1.837804539362362,
        1.7456491665811535,
        4.740991732928198,
        2.7122105078297727,
        4.713946423343231,
        3.487317609422476,
        3.3626705734578115,
        0.8647505176157498,
        0.6087605478566119,
        6.045190199624492,
        3.838612868993674,
        1.4555222720327858,
        6.211576086811761,
        2.8594313377676284,
        4.884523257694671,
        2.451116865181192,
        0.23123664989802742,
        1.2158202642917926,
        4.920551800306637,
        4.0832433612785834,
        2.552147025345525,
        3.9440583341918374,
        4.4008608886972995,
        5.304137452982197,
        5.301668477576131,
        3.0397070110184825,
        4.45182358284916,
        2.0811027881915565,
        0.6978619008697486,
        5.11386814843909,
        1.1807071340779232,
        5.476201079240073,
        5.971769842567801,
        4.4586039537927835,
        1.1351674708027686,
        1.0245542856901124,
        1.422566618869344,
        3.6350777147892046,
        4.364872683976601,
        5.311997976764134,
        5.382085086038366,
        1.646603433604836,
        1.4952476562767487,
        4.81347494598223,
        4.310574741507424,
        1.2297586800631923,
        1.1383829833198347,
        2.01529647734668,
        0.7021754725648923,
        3.714025934989581,
        2.7481809558373684,
        0.7823562844545707,
        3.564764286080719,
        4.1206939449862094,
        5.295031141190621,
        3.3234531916183228,
        2.42569830044782,
        2.8188493142844555,
        0.86299178999462,
        6.133653562763448,
        4.3779130242317805,
        3.6820929150874457,
        5.161709129097412,
        0.8043042987498923,
        1.9333397665554046,
        2.0365855302931997,
        0.5183438886219632,
        6.241794571389003,
        0.781932150686156,
        0.1437491015127695,
        0.3653600572436333,
        1.4560320888605753,
        0.04316956351410129,
        1.2386693628184737,
        2.1222865693622124,
        3.0144810128133503,
        5.218558175132179,
        5.961904585062984,
        4.230022173366749,
        4.595406577525952,
        2.1862619675924786,
        0.5928722561076775,
        0.4610779717177273,
        4.851297859579776,
        6.168117963077535,
        3.332323936845771,
        0.8918795968685789,
        2.3757441900663356,
        0.8104869281291109,
        0.7227200672422247,
        2.446843496757834,
        3.386796027007721,
        3.341872809446388,
        4.639651924708704,
        0.6174332759067946,
        3.497777315091708,
        3.489812676445487,
        1.502966063932413,
        5.219725560803112,
        4.47061411618313,
        3.8276388551499685,
        4.392008497338822,
        0.687259336734905,
        5.894964439230943,
        4.4550109780921465,
        3.945871603563716,
        3.779140430411503,
        3.9634223767993313,
        5.655202770135794,
        2.019677034781902,
        2.7565217529324397,
        3.2891548704578226,
        3.340079366083883,
        0.1652421919100923,
        3.656700108391274,
        3.009836314042743,
        3.683660080228414,
        5.845872584689583,
        0.3300573900607912,
        4.381612929323865,
        3.46562880111719,
        1.9430990266126666,
        0.9187967516476536,
        3.3980511333726042,
        2.0976239365283655,
        2.1978763128127503,
        5.386698915676926,
        3.8187204371080994,
        0.049935713704375786,
        1.6277996941453612,
        3.052520680556008,
        0.49183888467676695,
        1.1535193013284175,
        5.772788573694767,
        5.779762882756653,
        6.243069759194896,
        1.529203190935973,
        3.6524590068292846,
        4.2486341529506735,
        0.6985979176273642,
        4.745963609373987,
        1.3500872819918874,
        0.14013341930591638,
        4.112546226199755,
        2.7678999933354955,
        1.6219777263751967,
        1.331874353061972,
        4.583755779581913,
        3.3906874272625203,
        1.7313744207211241,
        0.42590096893279816,
        5.741107279340439,
        5.242648250546856,
        1.0099420746568823,
        4.14163286950318,
        2.42454756629244,
        1.4539182870768264,
        4.9263422532414385,
        2.095926027320456,
        0.4756345461728113,
        5.660647729499639,
        0.02383657377165462,
        1.0918880340934467,
        1.968017682797374,
        3.2574990602306624,
        4.616333289398318,
        2.854354943882866,
        6.024391924882296,
        5.585362919880184,
        4.111783089781059,
        1.4023451589073488,
        5.680158760404608,
        3.1515389145519004,
        6.2729736243385545,
        5.914221632584246,
        0.8745980134635088,
        3.0169014629940345,
        2.5679585171279893,
        1.9740192796266243,
        5.5779545397362105,
        0.22973996595213755,
        1.1023771261025335,
        4.948342227675492,
        2.2729533715714707,
        1.1562268351237974,
        2.0715770294348377,
        4.850320881286985,
        0.11355967700738362,
        1.590043844779063,
        4.006520280701625,
        0.6207400357790794,
        0.9719224320541211,
        1.7086089332040348,
        6.118099445577406,
        5.244796095587502,
        2.799985180964622,
        2.348081055133421,
        4.815104174010716,
        0.3932806575427598,
        0.8024306430213257,
        3.878606680423201,
        3.248398871496863,
        4.9457523047724505,
        3.7469289962961616,
        1.061681799795367,
        3.5168325629227835,
        0.6580374424463968,
        4.897193456591079,
        3.677574169055069,
        3.8537738042192657,
        4.361765638076954,
        4.97536000643155,
        4.339475153003298,
        1.0856183166615454,
        3.859788095488495,
        5.61936308055913,
        5.689516622067946,
        4.377840390357687,
        3.6611439351200272,
        4.052113928442877,
        1.4927072375679429,
        3.583069896460872,
        4.555898813105098,
        3.399062000487714,
        1.5269803053252216,
        0.7014751776650353,
        3.411442367529877,
        3.2478667553317435,
        1.4235751673102042,
        4.755219156263495,
        4.298270064869266,
        2.0213420149672445,
        1.4714787254686925,
        1.467358837351153,
        5.690755318847528,
        5.817758505499452,
        5.191989156433936,
        3.809352730276682,
        2.2396334806958764,
        4.834622553802403,
        4.000258567220936,
        5.081222289440854,
        4.544088104470333,
        5.361277225607148,
        0.970140374151093,
        4.642135705597529,
        0.4889938524699714,
        4.591453460347153,
        2.2673401765317216,
        0.8358875685388371,
        0.12595315864157675,
        4.571546077305585,
        5.390368270812692,
        4.8559412134793725,
        0.9539073116327993,
        0.34170103608544256,
        1.7807742770390205,
        2.936040672799658,
        2.1024822401793393,
        2.181244738358326,
        4.3539443749913715,
        2.955452749587706,
        4.4334157176402575,
        0.7683805209964911,
        3.1879094229979565,
        3.5257179334250153,
        2.9885045333798086,
        3.6838606946601735,
        1.5110584453354536,
        3.5939647188774972,
        4.860051086865701,
        3.1646537214425123,
        1.307258364734778,
        1.585393090214428,
        2.1358842579460156,
        3.7735707219175665,
        5.083984777050911,
        4.082716873799485,
        5.3242819041375835,
        5.3215562666813625,
        0.7063584317722891,
        4.101252702980003,
        1.478919531887043,
        4.195013474842466,
        3.89383365086383,
        5.0764799128052545,
        3.1901776650369245,
        0.35147509391030124,
        3.3221450839165114,
        5.4043760600422885,
        3.0327090637577174,
        5.425936707744495,
        1.1346468427802856,
        2.149942593483381,
        2.296662156315961,
        5.858131266393889,
        4.426804102924344,
        1.5098689128951364,
        5.05328985659001,
        5.860514333115782,
        2.420215086131503,
        0.05042011219454109,
        3.1441945510752647,
        3.538676113730543,
        2.0964124378608653,
        5.5023845854200815,
        1.2958939468745658,
        5.2843275813509925,
        0.7525421905116915,
        0.966511170376689,
        5.100015603866682,
        1.2006114736752131,
        3.162232524740141,
        2.143537810044854,
        6.047168454859388,
        3.994253236652402,
        2.8768405579646967,
        4.109646054394237,
        1.5148613605590902,
        6.251060815459662,
        1.6014133748587478,
        5.04246259159311,
        1.1743605161448962,
        3.9289924772303717,
        4.714475514931812,
        0.23453936781441218,
        3.0107190094313365,
        0.33148227538847974,
        1.2019006479626666,
        0.12839886429606856,
        0.18153776381927222,
        4.198782957438755,
        0.07118629360266496,
        2.5875313278713716,
        2.876740813562347,
        0.27181238870986507,
        1.6085971787009474,
        4.519682088978923,
        4.095133770531677,
        1.8764019978317659,
        1.7920902109360097,
        2.4515811371140184,
        4.5578082537294735,
        5.580112897345282,
        5.72857002990167,
        1.7058459298400164,
        5.215205839235883,
        1.6066955035621573,
        0.33329070593677185,
        0.4469282007816424,
        1.4386550530707376,
        4.4962754043643445,
        6.220267760685261,
        4.2288121797577345,
        1.3246269108749824,
        4.758223257207851,
        4.723074795354817,
        5.236966504309679,
        4.598819719001916,
        1.4818728639702867,
        3.444307590318152,
        1.5161585096000487,
        2.3568809304515312,
        4.52701013131184,
        4.420483584212464,
        1.6674069536242389,
        4.243680038419044,
        1.1948694731502494,
        4.525392580005504,
        0.7160257547151736,
        4.127501577400338,
        3.1815492852004446,
        3.6215324954702712,
        2.4727724052869147,
        1.7001484021805142,
        2.9956878950226438,
        2.948580758399798,
        2.7886404846940684,
        5.95957835776785,
        4.15545191993798,
        3.6046879978363386,
        4.822122830519963,
        1.611658923897223,
        6.139659934178722,
        5.056543082514258,
        2.655677692342539,
        4.945908843996776,
        3.036701263540335,
        0.08066245012332707,
        0.9851638039384775,
        4.1411901433259155,
        3.545745814104937,
        5.616209689045176,
        0.22154504358330818,
        4.775993390753041,
        0.5482707830136754,
        3.2640392170423262,
        2.7840089624993545,
        2.6590967731554,
        5.9098303974185615,
        5.785246693077561,
        0.67571732000407,
        0.221199702827256,
        1.7222884538240566,
        2.7746581133849335,
        3.9038123718367066,
        2.663719522380201,
        4.931160672642561,
        6.266320216729328,
        2.7348034378366393,
        2.6626709766207943,
        2.8586728558150223,
        1.4416266954366956,
        5.800706909346215,
        5.045207987571754,
        0.2602054295992164,
        5.192108453238284,
        3.2593973744716784,
        3.875310268818226,
        2.7258509249449316,
        4.42529229849067,
        2.9150077973255386,
        5.1585244300257775,
        4.401728780568665,
        2.6981164248071474,
        1.7858107427777274,
        2.372577650697721,
        0.48256552080357584,
        4.4123057817465074,
        4.006834210048638,
        1.4462586370574575,
        2.5687554900572382,
        5.0555794939787475,
        4.255191064208923,
        4.316613490579834,
        5.845947293383788,
        0.39180669215914143,
        6.266352828038509,
        0.6230515440009535,
        1.2234048080649067,
        4.95986242260786,
        5.124855371518223,
        1.8828568056446384,
        4.753013601050492,
        3.771250086882493,
        4.428954595386691,
        4.298109128013219,
        0.8466411306507513,
        0.8500840160952968,
        2.22742112409169,
        3.8956896927691607,
        0.2548738237934939,
        0.7841264474158216,
        2.588656748302305,
        0.683946974128794,
        1.7816178733605914,
        3.7792580042878927,
        1.461467198463547,
        0.5990791932578959,
        2.0909670455649123,
        1.9707145050411865,
        2.5652708443919634,
        3.351334973473081,
        5.6746533779684,
        0.7063769231877309,
        0.5664931593673543,
        2.0328837578904944,
        6.105500154859961,
        5.294608056001968,
        2.383651026022705,
        0.21093354333649775,
        4.427513268289003,
        1.6246649061926401,
        2.7702913931276805,
        1.8272178183604473,
        1.4005071285447928,
        0.027361713586031067,
        5.737842694220963,
        5.888171575608986,
        0.907934803141583,
        0.31621686243822655,
        5.41428842100026,
        2.346517516269412,
        5.197653348738988,
        1.0245504603795499,
        6.089309827070264,
        3.6691645627728566,
        2.807202205072771,
        1.5989726475806523,
        2.4056915114971837,
        6.0610680491230955,
        5.8639391564055146,
        1.2845958996091513,
        3.0545747984477245,
        3.124465344650454,
        1.1516199473208772,
        5.958227775424174,
        3.4881169330937993,
        0.6642075796177427,
        4.062007653469961,
        2.565877991503321,
        5.739346561513046,
        1.8210453323897997,
        5.7075095032832746,
        4.0718759781100875,
        5.935585099538665,
        0.33532743644871127,
        1.0008348121423554,
        5.28319742984009,
        2.903272078880215,
        3.369836204728719,
        1.4609170099415405,
        4.997998749404565,
        2.671771156127875,
        5.3835463787133975,
        4.136467718202363,
        1.7772274243401782,
        2.0242063181987073,
        6.198952307309635,
        6.21374403290236,
        2.836444904413742,
        3.882173445462475,
        1.2900351184836485,
        1.054840191446165,
        1.619754471143104,
        5.3152458892859205,
        2.9995162112849245,
        2.309968841453675,
        2.397181828176203,
        4.562651255006965,
        5.30981677239951,
        4.737962618584672,
        0.17199063509854545,
        5.164117018802859,
        0.6794064541101554,
        0.951777559283897,
        4.220962093082611,
        6.084866031639535,
        4.646758580070372,
        4.8715049361651905,
        2.5325959255568,
        0.3951015557981952,
        1.5268482053684675,
        5.246010607237639,
        4.507044574261753,
        2.016811255691152,
        2.388717847341385,
        3.2708770681165724,
        3.69570022820498,
        5.275873638556308,
        0.3085374075060651,
        2.0293634519394304,
        0.9584415819615477,
        4.710200665151419,
        2.2880814869855715,
        3.8930772912357403,
        2.0115901157232194,
        3.05902083062538,
        0.013453900556627586,
        2.9929617382489186,
        3.0147179031873717,
        4.065317635841982,
        3.064149709298623,
        5.790278245971412,
        3.1907452731075914,
        5.835007926796644,
        0.9345443796488161,
        6.17468469966661,
        5.8372353319652,
        4.645832106604134,
        4.097655698789476,
        1.9352036539009347,
        6.017783222189208,
        1.2808903527077435,
        4.322251515382995,
        4.3557546535512115,
        3.256306272637564,
        2.5998797349964304,
        5.456966810397031,
        1.6371137466280328,
        2.1632320412524098,
        1.8719030249763597,
        4.008588086076383,
        0.5347290327936098,
        4.554438366967429,
        2.7588071085776398,
        3.649957144858987,
        4.288133129025201,
        1.5536941307301444,
        1.498923439808572,
        0.16637194993761123,
        4.7271461252760245,
        3.4848039754833477,
        4.550224846084264,
        5.560290345842937,
        0.6522032380926247,
        2.5064494870610674,
        0.2859353394517583,
        3.8684661908272164,
        4.089815108391271,
        3.678796084202085,
        3.0991259013210963,
        5.017847723939032,
        5.763534059643144,
        3.3197905310175564,
        1.5537077694064232,
        3.5286921825556012,
        5.051007402453899,
        1.582109933105104,
        6.248415939823176,
        0.9688532278601744,
        5.315887048356112,
        1.1957337338371996,
        1.8164629099741936,
        2.1069632840382915,
        1.555312021504712,
        5.548611945254891,
        3.805769799897732,
        4.82351747728229,
        5.475719924070683,
        0.8918643071697407,
        2.7778404103979746,
        3.379428800930093,
        5.832118909324563,
        2.410652952035505,
        4.050317548320133,
        0.8219501162154197,
        1.9320404565488243,
        5.642504884878518,
        4.213153452563456,
        3.1157177673147345,
        3.067880091262946,
        4.652845335352626,
        4.026205212785932,
        0.6120913953288686,
        0.8299412140006521,
        2.866021683245095,
        4.242316415638392,
        4.66128341620791,
        5.471674156089009,
        1.3942205971605452,
        1.6713881776600954,
        4.749531914411104,
        4.916002657969993,
        4.595174745626154,
        4.99954780560643,
        4.151635784094031,
        3.461135478087086,
        1.9692462975311196,
        0.8053235367814144,
        2.999653326343213,
        5.6234796832952245,
        2.86601947542669,
        5.214898853222447,
        5.33887501026938,
        5.822564803165582,
        0.7330679002886026,
        2.1056228533278225,
        0.15995041771872007,
        1.5667824725073038,
        2.865615866520707,
        3.5717557268703812,
        5.655986865623884,
        4.213506109917503,
        5.481398864516269,
        1.591270816227046,
        0.17120558183016063,
        5.683047039029383,
        2.7324836984664724,
        0.3940869436201195,
        3.3705017049947323,
        3.987134701242452,
        1.7942355929148899,
        2.64679124495846,
        2.713349560529242,
        0.5769989383421654,
        3.8040863508731784,
        2.009265376484451,
        2.761265062942078,
        3.1753684890804226,
        1.9852996386044608,
        2.5727935515358094,
        3.0157019628497292,
        1.28409492838075,
        2.1617764227913963,
        4.9687614972173,
        1.5935358058986004,
        0.7996139034401382,
        5.699081413168185,
        1.782541894648025,
        0.302594686670755,
        5.041309109212213,
        4.926745926370256,
        0.7763469633191227,
        5.148226109316119,
        2.8375012199241443,
        2.9510463403415716,
        3.831612324311325,
        1.1253149017490949,
        3.644741073879752,
        4.0106881200173685,
        2.499719630503026,
        0.739410842728063,
        1.3271244102497852,
        5.799739939120459,
        3.8050777798596975,
        0.23436076241308668,
        6.139488628396679,
        2.0311006704642516,
        3.987491091116455,
        4.184977960009029,
        6.109986916009035,
        4.379184116895585,
        4.235545001787742,
        2.3198506914717685,
        0.6104615554097262,
        2.48456147731558,
        4.227745653560853,
        1.635890609112227,
        2.01205762190436,
        5.0807940278990396,
        1.0859166078521518,
        2.6629023924293755,
        4.517974165589133,
        3.8822451245192147,
        0.9153601292330552,
        1.7550138825848283,
        1.3869252765894016,
        5.736568423678789,
        3.462790637529553,
        6.0674144615789185,
        5.308718049925345,
        1.1105298193212374,
        4.9107770062685665,
        2.8017700626944633,
        4.294317609759007,
        2.1118220704367214,
        1.3406647225642971,
        1.7796309125248448,
        5.878989945101899,
        4.99321865833184,
        2.5539775160304132,
        2.1355128964172803,
        4.48147501218721,
        6.011393152567086,
        5.072560087771896,
        0.6566028841832946,
        3.3423354795931246,
        1.52967428586265,
        1.8857329461584245,
        5.736317754022194,
        1.9255645688935223,
        0.027411998083063372,
        1.3909908940174212,
        4.883358822821458,
        4.84230424316524,
        4.98487053656993,
        2.1370253309278184,
        3.4121662261202093,
        6.032663463377653,
        6.0850784781461265,
        0.6914921192701922,
        4.0631809655981135,
        2.5858455511111673,
        1.9538829816455157,
        2.625336475966118,
        3.1211402374264696,
        3.008217336638406,
        6.178126022621855,
        2.7438649277186165,
        0.24645744264795,
        1.3884773055021262,
        4.618871358737384,
        1.5458599828611208,
        1.604137176328821,
        1.2929131203283002,
        2.437869095419779,
        6.220619789243644,
        3.8810239827046846,
        5.944477232218288,
        2.116988907426039,
        4.772953423883772,
        0.12482437181141218,
        3.2798282181549094,
        0.9030876775275847,
        1.5603267466643957,
        1.496777781497532,
        2.3666722235159154,
        0.6173989240503907,
        3.6727901898959763,
        1.918235289464708,
        5.868116245363932,
        4.374327864688095,
        3.200488679000674,
        5.149810382635567,
        3.203777256171001,
        6.2475910102628,
        5.4042635215569685,
        0.33312585758750135,
        5.40060280390552,
        2.088818405201759,
        1.3582022250395214,
        0.1337092721385604,
        2.6624770758745964,
        5.755241473931378,
        0.9451777097082503,
        1.7621848904607476,
        4.385658443046192,
        5.300148597890053,
        3.7827109902949623,
        0.7298245266795726,
        2.9458535645306405,
        4.178057340704364,
        1.1605838049228567,
        3.7013833027477854,
        5.293693472955087,
        0.535946258052207,
        0.9312306898989232,
        2.3292482298055672,
        6.128669179720192,
        4.743915592523567,
        1.3811708271856165,
        2.2352221551349793,
        3.8594658621885527,
        1.7763214974031176,
        1.4480408071957576,
        3.8581145281618183,
        5.986028337428827,
        0.12762653691523873,
        1.6850115782660688,
        2.5468426621519082,
        5.61834449942555,
        1.7783575892999817,
        2.011068257419586,
        5.609027839083147,
        4.970202657134319,
        4.881458767473692,
        1.8681760612560319,
        3.6181252770941357,
        3.888823303842872,
        4.262965924255162,
        3.2594476909169194,
        4.0926969600692775,
        3.3040406219058425,
        3.291148575252213,
        5.341802177016378,
        3.7183302069785062,
        1.5588888791222488,
        4.59516966461432,
        3.19975114988133,
        5.298808880754358,
        0.11429733748354132,
        4.374516559708912,
        1.6738911964097116,
        1.644580154470127,
        1.4514617604259277,
        0.4493671287341031,
        3.5439015834977416,
        0.04243449802927619,
        3.4548738753781287,
        3.6393245338102584,
        1.3482528805404719,
        2.698345333684019,
        2.953594565759351,
        4.711758519595443,
        3.2139663189131173,
        2.669464094465409,
        4.858832960184623,
        5.1585340856428665,
        4.365782405067885,
        6.168451010104542,
        5.261692888541773,
        1.9876932618212086,
        6.1772344445054665,
        4.870608600166658,
        1.9745863172908509,
        6.003495107115399,
        1.3401894288262077,
        5.795127200579287,
        2.2126798752445933,
        5.757109177732848,
        6.127566474703795,
        2.770558425654216,
        5.474104549755827,
        5.893040089915944,
        0.5640804907189795,
        3.3079069933534684,
        4.276351519815313,
        5.246896886768623,
        2.2515596494225214,
        2.82014032309411,
        0.11351411757141851,
        5.74462274385451,
        4.471581165319646,
        3.7773134036188534,
        1.506322443626863,
        6.052111414188626,
        0.14836861923007155,
        2.6174398448071168,
        2.5176041302858807,
        0.8767499270944733,
        2.9425734479859535,
        0.3036201716846793,
        0.02056617407380758,
        5.742826173733221,
        4.9456036640381384,
        3.488173530179741,
        2.4697620537628784,
        1.9164632260850698,
        4.260051158739235,
        5.458135893317545,
        4.235581174796089,
        0.8492643911087934,
        3.269452591464664,
        5.339319948339271,
        5.382562808499694,
        5.236110898218567,
        2.7368619539409016,
        3.898780902802325,
        2.7886883327454552,
        5.932078915484927,
        5.93589405488983,
        5.807856178787401,
        4.175228579273608,
        4.367485670138392,
        0.7965743517399635,
        1.605146604876095,
        3.2880671920328437,
        4.940412560741567,
        3.9857749908972093,
        5.891073743894267,
        0.3423043980166011,
        4.053115928609722,
        5.530327260048008,
        5.2636038308158675,
        5.456809754921965,
        1.0492366471351273,
        1.9196005481995841,
        3.9583689761619776,
        0.7933901952506892,
        4.895104917818954,
        3.9540051751590104,
        4.011095372362606,
        1.20364595801043,
        0.5303432164258826,
        0.06228819141631712,
        6.112927942726854,
        3.201548027319479,
        0.3376141346272165,
        4.400600029142438,
        2.0674243259331364,
        5.720088120457478,
        4.7263010553264815,
        1.3955764235165835,
        0.3509587050358565,
        1.0992721436694939,
        2.499752799148062,
        0.40901665424586053,
        1.6178814244121584,
        6.152397618507994,
        0.2949237337633104,
        1.023970107380756,
        1.4944433118133176,
        0.018231070515809005,
        1.1262513510120704,
        0.8393339693036427,
        2.97566852343974,
        4.1105680181198965,
        5.253544236381723,
        4.61687650205097,
        1.4978180425034744,
        2.6193613754921192,
        4.253758549303935,
        0.7849685240521023,
        5.7432717348596745,
        1.9721409577018365,
        0.6613355794905211,
        0.05856919104960072,
        4.644443158132701,
        0.46839821012800437,
        0.741812592121441,
        1.5217223674106084,
        5.0629786348249235,
        3.2408191878737815,
        5.278714157372823,
        4.155663641615412,
        1.528055778735308,
        4.1391515245924,
        1.0572671713750865,
        5.3118126748115495,
        4.995879612094623,
        3.737716501758987,
        5.29768496614337,
        0.12048142701719178,
        3.971675325795112,
        3.6662480608112986,
        0.7731983640632685,
        4.9475901999828205,
        4.91582309228868,
        3.2395554225120278,
        4.526996472342145,
        4.112914221094244,
        6.249339147294536,
        3.6312932208313327,
        0.38829765305733,
        0.5418372806174513,
        3.0166527369182736,
        6.26549378740106,
        0.05563627605149031,
        5.703367752572162,
        4.308113582449445,
        0.47582610309533563,
        4.56150609174114,
        4.6447688149989075,
        3.822801848787883,
        2.190694055879412,
        1.327622798488318,
        4.71614274565507,
        2.120001970275721,
        2.616219372042203,
        3.613854878389164,
        0.5045434528573012,
        0.9964826999827868,
        4.562998819137245,
        4.830769526551747,
        6.108261140000908,
        0.27423930755729714,
        4.806606059905503,
        1.5113370422846304,
        1.1935619239854813,
        2.930018941679098,
        3.5140879347099054,
        5.30334618181208,
        0.6808726438540872,
        3.476105778453879,
        1.5927221112102903,
        0.9328009466119629,
        5.417075438925208,
        5.266803259366915,
        0.13330819708515237,
        3.550341279197982,
        0.4165376135247981,
        2.428920711496409,
        3.1514453311191204,
        2.220361662406299,
        3.458170750963996,
        6.129275462989766,
        1.7845078842188022,
        2.7696281451613887,
        3.265002849759679,
        6.056782673129112,
        2.5270063598923342,
        4.651828952132931,
        3.375824680546351,
        2.179307858145592,
        4.321170805488735,
        4.561017528705942,
        1.8131030418231693,
        1.5085303405031771,
        3.2389612819764584,
        6.198437351967853,
        2.8658796122176766,
        1.5098726509922011,
        4.755330255161011,
        0.4140917212065112,
        1.0962665337791517,
        1.9190981351137792,
        5.19572848271496,
        1.5617696165792683,
        0.461195302603901,
        5.258808628219528,
        4.543741979446004,
        3.284220445717092,
        1.1097890055198862,
        6.199308749623935,
        1.099004096579099,
        4.099259735012394,
        4.131209368796027,
        5.402956059519142,
        4.535899104752251,
        3.8783533776304884,
        1.55914821586055,
        2.940839508962135,
        3.376163773757099,
        2.429893811533834,
        3.624142349409948,
        6.258600037611393,
        0.8519122750811176,
        0.9437617045614914,
        0.18671661926282568,
        1.1654536520336285,
        1.7430142090406815,
        1.699942574685602,
        0.7546111429822326,
        0.7731810779719492,
        0.5117245766219239,
        2.6516018942676283,
        2.7365821814404026,
        4.999713130343206,
        3.337757598576348,
        3.3715959367069916,
        2.2974803190728683,
        4.208459390817657,
        3.430813550110716,
        4.898113190223161,
        1.985681954565283,
        0.9315634911539983,
        2.3295871961856216,
        5.198106818094178,
        3.156425327768741,
        4.913636621047518,
        5.63403635607073,
        3.4126004784383834,
        1.3171039828535553,
        3.4253056191804725,
        1.9337975311410067,
        2.7681249605983904,
        5.473529185845476,
        0.3651089865993843,
        1.5700277487836283,
        0.44718725822712424,
        5.694349452318231,
        3.9038347641677373,
        1.7635942719577753,
        4.906620216258483,
        2.438279321727444,
        5.409762085006173,
        3.8474757865741025,
        4.98895442622915,
        5.904824880058657,
        0.009131914444155054,
        1.4015209306353906,
        3.9290563605593087,
        1.804769588089161,
        2.446615766734679,
        4.690142866114785,
        0.2675230207099322,
        0.9227829497516014,
        1.260337354247551,
        1.742016613437199,
        0.08781292849499528,
        4.986263158967898,
        1.1634616989671362,
        3.838886432021637,
        4.397757361275157,
        1.0745207979142242,
        1.9063055613204392,
        1.4934101553126582,
        0.3841207988224755,
        1.7915308027937469,
        5.53513105301779,
        4.847779778798959,
        1.459540115929481,
        6.164900342488952,
        1.4242246649213852,
        0.1332083651860248,
        1.3499516688356046,
        2.406789706688556,
        5.388275855637784,
        3.331720765392948,
        1.2546814941695015,
        2.913807014713818,
        1.556090699793241,
        3.286927863531095,
        4.628515214357207,
        5.527645940072234,
        0.05959900431316389,
        5.96967177572352,
        0.654151366694843,
        4.801481369638532,
        5.539638122069995,
        3.6658081908533653,
        1.2277402126710308,
        5.951114393286677,
        2.034676786259255,
        2.905265298708155,
        5.085700553978834,
        4.2951028317322,
        6.170976739994048,
        2.6053979801516656,
        0.035447331466544496,
        4.534065387670141,
        0.13036662252402334,
        1.6978077612781617,
        4.639529739877466,
        1.7637291792932404,
        1.905807259826525,
        1.1645966111657715,
        4.914709555542769,
        0.09250186788674541,
        4.49287598991518,
        2.055836242261912,
        0.7160088935396118,
        1.1373608520925091,
        3.4227139059404204,
        6.228952484136084,
        3.792037965643131,
        1.4299420695774239,
        2.0452101929820596,
        5.69786574283532,
        5.997136460887755,
        5.48458412374099,
        0.9981586623031535,
        6.10963348134812,
        2.113967812819615,
        5.347918137018767,
        3.48102920273042,
        5.630785318286959,
        5.58111422859738,
        3.477416946370586,
        4.9188780855149465,
        4.666516007975955,
        0.3555053646111447,
        2.0164320774856326,
        0.07256488248849868,
        5.976140565433481,
        4.005968568120687,
        4.602803995746467,
        1.441683094367502,
        0.2005439729557623,
        4.272107193231905,
        5.162700750884458,
        1.0580383054895142,
        3.2917138889415054,
        4.832362543394599,
        4.061764499958826,
        4.675544242626901,
        5.39214349068805,
        2.9383620028288906,
        6.067952429247775,
        3.2912212405834627,
        6.095166565464909,
        6.0611466091294846,
        2.3165513666837496,
        2.905580438531792,
        4.485628893035681,
        4.540658303659881,
        5.120575268404596,
        4.351962309798533,
        2.0971656100010403,
        5.677213272171441,
        5.609230283883042,
        0.9328933448407766,
        5.807974843603151,
        5.322299577254966,
        0.7553778668123279,
        6.15100957289922,
        6.18478712378224,
        1.4765987258245417,
        2.247800471527981,
        3.5929027840156853,
        0.8707648592457075,
        1.809703208064806,
        3.742832755720084,
        4.323307783349271,
        1.3667663924447626,
        0.6211767276524925,
        1.130499282754584,
        3.772628307013018,
        1.4693914771851813,
        2.973561762509487,
        0.02793087172472656,
        4.004282017496441,
        0.20603898261262163,
        4.742947049594609,
        5.744433555406355,
        5.050873163547974,
        1.7634328500120973,
        1.853703614760919,
        1.3279026348107072,
        0.15581626800396167,
        2.1791951108144083,
        3.150945348714094,
        4.219800719994349,
        3.9814102275011654,
        0.7125249101366975,
        6.044414289914219,
        4.6910405125671275,
        4.475834745836862,
        5.788638803584864,
        5.730125019689725,
        1.5215816352759217,
        4.694648139088656,
        4.302666447166715,
        4.489334203388838,
        5.591042329840901,
        0.2974469736062279,
        5.525161096853214,
        4.801425844787073,
        1.7099158133434735,
        2.4804532453905708,
        2.238439468840027,
        3.7986126040793486,
        3.4769878397835834,
        3.0862941063979266,
        4.57081696188037,
        2.842658330206532,
        1.6457479820264158,
        2.4059256573586127,
        3.0137168062952355,
        4.110496394632959,
        2.6972153798067526,
        1.508885729695262,
        0.13745092862782615,
        1.3456322853136344,
        1.8989950908434985,
        0.49445402988067255,
        3.8140302898302108,
        5.496408261492257,
        4.342419815258705,
        5.484731123860278,
        1.0608142372744331,
        3.955534762172858,
        0.3682650593942401,
        1.4999794932168766,
        2.098142313701148,
        5.557070452933915,
        1.0419994559413803,
        3.50262595918097,
        3.708112377235389,
        2.9183164644462036,
        2.9197689486479463,
        5.370796733510198,
        5.735411870641234,
        4.912817409714529,
        5.156812631522118,
        0.3995516510181777,
        5.598987787523177,
        0.27244035122887794,
        5.147376141280572,
        4.450809488867184,
        1.0391526243549047,
        3.8361928782687,
        5.344740014323615,
        3.0579217588290843,
        5.000514946581148,
        5.119141604488512,
        2.5129182349565737,
        5.722063542827658,
        2.0302403639013384,
        5.451405589246943,
        4.128139365062386,
        1.71731998986132,
        0.2531617865085147,
        6.154095155699159,
        0.7211683118165496,
        0.8250537477962303,
        4.255408960963575,
        1.318403055976383,
        4.879988757006343,
        2.6075787238950063,
        2.6132638921827795,
        1.3600124230799606,
        6.019403344264833,
        4.664127462277654,
        5.8561974932892,
        4.1540145694848665,
        2.69534630090069,
        1.1249876502756935,
        4.572612674517707,
        4.119604306665125,
        1.0117170459008764,
        2.3539210499627004,
        6.005465051377358,
        3.52771272409695,
        4.302456046578934,
        0.8085734749563974,
        4.6479215663258255,
        1.2860489555313053,
        3.0235647119419156,
        0.5463240604265545,
        3.6261399541189268,
        5.754640293214531,
        4.72921052706355,
        5.710303146047221,
        3.927748150610491,
        1.9375228057962488,
        1.969343585248552,
        2.4887933270267233,
        0.7246200774381351,
        1.3533559318787722,
        2.904246034763501,
        4.956400148576359,
        5.07898485851874,
        0.14940298296562993,
        5.101425644331832,
        5.545758663931703,
        4.066022675492621,
        4.83849916809693,
        3.471599926275179,
        3.9482656942242627,
        4.589978789248773,
        2.1732373822807642,
        1.646373501057415,
        0.35246714862859596,
        6.278657406006995,
        5.255312167331273,
        0.49350717585542203,
        4.844126045896056,
        0.29089623841137774,
        2.3360000127591505,
        1.7672111823852215,
        2.5765413530112173,
        2.2377696309840713,
        5.142818683397541,
        0.996065569962085,
        1.6326144964325195,
        0.41296618096911586,
        0.6829771999448956,
        3.027846650268673,
        5.402425881476302,
        0.5092338936794072,
        2.284518579564668,
        0.46679149051555885,
        1.7979283718982735,
        0.5787894414377411,
        1.1007119707841444,
        4.5658491964255905,
        2.7982460570931837,
        5.211128519972332,
        2.5410852850457673,
        3.768131115467413,
        2.884354977173022,
        6.067992583333174,
        6.050609375326147,
        3.9403971922487218,
        1.8765737600695724,
        3.299681371195704,
        2.302401984057956,
        0.35195021421393147,
        1.6937586404080274,
        4.76055661701207,
        5.400252018888457,
        1.5980940172991198,
        4.462949903613508,
        1.39872842374882,
        1.6581810420904155,
        0.7910309913067328,
        0.950459961663281,
        3.6223763266464393,
        0.026240568680411008,
        2.0914966538234068,
        2.3768350067835735,
        3.279159249594871,
        4.12905361067624,
        0.726195225476637,
        4.177262715032309,
        0.4037653771992197,
        4.51460158571761,
        5.517067299714556,
        2.047712081938097,
        2.558305574168691,
        2.7675517478851233,
        2.5825858737577896,
        4.493502424438533,
        6.12899568978561,
        2.2059922499986513,
        2.08854422524582,
        0.008086109046787908,
        4.961747455895955,
        1.9056247005764468,
        0.7588124719803546,
        5.246611122773397,
        5.146115517880027,
        3.011355077794248,
        1.485527943783894,
        0.5539947155120671,
        5.309478344439082,
        6.0324195433347825,
        2.629905640349836,
        2.340069129581829,
        4.504471022339846,
        3.1175441783723152,
        0.33400175408039495,
        3.0226550142405264,
        1.3604261827828144,
        0.524869339607819,
        0.4308104123472768,
        0.6191683452122082,
        2.7848581816193683,
        0.0971635754724893,
        0.7179255906830314,
        0.6942459896881709,
        2.702227688090961,
        6.036683882324485,
        2.626039196485911,
        1.3166910925133481,
        1.653639264333397,
        2.8123372321453006,
        5.447986550671639,
        3.7944461712120123,
        3.4519783689493533,
        1.455929676721732,
        5.444987919345189,
        1.4530857680688156,
        4.113013675283112,
        1.4992450881425459,
        2.4278697551507236,
        2.8002332397833656,
        3.846251063134568,
        2.3423385400754886,
        3.176267195230214,
        1.877393551176119,
        0.588131348692599,
        2.2734885981169257,
        4.753354412276145,
        2.8061339135680647,
        4.61381577620633,
        3.965778147847703,
        2.370067299849912,
        5.90737012497536,
        2.8764963959908294,
        2.2720250092591185,
        6.09790942103308,
        0.22077774621542073,
        4.43559027091602,
        5.483349749739017,
        4.673276489145706,
        3.28646182318416,
        0.5902185217922706,
        4.480023817125623,
        0.30103869747125694,
        4.245196320525334,
        3.8759010537769543,
        4.641488694453283,
        2.742112425444908,
        4.216640906073068,
        0.6446470055821679,
        2.722810231932729,
        2.077732768651349,
        3.522940571426082,
        0.45372466678267764,
        5.171271629136064,
        3.023920885369921,
        3.7033723580188234,
        2.290898839260527,
        4.037315901689495,
        1.9115840258394532,
        1.6966975625317047,
        2.281580286975469,
        2.9825570264905195,
        5.022796027128362,
        6.2301304900010415,
        3.5698822102751158,
        0.41595068710646654,
        3.1080178358997714,
        4.711909576046617,
        0.14945461992212677,
        6.091296532666321,
        5.303867753788718,
        1.4511042674064167,
        5.755020244446753,
        1.4843511420739912,
        5.704363530522352,
        0.5196138922991629,
        1.168348499757007,
        4.136199963670275,
        1.2350236403444161,
        2.712578877824258,
        0.014181430668836037,
        0.8405849277672677,
        2.8400857647542996,
        3.0266563426257242,
        4.536396469815434,
        4.458510264279022,
        3.4138430774541155,
        0.31937721500137,
        2.1503732563671982,
        3.743827733350082,
        5.347991100868106,
        2.233837315057101,
        0.43893513626684416,
        4.804482538947665,
        5.743833065727347,
        0.6563081563711493,
        1.1828869329512757,
        0.5939640014222769,
        5.346581457448129,
        4.85740242068633,
        2.6978056741769563,
        5.843558806643195,
        5.147616435216732,
        4.0702002858568465,
        0.598984466383738,
        4.306768127099923,
        5.6278662935988475,
        4.405841836654354,
        4.6747356681173695,
        2.8028633974861163,
        1.643583636310135,
        6.165277224173732,
        3.5883005187612635,
        0.1261489234042831,
        1.1288464885229532,
        2.9835264472615344,
        3.217588449119291,
        4.815471739896548,
        4.903640619251176,
        5.24468372128633,
        5.57604697236462,
        2.700679813588808,
        2.923095085487191,
        4.279893445652695,
        3.907839543360069,
        0.993395304858022,
        5.125268208179692,
        3.7943004648971805,
        5.887465228474315,
        4.682846296648876,
        5.8701795972460165,
        1.0951493902404565,
        2.9634997439025805,
        0.6978328101411887,
        1.91415864149104,
        0.04555794479446214,
        2.347178416398638,
        1.8332568797438131,
        3.310382989999837,
        2.4679506376546954,
        5.373529457842495,
        3.629156933578304,
        2.2355524674024,
        3.5728591537283374,
        3.942281398051105,
        1.0484156882446127,
        0.48426418173686037,
        4.575299297601228,
        1.7574565743343096,
        0.40971443831907867,
        0.4832373160124266,
        4.745436874236353,
        3.8441493846775656,
        4.31014549410086,
        6.258465801489377,
        4.623464124357855,
        4.977029768081077,
        2.679011403138957,
        2.364278190310987,
        1.2053467251608652,
        4.1050491885110185,
        2.51377895581075,
        4.326615555396214,
        5.983514711128257,
        0.9852431253118802,
        2.620623315693307,
        3.780209162606653,
        6.15462100950785,
        0.6555330470235806,
        1.9711415561641996,
        2.279842952066008,
        2.7359112796386618,
        4.908072984505513,
        6.241145564768679,
        4.399550984014202,
        3.3373829394757037,
        6.158525691373846,
        0.6828653786009647,
        3.0070550147815642,
        1.405292790523884,
        1.256220843254679,
        0.01526110221248632,
        4.419379029333593,
        3.456597740271299,
        3.8857279811202234,
        3.469904255415095,
        2.0141480057235106,
        4.654189860278452,
        6.235896960678136,
        0.03848875040749463,
        4.929822718200909,
        2.0177677363506326,
        4.35067282751664,
        0.5152437327393922,
        0.870362759312891,
        0.07411921363516197,
        4.225810980558795,
        4.264229685302233,
        3.1451100368432137,
        5.035337350838762,
        1.5273382687030395,
        2.48256367962705,
        5.493017428206145,
        6.189934220783947,
        1.554719231528594,
        2.845432021246206,
        2.3433707414700895,
        0.30196109552869854,
        0.6473103709457745,
        0.8693055589375173,
        5.07813101335714,
        2.220279868749911,
        3.887322933609976,
        4.621126373678593,
        1.7608243314838259,
        1.5486032652314756,
        3.0763475056343235,
        4.630354354052928,
        5.371710110320003,
        1.5211044321287004,
        5.9902680519689895,
        2.0975284248454007,
        1.0296226183638948,
        3.2380366807857617,
        5.947497896699202,
        3.77998467072668,
        6.11797780498552,
        2.7312516910654203,
        3.297625155706665,
        1.1287713232032466,
        0.2542124170366251,
        5.3798051395541755,
        2.126808265658387,
        2.603394728071606,
        1.2059755989518548,
        2.875907833907535,
        5.177338332486225,
        5.452469182422884,
        5.087359673980522,
        5.236733441519014,
        3.757013948442543,
        6.0135975695430925,
        0.7575874996358334,
        4.883782586202652,
        1.7197266273131617,
        5.3799223783613535,
        1.8100551123121689,
        3.2006815083571283,
        1.0520338667556652,
        4.052716718536371,
        5.512645218876119,
        5.938613913774065,
        3.7722465077994842,
        2.814550507940731,
        4.507042716560039,
        4.636228515861252,
        4.997510936366378,
        5.782693035501126,
        1.5271476710366634,
        1.4776862769046233,
        1.1850445011737831,
        2.384054959507853,
        0.13313894019590639,
        0.7099199284200817,
        5.807915150985109,
        0.7247616993272384,
        2.530822418131191,
        1.2816541266107486,
        4.040522844645632,
        0.2734072647947858,
        3.495872851357624,
        5.877832077657943,
        3.456472625499942,
        4.563003836091284,
        4.0956309581342545,
        3.7012932490110124,
        1.798963767800586,
        4.247879555914636,
        1.530633906869481,
        1.8411615802727475,
        4.796530190638267,
        1.2744340988714395,
        2.3532260119070347,
        2.8273763485475483,
        4.2239469831052805,
        1.5561830727045256,
        2.641623345850171,
        5.386700586139415,
        5.538671177166652,
        5.496793830968219,
        4.533617371316827,
        2.918986051717724,
        2.8548670034149257,
        1.5723199420500131,
        0.3053522878091115,
        3.815450176777239,
        0.3467990851928052,
        5.475514026333632,
        5.806893953666385,
        6.235172491049832,
        2.7858890777594496,
        3.0804180415017908,
        3.4080265945162775,
        5.450038862584056,
        4.943417507924796,
        6.21362773659248,
        4.209015591272447,
        2.254145067317733,
        0.3018936324159042,
        0.6636745715049162,
        1.861954103877713,
        3.0161096653022734,
        4.552046789484732,
        4.602257287712459,
        4.010985466735623,
        1.838459747733539,
        3.3598242350649095,
        5.303349577305361,
        2.9907822026718596,
        3.1933466190736746,
        4.013706702073295,
        1.4566595533556397,
        5.417726620111659,
        4.578719015070583,
        1.5563747480620467,
        0.25017159040002923,
        0.7413076468521255,
        3.422089340712791,
        0.3831457992193186,
        2.0063541128021374,
        2.6269765268430314,
        0.0131614014008994,
        4.220060811057601,
        1.2953477555761816,
        5.620267049855112,
        3.8132547592183994,
        0.9249510958204837,
        2.8907111881256333,
        4.156493597774898,
        4.513453464421312,
        1.486307547226037,
        4.872142224319088,
        3.524224626048127,
        3.335667543947829,
        1.9602032246823051,
        3.0223369889439553,
        5.198405141023023,
        2.669292325569205,
        4.866519752542371,
        3.6947440181389837,
        3.376783638790585,
        3.1086604915525204,
        5.41766355130169,
        0.391941728219146,
        5.7596851339158786,
        3.6213167279946616,
        5.202551400451699,
        4.463120541971338,
        2.9277863041698478,
        6.123821141055984,
        1.5041402102725259,
        1.2521797117739002,
        2.3251180818123576,
        3.485881946019489,
        2.030347418809513,
        2.4935699281390633,
        4.702038267145336,
        1.312879501415366,
        0.7353563558864393,
        2.71603829778995,
        3.9874928207864975,
        4.6641850572569155,
        5.254377725385734,
        2.164646951805725,
        3.369186296865098,
        2.78021696200307,
        3.7512796503217523,
        1.3668657989274018,
        3.1212562965693214,
        2.848197595119066,
        0.48249164200106465,
        2.6210722351989904,
        0.989979686476725,
        0.8901684160462153,
        2.2260857769914026,
        5.311366719457102,
        5.065530760950919,
        3.4912908120409374,
        3.6792605178595807,
        2.9799470371293424,
        1.3715107359953027,
        0.030795951825343185,
        4.66995476388338,
        2.2903807458681498,
        2.2615625141511724,
        1.0712505692723122,
        2.410996890065154,
        3.11828491290907
    ],
    "dec": [
        -0.7261864998189204,
        0.498890826777379,
        -0.14585095686038113,
        -0.15689609372046773,
        -0.942267824669763,
        -0.7769253910374604,
        1.0597935295502632,
        0.5024954843041626,
        -0.06768008087789704,
        -0.7273315749699362,
        0.8004230659245694,
        -0.608198698433101,
        0.16567808725793864,
        -0.4489333523008912,
        -0.32189140701279856,
        0.21438673834461092,
        0.16577153061754726,
        -0.02312075217636154,
        -0.4088301607880629,
        -1.1916679058119042,
        -0.7519369345944975,
        0.8370814366569757,
        0.787113562183576,
        -0.09534329758641406,
        0.46304953676614835,
        0.5118610492019695,
        -0.8670624185285037,
        0.078065196036242,
        -0.14120233296983561,
        -0.5968950079037052,
        0.7837136379964564,
        -0.39503878835625683,
        -0.535375210516948,
        -0.6480780452151266,
        -0.2745440185477438,
        -0.6880016925179793,
        -0.5796330778048678,
        -0.964432541281416,
        -0.7014535905597963,
        0.08122345780805774,
        0.013591951621765056,
        -0.9056871631253016,
        -0.8687390595234201,
        -0.06262476686607255,
        0.6066007559996435,
        -0.026303944428283873,
        -0.7136138043831148,
        1.3266682900450397,
        1.1385174738030537,
        0.4167482154521125,
        0.4231246359862583,
        -0.1310653459850837,
        -0.6065856520343276,
        0.39606086570481414,
        -0.21636687825064613,
        -0.3017212247995084,
        -0.18160097678369486,
        -0.8472897989600386,
        -0.8107475728168823,
        0.013204334570427386,
        -0.5261031504559729,
        -0.7699644711702268,
        0.2598953325723316,
        -1.0024156748998163,
        0.8376547910370156,
        0.7501136795318037,
        0.7355780377347099,
        -0.012073673060679944,
        -0.5364881895347253,
        0.14520501683537929,
        -1.3971297357497197,
        0.40516209848772505,
        -0.3929724234988112,
        -1.2409336146162318,
        -0.41306930570660155,
        0.38950657168435265,
        -0.7699387274858865,
        1.2804471539316982,
        -0.13128823134499804,
        0.9859546395459077,
        0.6372575909676238,
        -0.658050720328719,
        -0.22173318682314874,
        0.3081331228907623,
        -0.010934470215685811,
        -0.31585521859991106,
        -0.9164803555343993,
        0.7257555852984474,
        0.10935784749539014,
        0.00042607580638896926,
        -0.2156850998381317,
        0.24421107907246675,
        -0.5971393191149126,
        0.2939506377480218,
        -0.281669554840418,
        -0.2927305262958332,
        -1.1705004792582805,
        0.104583880355172,
        0.3302477352116264,
        -0.34783571011700426,
        -0.46510776505271234,
        -0.11963948832024136,
        0.2174411462297897,
        -0.8949095002874207,
        0.6827073379607914,
        -0.6157352688406321,
        -0.9557579966992964,
        0.10683760823823163,
        -0.21483807543193362,
        1.0532094470585815,
        -0.5833213750866326,
        -0.5544918897846112,
        -0.07715715814439458,
        1.1846439189633973,
        -1.1372460255748917,
        0.08777447838102703,
        0.39797534399859785,
        0.07516586511049811,
        0.7890871795164656,
        0.031841051918778306,
        -0.1538279744617856,
        -0.6019941389544554,
        -0.5240138351914146,
        -1.268065883894814,
        0.06778486259121995,
        -1.2770113650598807,
        -0.6934791651806758,
        -0.27309986657710844,
        -0.25142651187595383,
        0.8517238431077478,
        -0.26021517211279616,
        0.3581056953202616,
        -0.9046659956980865,
        0.134956094070052,
        -0.3640200160214158,
        0.23695946901834716,
        0.3773998293187922,
        0.13419236959914854,
        0.6832293752944627,
        -0.5209820465604504,
        0.5918650534706363,
        0.9608954184808074,
        -0.5258706026843332,
        -0.6945562369015931,
        -0.3634951307484866,
        0.22271596207370956,
        -0.5349126157327488,
        -0.1985725636419826,
        -0.8996118751330316,
        -0.014877333224653537,
        -0.8635184466079676,
        -0.6785987487124565,
        0.7741157285219619,
        0.9918017306179603,
        0.20298158483415366,
        -1.158778724725523,
        0.5657398333886755,
        -0.4993656243241478,
        0.2484734826111385,
        -0.968423205987309,
        -0.08110976141227866,
        0.0024726877383555693,
        0.2648423688622503,
        -0.9460268504026031,
        0.8283318296121076,
        -0.9327645192581906,
        -0.28699953705797954,
        -0.546742107589931,
        0.6374828952070288,
        -0.1807003434642929,
        -0.942942882304795,
        -1.1019384752330836,
        -0.3807676835108409,
        1.0344277456195514,
        -0.4520117547684766,
        -0.18928838663330594,
        0.6841864344052753,
        -1.377520583374487,
        -1.015410668007702,
        -1.073148283481861,
        0.5246319129262946,
        -0.058197549362928154,
        -0.20151115374091594,
        -0.5330667716755378,
        0.9304127847376988,
        0.4294423009020259,
        0.03178672640321609,
        -0.12574666861263284,
        -1.0011870961642266,
        -0.4649512295472017,
        0.6959890067123062,
        -0.7966228346994785,
        0.23093443151596393,
        0.6398478617258595,
        -0.3352450556179719,
        0.18450416730746927,
        -0.12535052647750003,
        -0.636342060293642,
        -0.5113411669275061,
        -0.03576105389061477,
        0.2553760453460008,
        0.13370168044945369,
        0.6087455230953998,
        0.7793522343904745,
        1.2496689943243238,
        -0.602200669553295,
        -0.7139924910576192,
        -0.31046606262060916,
        -0.25102395365209124,
        0.3014910859868512,
        -0.6934705853436202,
        -0.42611990016370976,
        0.7904816165740114,
        0.9454666142446265,
        0.8500434304283697,
        -0.08234462001866323,
        1.1131637456728432,
        0.5198479584301774,
        0.5281683822842009,
        -0.514557264353729,
        -0.04842651795703836,
        -1.3725247783933845,
        0.7427694423854242,
        -0.4853814210063646,
        1.1491222155627747,
        1.0162753236582995,
        0.10805120900737852,
        -0.26496141698172876,
        0.18839358973416778,
        0.10427026221586125,
        0.2063698909628578,
        -0.1211177289681932,
        -0.460657433307426,
        0.46111352789826865,
        0.25173701476906274,
        0.12866587434744292,
        -0.4629450290270345,
        0.4443124318136829,
        0.745203747664295,
        -0.6716142425852596,
        -0.5799248584543979,
        -0.1620360839193901,
        -0.5515145665385676,
        1.1326306311081331,
        0.10638255986115812,
        -0.7683755456955788,
        0.7788771281174035,
        0.19005305423046887,
        -0.46423620745407795,
        0.015519053502352458,
        0.8488148090214542,
        0.27733046047575904,
        0.4278600074733894,
        0.7294209020622242,
        -0.32488794099001583,
        -0.13035442125225302,
        0.6623837896194067,
        0.5814622515532639,
        -0.17260737778906168,
        -0.7007039837518139,
        -0.15989308561121307,
        0.8027463150997197,
        0.7451115866376764,
        -0.793395206503297,
        0.6846174345057485,
        0.34689842858350667,
        -1.0156300630874713,
        -0.27162637810381746,
        0.7562074938273997,
        0.22388400212459636,
        1.0303982880072298,
        0.258786181485827,
        -0.6291480988697327,
        -0.22312529371257184,
        1.3712114533437751,
        -0.23887659426018618,
        -1.296084408580021,
        -0.12260720255276218,
        0.6159867559606673,
        -1.0196044811856975,
        0.9666541240471331,
        0.10367177510388441,
        0.09834011796859089,
        -0.5678429326077885,
        -0.08523036294008823,
        -0.7706927515896135,
        -0.5496273184669341,
        -0.2826442184202087,
        -0.0008388585663144806,
        -0.21226470089663343,
        -0.39376353919454943,
        -0.30132110931836853,
        -0.6026218334677266,
        0.4331321833107541,
        1.0986228905622046,
        0.1535126583083173,
        0.583618760090171,
        -0.05397395359922765,
        -0.10805156189669822,
        -0.10898598093422661,
        0.12896408382173616,
        1.3760630802991332,
        -0.8316563079339366,
        -0.291878222637614,
        -1.1861316945496845,
        -0.7961770838946136,
        0.5234234709066432,
        0.43395555786879975,
        -0.31996258432161034,
        0.20272945347886942,
        -1.127505484991111,
        -0.4483631052405228,
        -0.42365753889847646,
        -0.6418866579184257,
        -0.8593604858721696,
        0.026406358299187423,
        0.05177011423798349,
        -0.8069670539168579,
        -1.4138484398769469,
        -0.31882986073710723,
        0.5823670300731291,
        0.5716210095582016,
        0.835277961344495,
        -1.084316123785412,
        -0.4669840342238373,
        0.42957751282507795,
        -0.5409926413953318,
        1.0489888626490775,
        -0.34652514209750623,
        0.38714225348966225,
        0.49406552522719577,
        0.12850306713206747,
        -0.3229917062889493,
        -0.19740779328338856,
        0.7107694833489668,
        -0.0050801437528948095,
        0.3572550193296292,
        0.8608809550150895,
        -0.2285694271689204,
        0.8549848847760133,
        0.7685375362889125,
        0.4385714363261221,
        0.03132234541325704,
        -0.20802842836614693,
        -0.27643695819186215,
        0.4098757390586177,
        1.2361204646902553,
        -0.09093008347808153,
        0.13591177629131088,
        -0.48714031783760137,
        -0.2864886467003232,
        -0.12697074724114116,
        -1.1470666658256108,
        -0.5811003400576362,
        -0.7485606252567153,
        0.5699785162192216,
        -0.8350749799105543,
        -0.5561141468969018,
        -0.6171677253877816,
        -0.7505966660418578,
        0.4121132719729946,
        0.785017802974953,
        -0.39027857911249053,
        -0.32568549749366843,
        -0.3913199158005083,
        -0.7863268136908039,
        1.5048915720113023,
        0.5309856350183788,
        -1.2055036805995505,
        0.6467445556990754,
        -0.6360914592372775,
        -0.5739478707388571,
        -0.5117683549977554,
        -0.35981167433629807,
        0.22877571133672261,
        -0.6839219576376889,
        0.34264068343823306,
        0.7029794934733008,
        -0.26581656301223694,
        0.04796163386974089,
        -0.7327890129763542,
        -0.4976650812084902,
        0.027517786782013966,
        -0.7063513506767557,
        0.5113851364556622,
        -0.11799231104289169,
        0.7531213286753017,
        0.46538713630754597,
        0.33126385138575404,
        -0.4897678953000705,
        1.1288029629383325,
        -0.032245405392897684,
        1.1121706174144799,
        0.04188728017446507,
        0.04479890145605421,
        0.4165633932893361,
        0.8581638323153489,
        0.02037098367367589,
        -0.031646613019139194,
        -0.04846661706080373,
        -0.5422132705286357,
        0.2049008956427408,
        -0.5992154474300825,
        -0.40783322034375397,
        -0.46528226425290337,
        0.2966395333387347,
        -0.25516332084375837,
        -1.044440672545743,
        1.0601717916425724,
        -0.2679466812101642,
        0.6687188069995688,
        0.4083669187066338,
        0.5937656745907036,
        -0.31742754571303594,
        -0.12051679566924467,
        0.9993928543178611,
        -0.8926287465980786,
        -0.7816113785236141,
        -1.3504594400760728,
        0.1647971447580543,
        0.5984939575743157,
        0.8514276375452955,
        -0.8858935687714996,
        -0.13375581181115187,
        0.8745229809473849,
        0.5277457150672701,
        0.546437623910295,
        -0.6771479039820599,
        -0.5743799991061356,
        0.15503231294326159,
        -0.19242234577260658,
        -0.6578443591805101,
        0.08686684911225018,
        -0.8285786202077592,
        -0.021171378029023257,
        0.3291856215464511,
        1.0786405553575191,
        0.5434278208772398,
        -0.8465252633234448,
        -0.5952999395374867,
        -1.0189347342525346,
        0.884078659886013,
        -0.957565374846512,
        -0.43997473481723676,
        0.7565965170059831,
        -0.31869755113872833,
        0.3991668831092641,
        -0.18029294159085438,
        0.2775516096804737,
        0.3582679583603123,
        0.7744608823774678,
        0.3320118215849122,
        0.9562869465688725,
        0.8853278587232118,
        -0.4435033792124971,
        -0.3773379421562947,
        -0.22856614193762345,
        0.50004604774727,
        -0.3090942726329763,
        0.46918705027315466,
        -0.35721579821734045,
        1.071309103071758,
        0.06412314336036715,
        1.0106000363909056,
        -1.5500666161326389,
        1.1074683539825196,
        0.21191329040164247,
        -0.04619817096727592,
        0.621058587290583,
        -0.4786234561927247,
        -0.2555263622370937,
        0.15210154419155508,
        0.35706165970010845,
        0.5330085775811773,
        0.17208023990125787,
        0.35243090166233526,
        0.1531495960045362,
        0.1969677052652992,
        -0.24961341423309594,
        0.1425290323046506,
        0.022218514387527526,
        0.506385075760999,
        -1.4338164510307114,
        0.18870419245945144,
        -0.6247933387641909,
        0.4991112299023322,
        0.9534002483106299,
        1.1267672136886027,
        -0.9289643493805481,
        0.3823766931425388,
        -0.7030700253687815,
        -0.5491299906744557,
        -1.5326877264608576,
        -0.441529774456738,
        -1.246185263001124,
        0.2944677706500148,
        0.44836220342660976,
        0.7549137108777552,
        -0.4611087063427778,
        -0.2249972684137792,
        0.49135637788120595,
        0.6768071882282956,
        -0.47584717491968026,
        0.03116594852885375,
        -0.3841866279665638,
        0.8382266037413083,
        -1.1790845654381197,
        -0.18285346245494752,
        0.14197730020654498,
        0.05159106843957652,
        -0.3679698317545455,
        -0.21124218108706738,
        0.9414182043144357,
        1.049100634287967,
        -0.9914160132025976,
        -0.7158567175425469,
        0.8092475927085399,
        -0.5293058036938284,
        0.3303150351239154,
        -0.5448750471272016,
        1.3353638682457747,
        0.591516158111137,
        0.35805949848380153,
        1.1853745470265156,
        -0.43481838941834294,
        0.916539130774488,
        -0.3174515060972145,
        0.5289859366354506,
        -0.11178410275656941,
        -0.1555739914632769,
        0.6732121687650324,
        0.9352021740951206,
        -0.4786588293068043,
        -0.012635721515391333,
        0.9501800935414421,
        -0.5917534094336234,
        0.06144542230305495,
        -0.31865877271291154,
        0.23546046235897336,
        -1.3482422303694959,
        0.35069288304567287,
        1.4354054933239424,
        1.14593994690923,
        0.8494284184136207,
        1.3257229212681432,
        -0.1262673396168424,
        0.6170632581375048,
        0.4698064304587146,
        -0.2135794231555785,
        -0.24691249169588483,
        -0.46962808027277436,
        -1.1241735456887674,
        1.2708109032916937,
        0.7714912396267106,
        -0.1124960238677418,
        -0.1896480576754615,
        -0.19522432418350508,
        0.04890643742799736,
        0.8068896059763854,
        0.03174035555987584,
        0.5510387420849197,
        -0.4259403062891023,
        -0.06552168275679843,
        0.7416577343511762,
        -0.4828886092399924,
        0.21735112678143825,
        0.28109813872099154,
        -0.5626167890487053,
        -0.6161484267937656,
        0.3006758455999157,
        0.643698803855504,
        -0.024671603747574673,
        -0.08909660118544165,
        0.466360294031052,
        1.0083116207834983,
        0.513448831684331,
        1.010452316587434,
        -0.06918137185222417,
        0.6619335044104689,
        0.5033337987942234,
        -1.1287022746040116,
        -0.3203142555696485,
        -0.3171097333624364,
        0.647435161768673,
        -0.30217911139698855,
        -0.3075356423320124,
        0.7938057451757963,
        0.9882419731895359,
        0.3465337291631591,
        0.8273703415682628,
        0.20293190391339835,
        -0.43660142461830265,
        -0.5940928891295567,
        -0.23809305824136617,
        0.16214397583327644,
        0.5916271356233954,
        0.12726135442063127,
        0.7357401882170425,
        -0.7665063453173138,
        1.1669600916273615,
        0.6399500110013221,
        -0.04333019587081823,
        -1.1506066178797798,
        -0.3227060153821458,
        -0.11669651634641436,
        -1.0313984367177498,
        0.6785907280420029,
        -1.1261614885357383,
        0.9835924727015775,
        0.847037170605297,
        0.3386716953684965,
        0.7496830822298152,
        0.03104867661927326,
        -0.05685271546677382,
        0.6195687022724182,
        0.881262106023167,
        -0.7111829523196823,
        -0.20290851940402624,
        -0.47429594627718513,
        0.6355023992685108,
        0.0614315458903323,
        0.6610758274446578,
        0.08967419039325436,
        -0.0909531087394607,
        1.1999720165590069,
        -0.14585992332890302,
        0.060577819637711125,
        -0.8683790997506584,
        -0.20056257150742623,
        0.2934280927355315,
        0.8465942947693719,
        0.390907580604116,
        0.003939386082918799,
        -0.8074088403162376,
        -0.11670943271090554,
        -1.0783821477578763,
        -1.1122990748029866,
        1.017017377519476,
        -0.32491750887146637,
        -1.1170117746548298,
        0.7090748940490846,
        -0.48111939781577934,
        0.04113268118924079,
        -0.4703281441938089,
        0.7793649329149178,
        -0.12671244667074927,
        0.6327267880221927,
        -1.146878744809641,
        0.36765999910801234,
        0.2639572539168316,
        -0.8421745135379725,
        0.7196443521105377,
        0.20531798683058664,
        0.9957506344081021,
        -0.3034584652927425,
        -0.5199762863355771,
        -0.605885512171871,
        0.2611293414231176,
        0.14005709832777838,
        0.2535705840242665,
        -0.37315594067438573,
        0.9364668909491402,
        -0.7321774708514903,
        1.31531900716716,
        -0.5927322751893925,
        -0.07033060852287577,
        -0.8821394438134949,
        -0.8236532148911709,
        -0.507776019952954,
        -0.07183852207180351,
        0.6472661415688816,
        -0.3236270293100733,
        0.020426443368495813,
        -0.4115508506198762,
        0.5259009452026441,
        1.0774893861215165,
        -0.1592825792001238,
        -0.14628409168969575,
        -0.3946634081286291,
        -0.9223474433300481,
        -0.36278218718510175,
        -0.2389421129520588,
        0.09261987905387477,
        0.47292084759565867,
        -0.8605360143396601,
        -1.0566680470634675,
        0.09460037972365754,
        0.20046021311677628,
        -0.938836697346808,
        -1.009852652037237,
        -0.0023577608626348875,
        -0.1715574287092161,
        1.0321122067042423,
        -0.6592314414930205,
        0.6038573650591217,
        -0.36942331242829246,
        -0.5945370566987267,
        -0.2232413387016538,
        -0.8718545033324343,
        0.38375281651165466,
        0.8777630056674486,
        -0.8413903797637412,
        0.055494216765002574,
        -0.35613609327032414,
        -0.02822785216922802,
        -0.5761038573728902,
        1.0635818615855166,
        0.662622523264871,
        -0.5478945632622186,
        -0.4734648530872708,
        0.5295020637231181,
        -1.32976731734004,
        -0.9521957946340152,
        -0.6491342812205146,
        0.845155396724051,
        -1.0737128752809815,
        -0.16908150357641005,
        0.24615870740556683,
        -0.9255360228755638,
        -0.029732645798709854,
        0.0435296658916918,
        0.8794875052853601,
        0.2702450519624446,
        0.13515448027152058,
        -1.091610409098142,
        -0.5445262502550238,
        0.5706636002945504,
        0.6310596936254934,
        -0.8271245170872823,
        -0.8314078536539787,
        0.4894832050026127,
        0.11730509717573298,
        -1.257448377918444,
        -0.2351334152999279,
        0.20156050387724386,
        -1.0624374630192166,
        1.1451896276702378,
        -0.47535580228707786,
        0.27899574486637185,
        -0.909853344456072,
        -0.18991853009061935,
        -0.2936891524955956,
        -1.0656963237629715,
        -0.3673753843371395,
        -0.0016210367176594,
        -0.4815891510989051,
        -0.8213094887267929,
        0.12028832410156631,
        0.008992763336492491,
        1.2050983202815304,
        -0.6788493270673095,
        0.5468295553034237,
        0.1749577642998875,
        0.380854037661697,
        -0.2593070458125,
        -0.06950731478852583,
        1.4254440428421804,
        -0.465029556269867,
        0.2332213960373551,
        1.113645776786604,
        0.4608070695319397,
        0.05213702994501468,
        0.38205943316618757,
        1.439734838220051,
        0.9872774272318618,
        -1.1341984970493577,
        0.769933655748632,
        -0.4498786395492474,
        -1.3935223948250202,
        0.5269690300446097,
        -0.3699083770058275,
        -0.6627281549678774,
        0.71386805901166,
        -0.5929698808106769,
        -1.0436673376870587,
        0.8529373977295645,
        0.8495044284483717,
        -1.0831194118936496,
        1.193908879477562,
        0.7590524339172796,
        -0.40718997624758224,
        -0.4494360424011529,
        -0.558897916586902,
        -1.0463639324894405,
        0.2188245340682887,
        0.6684313237638341,
        -1.3902425188455185,
        0.47021625313935916,
        0.22964340768797442,
        1.1343562176420199,
        -0.9343135889833507,
        0.20931572919248442,
        -0.4143854289263021,
        0.28545464308746427,
        -0.2613144551909168,
        1.0335768776795473,
        1.011876053854674,
        -0.4537353749308603,
        -0.5753950896742326,
        -0.11245644347351488,
        -0.7389726313317387,
        -1.0133522073009538,
        0.3218112888808418,
        0.6176828485301794,
        0.33447525538926565,
        0.08326174159300856,
        0.0594113169722697,
        1.1654770550680058,
        -1.153218515029149,
        0.1706206262527471,
        -0.39812362904705745,
        1.230867587868451,
        -1.2350060414981776,
        -0.05836864458073487,
        0.26718441947567434,
        -0.7434861773797689,
        -0.6444362106949826,
        -0.7944704524616479,
        -1.218340924975851,
        -0.07753543876256878,
        0.3385793746265846,
        -0.8742329848321062,
        0.2229550196121079,
        -0.8330552968307132,
        0.9747082268396636,
        0.5866757703707739,
        -0.511628837115245,
        -0.15975292291561563,
        -0.1483956094750509,
        0.25263442742191156,
        0.09681485745965475,
        0.4192212205320518,
        -0.010085886602993,
        0.19717189623697698,
        -0.20453995791682272,
        0.5821347884862178,
        0.03790385514588551,
        0.5656719457264565,
        -0.7385468511426739,
        1.0705871028528642,
        0.6755572918006739,
        1.2701632677465218,
        -0.3523434017069495,
        1.4201741342460537,
        1.1600306550563577,
        -0.1760740191735364,
        0.7412437675849729,
        1.0024023653093073,
        0.06759250020493156,
        -0.8989966653562805,
        0.6466775129871837,
        0.5996403626105345,
        -0.036272137154539995,
        0.2474167802325717,
        0.13917751154721414,
        -0.788556674240296,
        -0.5151277039733941,
        0.8092686051512424,
        -0.27944548890043125,
        0.20731060571520882,
        0.9858674833218277,
        -0.22389098017078107,
        0.0749201347565667,
        -0.6075732075255665,
        -0.18895005223323494,
        -0.9162237188272573,
        -0.7963556433048656,
        -1.1089190255433636,
        -1.1927496589604771,
        0.9379100778878464,
        -0.3689994557075397,
        -0.42196883988729944,
        -0.32219445427839366,
        -0.4648309660348077,
        0.13634425023979624,
        -0.4592859744659086,
        0.6816619588373011,
        -0.0942712059239625,
        0.8024062558192057,
        -0.686188332981202,
        1.0030614136580183,
        -0.8763915300901131,
        1.2025935336265146,
        -0.8754742546267121,
        -0.4452935772012127,
        0.6357590813939424,
        0.21665238747235893,
        0.649509490997058,
        1.103004983327363,
        -0.6279634781943556,
        0.7804506979061867,
        0.014548989256113282,
        0.03860452997108213,
        0.2372892275912106,
        0.700996500743444,
        -0.6223829275281124,
        0.8560919679151143,
        -0.5721805542805966,
        0.4054204584870135,
        0.931712530332118,
        -0.13196656232113968,
        -0.036324826301429976,
        -0.5824550989269581,
        0.1865673982643729,
        0.3089471701813295,
        -0.5610474639252045,
        0.7139865206392975,
        1.0765606158483767,
        -0.15520480754466812,
        -0.7034510517335617,
        -0.843969539073604,
        0.5826288387766296,
        0.8285859933811487,
        -0.7171502226544818,
        -0.7920462727610496,
        -0.6468930047570148,
        0.2908595626946313,
        -0.7586153676072901,
        -0.6401778080229076,
        0.10937868676645297,
        0.4795517402064856,
        -0.23022725730041332,
        -0.13229175038155674,
        -0.6419771007379783,
        0.5725326775509163,
        -0.3054158877349653,
        -1.1495980782190056,
        0.4254078031969375,
        0.77905797842162,
        -0.3706520444932037,
        -0.11050551982912761,
        -0.24806043124507715,
        0.8141732580645329,
        0.5005826468701308,
        -0.16780469513273816,
        -0.6909910934025646,
        0.7041400431973905,
        0.8011822773007514,
        -0.98220229870917,
        -1.0514328434621412,
        -1.375672104969143,
        0.8158417115261493,
        0.8633725170486665,
        -0.15262947933401755,
        0.9119638098022488,
        0.1595985034030686,
        -0.674281342435416,
        0.18584544858617677,
        0.9915226049979476,
        0.22850283038823324,
        1.3798540681737799,
        -0.14575169551631909,
        0.46810758790575496,
        -0.9718550394500021,
        -1.4409116223959766,
        -0.8652033830802088,
        0.7282004647697649,
        0.48241086543784145,
        1.0383986703506707,
        -1.0397575684571272,
        0.23740491829207994,
        1.3255414055049721,
        -1.2604688335055305,
        -0.5915242492591442,
        -0.18064746002520338,
        0.6237306692597612,
        -0.6731715328690184,
        0.343417326684695,
        -0.3650201088232763,
        -0.4153610411358112,
        -0.26300666227329267,
        0.16675898982521112,
        0.044386226901409066,
        -0.4185817029121873,
        0.09463352889596498,
        -0.22235800468559688,
        -0.639702584326519,
        0.6280543897133137,
        -0.4602201518840889,
        -0.5926149122077794,
        0.09670636131560849,
        -0.0018365386329399192,
        -0.48837394799004974,
        -0.05011072655994755,
        0.82358456277457,
        -0.5913169703288184,
        -0.7160302893960758,
        0.6690718439078156,
        -0.3622819832411417,
        0.9357948621716192,
        0.25682627172128186,
        -0.9196910491200225,
        0.20190872574622054,
        0.3752701400308954,
        0.9620392216263153,
        0.1674856506563722,
        -0.1630576922147698,
        -0.17074234500786353,
        -0.6961202554004122,
        -0.8449351188000714,
        -0.6240496535697829,
        -1.0880070180710395,
        1.147457498060082,
        -0.646739136676875,
        -0.4518336700202713,
        0.3723142084695483,
        -0.7266878090760921,
        -0.440630946398038,
        -0.630937908875891,
        0.7342029801789293,
        1.1065974617349994,
        -0.8947295155598063,
        -0.149127341369952,
        -0.5017762338061769,
        -1.149797937902379,
        0.0511208558920275,
        -0.41248166234915207,
        1.2630180577743677,
        0.5972846774197058,
        1.202221879005967,
        -0.18410687368822198,
        0.972349521749696,
        0.6345019084801862,
        -0.10057607038441525,
        0.33546718552483956,
        0.49712822834646564,
        0.0780810689054275,
        -1.3682153676334137,
        0.37255138720460074,
        -0.40870094104963295,
        0.07215046055620565,
        0.6974479176682965,
        -0.4952928856523415,
        0.041041788241341616,
        -0.194604328116042,
        -0.7677266075282833,
        -0.3486665937232418,
        0.14913375222243713,
        -0.8728319140870567,
        0.2752869059423028,
        0.4820953166590037,
        -0.061626665058321935,
        -0.49553964927170036,
        -0.3369616448877662,
        0.6069954061722451,
        0.41373505359104756,
        -0.8344753462618079,
        0.21534298174746128,
        0.9773617488835595,
        1.1552875136256493,
        0.9575637358675134,
        0.7233124143031899,
        -1.2954508608770847,
        -0.013237387234434477,
        1.2131716348393227,
        0.954475795987033,
        -0.47044061089466493,
        0.35422584963504933,
        -0.36989324928712747,
        -0.07165531413117693,
        0.3246117023931172,
        -1.054195312248711,
        -0.923535230914406,
        0.933771642378584,
        -0.3110267871015516,
        -1.2900130143569706,
        0.3462047587483395,
        -0.05747160005617035,
        -0.2561411424024466,
        -0.08857643210206932,
        -0.39441311679170205,
        0.6457842261513584,
        -0.12832928090798412,
        0.28023718768879574,
        0.41919354702772343,
        -1.107722719519343,
        1.133390861551964,
        -0.14510859498775236,
        0.8668559475209564,
        -0.6371400616596015,
        -0.5019827187222028,
        0.8168277457666265,
        -1.243634656321806,
        -0.07662117947529314,
        0.6483610486693614,
        -0.5790895814115348,
        0.438487946416741,
        -1.1667254018150073,
        0.3100185334520524,
        0.3028646124156848,
        0.7460442373308981,
        -0.1671681044215262,
        0.6445570206427413,
        -0.7944267512310604,
        0.1801735515814497,
        -0.23341012655907536,
        0.5793649293469724,
        -0.5445413189900876,
        -0.9371554100074331,
        -1.0212716300515738,
        -1.0122162012742861,
        -0.5680231347686517,
        -0.7292089503779469,
        -1.4080865131643585,
        -0.5876708560576593,
        -0.36898626773127846,
        0.2519245812984622,
        -0.793911497283233,
        0.3379479097195871,
        0.15805313240470073,
        -0.06464990354657976,
        1.1348253800893287,
        0.36896921635432306,
        -0.31158839217117423,
        0.003677819405049502,
        0.4391378509965362,
        -1.2569500459275196,
        -0.2638575186116467,
        0.3861657085489864,
        -0.8728720098075635,
        -0.8480704242379674,
        1.1391416890324015,
        -0.6870992067457126,
        -0.25972915277817676,
        -0.6904567478100231,
        0.15944985904210165,
        0.0745776571372044,
        -0.677106521674989,
        -0.2008284656300131,
        0.9871330033904335,
        -0.2015860977899207,
        -0.05534904354570611,
        0.5538785681633417,
        -0.07676221395599558,
        -0.27719501020354764,
        -1.2207214411599225,
        0.4522024432659484,
        0.0341254139238496,
        0.8132198057350596,
        -0.11445177307217223,
        -0.24370883611810587,
        -0.11958403429821363,
        -1.3604650575400097,
        -0.06668413191609299,
        0.40780374158416793,
        0.1510559266481408,
        0.004291157807608716,
        -1.0796415475012915,
        0.3665607145952459,
        0.5373704767903775,
        -1.1624021119828096,
        -0.23547554644326768,
        0.7558549896648378,
        -0.07739609999021697,
        -0.6050082258045872,
        0.4615582177670884,
        -0.005231442807018462,
        -1.1273734195460625,
        0.13814742367104804,
        0.9121808693787077,
        0.7195992054309207,
        -0.3917698483633667,
        -0.6521676255050387,
        0.4594510157132723,
        0.5137130725216462,
        0.2474088487930678,
        -0.19637191438285206,
        0.5753685334565598,
        0.12455473898291633,
        -1.2098545537258858,
        -0.8871409229540647,
        -0.26220923414740954,
        0.25546785599961747,
        0.612367919673798,
        1.0141416271974761,
        -1.035217651403453,
        -0.12413851474034299,
        0.564453956260818,
        -0.7845529820433704,
        0.9999726465996555,
        0.48385685244063037,
        -0.5925177180798543,
        -0.9014647063590635,
        0.6311464918705245,
        -0.042951513256074644,
        -0.6441789387405061,
        -0.7372528719563318,
        0.39286962001586867,
        0.23149153713720722,
        -0.6866482333225025,
        0.3964366692498762,
        0.9338300149891915,
        -0.9106760222913238,
        -0.07466238587258968,
        -0.8361576005406136,
        0.11396752261378804,
        -0.8676953122016188,
        -1.2373264276224945,
        -0.06648924190960642,
        0.8295436214934,
        -0.8695756161961696,
        0.702835894093559,
        0.5907097898631667,
        -0.8266402128134596,
        1.15794119779194,
        -0.3013672710351837,
        0.01177738127269847,
        0.3506154632552221,
        0.412086451256085,
        -0.22505098813703872,
        0.7897804596697229,
        -0.24175925470743026,
        1.0706378619291737,
        0.5148808598960404,
        -0.08135235056507589,
        -0.26584842603400793,
        -0.11910337728340697,
        -1.1500522112020772,
        -0.8482908306635802,
        0.3508988760537269,
        -0.465832073465088,
        -1.0735377752816122,
        0.061986831572237305,
        -0.42264600040784606,
        -0.38831931443960693,
        -1.0945302790614937,
        -0.9644157285083106,
        -0.2596094775205223,
        0.3478509003301028,
        0.7394757337231188,
        0.11411561660448238,
        -0.9779711566618473,
        -0.7721184091500628,
        -0.8351277986987685,
        1.248129888668239,
        0.4445920737842869,
        0.0794307346812665,
        0.12884621293068146,
        -0.9239298883678806,
        1.1820408734931476,
        -0.36257047898729505,
        -0.8543126339748018,
        -0.8467316801757225,
        -0.29342638366847407,
        0.6846287391725336,
        -0.4045115789391149,
        -0.05665473254108042,
        -0.46055051369463834,
        0.699146016800312,
        -0.3352208125783202,
        0.24494941392014027,
        0.8635490871965165,
        1.0256254358531893,
        -0.5891347334627344,
        0.195950982476488,
        -0.5759311895976781,
        0.307069423614296,
        -0.1569511594836139,
        0.963514765963479,
        0.14322630256961,
        0.7599611005086272,
        -0.7526963169510277,
        -0.0740152452350461,
        -0.029688627713820415,
        0.14553926935254727,
        -0.07210581748783347,
        -1.3047539925158813,
        -0.18879022936909307,
        0.9043445864402303,
        0.6918651340885481,
        -0.16764110867497867,
        0.7278438501341933,
        1.1615932935103963,
        -0.0067353390676616305,
        -0.6768707483450743,
        -0.40119805641604994,
        0.30252693991161717,
        -1.1796604374594395,
        -0.6990738563108102,
        -1.2407712373017807,
        0.3477827133629132,
        -0.2021336388450951,
        0.7110625845051133,
        -0.463733775303878,
        -0.15248059886553963,
        -0.11686040191000836,
        -0.9030977809879484,
        0.4221713795283969,
        -1.188606301856294,
        -0.07961632989612043,
        0.0037051309748213188,
        -1.23342713471266,
        -0.4420112395870316,
        0.06767586302693594,
        -1.0679143910876547,
        0.27686904262443635,
        1.2508507035024063,
        0.11603226844625669,
        0.343182874880717,
        0.35001477695402183,
        0.6984131025763661,
        -0.4139585836921797,
        0.5536407115219255,
        -1.2551913900147158,
        -0.04202000003743402,
        -1.284485256754081,
        -0.4791404722368881,
        0.47450860822328417,
        -0.7564593250655468,
        -1.101758923618663,
        -0.5541737464608273,
        0.5495482939431295,
        -0.370738916745204,
        -0.5468683344489313,
        0.7078687761152457,
        1.2772969133503362,
        0.5590919081891623,
        -0.7293839214676352,
        0.16535806557530136,
        0.35832641396497306,
        -0.22730647164573484,
        0.3409374675581325,
        1.0262740787536169,
        0.5906258274227097,
        0.3930781074575383,
        -0.5673900366629995,
        -0.7073736998088661,
        -0.6713306160119702,
        -0.140130010331907,
        1.3853803811399674,
        -0.29068443259651244,
        -0.07951888684072835,
        1.0807412307828193,
        -0.6580194318535304,
        -0.6292040668938758,
        0.6385624098361005,
        0.1912329765745516,
        -1.0640974066209428,
        -0.3719828052453448,
        -0.007861175855313906,
        -0.42769708682195323,
        -0.8578148119803914,
        1.2411828868631676,
        -0.09056560417707789,
        0.2223205920931293,
        -0.5458018454016275,
        -0.15695331467866377,
        -0.09354337467311924,
        0.6099257322303295,
        0.4525382380403638,
        0.908157826389465,
        0.8011421356619531,
        0.07281958331249207,
        -0.2532988765728036,
        -0.23107828311829529,
        0.197390180648547,
        -0.4834629910408654,
        -0.09547556789289062,
        -0.4121472004375741,
        0.0015572329279009204,
        -1.395157755679202,
        -0.05450509313778342,
        -0.0571097073884513,
        -0.3211199995381677,
        0.9385733735774422,
        1.102420323423064,
        0.054773423161269055,
        -0.2916507672393384,
        0.3861337365616281,
        0.38895031301326105,
        -0.5229350616316736,
        -1.1902475073098222,
        0.07073529454028944,
        -0.6719894795847362,
        0.25317285974150466,
        -1.0920440402476015,
        0.14213243464356065,
        0.239594445206471,
        -0.446935427881834,
        0.6757605930953178,
        -0.5042739608176284,
        -0.5152728797096626,
        0.6491436597372026,
        -0.29164659146470223,
        0.1491085315970964,
        -1.1254722032082756,
        0.05419317494331619,
        0.759190077080929,
        -0.3913729812245618,
        -0.6346633402904479,
        -1.1710332719915872,
        0.15047916462269628,
        -0.8105783820368395,
        1.2479044270439525,
        -0.6147451482007862,
        1.1018856264259096,
        -0.5539111185370142,
        0.5435573658097007,
        -0.40432509839438896,
        -0.19449534923079978,
        0.7437607303652816,
        -0.030213014245654302,
        -1.0396130077555397,
        -0.08506294696145028,
        0.37640470373016016,
        0.012990212432625855,
        -0.22763892207421818,
        0.12173164485758095,
        0.508244983020912,
        0.5849997359010537,
        -0.2843931496727031,
        0.2961407757603502,
        0.02139644749347897,
        0.5920532187439919,
        0.1428365382517128,
        -0.08957392990839842,
        -0.7778970251698635,
        -0.7363570917959907,
        -0.719727239786467,
        0.6352786288188026,
        -0.6077880634109187,
        0.6793432262993113,
        0.129202738287737,
        -0.10861852303678078,
        0.5931485838655607,
        0.5924658305411962,
        -1.0054023454133287,
        -0.4039475719732409,
        0.35756375773584853,
        -0.2255736301019679,
        1.1908304755656107,
        0.8302806694474345,
        -1.1086045696662252,
        0.24365836432520716,
        0.03308363045221841,
        0.784160709756311,
        -0.46657959685113126,
        0.28120287634767804,
        1.090368962424186,
        -0.24141571796726094,
        0.39115906539569983,
        -0.30872709384429076,
        -0.5471845479192003,
        -0.07686410433380189,
        -0.8866504509090041,
        0.06549011146294785,
        0.3235492329214693,
        -0.7197084631655636,
        -0.912533125568923,
        -0.4628051758890832,
        -0.9563751765506461,
        -0.4557865738854995,
        -0.3549859533897474,
        0.9618957817778899,
        -1.3570827227810427,
        0.17100252668612434,
        0.20519270265366385,
        -1.2988500467504958,
        0.8203604859494038,
        0.19238325761157724,
        0.19646158332681848,
        -0.4937785509453694,
        -0.6813744896411423,
        0.440533795677368,
        -0.052827564131624705,
        -0.20490166890398614,
        -0.17358360089915564,
        -0.21122783867461353,
        -0.07065529217305727,
        -0.8381366851707135,
        -0.3748773622482128,
        0.1552756445831448,
        -0.1678351479743663,
        0.2949373374935256,
        0.18115550861753862,
        -1.1513210192464511,
        -0.9860453331231344,
        -0.4160182644714945,
        -0.9660011145212175,
        -0.009296571894590254,
        1.1011354387499273,
        -0.08294824153040463,
        -0.2725599054723106,
        0.8784107470835821,
        0.35289785672427826,
        0.9967432283265462,
        -0.3076365313558545,
        0.6534076835375687,
        0.5914609943972556,
        -1.3476041351942982,
        0.5646270235184282,
        -0.1973140666310906,
        0.3371788820304066,
        0.7773051052179265,
        0.06198224143851273,
        -0.07804099582162002,
        -1.0282915146532468,
        0.1054409396056704,
        -0.06587947492627234,
        0.2151130200234073,
        -1.2428526365179124,
        0.09221919289218686,
        -0.5779882786045923,
        0.6775332441979599,
        0.39349718690565283,
        -0.49751259588358937,
        0.21362685674142268,
        0.8720694331146519,
        0.05174810261447383,
        0.6309055667584674,
        0.29876662715178337,
        0.5342296390010547,
        1.295105898417462,
        0.25629168093132415,
        0.24241702702650367,
        -0.34016231270330566,
        1.171420334642502,
        -0.001623423321998175,
        -0.5851112712206369,
        -0.41471510603157796,
        0.3642726324472133,
        0.09082264663103685,
        -0.7354704657384702,
        -0.19602267270647353,
        0.515477546522068,
        -0.43693921168679634,
        -0.5067520484619504,
        0.6321161516940657,
        -0.010611220140408347,
        -0.5633663900117447,
        -0.15465133187588093,
        0.49759700182822136,
        -0.23619893807873046,
        -0.3542973975910805,
        -0.0794283519590942,
        0.6821345021905092,
        -0.7172938205678353,
        0.4373785842069206,
        -0.7501678336159747,
        0.11822129453735966,
        0.8085227599134059,
        -0.6427154685681901,
        -0.2541359119203128,
        -0.39337024257699815,
        -0.3530191927617229,
        -0.03394408788141438,
        0.014729869401760107,
        0.4716805410191793,
        0.23448381774781737,
        0.06563676469911682,
        0.13358513052346369,
        -0.9198414209120397,
        -1.1738176212682405,
        -0.14526106937429603,
        0.6659127361190097,
        0.05080184648114443,
        0.549852129895614,
        0.3966156089758573,
        0.5500635181250589,
        0.0029156795954825127,
        0.7785190200263085,
        0.9627988122789849,
        -0.08666110891953743,
        -0.5489163747788836,
        -1.0779794542656072,
        1.0028997839686642,
        0.8996507077979912,
        0.4715131208094357,
        0.32179121137101396,
        -0.2659799341885542,
        0.020383501372178064,
        -0.06917671120338126,
        -0.05537582232210814,
        -0.25499542225569427,
        -0.8843223438154869,
        -0.1181471949985788,
        -0.8542741050019278,
        -0.2372537929320335,
        -0.053493490203148426,
        -0.20637611845164275,
        -0.2596335735477501,
        -0.7181342790226597,
        -0.6560928642090995,
        0.29952023273308165,
        -0.3272573471031509,
        1.0864206108446333,
        -0.8793648205511455,
        -0.47427313515579456,
        0.5351102066161171,
        -0.07863214382791466,
        -0.4089537652475095,
        0.28044387428753126,
        -0.1421071916386764,
        -0.2922773751658174,
        0.6924717466226603,
        0.28618447069118697,
        0.7894968037527235,
        -0.9606805463553888,
        -0.4230977697363231,
        -0.29664224861316973,
        -0.46082395305950463,
        -1.3321854697954412,
        -0.006313390495716889,
        -0.649898249060016,
        -1.1699860265017337,
        -0.4014951441038187,
        -0.1800980608577437,
        -0.27907385237386095,
        -0.21394797886906686,
        -0.15776686778337667,
        -0.6473066487695813,
        0.07774739270067547,
        -0.4583888436981415,
        0.17249199098877308,
        0.019479684519742715,
        -0.41431735075636444,
        -0.2029367827922213,
        -0.25304959087694084,
        0.48668954630701167,
        -0.01513444417759854,
        -0.8063222657447551,
        0.44217846312992576,
        0.394923041175829,
        -0.44569699504235544,
        -0.7591644324872225,
        -0.27920710982117647,
        -0.8663749548444045,
        1.4228131554172447,
        -0.06469576462170332,
        -0.04846056136452031,
        0.14058804271394085,
        0.05162920401821622,
        -0.5376554811399364,
        -0.4990601018287719,
        0.49990043592045535,
        -0.9417501797343657,
        -0.8618225933349839,
        0.5241717648991608,
        -0.23603393064003436,
        0.1587047593826437,
        0.534492808874049,
        -0.11130323914840518,
        -0.28693629051968783,
        0.9666413909056367,
        -0.05093525439308233,
        0.23381099585745502,
        -0.7709040046596563,
        1.0367049174103944,
        -0.31089367431403875,
        1.0270710706175623,
        0.3408100905278667,
        0.12442566145432472,
        0.08038939516715717,
        -0.34348865952275526,
        -0.37055265867962073,
        0.021610047911155283,
        -0.31263043747501856,
        1.1721530200305441,
        -0.11939058993821172,
        0.8891608119513358,
        -0.1122911453388226,
        -0.03702696248210629,
        0.3077649236365397,
        -0.7001083984186276,
        0.8089345436627001,
        1.081362752499706,
        0.0912761227324427,
        -0.05621136191099973,
        1.0520179120273028,
        1.3816162622432655,
        1.0305122532039686,
        0.05977152978382536,
        0.5448367564871849,
        -1.2729795561893218,
        0.728666798016781,
        -0.09432468922512834,
        0.4927275839461752,
        -1.242191096381579,
        0.6693551686862552,
        0.9390747137620359,
        -0.001754589156124682,
        -0.752088495132709,
        1.2264762637601005,
        -0.0526730159675025,
        -0.527703124210191,
        0.44315428957068725,
        -0.5859734918787561,
        0.5863620948297925,
        -0.7108591226621266,
        0.8733774956491727,
        0.41278930819940046,
        0.3653817638995267,
        -0.16711374297423998,
        -1.0758932132416603,
        0.9277476398506013,
        0.20808574426069182,
        1.1767097771738493,
        0.5393919813482203,
        -0.21220230233442514,
        0.2446880790728566,
        -0.7885744488000548,
        0.006960111460809684,
        -0.016483423071660414,
        1.461845657972163,
        0.9560961506123767,
        0.10389714642669894,
        0.6818876152858949,
        0.8131236358283987,
        -0.5222133057059253,
        -0.4366957823525984,
        0.13440038057893927,
        -0.2976946324432027,
        0.3330010229111114,
        0.5281735679272381,
        -0.20942482637146495,
        0.6427186667831001,
        0.3396466903675661,
        0.6816026858111687,
        -0.29560004592406086,
        -1.1410547485103222,
        -0.4913560419925787,
        -0.7044465633218457,
        0.6038591540246175,
        0.6840423664192348,
        1.0344837098628228,
        0.7569258635070661,
        -0.5657683980106623,
        0.31935728615640707,
        0.6009707427924856,
        0.5668739727860954,
        -0.5193430220232683,
        -0.3587431173769217,
        0.7235464258397492,
        -0.8140081366711941,
        0.469298550076304,
        0.29444645677554193,
        -0.6336239969122163,
        0.0940246562567937,
        0.4596266046038714,
        -0.7672645244209549,
        -0.11786836578950638,
        0.8299179935331893,
        0.30036378489899945,
        -0.5100541089007037,
        1.3306020600216981,
        0.34981284154408887,
        0.0028495729451123372,
        -0.2937778775248568,
        0.010143663935513629,
        0.4236206975025287,
        1.2334353163151974,
        0.7917672194307722,
        1.4731817559130802,
        1.0989990051776437,
        0.8580179557852649,
        0.15285961296169331,
        0.10218409030082204,
        0.253428935908067,
        -0.3281680220459542,
        0.2262051349481596,
        -0.02667652736118331,
        0.5891547418098854,
        -0.5552100326012196,
        0.9472924895564016,
        -0.5299475475160841,
        -0.7313556228834291,
        0.39698915254337286,
        -0.45946904908304703,
        -1.0344722232692016,
        1.2720841244291283,
        0.6595867543709504,
        -0.5852230090700715,
        -1.0103671195668171,
        -0.43866318762653994,
        -0.006655289654250943,
        1.1473226189492922,
        0.28549401507746014,
        0.9207919020224445,
        -0.4907438191609208,
        1.1630290319836865,
        -0.5364026149904607,
        -0.9999051152244679,
        -1.0891592814270707,
        -0.42693917084541616,
        0.4306547163299309,
        1.1792200352834494,
        0.5632245600782457,
        -1.0018385693387604,
        0.37433089650771273,
        0.2838050296451869,
        -1.1922145468793266,
        0.3286149488088934,
        -0.3071221822164334,
        -0.18344193675037568,
        0.9886743306957834,
        -0.42018814698811485,
        -1.3493899494527528,
        0.527125049134605,
        0.46822424438008403,
        -0.05931049460275916,
        -0.7077635130269159,
        -0.03737406188795182,
        0.9716863675170079,
        -0.08083304043324968,
        0.9626680203527082,
        -0.13828644940941656,
        0.6903275622352266,
        -0.3803201366621428,
        0.09698602597873081,
        0.48463601093942643,
        0.7895388248566027,
        0.5736076831306945,
        -0.025669522432565036,
        -0.7361513922999544,
        -1.0853785673103793,
        -0.28057465456295166,
        0.11195818374279169,
        0.2860520179558534,
        0.21851349641926074,
        -1.1257352234765414,
        -0.693818470306028,
        0.6867540376338745,
        0.7855519905642484,
        1.260308709084943,
        -0.5642993632042431,
        0.21245078450085855,
        0.8410215322474609,
        -0.23639809982875667,
        -0.6032197201731708,
        -0.30389339798637527,
        0.7641074167743573,
        -1.0733442141800158,
        0.4657652075742336,
        -0.21249166319138849,
        -0.6792279867848272,
        -0.4359457036643155,
        0.42303088908540454,
        -1.5129286458133293,
        0.22814918198879058,
        -0.3332084801784196,
        1.127159005302166,
        0.5794056522850181,
        -1.0552240111254507,
        -0.26481142833589744,
        0.6193744953151902,
        0.6372362336728147,
        -0.8017189863229008,
        -0.15212835646181908,
        -0.36028514722404265,
        0.11326262094292817,
        -0.316995302946746,
        0.6984514731786071,
        -0.21295445911958552,
        -0.020849622263606305,
        0.6087891598420331,
        0.06919707256375902,
        -0.5260055566565156,
        0.3305096191009469,
        0.2592397255019086,
        -0.3505621774209197,
        1.2053262227312873,
        0.3687755507325507,
        -0.09597894236824923,
        -0.9554305170888302,
        -1.0299352726899234,
        0.7547346485127773,
        -0.9737656739354807,
        -1.0318886497799333,
        -0.911407301470298,
        -0.5016679373927929,
        0.6311774006395252,
        0.9297945828637983,
        1.1308720898961078,
        -0.01836321473865402,
        -0.030079237821640663,
        -0.19589600052172926,
        -0.42501444763330015,
        0.31116756642802984,
        -0.403491033023345,
        1.2586371435081027,
        0.08314729480212281,
        -1.0262246267407895,
        -0.13440160238665633,
        1.1587405988801924,
        -0.642835804003042,
        -0.3443414032148616,
        0.37241273605993497,
        0.05876623646527694,
        0.350991761840463,
        1.2896173776313242,
        0.2804064732373669,
        0.7899903053176508,
        0.28944492601080013,
        0.9523972710833707,
        -0.5439701701534007,
        -1.2299625334335822,
        1.1711681177553221,
        -0.0046285384272159715,
        -0.4187360302990723,
        -1.2272685708036752,
        -0.3780832837515213,
        -0.5653166129613282,
        -0.07473400780126015,
        0.02083999174585974,
        0.018455932648629696,
        -0.707697576446632,
        0.02755904721422549,
        1.3547681176807376,
        0.026503584495722283,
        -1.1238240812952855,
        0.9245902782504286,
        -0.2556904367551328,
        0.282005637029013,
        1.017454175336249,
        -0.3196341791403278,
        -1.097519067812479,
        0.9460447026511395,
        -0.10474633024459896,
        -1.2156918878091718,
        0.2984659237408423,
        0.2877981410486465,
        0.05274725289571671,
        -1.1247543193705614,
        1.0930771849034309,
        -0.1855323963354223,
        -0.4945371462754163,
        0.014233020052555277,
        -1.150538331362117,
        0.9389571600436931,
        -0.44485204721007066,
        -0.032192466746019,
        0.3133622328548189,
        0.09882914539805794,
        0.4296613202102223,
        -0.3492243579441535,
        -0.08015416905210798,
        -0.023361856870620368,
        -0.9576700874646309,
        -1.0012353664073317,
        0.8082450582898945,
        0.9032300601949572,
        -0.6910971180160038,
        0.8777235078020738,
        -0.471366558549468,
        -1.0652429032956818,
        0.8127916391230564,
        -0.42750951180139335,
        0.32980611223464185,
        -0.6458382129125951,
        -0.015242976841346753,
        -0.2903971575276073,
        -0.8703728426748585,
        -0.9546389052899225,
        0.21225979802464245,
        0.03313043631776215,
        0.21177290909537322,
        -0.23543429657197693,
        -0.41782079604036215,
        -0.11105326357394184,
        0.8357366788666766,
        -0.9365918761829537,
        -0.6995515190004226,
        0.4268074378020421,
        -1.0642399284160866,
        0.05934965546163388,
        -0.31231107637493033,
        -0.5036265868066542,
        -0.6518974523479122,
        -0.9388676805397492,
        -0.2580060740773022,
        -1.103032659365099,
        0.4664461467413487,
        0.17235726589722714,
        0.9383456360729862,
        0.5724948881485126,
        -0.5780155896623276,
        0.07791800726381798,
        0.5455432722423085,
        0.15423457847337974,
        -0.009921097901834413,
        -0.22055024720984004,
        0.6694917049526347,
        0.686390602959106,
        -0.06434540268072492,
        -0.04395782683555981,
        0.7093099657625763,
        -0.5324105365389219,
        0.2567774244619884,
        -0.8558526725333987,
        1.2244505492604478,
        0.7869659896681844,
        -0.5221344600765436,
        -0.11743214196205866,
        -1.1349438084050165,
        0.13138930617601455,
        0.34617243113389484,
        1.362852033069467,
        -0.1412665985153402,
        1.157401496344837,
        -0.26698501313232087
    ],
    "phase": [
        4.309210351510501,
        3.5903809248359,
        1.1351086743132355,
        6.060414878792582,
        1.5990104653105617,
        4.818882073007246,
        4.605296934419009,
        0.699649201435194,
        6.169861347559061,
        1.1757504871155657,
        2.06899965469079,
        4.480980651312694,
        0.5263674693572401,
        2.1275754854664917,
        1.4036153561653728,
        2.0962903793315233,
        2.3510463566899045,
        3.0998925507447197,
        2.9731465952301166,
        5.699715793042185,
        1.9945153633289237,
        0.29162464917056097,
        0.2129793385968692,
        1.959073248285965,
        5.363211861772595,
        1.775091886575892,
        2.644132335210544,
        5.225638388881977,
        1.276664090282062,
        5.669834611181589,
        2.5704625481643464,
        4.80231808869782,
        5.99805361309109,
        4.326143395923152,
        2.4556624247570307,
        2.5798790250281947,
        1.321491718932492,
        2.8815120951163617,
        0.1418101955667355,
        1.7249272908496158,
        0.6389342310877419,
        1.3250029815885953,
        3.0617464974066233,
        5.090200846299389,
        4.91834726793638,
        1.2568772715029342,
        0.4691776337632261,
        5.853887265172948,
        2.558113168892279,
        6.076949456732357,
        1.3091693282796177,
        5.6836911222258975,
        6.135269815999566,
        2.483983406154638,
        1.5729380382429596,
        3.330509754426932,
        2.885969719020987,
        3.8565241982903027,
        3.82090397526694,
        5.296166320401247,
        1.1404246091055508,
        5.098922662922998,
        0.3372224044544463,
        1.6070011969210198,
        3.3187109530011596,
        4.498481496710501,
        2.623142909077495,
        5.3153640548017025,
        1.663728239093832,
        4.490075080956214,
        5.381617913987338,
        2.043001806595523,
        3.9395958428039877,
        0.44836987587904453,
        1.1827557280706125,
        3.4367223855440967,
        3.784976516666622,
        0.6972855291383494,
        5.852431128326793,
        6.194827155195848,
        3.2749049041971063,
        4.94583091692134,
        2.8246375582238414,
        4.0373083483634815,
        2.0186261762219613,
        4.9280458366437445,
        5.003513040049886,
        4.81042968130825,
        4.335794154008638,
        1.9989689411459672,
        1.1213393265514473,
        2.965545453085439,
        2.507494665239351,
        2.1785931499855944,
        2.9371426768276203,
        4.310855566896579,
        3.676258874822107,
        1.4206246765213135,
        4.1307537393847475,
        6.100358159417476,
        6.181152512359374,
        1.6940632165955603,
        4.816478572283874,
        4.504187933794433,
        3.4595140112422023,
        5.2209252009260405,
        1.6539775625871527,
        4.350318711012313,
        1.4765376543892712,
        2.1679649054406576,
        0.5353661281173682,
        4.082097902895233,
        1.3828280126251808,
        0.685434352456663,
        5.94766045925006,
        5.96384015470913,
        3.5316076888607997,
        4.438775904174065,
        1.6276768359213951,
        4.880162635505341,
        0.7129157937783002,
        0.09595202445667919,
        1.5671939725194282,
        4.453615779023243,
        4.526178852015655,
        0.25517044101215447,
        1.4714073638788556,
        1.2705912722739017,
        5.74589631970812,
        4.2390449430591906,
        5.961913969544084,
        5.566794484764647,
        5.597381676428771,
        1.8899020441320284,
        5.701548570929558,
        2.643801030069935,
        0.9969271549498674,
        3.468335894743966,
        5.369062600477688,
        2.6046483130504994,
        2.891732753549647,
        0.5313369005026242,
        4.592583024471023,
        5.1777030081503765,
        1.7760129400910822,
        3.874884110337417,
        3.612160799229911,
        5.5229462453368265,
        5.43066601870517,
        4.612567920138664,
        3.0314729091849415,
        1.0958427081893698e-06,
        5.935306611728631,
        0.4467738346856007,
        2.9830665966316614,
        5.970309143243891,
        3.0631624318730264,
        3.889765164434823,
        0.6663628072198584,
        5.560760391344486,
        0.6868067392459465,
        2.3539085383088167,
        3.4108762512325863,
        5.780282862060179,
        0.6048653493472474,
        1.3420808459248117,
        3.7056078537577903,
        0.02058984335112796,
        2.2444417082847092,
        4.803981407172607,
        2.7391397730796987,
        3.294080210592868,
        2.7964184796209044,
        2.0050284078980445,
        3.0325822540833944,
        4.579930741222963,
        5.4489008466545,
        0.9095542226034391,
        5.2751155053211125,
        2.3817488240944535,
        1.6312701245023975,
        0.8215847269655362,
        0.8303186583022948,
        5.698991521539562,
        2.736865638476284,
        3.682375228779698,
        0.5407083665371216,
        4.608392234260757,
        1.39701396020517,
        1.5512102368125755,
        1.4428399089852537,
        1.857662296290416,
        1.1244940724729935,
        4.00668522747997,
        5.760775935257199,
        2.7626062644936824,
        4.5712444617916494,
        0.18569730451724734,
        3.7964277447785477,
        4.258497438232066,
        0.010831468632971089,
        4.224941626138723,
        5.007531576835922,
        1.593800610124982,
        6.170522179151395,
        1.0684367614778967,
        3.4910634709529136,
        3.1072230358873534,
        0.9247129803411918,
        3.0553178104248344,
        2.6686001893316025,
        4.306973754583341,
        3.23381454473669,
        4.359254224892707,
        5.669367269458038,
        3.266213141269002,
        4.354647967059517,
        2.077047495134097,
        6.101142459122435,
        4.981660749151571,
        3.2351204573052574,
        4.8853446639373015,
        0.8726887521584384,
        0.45568539805046687,
        4.485815254408772,
        2.2034298358161877,
        0.41888800654509806,
        3.664020191182908,
        1.994633511085512,
        1.0479937773982768,
        1.641817471937675,
        2.151519228465431,
        3.231907444621271,
        5.343907767364606,
        5.122627960665221,
        4.355191985752675,
        2.7587483448618038,
        2.3885449171240754,
        5.307889149330237,
        3.1981798407463855,
        2.1350432487252466,
        1.8384520526994552,
        4.410504859511779,
        4.10371787935758,
        4.629652428384306,
        1.3659792927308485,
        2.9783414246412923,
        5.049288275750629,
        3.094463526629981,
        2.8372991428844943,
        1.6726277887847487,
        4.963267767020293,
        0.37250859275393966,
        3.73502060989894,
        4.784180224370886,
        4.762542559317765,
        4.067605833212862,
        1.5770572799667208,
        2.723279529493624,
        3.823179870008432,
        2.6258361948810114,
        0.14978904646160837,
        1.589116109607388,
        2.4595093210192536,
        0.18908318288724305,
        3.7452947851972724,
        2.58588222469126,
        2.962070555139378,
        0.4879438188650755,
        2.2861478754049833,
        4.868839369566249,
        0.9032419799070173,
        0.966184157761078,
        4.373861259833684,
        0.400647765080906,
        5.880033523366801,
        5.927318455379134,
        5.857469392222427,
        6.084216169328233,
        5.971926578952299,
        3.3113927879757488,
        4.211404006297096,
        2.275443549948219,
        1.4166338149899804,
        5.242353605432464,
        5.36625370077693,
        3.7647662441744787,
        3.0828271094325297,
        3.6595343195989134,
        3.7180971068202218,
        3.353514305482375,
        1.3850073892215815,
        5.52815264847996,
        5.035805914979815,
        0.724925351801357,
        6.192562969212336,
        2.684591221293184,
        6.001634575350782,
        0.37395623794082,
        0.7159779054872084,
        3.531938631239315,
        5.930794916901403,
        5.630553707021322,
        5.0899211222507885,
        2.0536736870298915,
        3.8967564244683945,
        1.2811165361048003,
        1.7783115167639656,
        4.855170003621438,
        0.5290129525664756,
        4.811991269566326,
        3.402521744136003,
        1.3144078617396537,
        0.11496354523238911,
        4.922546557752919,
        5.874587229791483,
        2.659660902739184,
        5.530313295186599,
        5.635061471659782,
        0.4727154306134789,
        3.806190709301309,
        1.56792627253798,
        3.0229215740506596,
        1.332369290377542,
        0.14541841826112192,
        2.335501204188036,
        1.6885238000526652,
        0.8163708851965996,
        6.043143316134961,
        2.1849218134043733,
        3.215679983473485,
        2.56048709268873,
        2.7419754260261913,
        4.843969182553206,
        3.283368557850599,
        0.7126129831325436,
        5.534665142891639,
        2.0744460065517205,
        4.1761725012974065,
        4.991192591833506,
        3.8581584481957765,
        2.6206957821147374,
        1.743493482014693,
        6.254640507042313,
        1.6835475165561968,
        4.448513653696962,
        4.460254032055715,
        0.5287812544231011,
        2.4399383261641034,
        4.8326450507395045,
        2.8226613001861343,
        3.100538261272486,
        4.105672613799233,
        3.767170124740667,
        5.194654809319494,
        4.493484170047781,
        2.5883726209226836,
        0.3395915745975033,
        4.064363867400392,
        2.596313029653679,
        2.1811212465013265,
        2.7382727407905993,
        5.687354139814609,
        2.871016272997518,
        0.01721909282251756,
        2.7686708639420066,
        2.2213154325671454,
        4.637442829432353,
        3.6463121042549993,
        3.3841660249101064,
        2.9071584906773915,
        4.978756112882918,
        4.522972093814526,
        5.019896203916007,
        4.616767412753349,
        2.881957737398122,
        0.8471006703257443,
        6.106285072896609,
        5.130785375749162,
        1.514494359084065,
        2.269677277867146,
        4.704740252291435,
        4.877482797807411,
        0.8104586945330844,
        1.2094081822631568,
        2.4696369616695693,
        2.07565497022223,
        2.3853904246922273,
        5.254149191367624,
        1.4032078481241417,
        0.30658396163678237,
        2.9074046355902836,
        4.679119071246415,
        6.183293495614245,
        4.771151385395327,
        4.598290979188175,
        3.8192586684759218,
        4.546248695339021,
        3.696028101756518,
        4.075026845257461,
        5.410108708992651,
        1.9560860758510532,
        2.9074481510496986,
        2.362280357196593,
        4.381660015067526,
        2.2154888812305296,
        0.34544987037243263,
        0.6519386907686963,
        0.7347119541417049,
        0.15153129477002028,
        2.0690460884640793,
        1.519470926915608,
        5.029948285419893,
        0.18310096086804004,
        2.5644663703702015,
        1.389206298047928,
        4.295470808335861,
        5.123561699914362,
        5.278210965210156,
        2.7689618649246936,
        0.43636175885762324,
        2.28241761518905,
        1.0012846632658843,
        0.7470298933240012,
        0.7125243471433128,
        5.89924537658265,
        1.345129593023611,
        0.10951689958338004,
        2.03055250157996,
        3.270826722694825,
        2.375217974821176,
        1.5650084680154568,
        2.3079459461940726,
        6.0576526427439426,
        4.848201659403177,
        0.13932075485849074,
        5.1943987597564805,
        2.785845250551104,
        4.702838170788682,
        3.710933553301259,
        1.6236378528870956,
        3.53524751530578,
        4.958422933990211,
        2.5133712047189563,
        1.3296660356964891,
        1.1909420425536992,
        3.9265121277671873,
        5.370376382821137,
        5.440458153673797,
        4.783410145693692,
        2.7381731644964065,
        1.2389207284117607,
        1.8157572305382201,
        0.9868081194268166,
        4.500892497467672,
        5.220652458156238,
        5.841070770277597,
        4.633723572992387,
        0.2769704367964979,
        0.7701682753193126,
        3.1622515983603474,
        0.15063158334367563,
        1.4176260451601035,
        0.014520810830534773,
        1.6853227936669841,
        3.001680901337269,
        4.56986152972676,
        6.078504732819444,
        5.888676231255368,
        5.120625570966704,
        1.6395913938612108,
        1.2649604268785397,
        4.50644333427972,
        3.7382913591560203,
        5.49130824684343,
        5.961367596738232,
        0.8128619393040062,
        6.061835031549344,
        3.7019310751704735,
        4.827245531507329,
        4.9362394987754366,
        5.458998813468229,
        1.484204575013946,
        2.287867403348525,
        3.7542621238711686,
        3.491624004046887,
        1.0489041761141593,
        3.350507371154034,
        5.647256626933297,
        3.382282567523514,
        3.7532810367387284,
        0.9456795312173057,
        0.23682657698668771,
        6.210244560744761,
        4.706187156138748,
        1.9129537927008116,
        4.118624994244009,
        4.754619495440582,
        5.519269831669372,
        5.9366498057999575,
        1.6839628708491972,
        0.36349124023144225,
        3.4170314784789837,
        1.1452162668964458,
        1.9542936427265922,
        5.380277898695583,
        2.383644125082391,
        5.617591843510446,
        0.6653861268828836,
        5.520215210078015,
        3.7184456059712296,
        4.655240447357137,
        1.4312683631830938,
        0.8386612511717517,
        1.4718114313837507,
        4.734532920082024,
        0.3434909790483784,
        3.420996910996471,
        2.6846284733603016,
        0.5566836182808677,
        3.3556286499019845,
        3.4327712654565836,
        3.87873090578892,
        0.11403521250665381,
        3.6471955534347282,
        0.7120099814037404,
        1.7560607175381964,
        0.7678516528596563,
        2.2944154670596046,
        0.7542317346840929,
        4.083672654512356,
        4.5403091861321805,
        5.869308215055426,
        2.5536690901255628,
        3.8859810019746295,
        3.2480955331889034,
        2.435542352861946,
        6.093986295603712,
        3.4875078100164716,
        4.817924417716317,
        1.9786565680319084,
        5.152766561092868,
        5.903849803395286,
        3.683577974648353,
        2.535960602690075,
        2.402579749751851,
        0.7777100882974716,
        1.1733974507326401,
        4.709479927832345,
        3.60535408295409,
        3.043370695744372,
        2.96067169975267,
        1.214915533556377,
        3.3008230819910445,
        1.365734959073281,
        2.6940615656604874,
        3.4234070818592732,
        3.943495957854942,
        3.6121041633580435,
        2.79556208026927,
        0.35218709114668334,
        6.096766625320776,
        1.8452946345304715,
        2.9573543888215847,
        2.1268421270798856,
        2.845272678377517,
        5.107513969197926,
        5.522212946675142,
        0.7220416079114059,
        3.224005668324657,
        3.4599927299653883,
        0.23727467371363675,
        1.6528230704010567,
        2.8701363504026696,
        2.310572120529916,
        2.1883585206513336,
        5.532119792983045,
        3.6151355679712873,
        1.532441081679776,
        0.512825754055924,
        6.071727735830287,
        5.7660858951569605,
        4.730537951571791,
        5.689672580288907,
        5.047043992374876,
        3.016251371863864,
        4.555641331894749,
        0.7427878422002356,
        3.120836782771483,
        2.5148032501559485,
        2.3138786795630826,
        4.623579758962294,
        1.0475874807111405,
        4.458664721019684,
        4.835306636163383,
        1.487627697941928,
        0.8889820855270304,
        2.830930474692873,
        3.7055639086866057,
        0.401322380110762,
        3.5325869828323824,
        2.925421434973189,
        1.7089952898342777,
        0.21288935599735442,
        3.9362517620817767,
        5.505472961598145,
        5.000107097889633,
        2.557312333565438,
        3.5145642576454836,
        3.8805467670244607,
        1.420500044549969,
        6.135290644401419,
        3.583072815529218,
        2.9238044168303907,
        1.4378064796332337,
        6.070055806418445,
        3.656198823800635,
        2.203081254559954,
        0.02589922888681997,
        4.801138021592562,
        3.3259744517732086,
        2.4127023989193805,
        0.8597599106206922,
        2.0075923401923825,
        6.219626589371924,
        4.07230684989116,
        3.4659689005119922,
        2.466392755313482,
        3.8693718455111545,
        5.246618616557313,
        0.039732885486142795,
        1.6836591558137493,
        4.588199473929176,
        0.0007299438295240192,
        2.7010238290008233,
        2.3882349816318333,
        2.0747954408487126,
        1.2077094864628541,
        1.6839307844588602,
        6.120714342207145,
        2.6543282945803597,
        5.242820711973401,
        5.196977232860847,
        0.9228115845329047,
        0.05048771797021075,
        5.398089131271871,
        0.9306303566886747,
        4.957496581993542,
        2.8769707681642105,
        1.3606863352366692,
        4.613956431831608,
        2.333132977356055,
        6.139983443984612,
        3.902864006220085,
        4.015657219232398,
        1.9184263604424063,
        3.118364514661341,
        4.487137210851245,
        3.6548164449584983,
        3.1772504858266126,
        0.883180608938217,
        3.7709768799773755,
        0.892807523272932,
        3.2965071283577676,
        4.995024536905502,
        3.5502971058329647,
        5.356737638272924,
        2.1187829410075025,
        5.307427193774103,
        4.714079089831145,
        3.359373436580558,
        5.650501083971579,
        0.2850444627957666,
        4.173615186169124,
        1.7778890601940451,
        0.5166748202134774,
        1.3624028447035221,
        4.227600527405923,
        5.376808136894336,
        5.805291140273367,
        4.175833792227422,
        2.314605733967208,
        5.519804576520464,
        1.7719264448553798,
        1.0851932178709902,
        2.543149893151832,
        5.553642984050436,
        4.148573760446288,
        2.4420102746968437,
        1.5088367523904627,
        0.720101053216215,
        2.7208141531540053,
        4.945918269614615,
        1.2511635421199092,
        0.575034881088588,
        3.679211007819593,
        4.220126663903597,
        6.200456170165519,
        3.9579741828416575,
        4.947611857871517,
        2.7174817368492112,
        4.588485155748495,
        4.2901669296471425,
        0.7714485795859309,
        5.613535099513698,
        1.7646799193968976,
        5.657266398140181,
        0.05560305111439448,
        2.902949402916571,
        1.6199598708093113,
        1.8220491058770145,
        1.404258042938416,
        4.6497735055087395,
        1.8329112869273745,
        5.99201902577625,
        0.7049633970504988,
        5.552912362606036,
        3.0310668427264424,
        4.6165675503439,
        2.9524412629245904,
        2.905175890562636,
        3.8483979875149505,
        4.335448870681246,
        6.252191264103211,
        0.09034883043204256,
        4.287706060977932,
        0.9519213140365106,
        3.79652424538793,
        2.961212616915593,
        3.1623660515510634,
        2.6526741794198037,
        5.237254381623812,
        5.995080246301302,
        0.5469550308345263,
        2.9383379380985923,
        0.29953638902759294,
        1.4744667217361456,
        4.2609170489290165,
        3.659503428923476,
        2.229374688652038,
        5.609886374528895,
        4.232578140805127,
        6.220601890989502,
        1.7424090750209873,
        6.0855671346881515,
        1.602022588394302,
        3.207067464274324,
        4.259987228254198,
        5.709764351760189,
        6.2746159212319395,
        4.314662638553259,
        2.5220442699399728,
        5.395564443207863,
        0.8525100513470445,
        2.120390781379777,
        4.345332232214527,
        0.014496864278073812,
        4.804860334247019,
        4.329138927724873,
        0.7860204012092409,
        4.925757439046596,
        0.6890467126612637,
        4.327345828434207,
        1.3733562978457,
        1.6546903572601859,
        2.447953846614471,
        2.661883254734394,
        4.792875435990997,
        0.42727965118999883,
        1.704882580322592,
        4.380039537951283,
        5.872956041191267,
        3.0486265599970004,
        4.171650377470163,
        1.9135379990521821,
        2.6038446587944475,
        4.855662282261504,
        2.263490187122988,
        5.486745759212458,
        0.9860339341433675,
        5.607004792100169,
        0.1147874762836569,
        1.2593590957773997,
        1.5130159901401037,
        2.0153503527663252,
        4.423105074405829,
        0.2110671468645632,
        0.4965153497431162,
        2.698787149387604,
        1.244252905223307,
        5.140913169349702,
        3.5647714986514214,
        1.3121464475753777,
        1.4539940875092319,
        4.729187859519815,
        1.0952811615660851,
        4.718774611572563,
        3.804854014326497,
        4.9934214916958375,
        5.835963987988745,
        3.7422956313599998,
        0.48284148634299745,
        0.1874078821875445,
        3.7127695854691174,
        0.39094772433332975,
        4.056992386345942,
        6.182218473616079,
        0.890520644050918,
        6.140015781437726,
        5.613715070490752,
        3.0561872436137336,
        0.3903718358130682,
        2.8553329973479915,
        0.5127276416915916,
        0.12299342275362353,
        1.48468812298585,
        2.755821842453099,
        5.076687643598011,
        2.8899771736802955,
        4.544623444448087,
        1.6476888739205917,
        2.9194182631715133,
        5.992417045711962,
        5.644437098490161,
        2.1513438208439206,
        2.7638285500555,
        3.139670767485339,
        5.215075989772357,
        1.2405012718301789,
        6.184747428483374,
        1.7416149360161757,
        4.735270165476241,
        1.8372046950188845,
        0.4852443748503427,
        3.4288256350484345,
        1.6424700852053795,
        0.5978318782117901,
        0.016534389498383865,
        4.3220745718846425,
        1.4204492288218398,
        3.9527940704433573,
        5.071618509545177,
        5.700583955780863,
        5.417019410902248,
        5.146939438250402,
        6.027376613480685,
        3.8954314223256787,
        4.26848162452391,
        5.965363778627877,
        5.108475989732071,
        2.320450031432195,
        3.663854921616323,
        5.3887472974473205,
        4.208615813699402,
        1.2078385770606563,
        4.567512252079295,
        3.4263683740550706,
        2.1613609225133756,
        3.1005757762109165,
        5.669629694694524,
        6.0981475614098155,
        3.334073221485872,
        3.923808122112184,
        6.1902131922243235,
        2.9082883900212377,
        0.015127650386049553,
        0.2577314218736157,
        3.445986609632972,
        2.3599733371234044,
        4.438161546020504,
        2.7442723141592027,
        2.3324836236286046,
        0.2965671508517303,
        4.541920714958023,
        5.118963256855986,
        4.987791265380339,
        3.300305130071018,
        2.704218962334751,
        0.4345257103468213,
        0.9328033839925165,
        5.4117612847389385,
        0.9656354977716758,
        5.250803059381072,
        2.102274387545073,
        3.5563697184439245,
        2.9482189390726337,
        5.892494626812212,
        1.6266221490571073,
        3.715178179014214,
        0.34944058900614827,
        2.7109425440518518,
        1.8868157070221379,
        6.273193126196267,
        0.5904741525721079,
        6.116254388046124,
        5.766769524036916,
        5.030515433231473,
        1.010939227359285,
        0.8575061034436668,
        2.7073736866710987,
        1.8370893964657424,
        0.3587554614925669,
        2.128942211820226,
        0.36303534106438773,
        3.571033219688987,
        5.535990345369405,
        4.7980227925873,
        0.5199573874720765,
        3.0259043226343905,
        3.543181458092997,
        0.9476845069682018,
        3.9971462523390917,
        1.7642986622699441,
        0.002071964855469448,
        5.82207622021741,
        5.243450455454186,
        1.0828605873643906,
        5.590688217689399,
        2.605477317648787,
        5.372953331835264,
        3.3761999491521926,
        1.3459244309995653,
        5.426907739147925,
        2.803526422689084,
        3.222455265821786,
        4.7018310996461326,
        5.844283444589923,
        2.899386740170416,
        6.145610891897158,
        0.4607102482882518,
        3.340678507645477,
        5.994693636700239,
        5.870618588226707,
        4.099142432361505,
        4.76075490514797,
        5.74438763485602,
        2.3425276800751456,
        5.160318879621582,
        1.966845503902325,
        2.6752910042797082,
        0.13736497524922425,
        2.260955454719592,
        1.5031459409403674,
        5.9756445889197325,
        5.939603033419105,
        6.0833087835715025,
        3.307689974589461,
        0.9625110560032151,
        3.580508705757707,
        3.710678016887348,
        0.8657830993785732,
        3.4934412062599574,
        3.078811883130983,
        2.412621413080349,
        4.635849181638965,
        0.92485698765542,
        5.715393977044747,
        3.008656192735818,
        0.1842302803852739,
        3.8395432149072155,
        4.352022439530747,
        5.544084570750545,
        4.7028464980647025,
        3.894478589736716,
        1.3724691578493164,
        6.052581335981368,
        4.6421238854705384,
        3.646624659590381,
        3.5610464983087553,
        5.149773565826904,
        4.548218069775393,
        1.1324736865386358,
        5.845728411667244,
        4.14301181915582,
        5.666789987166323,
        5.035698183314798,
        4.275564000363554,
        1.8540449663749081,
        0.6005059657468088,
        0.8428001312068218,
        3.910894484490568,
        5.046847333608531,
        2.8162662324712278,
        5.540628847712282,
        4.5523406802486495,
        0.2799001611996439,
        1.0842881509262075,
        3.696698171967881,
        1.0689122426623143,
        6.078475256038178,
        1.7256488771227643,
        2.119995451409307,
        3.472064281174782,
        5.954022664413356,
        2.5104262823088725,
        1.9973046434884436,
        1.549910832059043,
        2.261622703655709,
        0.97930116156153,
        0.6106764851782361,
        1.6967046673844528,
        5.401485241153455,
        3.758513396241682,
        0.149869666793892,
        5.449707963732446,
        6.171187523073475,
        3.621087981718333,
        3.0312634458715917,
        0.08630516072848565,
        2.5904949506260997,
        0.7132156157852997,
        0.8186056718470092,
        0.44459081435459535,
        2.9732994790256466,
        3.3324367917027593,
        5.413545883283982,
        2.099989594289965,
        1.1191217846945103,
        1.1471300436862817,
        1.9796153928392874,
        2.7667521384892826,
        2.614817676303101,
        1.511593021919423,
        3.486691845119282,
        5.887943409122243,
        2.46335589420677,
        2.8589238875609446,
        0.5545275494869579,
        1.7918505573021066,
        5.490596617145718,
        6.2688375952525615,
        3.8735784081062494,
        6.280068783011695,
        2.2129904057246526,
        1.9193675396786054,
        1.01253622453031,
        3.1075093263104536,
        0.8691997574992099,
        2.7080148516691653,
        5.297972058731058,
        0.9483246010258337,
        2.2703069584920437,
        5.509426697247018,
        0.6330887193162238,
        1.0219228999881804,
        3.2211760493556603,
        3.740643311381801,
        1.0524092271881451,
        4.386579224601146,
        3.238098014394453,
        6.08407250470928,
        1.655802558153872,
        6.062321878796156,
        0.01568467108856176,
        2.075546627094696,
        4.834995756211218,
        4.22713641965392,
        1.8636505176257856,
        3.7823914118016644,
        1.0477026512176864,
        1.3300393786169529,
        2.703616689448624,
        2.9913770879943384,
        0.30675345746006644,
        2.5645998459352115,
        3.3093038311131826,
        5.697907947393812,
        4.379855471879216,
        4.024925451872661,
        4.428104197234815,
        1.3024193814065268,
        6.2712995538798495,
        3.1279726385717446,
        2.766105334976625,
        6.172054769421032,
        3.29157642431734,
        1.678063514060994,
        2.5983213599161257,
        2.349979314506345,
        4.885085451101884,
        2.8672587824164513,
        0.6023065646065868,
        5.643447285717322,
        0.2656655590404424,
        3.40758609019844,
        3.1179040344858557,
        0.5472381613889984,
        2.8181677715310918,
        4.719885480511806,
        3.842612220992326,
        2.5659221479773207,
        3.5150730993549173,
        5.6064823811781315,
        1.5632205669595012,
        4.345927209628094,
        0.5673866388768044,
        6.248132786208568,
        5.295356899052009,
        5.1511233025325085,
        0.5437878458218558,
        4.756514549637597,
        6.202051097618741,
        4.025292851010796,
        2.1757331813223058,
        3.2357730375825127,
        1.8006223668508132,
        2.247134080225913,
        6.0297888553141625,
        2.8912433816033456,
        5.00471906429762,
        3.4329856176976388,
        1.4056043211393257,
        1.7888663059363328,
        1.4092314485190434,
        5.34732938793366,
        2.704287901027856,
        1.0087062381908487,
        5.239608339913954,
        5.336358608182985,
        0.015305310748045258,
        4.9602420084485965,
        4.470435781135668,
        5.948976320850197,
        0.29696051545924423,
        2.505866139241268,
        2.5411761678620954,
        0.07613262142008047,
        2.3524783451127593,
        1.3443712287731389,
        5.89940193022297,
        1.5231514514398616,
        4.315436369598998,
        5.509780342755521,
        3.7992731631671903,
        1.5169596075049463,
        3.524321092987031,
        3.8999512133238476,
        2.680301156104984,
        1.1372302261340859,
        4.790648838928134,
        0.9789512993041405,
        6.155581306349023,
        0.6589668489468146,
        1.0904290584075318,
        3.178119434508087,
        2.2921400347213456,
        4.355200409398403,
        0.24801076579887132,
        0.45542484145148254,
        0.7767681233530326,
        5.671677526740208,
        3.1801868693632955,
        3.3877796491170793,
        0.6627613436170668,
        6.202518457817738,
        1.1468501717904938,
        1.0035781961513628,
        0.8620053383331834,
        2.816424778124303,
        3.2029140825308122,
        1.331884753838835,
        0.4894650854708519,
        0.5295190927589707,
        5.120955894767953,
        0.4660347939444834,
        1.2707716060522107,
        0.8305307703645701,
        3.1877439155832805,
        3.991079977369296,
        1.6374267469635837,
        3.4082065578677767,
        2.17322963332988,
        1.2756946694928895,
        0.006020926903536637,
        2.8279235304106214,
        3.8625342424519418,
        0.808020666886723,
        1.179315991139358,
        4.5979762947712235,
        2.852298146322204,
        2.4602223609637646,
        5.066080647842153,
        0.2819748098136354,
        2.9893243402294893,
        3.510032860154937,
        5.698123619333396,
        5.657528469956394,
        3.2461978466954857,
        1.498509735200643,
        6.1013082428733645,
        1.8705015474703401,
        3.658109945219533,
        0.024183880026661952,
        6.026252347370413,
        0.902497743782325,
        3.0455092668087187,
        3.0776766531285573,
        4.052824168136047,
        2.393918914669684,
        0.20479656698590595,
        4.149870620822667,
        4.119285857387639,
        5.1984612942351465,
        0.4062442181125873,
        2.158499025350635,
        3.239422409248501,
        5.598046381173848,
        4.402636314275798,
        4.412509446150453,
        5.0400651304027395,
        1.0557361101286518,
        4.842821767665263,
        4.348898148409612,
        5.199786943676211,
        6.229574622477116,
        5.860847581945315,
        5.435789765054564,
        3.6324666895948705,
        1.8539246034916006,
        2.331622608018848,
        1.7179253401965977,
        3.1152620493281633,
        3.4812406890002983,
        4.1578003480430805,
        5.106250053093842,
        3.749391066856382,
        0.6392896002820511,
        3.254664039973517,
        5.21818216549275,
        1.0510009245177114,
        2.2062996162129145,
        1.7848521457358995,
        2.426352275467716,
        1.0581204102237798,
        5.286933086415071,
        5.383123971457691,
        0.7695183811173026,
        0.9525739327548508,
        4.0002149931567565,
        5.345069189547592,
        2.978798031042936,
        4.619017173348748,
        5.838480207610123,
        2.127460359368646,
        0.1732156223000506,
        1.0806945665353207,
        0.8623544531549624,
        4.532035117719142,
        1.9809912612840082,
        0.6623960177249095,
        3.8753185415382916,
        5.664910500192289,
        5.91501803083712,
        5.211424492513947,
        2.285031122445937,
        3.262550356312691,
        3.005222129844804,
        6.076837186010848,
        4.653419891736682,
        4.596103112391557,
        2.529963878890062,
        1.9562210220789022,
        3.9083116755450935,
        3.253619609732903,
        2.7623105930753695,
        4.8411891985635345,
        0.19908420627569534,
        1.8235814725761252,
        1.6243956825616954,
        3.9286594594722666,
        0.8246888158176512,
        0.6846429652441077,
        2.5414205725573527,
        4.906410895908233,
        4.147174392915318,
        3.262994809763368,
        0.061753165590934765,
        0.38145688579507797,
        2.94082286932713,
        0.4891090981484557,
        2.0394225350662865,
        1.8867303441002137,
        3.4275657206552985,
        3.9626250013962334,
        4.942029788539692,
        1.0779658327817196,
        3.7090929174503198,
        6.121827311702666,
        0.07919571773046094,
        0.22190612076844857,
        2.4015489417098244,
        1.6339496330531995,
        3.5168742644145126,
        4.638385939413415,
        3.166219367977452,
        4.869643005812877,
        6.229257095846141,
        5.851410812454569,
        2.543916600336509,
        5.050895692962271,
        3.0510301290036725,
        2.8294462606632527,
        1.8422739773910781,
        1.7918613175701372,
        5.499511782371036,
        5.777393015068496,
        1.2884951922069752,
        2.018075643496588,
        3.1001978007292386,
        1.6952508133313526,
        2.044670339184591,
        4.50214209826738,
        2.735448117826038,
        0.8655246335370722,
        3.0935304578572107,
        5.039401717492427,
        0.524421812475539,
        0.8804048358064369,
        1.7972727955387802,
        3.138896064398293,
        3.0332384313071477,
        2.3560554689821513,
        3.748700435268477,
        2.044503396336315,
        5.324069418196901,
        2.0782830094837195,
        1.9617528345132977,
        2.8351557913894054,
        1.4126832302253132,
        5.620990370240192,
        0.2135769216501129,
        1.501745710063184,
        5.3158106947018835,
        4.525305457848337,
        2.344744745530561,
        2.2179476974775834,
        0.950050975853885,
        3.908570661521552,
        4.463026891001762,
        3.280758297061972,
        4.67247684635417,
        6.238961406502762,
        1.7730140754210721,
        5.375657369036367,
        4.691401887165937,
        5.875505019283158,
        5.8456352985106665,
        4.103968742858944,
        2.403864308576093,
        2.445442562960651,
        5.892959399332721,
        1.7208260593187148,
        6.222528975685761,
        2.0671429878432748,
        4.642387369325332,
        2.377504022357772,
        0.18273104471322485,
        2.9218924822709162,
        0.8475332779703597,
        5.403372972921893,
        3.5047714646492043,
        1.096651996555047,
        3.819998702762516,
        1.4620086204246843,
        4.9987607586317395,
        1.9726625644586855,
        3.849179977902198,
        0.6751536079786026,
        2.345616349124833,
        0.19724870862825483,
        0.6629896505343325,
        2.0269539762718876,
        1.1469107757305705,
        3.085827154785413,
        5.12039873914105,
        1.6495465967509535,
        3.822278446928509,
        0.6191431178445567,
        1.5253978277958145,
        4.360193708736612,
        2.6032381220566627,
        1.9739012772528124,
        4.67837868290666,
        4.3123254547180805,
        2.0275138408201228,
        0.4260902815426295,
        0.6262934838121246,
        1.4552104131680867,
        0.9767007317004861,
        3.2983206416277886,
        5.451450185043025,
        5.610576105413861,
        4.9481511076705464,
        5.473449198608154,
        6.201912493007529,
        5.468279351745415,
        5.824850124116439,
        4.793164930520968,
        1.7112373438227402,
        3.296799804861893,
        6.021118231502152,
        0.795517476461732,
        5.458255528039215,
        2.4632946320720954,
        1.6296692403905608,
        2.9412762841824676,
        2.1708807947133684,
        4.457374403491601,
        4.451517720004131,
        0.6476862590194508,
        6.267604493520501,
        1.1906685975473468,
        2.2592583670721074,
        4.534581441623038,
        6.26841810887001,
        0.12940582971090353,
        1.578493933687191,
        3.7789718938982775,
        0.765288442661082,
        2.3255809751192804,
        2.9298379495638915,
        3.3360437088800174,
        6.021669234520408,
        0.6713740652592317,
        4.28932801711693,
        4.479235030627413,
        1.9702218610109932,
        5.498473966143862,
        3.25686023275511,
        2.050665798019861,
        2.1042329129336297,
        0.5067970429578814,
        1.1167233604101288,
        5.4808812841792225,
        1.3418274350757204,
        1.666808223676784,
        1.4589724683998433,
        1.3185474847569933,
        5.204272938660889,
        5.153112275271242,
        4.202389347230469,
        2.2837417061594913,
        3.820932052995659,
        1.701439935479133,
        1.2991441752594268,
        4.639621192879509,
        1.450191647463526,
        0.3915281250346074,
        3.0178151429201874,
        4.960156355023109,
        0.9901474920878017,
        4.244609597299865,
        3.4772237285660217,
        5.593189143641326,
        5.28712541522682,
        6.090134357949744,
        1.5253867885593675,
        2.636590764634187,
        0.8939046686282752,
        4.55553993826943,
        1.4268707388290867,
        4.841098570458145,
        4.406520158188302,
        4.482584904205611,
        5.288099344067138,
        0.611447646874451,
        4.954011973301749,
        0.05017084753040684,
        4.987305572853424,
        5.239263467818417,
        1.7925073110184806,
        5.437469807753042,
        1.494871164061831,
        6.052344030046791,
        6.150611580525244,
        2.265824170228594,
        2.8580976334567856,
        1.4827802582708156,
        2.576074033150412,
        0.19757661724502085,
        5.061917294744378,
        3.173569710245721,
        0.7096293351319123,
        1.2910117729588857,
        4.672217047068514,
        2.9682985923489777,
        0.09035655460814584,
        5.801342955676357,
        2.0463530251779702,
        4.071026389050307,
        6.226078782620528,
        0.17653574368332184,
        0.5097476339588649,
        2.0544776667812257,
        5.257840812610334,
        3.9179830461324783,
        0.9659386360882589,
        5.960955062546927,
        6.070519333325554,
        0.6041719620993643,
        5.867761676032027,
        1.9179034193447555,
        0.35959292826594724,
        3.0585410437601777,
        5.720205724322756,
        1.752745478207169,
        5.334505449611799,
        0.7942566294841564,
        3.9294478161377198,
        3.551388519102486,
        5.191235089919869,
        1.294702175206307,
        3.0015520563026254,
        1.941184653172938,
        5.4724006845091795,
        3.447605460180886,
        2.8474216969763946,
        4.259052635401075,
        4.8635435186764715,
        3.142032176983566,
        3.5636415692358248,
        2.132454287435186,
        5.582953967272506,
        5.706896080237269,
        5.837326737817161,
        3.1298979347004168,
        0.5648714562459055,
        0.2648029004499162,
        3.051903611017865,
        5.846848602159503,
        4.656500737491183,
        1.8893403818184722,
        0.41865529714578864,
        1.3176386107097817,
        2.2138069138665606,
        3.3147053613000037,
        6.04392370176666,
        1.8729860676061023,
        1.7074571034514234,
        0.5863505447231625,
        3.3463941851170227,
        2.5077350892853585,
        4.036090074802662,
        2.023598947632056,
        1.129055430898057,
        1.4770615322955651,
        3.253096013298215,
        1.1648365914591963,
        5.941282516983154,
        3.7372239510847263,
        4.1251500040854525,
        5.787489303681252,
        1.5860334280928934,
        5.372729954057099,
        2.1669495745827594,
        3.611962741192071,
        3.3009535006524477,
        1.207184970198496,
        4.21858027530601,
        2.416002614181708,
        1.2632310308900823,
        2.7670975151810313,
        0.9273204035011552,
        4.574056270729474,
        2.137339479990093,
        1.2762793447533873,
        1.9774639411610626,
        0.21660884681932308,
        0.2722275037655342,
        5.742910580199624,
        6.062821891963383,
        2.658921728373262,
        3.573218226937364,
        5.44188469168874,
        1.7282191967878378,
        3.3923132578125186,
        4.223574568960076,
        3.3703975309163896,
        5.141536512764643,
        4.261865003784687,
        2.02989195874723,
        0.8172626674289477,
        4.735696947369765,
        0.8144460379771522,
        1.7513447697318196,
        3.0086402135758292,
        0.011491363778672726,
        3.09584003082412,
        3.2485241888821106,
        5.372377432524936,
        1.4807062322999054,
        1.1692881767353087,
        5.251049270845456,
        0.5006759007176683,
        3.377598316443908,
        0.9331689041306932,
        0.3383565947054349,
        4.05135469022937,
        0.8442572873013855,
        0.1039636296451549,
        1.3098517815352035,
        5.936308805952352,
        1.3505648247591657,
        3.9546498813259663,
        3.341446065352515,
        2.740936963326194,
        3.874536599918612,
        1.6430682277469677,
        0.2921908242849506,
        0.34961321838096665,
        2.8806942528166744,
        5.8938924027138455,
        2.3373195735532404,
        5.776819679960554,
        5.195222672506655,
        6.157207703640236,
        2.9046317607438086,
        5.044520738107978,
        3.226115892770733,
        2.3921474454799494,
        1.24578011444513,
        0.4852624948957145,
        2.951272086083829,
        2.5300590820481217,
        4.310847264916094,
        4.339095343095369,
        2.518941878820813,
        3.7724879877557425,
        3.2932863734258997,
        0.8084428368272963,
        5.385609619589496,
        4.719357679625359,
        1.6952440389953616,
        1.5307578894639988,
        5.371527608749782,
        4.112562883645624,
        0.12550567933456588,
        2.230068496657596,
        0.6353533003633097,
        3.4847300965718477,
        5.769353024438698,
        6.104197685788141,
        0.894910226348192,
        3.936443116482803,
        0.331452813457153,
        2.1722988718805607,
        1.3343215031018447,
        5.8232512268233965,
        4.996442751976538,
        4.11896944692195,
        3.5181478617332345,
        2.4275483132507194,
        0.9037105361373042,
        2.264765085218922,
        5.4668622742226995,
        3.844538365652828,
        4.74193602627111,
        3.2022579127450275,
        4.6911096595072,
        2.5734097090853107,
        1.944975293688319,
        0.8599270445189653,
        0.041540559883578576,
        1.6136142369732736,
        1.9717575490570096,
        4.518068591962376,
        1.9295097168041146,
        3.3343670794296383,
        5.0203385996914305,
        3.2305763312619358,
        4.319840707792871,
        0.8023067860772036,
        4.632537645869724,
        3.909813251791032,
        1.3165878573424314,
        2.2302757753923044,
        1.8968846669443145,
        0.6683432465699669,
        4.050857455037619,
        0.9384527898439781,
        5.226516903006259,
        4.505427833795802,
        1.141400331572874,
        5.974382747310959,
        3.648394481308621,
        5.851737778908046,
        4.661058400049809,
        0.6844059513282456,
        1.8706478892705607,
        0.8960608572122158,
        0.0018979523035718797,
        4.623879276006379,
        3.229353897430076,
        4.1088097216393,
        3.0338567052430783,
        4.320775741675639,
        0.8533191351464449,
        3.63788592103752,
        3.1983409787643984,
        2.053737160939628,
        2.21372808999059,
        6.243341171877355,
        3.654929132117681,
        1.0607251223472596,
        4.048077881960994,
        4.393632148241679,
        3.310111104808056,
        5.098286343143399,
        4.30160727345194,
        5.985695654625558,
        3.3937258107715462,
        1.0657901950071655,
        2.3803876360606204,
        1.9925516225594588,
        0.5374300212389208,
        2.457758691550176,
        1.757907655116755,
        4.380056279214419,
        4.2274384571611785,
        4.09365885882787,
        3.00374645683606,
        1.0216135312941927,
        2.201200194283089,
        2.3944126088385342,
        5.718163332500327,
        0.6789928855694957,
        2.116699299062933,
        1.8540450096686996,
        1.0271429765904319,
        0.7287930988063013,
        3.770812315120549,
        3.1790817562946247,
        1.7992020649057032,
        1.5465445377570524,
        2.805854838604797,
        5.429314307530799,
        3.681371042329061,
        4.123756977805256,
        1.850047720608625,
        0.5377794642514504,
        5.564984818379463,
        0.98685204607463,
        1.9238565873589721,
        0.9490296659611843,
        2.386546420938905,
        1.3340335263184375,
        0.6264409738419939,
        4.633299247548568,
        5.401504120058488,
        3.7879922734084817,
        1.8282548237725313,
        4.550255571845431,
        3.5429567428462883,
        3.6067203996063912,
        2.7905555560282878,
        3.5955694072288655,
        4.088325409179262,
        5.320502141005546,
        3.6843881126272886,
        4.2902931879098976,
        0.6764299449268439,
        2.339423549317491,
        0.5436023431383368,
        2.8539843994863827,
        3.4379836248920164,
        4.233686578557791,
        4.145246397780997,
        5.856600959933001,
        3.0781604275749164,
        2.7377396640432803,
        6.255135979495752,
        2.351313482978139,
        6.056613443317257,
        2.733052985329016,
        5.233976015089909,
        0.10636857899440277,
        5.7224050938635385,
        4.877047826831381,
        0.7042497823949737,
        2.8882692253984703,
        4.686204528005542,
        3.1586442008690354,
        5.499819949116618,
        5.457860510153507,
        5.973366766600185,
        5.776928078985126,
        1.478498728071774,
        3.355800031570505,
        2.2780217253419996,
        4.38517779315936,
        0.23366314725414222,
        1.7064332053654259,
        5.48230614455875,
        2.1855407046296613,
        2.6236567183025246,
        3.584484890413479,
        4.166208369463603,
        4.95818615655792,
        3.2582069773231086,
        1.7075256098009581,
        4.684911116406282,
        5.174106999737512,
        0.04587161428491734,
        0.47306931057801144,
        0.2724988098765527,
        0.017168850661966932,
        3.3183544289743843,
        3.5202487802895663,
        4.670391527551479,
        0.16185429822969571,
        5.661507061737972,
        1.4849466140593304,
        2.690062525221624,
        3.864402627422983,
        0.239550885430389,
        2.8235221504007844,
        4.491352087517997,
        2.937475038966841,
        0.19576627666266616,
        3.895421023421487,
        0.8236402224853712,
        3.734951234825068,
        5.007763551426101,
        3.1355038124010455,
        4.585233841143179,
        3.1238576161086926,
        2.395588473461494,
        1.0225808177057831,
        4.109271447368112,
        4.898249058861783,
        3.4743391337487886,
        2.040166256049288,
        0.44643841866752476,
        0.14447573639129488,
        4.23353042653313,
        0.9544833514019028,
        1.5092524955215514,
        0.44517895842398386,
        2.007062507335707,
        6.060736324830559,
        2.830164809051797,
        5.057361687707008,
        5.783691391441008,
        3.4391584403566635,
        0.6744284981476745,
        2.098525400683397,
        4.504547586614662,
        3.4436889065715848,
        4.111730959246621,
        2.3629441912891194,
        0.2739281567837885,
        0.7668116582303981,
        6.2506168366660155,
        3.466260060382858,
        1.3593216111419681,
        3.8882495452294665,
        3.465499605343482,
        2.926353464864036,
        1.1297471427672112,
        5.213943815408636,
        5.8793443925564315,
        4.869218229623878,
        5.242623674844257,
        4.4729129699584815,
        3.824517378024281,
        4.724647387483734,
        4.027404246983404,
        5.534892872133713,
        0.3847795383516538,
        5.4370163596899,
        5.55238781205957,
        0.22467939253609961,
        4.143173916707824,
        0.7769398721477422,
        2.7203184519958716,
        3.8289159102347523,
        2.71773130033399,
        2.7930084356251013,
        1.7579841712412898,
        3.6459939725597046,
        3.381438921782884,
        3.9020866715217997,
        4.393767218662518,
        1.668734979254325,
        0.9240071591618363,
        1.8476744842054489,
        0.5169528730405272,
        0.11271621557010847,
        3.8037659349749764,
        3.1330558889740057,
        2.424617837503499,
        2.1037214026799096,
        0.5755155448258665,
        5.387042142394139,
        2.819991088806636,
        2.747611036440924,
        0.9372758529271863,
        4.749162336553068,
        3.2537730274552694,
        4.182247415960462,
        2.964579808763491,
        3.570761016660834,
        5.057999361729563,
        0.859419069106737,
        5.914955912327149,
        4.12743281102311,
        1.7622394793233407,
        5.744033276737707,
        5.875664732458028,
        6.2065631793414555,
        1.9197751272731594,
        4.194889689671449,
        5.605384814498193,
        3.8770152960377895,
        3.1292860221685883,
        2.4983676311078993,
        2.8080540435331693,
        0.46191892334093365,
        4.885962542554141,
        2.657764393913212,
        1.3366468423372913,
        3.9430331820793,
        5.501470487207191,
        2.3438612879469245,
        3.6838299959642518,
        4.3672925942843275,
        5.31502509716576,
        3.791885935578398,
        1.5926721952848395,
        0.5323879529514915,
        4.156378866283855,
        1.2270585388398414,
        1.1967081734573093,
        4.2382462823781495,
        5.973867590283615,
        2.922446797641322,
        0.6752623980394805,
        4.370409487582865,
        3.888676239097149,
        1.7938741235202875,
        2.8656103292065827,
        5.441663750919538,
        2.439841016049708,
        3.752707686275895,
        3.1457833362959478,
        4.302201614093796,
        5.926275542290212,
        0.15313482663115846,
        1.053752741230108,
        3.4844339777781275,
        6.200589589546228,
        1.5024732055469292,
        4.3359717281368795,
        3.676914974545884,
        3.602128742226506,
        5.705909434182407,
        6.132269256390712,
        4.092225966063289,
        2.0868249560805734,
        0.17328236663884047,
        5.46273539452638,
        3.933524389894181,
        1.8764200667628839,
        6.105638451739034,
        5.86974887562113,
        0.3681269627211244,
        1.9951945990613642,
        4.871312860871127,
        2.0463900270055246,
        3.953277670127537,
        4.48124262749904,
        4.733654912547833,
        0.37435471983610863,
        0.9725510540144542,
        6.263601735906635,
        5.109253773026527,
        2.776566761000691,
        1.1703452353955281,
        4.247400239830384,
        0.13472275648960041,
        4.019288465233243,
        3.8621405303387637,
        5.161949769019472,
        3.8962982953310936,
        1.2688173736832473,
        1.4135398647123898,
        1.2750914763096932,
        4.067397355389277,
        4.143942783348622,
        5.23282464093783,
        2.9288833270827275,
        5.4237026181698464,
        5.429497961150256,
        2.5331109576041175,
        4.724649382539482,
        4.127095904469759,
        4.1456494038694,
        1.1635370937028828,
        1.0282511347489942,
        1.2929896461594028
    ],
    "psi": [
        3.0673488746566147,
        2.602700671007033,
        2.9764841281237517,
        0.354413025985855,
        0.04441827802902556,
        0.0028365155393269854,
        1.9032009773201766,
        0.3682648923533463,
        0.18921767647246843,
        2.074738671478885,
        2.761965139742431,
        0.9772188054011894,
        2.582029522169711,
        2.538323314094392,
        2.731728136831104,
        3.1038966077520285,
        0.6397984635642708,
        1.5516390250645895,
        2.062408758564731,
        0.2857240239414041,
        0.7678321122900895,
        1.6323804792561258,
        2.5807859352529574,
        2.8714769241847007,
        0.6294830748076311,
        0.3255147878758266,
        0.6278877492760535,
        1.5351215145469088,
        1.4196500808634238,
        2.625060187465213,
        0.9253304875739183,
        1.084085709962861,
        2.7675982133347805,
        2.420905270474328,
        3.0618180912246835,
        3.099235645164952,
        2.4921776078691047,
        2.8794945814885113,
        2.4796833433645165,
        1.0039816056694777,
        2.135074220500647,
        1.6241687628126353,
        0.9789205054999924,
        2.59103820978453,
        1.5983309107042105,
        0.9982270181833395,
        0.09574441632487539,
        0.8932542756336438,
        0.40804041194565077,
        0.45750474916392936,
        2.46709786347682,
        2.960691402876964,
        2.1725658984821816,
        1.5458271490446707,
        2.4942495005175944,
        1.7099270733395606,
        0.4468041043269079,
        1.422533589960332,
        2.4182572484730973,
        0.275335473655486,
        1.8094987558814966,
        0.9895491043327495,
        2.5709137981140375,
        2.244435922876168,
        1.6704360822088373,
        0.7557576349799775,
        2.644260697814554,
        1.6789619049421587,
        0.8046064129468886,
        0.6577429243232179,
        2.288237020987081,
        2.9386217256889062,
        2.3367737819382453,
        1.4319119353010006,
        2.125846541365528,
        1.7442358656997756,
        0.7608025689183676,
        2.006267549363218,
        1.2166402892688755,
        0.305356051214056,
        1.5608000968251627,
        0.9885077269332389,
        1.799198720815194,
        2.8015182143249344,
        2.014465825506528,
        1.9588988939888132,
        0.19574037836468633,
        1.408658855681996,
        1.540952424964641,
        1.618175319869982,
        0.3042252105692587,
        0.5331527235387762,
        0.7914425736462452,
        1.6853472555540836,
        2.4477090579450476,
        0.09607676605038316,
        1.873573523633522,
        0.7268037483862239,
        2.989879407746724,
        2.8112009971147116,
        1.5348679614712983,
        0.6626826095337123,
        3.053023877440126,
        0.09589815490371685,
        1.4763357447334933,
        1.0998475652703503,
        2.8241715837679537,
        0.44062523876972215,
        1.645512589767234,
        1.9153469638238156,
        2.238111720844001,
        0.7754903771939667,
        3.007140553395434,
        1.926250404161706,
        2.359834349856849,
        2.5930705104488796,
        2.7300647857036915,
        2.637590741650364,
        1.7108247809040749,
        0.8803536861008641,
        1.2665045360138534,
        2.015697674783217,
        2.402121484681248,
        1.5377466691494555,
        0.6815017131622139,
        2.928166547676085,
        2.1734821490883403,
        1.3248420968857701,
        2.456385160430648,
        1.4968575418863252,
        0.5735745132780115,
        0.16967631160137336,
        0.9621391787257297,
        2.3428410793032977,
        0.3646601506302436,
        0.6686998785618742,
        3.056036389290016,
        0.9043606081873125,
        0.0076601410635946205,
        1.2657438894887612,
        3.0715466305765213,
        2.192445479597184,
        1.2636087862533234,
        1.182626122381412,
        0.4009454582513336,
        1.2152450289705095,
        1.5752834750727673,
        2.2291022355532877,
        1.7481017399159824,
        0.6580461168399873,
        2.1695679417267812,
        2.900206775033802,
        1.545542691368128,
        2.0972288955548506,
        0.9410092243073318,
        1.4907902141243132,
        1.5873496816432908,
        0.6720581838446574,
        2.270168303519476,
        1.986562892888108,
        1.3396215000046419,
        3.064972030504287,
        0.728809421856143,
        1.4004418097775764,
        1.9548071885000504,
        2.1811456802456064,
        1.8542788703840023,
        0.6474991182119563,
        0.41137030297875604,
        3.1240129071800746,
        1.438570519555032,
        0.25690607299684287,
        1.7660311772007984,
        0.6966630515999881,
        0.8964397546990124,
        2.8104317667196255,
        1.8643512855600244,
        0.7303498714848322,
        2.7255529357471495,
        1.5489594444234223,
        3.072004416118856,
        1.5037498361316304,
        1.1230350476981743,
        0.7968357399393219,
        0.10845618369003307,
        2.85120108454254,
        2.540499723374735,
        0.05060999110379609,
        0.8684599053097792,
        0.3083428029634782,
        2.014693872374973,
        2.212447743944367,
        1.8532513938970931,
        2.7719314090637486,
        0.2321095625158093,
        0.15904946764800468,
        1.878821835428252,
        0.40199276868475436,
        1.6898500933918215,
        1.1973945650810351,
        2.0714450730113474,
        2.759460399212329,
        2.9348825962610445,
        2.798800495312759,
        2.3207582628745516,
        0.205423171742875,
        0.16430369550506632,
        2.017242204872993,
        2.7295449472659237,
        2.329216339884498,
        2.773937378543798,
        0.13270784852478096,
        2.002346706130728,
        1.654425143625394,
        2.171191376741886,
        1.8128912728178097,
        2.915153803355826,
        3.109836170270094,
        1.6995429970989577,
        1.6537130640916173,
        2.5670325981401976,
        1.978268621093983,
        1.488811823195582,
        2.205872307585113,
        3.1130622910753725,
        2.701590753027222,
        0.28441426977029827,
        2.9259089232775377,
        0.7578932805593778,
        0.09661404454253304,
        2.0510978804447046,
        2.629143978470135,
        0.09761199389029375,
        0.771277679701425,
        0.31444701510019174,
        1.8613615479569154,
        0.6526949986064592,
        0.7578445664310158,
        1.5091515019137811,
        1.5283501551335932,
        3.0541948010746647,
        0.6303452602672187,
        2.0058394977398826,
        0.801156602695015,
        0.16282472565135592,
        1.6715481309814912,
        1.7963386882235741,
        0.6994161782064497,
        2.272206601194368,
        1.1948123838741465,
        1.8207015471012844,
        0.5068090990199636,
        2.0133805786776655,
        0.2907047171564828,
        3.1146188599340907,
        2.514723229243972,
        1.5322835002765591,
        1.341561473675016,
        1.840097235906418,
        3.0970351116306376,
        2.195111564568428,
        3.1218927211202367,
        0.31128924213370956,
        2.8849083790530297,
        1.821585982452536,
        0.0870009288898019,
        1.7742695589480642,
        0.12210475298260855,
        1.6771230940219557,
        2.9923534238569913,
        0.5438537395967115,
        0.8464790555175935,
        0.6046153961746297,
        1.007449618681976,
        1.8081378714444762,
        0.4856501643222771,
        1.2499208057114448,
        3.03196404250699,
        2.7707023539061093,
        2.781155102732093,
        2.4424286665300996,
        0.050383576971257775,
        2.9910578892470814,
        1.078005305628025,
        2.182764346671884,
        2.3273115362896952,
        2.7625226080787346,
        1.7225829817386913,
        2.1916412416802933,
        1.0201086817760905,
        2.4449640403002877,
        2.8734240700297247,
        2.530346657964105,
        1.9692876164391215,
        2.258363272302366,
        2.431111698878253,
        2.2558119011881885,
        1.9285070573464436,
        0.38013898187759015,
        2.834944803697057,
        1.9997535904686754,
        1.2969202676661729,
        0.8835694970777551,
        0.2459741548806635,
        2.2205845309791745,
        1.943736176703593,
        1.4012656813082447,
        0.7096768310766308,
        2.3625123604802454,
        0.12676960614636637,
        2.036045686516705,
        1.9060147589804146,
        3.0531098855132504,
        1.8261503741136456,
        0.8534019941734606,
        1.300902652171558,
        2.8652723814294414,
        0.7919451608822621,
        0.888548303826036,
        1.3621144301781327,
        1.408117710171597,
        0.10350655736996779,
        0.6806859115369369,
        0.6176187134639503,
        2.94428325485241,
        3.0206778406178034,
        0.4461916641138102,
        0.19420729582815374,
        0.4486761720204599,
        0.8169524751741774,
        0.2526232027652206,
        0.3559863926169356,
        2.972021464801631,
        2.221666154845161,
        1.8688937431821293,
        2.704436032962312,
        3.053659842431224,
        2.7261615857887964,
        2.65859607796481,
        1.9669327414807896,
        0.020622739359787316,
        0.12572993006516645,
        1.2074140449259134,
        2.8870169669151733,
        0.9437053212903304,
        2.0039096129712597,
        1.5062523254640607,
        0.2533215920563267,
        1.135231581806099,
        2.617365349021921,
        2.3065581990041184,
        2.940199167018281,
        2.3365398747920696,
        2.6450203497132585,
        0.2248063343190239,
        2.861912562723869,
        1.6373898049560927,
        1.0736448462579247,
        3.057827234026972,
        3.0085709953804085,
        2.715293060255099,
        0.4912278408736992,
        2.622446231054011,
        3.0726902367653985,
        0.020052076058837666,
        0.5382009326518594,
        1.148697704807605,
        1.9647708827642536,
        2.144763457102864,
        2.023428519122968,
        1.4624089980933848,
        2.0555645680855794,
        0.20879848148496358,
        2.144676529564168,
        2.133580528439731,
        2.751634210596756,
        1.0293760789606008,
        0.9426635103652401,
        0.3552184057422359,
        0.6803607466641951,
        1.5229623153925287,
        2.4474787012059505,
        2.9007994221199334,
        0.07216362673080683,
        2.8425126753708327,
        1.4135568589427847,
        0.8598184088247852,
        2.3652502656504613,
        1.7158428644898491,
        1.316017301891769,
        0.9125449639751576,
        0.054449916093408594,
        0.9078728095246955,
        2.900146303655982,
        1.9646038778685266,
        0.08447845542245794,
        3.120717021409208,
        1.9761245101539782,
        2.199175115818633,
        2.239585101732746,
        1.3591596839519635,
        1.1922760585323597,
        3.0205252284952047,
        0.0055842816606438955,
        2.080165138715435,
        1.6665273195514516,
        1.2154165987498065,
        2.615565685611897,
        1.1109928315242397,
        2.469592850731863,
        2.7580523846461067,
        1.8252679600771202,
        2.9023047113791463,
        1.2464458425604281,
        0.6731943323091935,
        0.45944081397652914,
        1.6421133976613047,
        0.32097545189154336,
        3.0076076285405287,
        0.051841170358733285,
        1.8995563712729244,
        3.1287901209927216,
        2.1827594180391334,
        1.012155665296471,
        0.8968280687680192,
        0.2552712872596369,
        1.4870042713956555,
        0.34631278970651797,
        1.9972540319489702,
        0.4211504883589769,
        2.6547411301794726,
        2.5175352919502103,
        0.9345000884207756,
        1.1935101468455016,
        1.7617026628530346,
        2.2062846727320564,
        2.5628596191335835,
        0.6004778150452016,
        1.695000373127174,
        2.320117203105046,
        1.7398101062748272,
        1.5821733399041513,
        0.49738581757997796,
        1.4199615069682245,
        1.9991656019656467,
        3.025421837681238,
        2.7073370246762813,
        2.7686259405662046,
        1.355121935027323,
        0.6230312654877633,
        3.027258242252173,
        2.030930437753374,
        0.8777101947436374,
        1.9925558398400425,
        2.0706680520641454,
        2.584769023976495,
        1.0966945035344036,
        2.318179806364194,
        2.7142618676269685,
        2.9097848165005518,
        1.8901665986501928,
        1.9889596582810813,
        2.753209348156985,
        0.2355948238066612,
        2.8005701031145667,
        0.08879911366501067,
        0.4081117908416557,
        0.6151837526923374,
        3.1374767283156415,
        0.8067205811364204,
        1.6962931847743006,
        2.690001463931176,
        1.4885900933444958,
        0.2455647292055576,
        2.089422173121752,
        0.5140917677360031,
        1.913426862076343,
        0.978090457185695,
        2.1695505982777665,
        2.4371238660637093,
        1.5754820134621677,
        3.103370604840214,
        1.738537615054674,
        2.1358044103867493,
        2.37209944724915,
        2.105534521356575,
        2.111677119580802,
        2.422820438120995,
        2.568018972533386,
        1.0155272877262471,
        2.829325765384197,
        1.147997567147696,
        2.7638617980078934,
        1.5729954289533576,
        2.258045520534008,
        0.94792759079497,
        1.1548571226443611,
        2.060039968168289,
        2.7951056592994004,
        0.5010643876761458,
        2.419708862844063,
        1.5690943115093654,
        2.0595087269707744,
        2.8416838044703527,
        1.0917117562959804,
        2.2872708105260022,
        0.7479042533146305,
        1.9442290568085148,
        1.8395138707516483,
        1.786289086904862,
        0.1582528861288716,
        0.4477519538823958,
        0.16572780969176654,
        2.055828666926326,
        2.635594735445986,
        1.7368790225076105,
        1.6113990981848791,
        3.0406621326492633,
        1.3577553252708072,
        1.7532937656075094,
        0.34737714938195624,
        1.7827110901673662,
        0.548944611780194,
        0.3168806437942524,
        2.7134466750919533,
        1.8746419565412096,
        0.4784167260575584,
        2.87348364569051,
        1.712211681934106,
        1.802420597915423,
        0.5023619770635641,
        2.158507323559433,
        0.576947800730257,
        1.7011580393949068,
        2.407606302134407,
        1.5656361339992781,
        0.1475687809890528,
        2.0479033597309906,
        2.350726634806969,
        1.1908581194955363,
        1.6813426328164798,
        1.7871775607691764,
        0.5624834007013063,
        0.3612722136045545,
        2.9579203422352505,
        1.6028242964140975,
        0.5936520790464549,
        0.1943431455575842,
        0.7898014918823745,
        1.5732587819047308,
        2.87351458314394,
        2.909372214507455,
        2.5929408685928053,
        1.4835186408086474,
        1.676754305445155,
        2.7230234708411114,
        0.8170502368085792,
        2.7495441279356756,
        0.40045251760496114,
        3.0225789977310247,
        1.9965871281722123,
        2.318145265040418,
        2.293698408188436,
        1.4714118785602128,
        1.2269218025067592,
        1.5302794178874666,
        2.616894784671347,
        3.0823307007067013,
        2.9058896498827593,
        3.133719840215307,
        2.5797783624836352,
        1.3139249309686316,
        0.35067074087450895,
        1.505510718045928,
        2.007715870673319,
        2.777908199859934,
        1.3077354662899072,
        2.187637649574811,
        1.5615511891979945,
        0.68457657531899,
        1.358244546747107,
        0.7076254410619567,
        1.6257716429574969,
        2.715031223659608,
        2.8192235183131715,
        0.5159007897392819,
        2.8755173754870365,
        2.861156913911968,
        0.15806424727612622,
        2.2980450882590437,
        0.9581391792641466,
        0.8632802093844334,
        1.4909379981106574,
        0.10600965919835376,
        2.1049753699214073,
        0.01517647919750356,
        2.9107375270448324,
        1.081029208946269,
        1.2212587705508742,
        0.6427795136030654,
        0.9324777761141462,
        2.5087687884521683,
        2.495774509994642,
        1.7013696132434644,
        0.604328004966199,
        1.31487012104905,
        0.4649036500443841,
        2.3570289741887653,
        2.422481041985504,
        2.713261822901562,
        0.722856350921125,
        2.0146261904823017,
        0.39568339201947245,
        0.7730854832562011,
        0.35056954952646974,
        2.671795247652327,
        1.8312571785279204,
        1.4867835795492796,
        0.5651676216646618,
        2.6421078239945386,
        0.21703518586368684,
        1.5426678251360877,
        2.4039466462960624,
        1.7156692183016835,
        1.98423444502073,
        1.3340470197790797,
        2.5497868096933844,
        2.068738388474422,
        2.2623464193834577,
        0.7421039720681564,
        1.8047437203096968,
        1.4577954554607424,
        1.845529354936097,
        1.6881131054562752,
        0.9361015179370268,
        1.033650055563237,
        0.796636384754832,
        2.77133628667537,
        3.0275475367744775,
        1.7665296879817225,
        1.070875616910042,
        0.9959225532335835,
        1.8152522426147997,
        2.337914093075324,
        0.7223979035229188,
        0.26733339968187975,
        0.029464041248613675,
        0.00019611116226643838,
        0.1428482225031098,
        0.9248854028678659,
        2.3963906521225296,
        2.553598857401727,
        2.0567302085720507,
        2.073592026092949,
        1.598254001664961,
        2.4195719969522123,
        0.6880226833011188,
        0.5028089281212791,
        1.7974628189237274,
        0.6162795761882432,
        0.7383388446194348,
        0.13088753530609434,
        0.2834629950781229,
        0.2945395798488404,
        0.7587972312038594,
        0.5255919417438789,
        1.0338954740963129,
        1.7647148242858368,
        2.5666841342245093,
        0.36552383667501304,
        0.7237563047681631,
        0.399516120836351,
        1.1740472381312705,
        0.8838346414650396,
        2.2486272456497436,
        0.7495272210733942,
        0.8483517739282456,
        2.168158456007775,
        0.6867861141974428,
        2.5536248297540056,
        1.3763225323463202,
        0.6542410862773613,
        2.7178658208946316,
        1.4317602092506263,
        1.4534799087370749,
        1.4201330378300725,
        2.04553573470846,
        0.9920416026050228,
        0.44564075726182417,
        2.3364093485718835,
        2.0156602492442617,
        1.632014482214654,
        1.1126655414653295,
        2.3438760558724177,
        1.9925788037781302,
        2.262513020688169,
        1.6291971663529758,
        2.7536489429766355,
        0.9665747461469202,
        1.017099264122273,
        0.23713532358409464,
        2.032753465853451,
        2.0738314180937416,
        1.69115066320404,
        1.5759489589735436,
        1.8147950788818277,
        0.7934125447956494,
        0.2702413006849465,
        0.724126297886475,
        1.7697087632024617,
        1.4038484622539165,
        1.1215162076737157,
        1.539180702289337,
        2.428634167503322,
        2.4766806825877246,
        1.185579561739056,
        1.6211756370828732,
        2.2457826677219965,
        0.5760487831023096,
        0.783239603135829,
        0.9940886374830981,
        1.506111486584463,
        1.849945941279315,
        0.013293968843769526,
        0.9893794935428057,
        0.7132331378297774,
        2.935786231239619,
        2.7048161281572276,
        1.162493463263974,
        2.552088255747256,
        0.6801568770125505,
        2.514322548048543,
        1.309322996188206,
        1.6680846694082578,
        2.7544289921625786,
        0.6045082219541538,
        2.7620701850659177,
        2.856578979566598,
        2.462072234212086,
        1.0533867921169748,
        0.9129580152147809,
        1.9175540515298792,
        1.574460114524844,
        0.48859363252217775,
        2.9523453770862895,
        2.8157636889829702,
        1.1038894866707984,
        2.4675322232946897,
        2.9864636648843357,
        2.1583243100088967,
        0.29254671878908456,
        2.3588724391960194,
        1.9684160263523753,
        0.01578702230613629,
        0.7415447492192836,
        1.7851453126474257,
        1.944236969323753,
        0.1325011058225658,
        1.121430149877187,
        2.531209449132823,
        1.3229075079988903,
        1.1713924246662948,
        2.0761303499036186,
        1.679559692283608,
        0.330504384124133,
        0.057480199956496114,
        2.5809661268577377,
        2.1875083644508164,
        2.7710275057113214,
        0.2394257751831954,
        2.0911985368111776,
        0.330965116696758,
        1.47556105719466,
        2.164062815892301,
        0.2712634226499422,
        1.6304163845489448,
        2.3316037812449415,
        1.895699846524681,
        2.7242015310803387,
        1.3146685109342369,
        1.6731717696442194,
        0.6223867790350606,
        2.1593863996124565,
        0.516939901322278,
        1.708194732750711,
        0.6776555688333195,
        0.24940363235470772,
        2.9731993034075734,
        2.422853360188766,
        1.6921778477952252,
        0.8833238832554207,
        0.6846426660185572,
        2.843164903013723,
        1.9343865347367248,
        0.14744583661645297,
        0.1365881737927033,
        0.8116375575171023,
        0.4508061480917961,
        1.22616670623985,
        0.034534799202351564,
        1.310504479144334,
        1.441619800318091,
        1.2957648463731504,
        3.0617091431771275,
        1.620524364060327,
        0.15552359554582326,
        2.0132095820463305,
        0.48278873171568276,
        2.6826219869248797,
        1.1215820372309977,
        2.260456123505126,
        1.2659949322755426,
        2.6901527284209705,
        1.1385998877988106,
        2.4001287439581236,
        2.989610381871736,
        0.47503820100123706,
        0.3950949375004068,
        1.0941618078394593,
        1.6068781846166322,
        0.8393443714780529,
        2.787220901630231,
        2.112051622626891,
        2.134738205829668,
        1.6016232702884512,
        2.7183229382513843,
        1.9209886647132792,
        1.7882069509496803,
        0.8939986095499594,
        0.9865456247123422,
        0.0461176099001339,
        0.4084483106185446,
        2.6763213928978185,
        0.8487945914938866,
        1.0128668026705945,
        0.41352366730171747,
        2.3677889806404053,
        1.278493826865589,
        0.28897666554508117,
        1.3266955812926289,
        0.37328233674963934,
        1.7986363640842287,
        0.10399786520615983,
        2.944456478582147,
        0.9699288952791344,
        1.745169992720286,
        2.4742269541583397,
        2.346912219213891,
        0.644992437203902,
        2.177505772518281,
        1.3598628973443525,
        0.6327279411490553,
        1.6470556492594295,
        2.2552077741207723,
        1.226069152470763,
        2.231671419819714,
        2.268813451890972,
        1.0042097835800141,
        1.3187952972457215,
        1.7742013231105367,
        3.074686215557818,
        3.097193240150665,
        1.2421895390985669,
        0.24657590487849138,
        1.0323037101354289,
        2.3532934478591714,
        1.1861170767577611,
        2.6238142448082122,
        0.49276999155860873,
        0.08703569815628209,
        1.3479209044103917,
        0.2062802681697627,
        2.1214511174988964,
        0.49872226395863395,
        2.0564327127427076,
        2.507153297146077,
        1.521655554586811,
        1.1156538261879414,
        0.9883609360436176,
        2.6921631520500693,
        1.2845869020001834,
        0.7189475654558437,
        0.358224288858618,
        0.9256672025553592,
        1.2742589418937467,
        2.9984433609548824,
        1.1714561740096165,
        0.9604483567774177,
        2.1949458144869993,
        1.8490424466942696,
        1.5212293803797234,
        0.1737253519513276,
        0.6847009646740141,
        2.5918299505163653,
        2.698616454471758,
        0.7807363909907151,
        2.748338475557073,
        3.0430132513771815,
        0.28496972493834777,
        1.4436499447416298,
        3.132657507672026,
        2.5358455626222978,
        2.698260710198151,
        2.9873216833750234,
        2.811362601469967,
        2.434826767093863,
        3.1412986963573246,
        2.093921954033353,
        1.1278575667495667,
        0.46662440905626423,
        2.9182854320559537,
        1.239876198276312,
        1.3257814305578326,
        0.36371194272259816,
        0.6601108050468713,
        0.787972533303854,
        2.3361613557005456,
        3.124517628509441,
        1.469914543591588,
        2.245059690724189,
        3.091559433565825,
        2.3097106237454588,
        0.5744820921424857,
        2.0354018279795842,
        2.0290208307993716,
        0.9722367726871884,
        0.2383082711674058,
        2.007221218999349,
        3.023981258742914,
        1.790468414954456,
        2.239371634560858,
        0.7797876615981313,
        0.15184537312785487,
        1.5603083878774742,
        2.172321480727826,
        0.9606338700312342,
        0.7383509964458457,
        1.3099319878894868,
        1.9364495538903843,
        1.8131092380642924,
        1.8085084650355525,
        1.4597280749164674,
        2.5608929826722364,
        3.0486524892420697,
        1.3429062094320172,
        1.8160581775519253,
        0.29592266699903397,
        2.403570680886594,
        1.983347113781232,
        0.38041645077264175,
        0.942778417114839,
        1.5675305673790845,
        2.6952042975398225,
        1.0856362227843115,
        1.744988637763549,
        2.5219047451957297,
        3.0644534985990326,
        0.12877575279326187,
        1.1129949681401163,
        0.2860425505109971,
        2.353078563300261,
        2.4470895411786873,
        2.5201299063631755,
        2.8675574445861307,
        2.259968172684904,
        3.0931521844593526,
        2.3624478917085057,
        0.6037659935122598,
        0.2728294844906381,
        0.5610951417658012,
        1.7899392305289763,
        2.618629849157816,
        1.5937370905261605,
        1.5000127828520744,
        1.4943346494999532,
        1.8750775577213996,
        2.8114308858186945,
        1.7700152381638576,
        0.9596534846053814,
        2.8793177275262405,
        0.6298064602797009,
        1.718006211926492,
        3.00391458336334,
        2.8681693343938477,
        1.8528764962746198,
        1.6516266080862418,
        0.20386223579775864,
        0.8530377287478331,
        0.7474001248810858,
        0.23649614887048923,
        1.8320380377055916,
        0.1997496974589444,
        0.02010806376341367,
        1.6326280331218213,
        0.3850582345185499,
        1.2278927341348063,
        2.4694021073848615,
        1.2849480129353203,
        0.114929053775392,
        0.8378996878410124,
        2.2267266809902773,
        0.9634844318409989,
        0.9951312931819056,
        0.6350881381885114,
        1.4153683337515603,
        0.9291447790063707,
        2.9841963991188245,
        1.0926470155067993,
        0.5995254636971251,
        1.3644894056792927,
        0.8378300640187363,
        1.6559000484989324,
        2.342858480437094,
        1.1746812648755103,
        0.46859906577455956,
        0.7095861953114405,
        0.6574614767937564,
        2.2572196973272907,
        0.6500808471941025,
        0.652638498518274,
        0.06609656568887103,
        2.0839940625352993,
        0.5925601920204114,
        1.223520930928807,
        1.1100477710132899,
        1.691862683269113,
        2.5905778941453605,
        2.026165659076304,
        0.6918123784794394,
        0.9488490062741455,
        2.5466596989377575,
        1.9137115063378025,
        0.4379254688634438,
        2.8978513032736264,
        0.5946181472072986,
        1.681199769604225,
        2.214871476082745,
        2.3065563051320606,
        2.40125906754175,
        2.403902480532363,
        0.2210296391229573,
        0.5015372670553921,
        2.9691332686282186,
        0.4970245918267256,
        2.592751417220302,
        0.24390514716068817,
        2.6788634458192484,
        1.1663390534056899,
        0.05326044319814067,
        1.2621407128601712,
        3.0311245134629092,
        2.9000755734533077,
        2.0470223055724976,
        1.7822971613763685,
        0.8303997849600818,
        0.148749312473267,
        1.521776412926602,
        1.1207507176968539,
        1.920834526216975,
        1.5090054583527333,
        1.1073612525665637,
        0.7555981701350516,
        0.03850803558106738,
        1.5848898129721238,
        1.5824986408053185,
        1.6578151940687547,
        0.9524651389205857,
        3.0137752470051162,
        1.453356368811948,
        0.18524973256654909,
        2.0167851143739193,
        1.291593751639306,
        2.829352696890876,
        1.2634380602126676,
        2.981097078777404,
        0.3273105898364998,
        0.6353193769364427,
        0.08044821479194596,
        1.6443106893128672,
        1.0328656618757814,
        2.7388221620405453,
        1.686201913874893,
        0.4171094140320902,
        1.4497903454968588,
        0.9344749620640151,
        1.8099520024770037,
        0.8121308112161031,
        1.8968978782047332,
        2.9484135983112782,
        0.923894834165683,
        2.8098804831391844,
        1.8136884302812823,
        2.517284924764556,
        2.4645310182116247,
        2.7293997188825077,
        0.2183854396452493,
        2.1277351044582598,
        1.1222085488611224,
        1.6018926247064997,
        2.614950558474065,
        0.9474021709430218,
        1.7824719948216745,
        1.0502508803361503,
        2.3602901275112407,
        0.20082446143895447,
        2.1203219190591165,
        2.8760850418720887,
        1.4285066227313272,
        3.128478323482137,
        0.3593631851384877,
        0.9671625007843158,
        1.5531155255599922,
        0.904039254356918,
        2.8272710627023403,
        0.2048028232355402,
        1.8918485167459755,
        1.7312673985249325,
        2.768623221340413,
        0.29536492255437685,
        2.57232897725966,
        1.671198820688196,
        0.037846990585181574,
        2.7862259813056935,
        2.1990133954325386,
        2.1470791392343407,
        1.2598929213251773,
        2.132629711588909,
        3.126969638020206,
        2.5945628602493667,
        0.8601733335927557,
        2.9380174256181286,
        0.4709921185174178,
        2.8284037049214663,
        2.7989204567349546,
        2.999390914624734,
        0.21314381234277407,
        1.3075327238334242,
        1.2814400296257014,
        0.539507901439054,
        0.7653249991608639,
        0.429452302582312,
        1.0370921561248017,
        1.7393584563257576,
        1.6769930409949911,
        2.674870359587772,
        0.1301978473678356,
        2.119039017818251,
        2.2720531442222662,
        2.5505873724321555,
        1.9689006768510269,
        3.1232234262558047,
        1.3755120642855911,
        1.1448105229808523,
        0.3863878126387315,
        1.756936890311923,
        2.281320956524932,
        1.2289715094147136,
        0.5838627932648196,
        1.3408053889175817,
        2.8049276287666918,
        0.5609448901958928,
        1.7421629829798373,
        0.07507014863900897,
        2.8758312746459493,
        2.3098219308091275,
        1.9730458276305167,
        2.835798572231968,
        1.8451403631717733,
        1.2616640906531624,
        0.8856681160107908,
        0.7969884565165195,
        0.7603161837869407,
        0.8159116901447147,
        1.717861597952239,
        3.125444833478596,
        1.3018339280728721,
        2.2025117230853075,
        2.9765917855221478,
        2.042290694693167,
        0.10142463778227648,
        1.774987126205812,
        1.778894517160887,
        1.5734476595794988,
        0.5075265607109439,
        1.721238206582097,
        2.130881707281351,
        1.562010499195866,
        2.0314079390383246,
        1.8465260863554276,
        1.2407423345806452,
        0.33159154426394855,
        3.0680793688359196,
        2.837826404244258,
        2.4917258836223746,
        0.9342931751266813,
        1.7437920332608423,
        0.7736239074499957,
        2.6187647492071524,
        2.1690496849852483,
        0.6792007561475983,
        2.358252715752171,
        2.8282540326292214,
        0.05576614563413879,
        0.4289808545313483,
        1.384394306923384,
        1.790754025545288,
        1.5362243678602985,
        1.5643037146590406,
        0.49017195644320677,
        0.6338579822686312,
        0.5856849879464648,
        1.9989884555854864,
        1.3095208285679516,
        0.6634397840955905,
        1.991228839478608,
        1.8049851121421159,
        0.5878340791823704,
        1.2769003376663837,
        2.4681561605706253,
        2.3161014473025032,
        0.547563390351211,
        1.688430825057261,
        3.0724685651602397,
        1.1582647563983242,
        0.44172724792479456,
        1.4162393488505947,
        2.5754083106085996,
        2.9800162784978568,
        2.599506104017876,
        0.10833946008573256,
        2.9064098762770274,
        1.2702231787603944,
        1.0664201762327896,
        1.2905848850699924,
        0.4372571644423219,
        2.8593937509896525,
        0.9657840503033498,
        2.3244205040959374,
        0.41049097251094824,
        3.03741537059882,
        1.5303044756532806,
        0.2940389966561767,
        2.790181029569415,
        2.5021453930192523,
        3.00340792472311,
        1.1373060321647859,
        1.9482468734070477,
        2.3940109120399375,
        2.9653817070229347,
        1.816875969451489,
        1.5449219063472872,
        0.5891918024602896,
        2.0113782756636422,
        0.6771113859577208,
        2.7081017495435393,
        1.4208217521145277,
        1.8959597830079458,
        0.8255711069687122,
        3.0204058887488503,
        0.10306763058151705,
        1.3348798400753275,
        1.012087292832356,
        2.4761787810542546,
        1.0559980851993567,
        0.8683913046928058,
        1.8938441120938698,
        1.3900629802007185,
        2.3187669123372445,
        1.1969950098952349,
        1.7939627403979748,
        1.038567493880937,
        1.4751298815307547,
        2.31269959909907,
        1.3700545047656458,
        2.3975446364363813,
        1.7783263119790602,
        1.7936450988416963,
        2.1553323206782298,
        1.1777266713593708,
        1.540823803402662,
        1.9436522375768333,
        1.3788674100827008,
        2.487928740438431,
        3.0885126425091856,
        3.099236931965627,
        2.651973399740346,
        2.328393687174406,
        0.6631623625486237,
        0.7443644301535427,
        0.6432864533563832,
        3.1260635216957082,
        0.48355664661607584,
        0.6146180278484685,
        2.9001037801989145,
        0.3832780440850401,
        0.2903334536489967,
        3.0385095711822925,
        1.4358937204962938,
        0.3836639520748414,
        0.529618314723965,
        0.30684264349284424,
        0.737843267155764,
        0.6235651447980506,
        1.3914410484985018,
        0.12558912565589875,
        2.1258071289761578,
        1.962336025395155,
        1.3440958852465292,
        1.0191325050919573,
        1.6276492718088955,
        1.4520277040452534,
        0.4797930801108353,
        2.885619115980303,
        0.2633582033212804,
        2.2597978200120945,
        0.4833183430782019,
        0.7638623839629896,
        2.9999421502484145,
        2.5465363698779173,
        0.19513856312218655,
        2.4673995284178907,
        2.0381644244761468,
        3.13357992381046,
        1.4273172065905564,
        3.1216987653940085,
        1.1592526802815937,
        0.277489752892078,
        2.71372945712866,
        1.338971892724871,
        2.511769061915065,
        0.6311130954154041,
        0.34239828751870377,
        1.8335685244351891,
        2.814059328752537,
        0.8234170721824358,
        2.280735658787836,
        0.2610036809511169,
        2.10735074093024,
        0.39365178966691367,
        0.3338761719981336,
        0.26447082883501527,
        2.398208034196929,
        1.7945519279016622,
        0.5841991052752145,
        2.533721657596729,
        0.899664639404373,
        2.773649865377998,
        3.0512215699556875,
        0.6496386714683987,
        0.2534761509906695,
        1.250900698579703,
        0.6337735965772222,
        1.3897119291602134,
        1.3320251000159413,
        1.2214053938396496,
        0.367594273486472,
        1.3089997977280945,
        2.94241931382321,
        1.9666053524841922,
        0.6892384205826799,
        1.7417277372545783,
        0.7687641531308889,
        2.679662964595523,
        1.6341678689314494,
        1.4533534099780574,
        1.8743539668108602,
        1.3729699692907469,
        2.5196046058162365,
        1.8895629003879262,
        1.1989089076946735,
        2.140342794456609,
        0.10752546070851611,
        1.0584894273208192,
        1.7964328971823542,
        0.21636792808233143,
        0.2506346833311117,
        2.4998301297129832,
        0.595896664969533,
        2.4664933932493462,
        1.17054922427928,
        0.5698818044146581,
        1.3477336712703587,
        1.4069299133767923,
        1.070263404862123,
        3.104568843980656,
        0.6726189759737174,
        2.3447351757975414,
        0.6912950701804024,
        0.23292030802525276,
        2.040830275189271,
        0.8756274796724874,
        2.2840519524772724,
        0.40038226854711995,
        2.138391676303914,
        0.2842586331003656,
        0.03365276734161846,
        1.2745661942694329,
        0.31766135219283276,
        1.6054082113921224,
        2.240015301033285,
        0.043476993221051065,
        2.6727210060537954,
        2.1282521624555977,
        0.5135515685690581,
        0.5682087948160714,
        0.08340629043567324,
        1.7767324563553972,
        1.6743162916857908,
        1.6001002601408743,
        0.17721532205703286,
        0.3758376941292839,
        1.3724466759688028,
        1.2056832414456102,
        1.4581935196299294,
        0.5371819203986458,
        1.5043174848254937,
        3.077258792070061,
        2.8269928736213794,
        2.1276155341852085,
        1.267493548766037,
        2.623749212006267,
        0.9886484029318229,
        2.7552238587496225,
        2.674753714245801,
        2.8077234910090993,
        2.450657947414456,
        1.9614246220922302,
        0.781548586983792,
        1.7816249807233029,
        2.0356936754466477,
        2.3245196192987296,
        0.4273045304805312,
        0.53745461466311,
        0.2938289601791772,
        0.009750388835153903,
        0.5529373550195505,
        2.550217946941774,
        2.3387144936011035,
        2.6505537965722565,
        2.446218482301733,
        0.4409411740902729,
        0.3374238801635706,
        0.3479499582294333,
        1.9011134772880853,
        0.23483594650642442,
        2.9716741804099156,
        1.039203342214914,
        1.0478460058611963,
        3.093259437869588,
        1.3142892828495711,
        1.2440053598626826,
        1.8007071267380756,
        0.44066073449439996,
        2.2620886800991444,
        1.6113843031829558,
        2.264509677338544,
        0.23647985616345996,
        3.125372272884952,
        1.7365887368206376,
        0.8611118549221604,
        2.624319436055851,
        1.782812831322643,
        1.8506887392389484,
        1.7780459397643487,
        1.2940165917686866,
        0.6422438252847189,
        0.8649929529640893,
        0.6094389490849628,
        0.38036940670431957,
        2.237337778908629,
        0.5716632133369111,
        1.6821510278251404,
        0.27109541074295856,
        2.4858967643496634,
        2.130916188526101,
        1.9234669886404367,
        2.077753034958103,
        0.6575149226154808,
        2.4727504965262215,
        2.7988118435607436,
        1.0250680356206499,
        1.4910109763874968,
        1.425340781278735,
        2.2597284873027785,
        0.9429731661653048,
        2.423384441317204,
        0.413751535428108,
        2.8477499402166546,
        2.623924580700514,
        0.9249975840023966,
        2.4931100236654657,
        2.4013273217545863,
        1.2860332073417673,
        2.5145249905338147,
        2.6604483908258962,
        2.9916590237036083,
        0.05800599087745177,
        2.8323686102804984,
        2.9380960961545797,
        0.8752552514591203,
        1.449083964001243,
        2.1674319162984146,
        0.3396400245941017,
        1.092183808958448,
        3.000390808895434,
        0.5671574449344094,
        0.09701807470213544,
        0.39870407504791244,
        1.3061772238761673,
        1.4397417948333926,
        1.9387800763588754,
        0.94649486239343,
        1.2032167026469316,
        2.4764543086523,
        0.24435115801329227,
        2.697769259686919,
        0.5049086183039094,
        2.1401442127006827,
        0.6760360274546917,
        0.43815398114803816,
        1.422837611965594,
        2.164844192453517,
        1.9743700332314367,
        1.429922927464502,
        1.5234493082819671,
        2.160392361807737,
        0.5416927157312552,
        0.6955002799537728,
        2.0353903999690783,
        0.2990617652641605,
        0.5183726085635993,
        2.9128713226391088,
        0.17442247475089612,
        2.086240015746308,
        1.12087461892813,
        0.37726319974400097,
        2.549648708908922,
        0.34663526067837147,
        1.2626552214589404,
        2.821309937235124,
        0.39422605230877034,
        0.18380070973323326,
        0.6149882357883276,
        2.1122503891008484,
        0.9185888750959211,
        3.012922816967419,
        1.9274276385257707,
        0.12820012963202762,
        0.03401054929845271,
        2.9419208745679724,
        2.7482700779820166,
        0.4138891711027087,
        1.9331434315247555,
        1.1903869995040346,
        3.008595397152148,
        1.1029270796292736,
        2.7594815414444938,
        0.602233442675179,
        2.083065412699276,
        0.6476074233733968,
        1.0387911681628414,
        0.49953006595618576,
        0.185612609090972,
        3.0183117003079367,
        0.9301556170163948,
        0.07462554667910493,
        2.5612920208717735,
        0.8869539152163135,
        2.439246179948405,
        0.8643857442500129,
        1.3522593062844595,
        0.9879385127836472,
        0.6364747387065481,
        0.3767612569075546,
        1.6007323026348106,
        3.1339698846556896,
        0.594426950070692,
        0.12311190203071237,
        0.4286310617372672,
        1.6239160242060056,
        0.7398485270076611,
        1.3263608964973386,
        1.758870898253755,
        0.7406097028871976,
        2.4308701934276113,
        0.8926291523297756,
        0.9879073262717184,
        2.6673625771908864,
        2.5617504676046554,
        0.26981383668272485,
        1.8403763246930651,
        0.8591384458313743,
        0.11086620469990505,
        0.3359405519976476,
        0.8271399684608347,
        2.6197345771715774,
        2.1065955718976594,
        2.7570755499328423,
        1.5832288220843018,
        2.8412286213493085,
        1.7170186303097692,
        2.3520050483158683,
        1.1190604073847237,
        0.9997312223351739,
        0.28250621820047733,
        2.7573876925063,
        0.5805537473750548,
        2.4295704487614924,
        2.978013366326287,
        0.22752322779523373,
        1.4552650066294386,
        0.4594408528053026,
        1.7898734469786488,
        1.0428708003398377,
        0.0784376119278055,
        0.518098501338303,
        1.073154171286877,
        1.6122963294754658,
        1.3191038535343018,
        0.2347162960421441,
        2.3939241185985782,
        0.8749358384757537,
        2.2626503864338225,
        2.994221251427492,
        2.8697363720717495,
        0.1893611348517639,
        1.82039061318137,
        2.6448060600326855,
        2.7692642466662947,
        1.6923165451353892,
        1.9823161171218209,
        2.5310491619789133,
        1.5860136063656798,
        1.7294610525298195,
        1.7174620345666858,
        1.0620519205242234,
        1.8627131347011876,
        0.02669747896734256,
        2.4920518746857625,
        2.1036219221041494,
        1.5952532740538579,
        2.8474976566140104,
        0.07914324984631062,
        2.6999219087840607,
        1.8342745753793632,
        1.9222569536970626,
        0.5475304504086479,
        2.315084576478243,
        0.5105176357216317,
        2.9024951986220606,
        1.1495163030773554,
        1.099617306104466,
        1.7985392139309058,
        0.24728882216451556,
        1.9967311986024698,
        2.23554804832507,
        2.873101157061758,
        0.41664676779832743,
        1.215980554331261,
        1.9807343024829376,
        0.496711785536634,
        2.2806511533462386,
        2.8139831168559803,
        2.1707014786320684,
        2.6943948475036357,
        1.2201736013950157,
        3.06152005840741,
        0.5351306821164009,
        0.40670670204528186,
        2.4869855421708222,
        1.7086434909214283,
        2.0267012963111823,
        1.2744897107644875,
        1.3086130131726899,
        2.3380984389732635,
        2.1918966723626285,
        2.3080495806802794,
        0.37899786285065346,
        1.4915291005434086,
        2.9202049101228034,
        2.6832324974453194,
        1.595340134208281,
        2.857025391172661,
        2.3294313883387208,
        2.979354676997044,
        1.9222995228033752,
        1.3364673693673357,
        0.19600663471721863,
        0.4997143454456741,
        1.2568006136445602,
        2.3932392159962586,
        2.105410621816821,
        0.4005426042460931,
        0.5961414219415908,
        0.08920885054318263,
        2.244432828248582,
        2.2811313880932746,
        2.778384971425758,
        0.2858196525257348,
        0.491610630905657,
        2.617347358235685,
        0.49013592029447517,
        1.7439503789208501,
        1.4252886671797451,
        1.4221028115662122,
        1.1278824052551948,
        0.48457180329545735,
        2.214049908718775,
        1.1133456326915367,
        2.59869693461014,
        0.8499233980689316,
        1.8425292364464019,
        2.5246412030093466,
        2.4773625898945646,
        0.6356683872786423,
        0.9139768598628262,
        1.8313598349523228,
        0.9313893022837484,
        2.1216778239066367,
        1.3743203953166374,
        0.4320449021381356,
        1.5925387792775143,
        0.31802725419930905,
        2.175002561667625,
        2.5385175904922455,
        2.2645760804321835,
        2.3136574447463505,
        0.8801047624006066,
        2.993448675658605,
        2.2284448946572706,
        1.6423858715377109,
        0.3635883696380953,
        0.13355551240863214,
        1.365789594364736,
        2.9948727764693137,
        1.8712119579264341,
        1.1251486958500745,
        1.2748423507042592,
        2.835401633956963,
        1.2194085737331684,
        3.0341080302076073,
        2.6389589065413306,
        2.924949457115128,
        0.2639605665468193,
        0.9021850279671453,
        2.5364769242604805,
        3.123868202024744,
        1.6882227967761814,
        3.047651551848419,
        1.9822626492960929,
        2.022661041687792,
        1.725985960542509,
        3.0283206569367294,
        2.380687127768094,
        1.449652292203488,
        0.5439146178489559,
        0.6170161973285327,
        0.15930999488071593,
        2.7577263391830322,
        1.6819168991946591,
        0.6879313650812177,
        2.3533470461414305,
        2.3109613834291376,
        2.5339698325126663,
        1.7901746899715183,
        1.7880247938104972,
        2.538884126148474,
        0.7709226067480238,
        2.836194924844459,
        2.887707134461034,
        2.2586568017855537,
        0.17301509354400385,
        0.17928907036247796,
        1.3250777936656373,
        2.6706395060399415,
        1.3299305608868877,
        2.2876739926036422,
        1.3191187153557857,
        0.9360446787543139,
        0.6858986599976999,
        1.7086353539299013,
        3.0583962846796977,
        0.6188216928285175,
        0.8364035900102516,
        1.2309668533450144,
        0.5233488024040062,
        2.0245297568087617,
        3.1294490501015484,
        2.698504186444318,
        1.0729613323872382,
        1.2085076292885932,
        2.9964292996188964,
        1.6528302075689496,
        1.8617786120018038,
        2.011539582107999,
        1.394542947804013,
        2.3772125971216216,
        3.0258081085755184,
        2.452313667093829,
        2.108515759283083,
        2.0734588002999423,
        1.0262002984352439,
        1.1863957370535092,
        1.9309097552616785,
        1.540150206000873,
        2.956992318644868,
        0.7721645203512982,
        0.8408519864632421,
        1.5817215999357248,
        1.581458880455434,
        0.9057158757405458,
        0.028570253606642948,
        2.133144861189564,
        0.8252803760848887,
        1.9877774028563668,
        0.04756089291347837,
        2.101946858096266,
        1.7237108444178046,
        1.3486138769739977,
        0.03291831171262982,
        0.43633625024858513,
        1.5285794110291588,
        1.0189844526577898,
        2.0796034836362005,
        1.0211618071832305,
        0.02333459728211038,
        0.02375574025668597,
        1.8441025342639068,
        1.627545891613383,
        2.0536177901875177,
        1.2907787649837925,
        1.923522323563126,
        2.4631613026034795,
        2.7086443801277333,
        1.4003345512853773,
        0.03016311150764051,
        1.659175687641092,
        2.901313054838915,
        2.35622448956065,
        0.8796129075629129,
        1.03863975431327,
        1.7529977286898277,
        2.6789112608427614,
        2.961197352731468,
        0.7581298086281956,
        0.1307185625790312,
        0.37861800800669954,
        1.5769986537823246,
        1.3358930251924188,
        1.7641125326779217,
        1.681100819641683,
        1.0633005496991104,
        2.4631952677577735,
        1.3621124953550576,
        2.2214789693390933,
        2.702622429051424,
        0.5338143221101509,
        1.2760333725114121,
        1.7542468875437651,
        1.4383932339869674,
        0.32632906519869564,
        1.768628190092141,
        3.1266415719093077,
        1.425439838975096,
        1.7406181161409708,
        3.0809222510439103,
        3.1009955418483752,
        1.3473795053998179,
        0.7541711006227583,
        1.7428605492461018,
        1.2608781244823606,
        0.5654697190203195,
        1.1887905954443865,
        1.7962282212020229,
        1.030798162889058,
        1.1080622824868707,
        1.7315359265448296,
        1.7850061026891784,
        1.6585805500621478,
        2.5559031288793985,
        1.852026100837965,
        0.621960888554208,
        0.8763008621536326,
        1.0165696328569938,
        2.934757600489665,
        1.9032765496038528,
        2.9496377738628308,
        0.5279700223807716,
        3.061701834308477,
        2.087008132466511,
        0.38848654893617107,
        0.4563963196689882,
        1.73404485916161,
        2.9358422988195714,
        1.0473548288649512,
        0.28666878733296836,
        0.10733431173899996,
        0.5624773571871384,
        1.8893605484898883,
        2.6133412007983727,
        0.27879173438119254,
        3.0783565690835006,
        2.2889790172759223,
        2.951524547500861,
        1.7875476847853886,
        2.571165948239273,
        0.8778505583245237,
        0.2338261508465384,
        0.8114332429907358,
        1.4943628580932489,
        2.0673760159614507,
        0.4703174812601093,
        1.547089935531966,
        0.7876667523119529,
        2.5403832683021963,
        2.5811338370842725,
        3.0064794279590275,
        2.3302226828379506,
        2.2736534985952295,
        1.3324164088827948,
        1.2280396057813634,
        2.964679974388034,
        0.673258167507034,
        2.295876536988179,
        1.2469495684857734,
        2.787066678617758,
        2.6143099599967035,
        2.90818697474687,
        3.011255752010132,
        1.5540822164609884,
        0.4728846499692286,
        1.2967469085791996,
        1.5643607622023392,
        0.28952764754324706,
        1.3389282839255285,
        2.1619703799631695,
        1.2633279786894425,
        0.38326325191275706,
        1.8690039209200862,
        0.8156574626100435,
        1.502168233354494,
        0.6235015907503006,
        3.1037777648789793,
        0.3854312785851026,
        2.3087326036613707,
        2.40873430202355,
        2.851022559099382,
        1.4874807781422617,
        0.08133873444706438,
        2.3920464846569267,
        0.3965067855265011,
        1.2973564404826403,
        1.7505381036031986,
        1.8473497848946783,
        1.4534736034515516,
        2.2232731566386823,
        0.11655940313588195,
        1.6700637678198973,
        1.3883093541504987,
        0.46401769619438876,
        0.8899021405991265,
        2.3502472310810467,
        0.6424241910768312,
        0.7445802575835988,
        0.7531360362173347,
        0.21166284302240732,
        0.3854999533027415,
        0.8904214531476747,
        2.6655139611729655,
        2.4289371866002787,
        2.8838451388906288,
        1.5859429477989189,
        2.557518257962758,
        2.684615683928275,
        0.20141996138502727,
        0.3068282593805643,
        0.2210731274477259,
        2.263569233590652,
        0.4390543818757261,
        0.5500601440538964,
        0.018392056865516496,
        1.3098276444115373,
        2.801251938774985,
        0.3569240959062301,
        3.098529241991091,
        1.429023679634522,
        2.497415613828905,
        1.1485673038464514,
        1.4064497426583096,
        1.8327537587942127,
        0.699629045254308,
        2.4309509412959063,
        1.4196465728979786,
        2.5157341480493316,
        0.7220120285136249,
        1.9682407406101146,
        1.1322008490026145,
        1.8013014965087635,
        2.4188060160034857,
        1.5680573475592978
    ],
    "theta_jn": [
        0.4984567310031714,
        2.378738366296416,
        2.785790695338128,
        2.656810414138907,
        1.9691154100839035,
        2.8285934018235195,
        1.2072550858329587,
        0.5399286817562957,
        1.6738926001365249,
        0.6678873687653024,
        0.7350394437041716,
        2.929329541440752,
        2.664622647622752,
        0.9792685751570746,
        1.2624020811655563,
        0.712049831801384,
        2.1951972627884957,
        0.7035374510461471,
        2.782341089520338,
        0.3081990112394763,
        1.1185258122636774,
        2.4304051968819893,
        1.9911898784337005,
        1.3712645777095418,
        3.0010109580389566,
        2.616912227567307,
        2.662066085558168,
        1.2962794937423308,
        2.0740605661546376,
        2.756339872225533,
        2.7142796831099174,
        2.660511586503441,
        0.459225657277911,
        2.617220641932635,
        2.4051436272366553,
        1.4511214164975386,
        0.551916152368487,
        0.14210801417050986,
        0.13399289768156442,
        2.1784251664597805,
        2.997943149873756,
        0.07929713355211304,
        2.790561710259265,
        0.46609914677050135,
        1.321698897956465,
        2.897132823457664,
        2.765422785227511,
        2.6521869233107958,
        0.4602410836965273,
        0.29554990213224586,
        0.599273401670521,
        2.0922112884748354,
        2.2840724039920395,
        0.12644220105561993,
        2.6312259278701817,
        2.728549373906117,
        1.6835790294775448,
        0.29017020696658585,
        2.4411494791652575,
        0.6176608596181538,
        0.8082866963288879,
        0.40368562661967594,
        2.7776158899121444,
        2.6134133995651596,
        0.5210318352357062,
        0.9234959142344901,
        1.547366741229202,
        2.289819911176014,
        2.06822239253823,
        2.8086082445209914,
        2.732599112699742,
        2.596638523596177,
        2.519772063891141,
        2.313160398708315,
        2.355725623157782,
        1.1544558114068746,
        0.23722308529589203,
        1.5566829985630597,
        0.8255395987050206,
        2.7712660276774965,
        2.29634324276338,
        2.0675369039196116,
        2.6590147826170205,
        0.28120556911345074,
        0.811572872397867,
        2.289476274762305,
        2.8567704590304075,
        2.037551254349134,
        0.6635741087926268,
        0.8587626458451383,
        2.987186373049109,
        3.0544280567208113,
        0.22271411328345128,
        2.299227377360774,
        0.3077499829715681,
        2.347443577318154,
        0.33773441183044234,
        0.6748162102820316,
        2.158962093777951,
        2.9492240525142113,
        2.6044159486909746,
        1.0261647528215398,
        0.6703023066488817,
        0.6202766096679788,
        0.8581296022510296,
        0.5461407360415639,
        2.6237244232632544,
        0.40140191093652106,
        0.4410016899955199,
        0.2237507701993423,
        2.6578914496025554,
        0.5453120227094417,
        2.3749272174563907,
        2.0569093130411327,
        2.2831569154517055,
        2.0222659610288836,
        0.2736351925996194,
        2.7635151973574654,
        2.5949391177364443,
        2.687170773903336,
        0.1019807522846061,
        2.176757762809213,
        2.6116472172277816,
        1.2800103845769324,
        2.2121691115946303,
        2.4430295957097177,
        1.5097746512756036,
        0.4924317468379456,
        2.5803323628754855,
        2.592306578785163,
        2.7957166482363394,
        1.9473195674174364,
        2.407271136699819,
        2.603305602194117,
        0.5196495471332558,
        3.0019569028127453,
        2.869489579334358,
        0.2100114684894448,
        2.372203516674645,
        2.59407138003831,
        1.6945237915919935,
        0.7452863203024102,
        2.5115343676722848,
        2.34394684563689,
        0.5079143894957839,
        0.5130883545605339,
        2.263015843913946,
        2.1158688704111164,
        0.5589169774444614,
        2.5762575965014576,
        1.014477416196965,
        0.35413314441409993,
        0.6310699800222168,
        0.9693838687003447,
        0.4098584105833513,
        2.6524846736874204,
        2.5437390189529028,
        2.165115176154578,
        0.46033842842211387,
        2.861053309032893,
        0.17220966775718957,
        2.2379197268099795,
        2.4599586608910777,
        2.2411418065343076,
        2.5090928817779172,
        0.4409687565836146,
        0.7766804520874349,
        1.184151743636511,
        0.829183082055009,
        0.37990472863587693,
        0.20531720897970185,
        0.591979992898894,
        2.9545140984069582,
        0.30838492492299363,
        0.33526451351036823,
        0.5666115520077175,
        0.4748417382224846,
        2.2875536714550218,
        0.35002418815728537,
        0.7481298523210521,
        2.9991080115232567,
        2.344725924635828,
        2.3428590810648577,
        1.331678332900233,
        2.4485641124427353,
        2.6506536930580267,
        0.20496085707569237,
        2.4313278572736245,
        0.6537461583306724,
        0.9306650331526071,
        0.8739213226985395,
        2.4049546723312485,
        0.889957460931324,
        1.3189915309207094,
        2.6111155302247764,
        0.330754063834304,
        0.5268363376531326,
        1.0889696384262528,
        1.9688034673630417,
        1.3732150258389446,
        2.199237154260594,
        2.927220772056765,
        2.656978940566357,
        1.0092893936695497,
        0.7611915928805393,
        2.493404932977439,
        2.3933250801415142,
        2.4805112412414814,
        3.0066284110741974,
        0.4916526971898406,
        3.009982438505557,
        0.241507737610201,
        1.070382058783445,
        1.5542410678486596,
        0.7378822295649186,
        2.3120586297511516,
        1.032831054598751,
        0.8890607752140286,
        1.867821443594659,
        2.467610011608039,
        0.6672918046024018,
        1.0455690250845309,
        0.7927593756412757,
        2.9288815415525655,
        0.28480991418552853,
        0.3105580420964534,
        2.7989172866166077,
        1.805681432775638,
        1.1468727075752416,
        0.6453150401654658,
        2.0985190856561657,
        1.03697156154786,
        0.3800572014402382,
        0.5897302148062145,
        0.5671337724195463,
        2.476425628404048,
        2.4949344746244058,
        2.303871101958246,
        2.4628935829557204,
        1.8667551580775517,
        1.6310025758865034,
        2.641641159476588,
        2.403128449927139,
        2.616082819632031,
        2.116012850582612,
        2.0922606957571914,
        2.538099424526497,
        2.2344896755986867,
        2.387526386496216,
        0.6428260978717195,
        0.5938518055011279,
        0.5594511780776896,
        1.1190205719133777,
        2.869511241780324,
        2.2852962424014156,
        2.4437097054352095,
        0.6265147892377958,
        2.499458874412836,
        2.173822987314842,
        1.0518370448777876,
        2.4203693466784246,
        0.4381068938597929,
        0.3202384532915941,
        2.8947140386972516,
        1.0270438030612625,
        2.7413806287397366,
        0.14035737681348617,
        1.6305414235119986,
        2.6436320208028694,
        2.0381045416496804,
        2.5355117280052917,
        0.9384082871713638,
        0.6013132548248856,
        0.947321734377582,
        2.283191329756547,
        2.3472586295643083,
        1.9451367922894303,
        0.998679553167648,
        0.18163118682772103,
        1.8005339199325983,
        2.6370933285002223,
        0.7369814147328405,
        1.6514541823441315,
        0.4728673789495315,
        0.32022293566110077,
        2.356794619039845,
        0.05195367320824393,
        0.5847480222937741,
        1.7752921150079255,
        0.3605868670409735,
        1.9598971194031949,
        2.9340317737170456,
        2.30145551276664,
        2.7438737587160262,
        0.7635242290414401,
        2.0202096060033146,
        0.19360764002439387,
        0.5667033900197531,
        0.48964966517388137,
        2.797207116471962,
        2.623437444653806,
        2.685298405093656,
        0.9084969533882957,
        2.711052393638123,
        2.6695549985581506,
        0.9453195442209361,
        1.066303860289332,
        2.32689812975311,
        1.919274219459539,
        2.327972113089321,
        2.3736479815250857,
        0.2374657906896486,
        0.7236634381929189,
        0.6160526119623492,
        2.7201063389085087,
        0.39674372754753207,
        0.7722429211550313,
        1.3818177055759693,
        0.35311745610449496,
        0.6617415595793108,
        0.8107920324356124,
        2.192561155031193,
        1.7230044743488413,
        2.347842506759311,
        1.5717864686531784,
        2.3867148926898967,
        2.6169764078293936,
        1.2224040808455334,
        1.06751274261039,
        0.36547863912296347,
        0.7679510278498962,
        0.4335329106172848,
        1.0297775561734581,
        0.32111757188790213,
        0.7948840026655575,
        0.5951667013791431,
        2.3586324381442947,
        0.713171858333947,
        2.9500978549024692,
        2.663180195447114,
        2.97267206582043,
        0.3431543986735721,
        0.6136931016814812,
        0.4321341593963244,
        2.609114411968242,
        2.8350405453704486,
        0.1898455826761237,
        2.0538158883442423,
        1.3598896418444784,
        2.4944934760193345,
        2.214425408391394,
        1.1189848865763392,
        0.40996608775889926,
        0.6740764879643937,
        2.332080890065421,
        0.7044383648877813,
        2.7262060581089598,
        2.605984339193578,
        0.7120161622871038,
        0.6995544626075473,
        0.41765600192776464,
        0.2449011707460841,
        0.5348846391691803,
        3.0298761017305904,
        2.585420943402647,
        0.295252028263106,
        2.5569707873108407,
        0.7117989763577893,
        2.486244310402618,
        0.7346281517538554,
        2.0424461087640027,
        0.9226923526781696,
        2.3569748191921542,
        2.396851464830385,
        2.5604822913798846,
        2.349905779616222,
        2.333469695556107,
        0.8557360689156297,
        0.8178079037866858,
        0.6064955811016841,
        0.7613966372932991,
        2.1528477258350014,
        0.29068169937296584,
        1.3806000754881416,
        2.8777730786368583,
        0.49261853649076154,
        0.1971865253648018,
        2.7676813980264177,
        0.5473009870992446,
        2.941062576582927,
        2.8394151622077026,
        0.15147214945229992,
        2.80000137057304,
        0.35360030992362856,
        0.4095740259751674,
        1.3877196427045575,
        2.585972650849853,
        1.7125579579987478,
        2.3655357518712616,
        0.5233443565222204,
        0.7818081035332609,
        0.3945859896860677,
        1.6688957577183257,
        0.22239793283743212,
        2.3727097047223378,
        2.611069106777431,
        2.8682512399219218,
        0.9490107130030615,
        1.8490829801468465,
        0.400995384667291,
        2.1989189321418245,
        2.9722491030153284,
        0.09821206541131794,
        0.22329968165857939,
        0.6955979455182869,
        2.4979134892275856,
        2.4629484174720226,
        2.1094729790175473,
        0.5754037308912798,
        1.6739055496290105,
        1.5895155056856498,
        1.7644233311152215,
        2.2667686016762683,
        1.5548361323447815,
        2.5068960728958043,
        0.7436278151710022,
        2.9403701929601667,
        0.2886338925004652,
        0.730261996777523,
        2.697259861764183,
        1.6103529842794813,
        0.31077481646253124,
        1.889586520289119,
        0.6351337069772418,
        2.83645989789741,
        0.3681746622519552,
        0.36569475598974543,
        1.170694223251686,
        1.9254032568686912,
        2.286860069433114,
        2.3432851334295326,
        3.095313939278185,
        2.4615284415960113,
        0.6512423454410388,
        0.3892303026256045,
        0.826297151347417,
        1.7716500739847185,
        2.141934558357023,
        1.535955642682858,
        0.23487745424395534,
        2.523061888562045,
        0.3088473217130297,
        2.57394671806707,
        3.086378150155384,
        0.4446908667353252,
        2.39071261949864,
        3.0185165209403397,
        2.4758273807434996,
        2.961170740528594,
        0.6429178362406438,
        2.8894092434892458,
        2.268292838302623,
        2.1497610741433,
        0.9021192390531885,
        1.52376850312614,
        0.1641836070284155,
        0.6832709438772314,
        2.930626885987915,
        3.0692446870845185,
        2.8745695794072725,
        0.3058202221257743,
        2.6217121297823076,
        2.916022485918925,
        2.113695444478688,
        0.6043494558275252,
        0.4365970008043726,
        0.38675313401223654,
        2.506495173194654,
        1.2584070956021782,
        0.49251956622081383,
        2.2084418252376246,
        0.8762578455030426,
        0.6351096505697519,
        2.235913839725003,
        2.7820179189882395,
        2.3228283514787758,
        1.1714509969354268,
        3.064588214534546,
        0.6788050840529021,
        0.3921550937367602,
        0.6145864075712334,
        2.70007176697062,
        1.5519891738439786,
        1.2883536253977022,
        0.885895921538937,
        2.3111650067306964,
        0.7481558492482537,
        0.9211069590351334,
        0.1084112430772161,
        2.391877366476449,
        0.3340558374511825,
        1.2626656058115742,
        0.28697104265889445,
        1.890454903591563,
        0.19697422495154435,
        2.379220185028166,
        2.7529569994869854,
        0.7946768280769699,
        0.9045087571770661,
        2.0982000400509744,
        0.5728461514754292,
        2.5053453016039513,
        2.7971704805748425,
        2.7889931950324245,
        2.730273860339565,
        0.7232929615207414,
        2.1010377884577833,
        0.7736452138632227,
        1.278449630977352,
        2.177243613225131,
        2.8047129301826814,
        0.5842104555447374,
        2.6539247388509315,
        0.9207963354841381,
        2.0814865649279937,
        0.9759657723422313,
        0.6399203055200524,
        0.7712299773076294,
        2.7757058994542736,
        0.18816477770714715,
        2.275022967480432,
        2.051214978443479,
        0.9739128278272003,
        0.2696825101757355,
        2.792345711291659,
        2.6126705045494574,
        2.2448097004737413,
        2.3501093766057055,
        2.574477190994997,
        0.7526624805174277,
        0.6672600518631752,
        2.2516192575046468,
        0.6453497670650744,
        0.946159047691514,
        0.2490694256719107,
        0.28399786024774576,
        0.5717770026177035,
        0.7109842878420922,
        2.2510143952984354,
        2.34034145058714,
        2.298394022172419,
        2.377028584516529,
        0.5364462576898497,
        0.7982155162403314,
        2.7517754872580293,
        0.25862247678763906,
        1.6506245946720435,
        2.5072661527151863,
        0.11734452981147352,
        2.3147491859743106,
        0.9270643131569284,
        2.5310196478032427,
        2.1680018753761936,
        2.4971298476374244,
        0.4710752539233402,
        2.9284074839288707,
        2.2998451813076444,
        2.8086122552306834,
        2.893285920147037,
        2.6403156765215057,
        0.18089632374854142,
        0.6007317330322206,
        2.753067685209733,
        0.48395425992021435,
        0.7414665923331833,
        0.8997362125138384,
        1.735881688243462,
        1.0702233036110458,
        0.4984356479051261,
        2.4638709078023524,
        2.1044041783379845,
        0.804195255415286,
        0.6685441877324284,
        2.584290298078118,
        1.3263726328972472,
        1.5602678028608528,
        1.8724592145771544,
        2.6858323200618197,
        2.4888495918361375,
        2.5461329419311096,
        0.5459170498869856,
        3.014412044556038,
        2.2292610919611056,
        1.0450073630265284,
        0.5629217437968305,
        1.615309369736301,
        0.8800532992238659,
        0.8513911858841209,
        2.986923222269275,
        1.85982969084579,
        0.4838903785165426,
        0.19558922109390767,
        0.9194191241360947,
        0.9776391036138248,
        2.853742112241739,
        2.1636188197618975,
        2.6235360728091988,
        0.6320499647973082,
        1.0354878563774457,
        0.39709110966185013,
        0.8566379618354477,
        2.4460052410244777,
        1.0256677497293356,
        0.5331806684252886,
        0.26897133893070746,
        0.5720792021003618,
        0.783877359705759,
        2.9871210718608836,
        1.3102633613427808,
        2.0224562333508262,
        0.3285444595984242,
        2.125347319937098,
        2.468867422085475,
        0.3191949726751821,
        2.706032547789778,
        0.8135932138813763,
        1.5171811106522015,
        2.8319701160063255,
        1.6813451687780205,
        0.6168773422503036,
        2.5903218508444854,
        2.3928218309147384,
        0.35624725504837285,
        2.425968311290401,
        2.3684860179406595,
        2.6667594389767486,
        0.32330008772189944,
        1.6925068526919311,
        0.6465452690899256,
        0.9338321342846567,
        0.31432136766907753,
        2.526408354070506,
        1.0116080303777149,
        0.20030172378177413,
        1.2470046787637437,
        2.36492652608765,
        2.0761507576012392,
        0.41446884703875203,
        2.9115120563405847,
        0.8381842256107148,
        2.229305506702637,
        0.6367642001806144,
        2.7828897597513627,
        2.827827682088608,
        0.1358998825790848,
        0.4711045030326568,
        0.9955345533682057,
        2.3915902304425356,
        0.454354798410253,
        0.8251047363346353,
        2.455737676651387,
        2.515688119654211,
        2.8194621183379227,
        0.5245540578843123,
        0.7494549247337149,
        1.1111659883644158,
        2.897715618305611,
        2.2841973777984497,
        2.536585985929673,
        3.0755985963156935,
        0.5873127893598485,
        0.18725654814937234,
        1.34015178640266,
        0.8889265620929373,
        0.08778651838302345,
        0.7939468811092406,
        2.890249499560717,
        2.475115087340554,
        0.5168030907868418,
        2.8647704719517675,
        0.7797334298186955,
        0.4390384519438503,
        1.0027807678671947,
        2.416521914535878,
        0.17267183219001428,
        0.7280721902278195,
        2.2155138401944288,
        1.0415466664163187,
        0.3844574858321392,
        2.673996531573467,
        1.004684657425849,
        0.7373904156959116,
        0.12902316449234943,
        2.1535555609317822,
        0.37371134866474687,
        2.4791450443656875,
        2.9321552016796595,
        2.4752593397944986,
        0.6313525407333794,
        2.5158008344941076,
        0.49046420586294737,
        2.8709382686811655,
        0.6954995311069279,
        2.624087600858427,
        0.5123931440358641,
        1.9697982179553395,
        1.0810898375851266,
        2.5624815285873663,
        0.38678632917590244,
        0.7066448409848937,
        1.2828331088307832,
        2.9365965690029667,
        0.3161214524597124,
        1.1123651822653091,
        2.729088732739005,
        2.7058890642317435,
        1.0372432303322776,
        2.6212260679563446,
        0.674643446974812,
        0.579196946321439,
        2.60841373705029,
        1.200716539421643,
        0.16539452466067797,
        2.7038512227838356,
        1.4689772759140456,
        0.5703569090674625,
        2.400156645460113,
        2.6920386744504206,
        1.3147810556349417,
        0.5781421222144714,
        0.31177612853423436,
        0.9080605935403995,
        2.5429648745972364,
        0.594062499796682,
        0.9613220258087181,
        1.092442467197706,
        0.20597829527280315,
        2.306452313159751,
        1.1756761578578399,
        0.6210176676995064,
        2.4672105085650027,
        1.9081692205295055,
        2.6294163324811786,
        2.317504715436552,
        0.7510922067007897,
        2.271436461765461,
        1.2845713390866471,
        2.286228886589177,
        2.6354945101411404,
        0.6251190373528068,
        2.808554619470393,
        2.109187922415476,
        1.6637584227040827,
        2.420187523478616,
        2.280978251986485,
        2.13263085173035,
        0.7919120666606125,
        2.6330174844029717,
        2.1788410680148225,
        3.0843109197007337,
        0.8036292541529076,
        1.3389613453812663,
        2.8273635630664105,
        0.8064398244648115,
        2.9319127197350943,
        2.8167786513715436,
        0.45420453759653223,
        2.8227183415466386,
        0.6789190254267939,
        0.704646264973466,
        0.3707566541632435,
        3.036032520027878,
        0.9714741995419546,
        1.937710445013611,
        0.8972903034922773,
        2.2851539600561255,
        2.637131002415516,
        0.7058070816548996,
        0.1342315820857954,
        2.119974424405661,
        0.43909391447404317,
        2.3224135175526928,
        2.8478621797302632,
        2.685647492158722,
        2.7268825909449306,
        2.4686608576433375,
        0.47605011215759496,
        2.8262052113308465,
        0.5716880369508117,
        1.2254283122725258,
        0.7902579759177132,
        2.7667322189379613,
        0.35658579799918017,
        0.47392144188296564,
        2.790974077981701,
        0.8550759474516036,
        2.6027557054458628,
        1.299477796385564,
        1.0392910875425077,
        2.5213499411423883,
        0.3382419864944243,
        0.5082558646477602,
        2.0859868336275196,
        2.5940786688486765,
        0.2198630584492849,
        2.325500958099875,
        2.3784152545888904,
        2.2131249324596607,
        2.469718509647495,
        1.2330841990142465,
        2.8601114484424306,
        0.04187281066056829,
        0.27674971938464493,
        0.6164300155114306,
        0.41490125153466034,
        0.5605145162019675,
        2.6394979287423777,
        0.2326118359231752,
        0.3788193379594017,
        2.6032394619334243,
        2.4637954040561723,
        2.5379176282207236,
        2.1884354158267967,
        0.7129249545051634,
        0.43261915753610136,
        0.5414175797808708,
        2.9071016681414235,
        0.7423663625879948,
        2.6303017649931983,
        0.17972210938111288,
        0.18322860059487972,
        1.2755513732344939,
        0.6732376609176315,
        1.2354236445854236,
        2.903314759309857,
        0.28682112973129653,
        0.5588136405245603,
        1.9835770210681867,
        2.318179952554879,
        0.33642287532917303,
        1.9241372710500884,
        2.5477349206278594,
        2.0409137755829088,
        0.25374180452833467,
        0.626956750259708,
        0.20482134724165657,
        2.790487675585953,
        2.957927745596857,
        2.9897564983335623,
        2.6850567526250515,
        0.4952346542451237,
        0.7586953089038546,
        0.8730833552070175,
        2.9031390456643544,
        3.027526350922623,
        0.45900343673354144,
        2.709857253978755,
        2.3489963959645674,
        0.23717685367164126,
        1.9788987449978517,
        2.633070256935372,
        0.6767246128794928,
        2.7967057861307536,
        0.38769318399015634,
        2.298511572746944,
        0.6007678307080877,
        0.6798236143248518,
        0.8749016373544424,
        0.26965633923160254,
        2.3873851111815165,
        2.9863589801249586,
        0.691329875905573,
        1.0910203989163942,
        0.3932948152589932,
        0.695118969680387,
        0.2601123363504054,
        2.7091116691693884,
        2.731412121789024,
        2.9139036448287685,
        2.2015017671620005,
        1.0474110948970308,
        0.3580036475791224,
        1.3677322153930085,
        2.677695228982558,
        0.382158890788327,
        2.2263500255175055,
        0.7986127037717643,
        0.9598490001820749,
        0.35599287918026895,
        0.41420226307715086,
        2.949671287331743,
        0.10169686918089432,
        0.4873947503233987,
        0.672677247693813,
        0.30515862086629253,
        0.1508915487699635,
        0.4742445973121193,
        3.0789527259454332,
        0.486512197492676,
        2.5692889376490275,
        1.2140705993677932,
        0.934871249800124,
        0.6707172088456306,
        2.5735052210024825,
        2.736695735943595,
        2.966082342314063,
        2.480763394397278,
        0.6967905684438966,
        1.233699797451097,
        0.9358734722582637,
        0.8284055804725753,
        1.8002227146966046,
        2.9307634529329993,
        0.8676105737560901,
        2.1016573599456465,
        0.30955404321615115,
        2.7605072964588317,
        0.7257119727321333,
        1.2309383150230997,
        0.8343376543538351,
        0.6394641021348761,
        0.8497979641117671,
        0.39617953251332566,
        0.8879867908144026,
        0.7975742406650621,
        2.7947077583175304,
        0.8109755011614306,
        0.7366858326643263,
        0.10060735284878357,
        2.811556728945909,
        2.5888307465917797,
        2.885403141260813,
        0.8500019718125973,
        0.21305910885654852,
        2.4118783824186414,
        0.7105702788491909,
        2.638499082034367,
        0.22899945797326965,
        2.8728631904274984,
        0.6866389271125687,
        2.9854005080587305,
        0.4812962408142972,
        1.2754705278250686,
        0.05678289364557877,
        2.401308588309618,
        1.0684577260153956,
        0.21074200972458385,
        2.6921505620816646,
        0.17530010881304636,
        2.814136090325682,
        2.5856077504724966,
        2.030898711324053,
        0.7050367802867243,
        1.2573578295530443,
        2.54536386143002,
        2.7263775371127927,
        0.7794281680896469,
        2.575881050859958,
        0.2580398838803671,
        0.8983324228744252,
        1.5472033012442015,
        2.2389961594056764,
        1.8796376287803158,
        2.834580747983536,
        2.9725357558157786,
        0.5263433340436569,
        2.5533217865446938,
        2.096807011740744,
        2.8735084086516967,
        1.9851991925921288,
        0.7282788337689797,
        0.9632427603431393,
        1.2579871740920705,
        2.6803167600943483,
        0.46315180768468656,
        2.0202694562643173,
        2.6489016618826513,
        0.6310832291237782,
        2.7132239793277604,
        2.9017271791214942,
        1.9965730653586913,
        0.37230032701343013,
        0.9001905255490303,
        0.7949426404170186,
        2.0802131461081577,
        2.76788745365495,
        0.24708093760319974,
        0.10162275621249997,
        0.9595565511245236,
        0.2174181275987499,
        1.934878306557444,
        1.156886835257558,
        2.0926006426062744,
        0.6004803238291961,
        1.8861810899836113,
        2.6983797101053617,
        0.1672899694138258,
        2.6004114243152703,
        0.4873487104629193,
        0.4232424341993141,
        2.774470249056565,
        1.1861005958175685,
        0.5388967124399994,
        2.4484068541183297,
        0.9250099130954124,
        2.7417665830894755,
        0.3214103758779187,
        0.6357470422809195,
        2.982120626684158,
        2.8878861949781878,
        0.24421093153983767,
        1.6910303214657425,
        2.5342629682934987,
        0.9307768044214428,
        0.4231786787159919,
        2.251006285336421,
        0.3197107658379963,
        2.3231420283182573,
        0.9856947609582056,
        1.41758337079723,
        2.199180261634012,
        0.27799207561038974,
        2.595694969846191,
        2.3891857859777024,
        0.6826604624561454,
        2.173447073533416,
        2.8771754943735304,
        1.164002305309996,
        0.4586011448401928,
        0.5977859686413766,
        1.355650703335212,
        1.3638364521548936,
        0.5151734622702819,
        1.0768858613056331,
        1.8079177219392322,
        0.8135988230858036,
        0.0813376798962472,
        1.9820629694721992,
        0.3125279995509465,
        2.6125686508587176,
        0.2852796837234443,
        0.3010642256367423,
        0.412425485803196,
        0.27367211466878116,
        2.7319529514160195,
        0.28790085659578046,
        2.219057706335016,
        0.9380623577162654,
        0.7126395758450969,
        1.965992455236168,
        2.6690039321000496,
        0.8089081429693904,
        2.5614539260257376,
        2.6256502261245855,
        2.2524041167381452,
        2.678364461407228,
        3.0234237095608107,
        0.1303775060973207,
        1.8191616510878568,
        0.4589127742290255,
        2.566492640355285,
        0.5099861754008996,
        0.7638207358598461,
        0.4742448031986695,
        0.22633785214335073,
        0.40534279338259976,
        2.642918219278791,
        0.2696592110111953,
        1.456344976595694,
        0.7804601294881343,
        0.9347833667165075,
        0.7000199656277838,
        0.9688117002683154,
        1.1546046966636239,
        0.23370589486958326,
        0.6541353839836737,
        1.300066587715957,
        1.4804715463099565,
        0.3859475055479554,
        2.7317262729821774,
        1.0389673441174503,
        2.7064131858034743,
        3.043043095447301,
        0.9976104641697578,
        1.122598144574536,
        0.7067682065077882,
        2.6488662578986366,
        2.3236054240357538,
        0.778117491911782,
        0.9026248688415321,
        2.1914191775177714,
        2.092778874634795,
        0.2862764445068476,
        0.45471537735031203,
        1.7187896221306118,
        2.7377867814400862,
        2.606249202062251,
        1.678650099712592,
        0.11426645318889923,
        0.6026560739836779,
        1.063243827083559,
        2.5657117424572093,
        2.602438932898319,
        2.7513331760797257,
        2.3489257937713046,
        1.3203863833441731,
        2.7664488592865357,
        0.10896523001951787,
        0.15990755143490556,
        0.5880805970802863,
        2.5966980289698673,
        0.41428821793932263,
        0.7375593537954351,
        2.6130564600691732,
        2.574558258938234,
        0.4233600398011024,
        0.4764276731507743,
        0.627542590721753,
        1.8856180274052172,
        1.9241154696374068,
        2.4028402198951717,
        2.458083030543906,
        2.6775035329561003,
        1.3641317113278062,
        0.510241461824272,
        0.4165104582938935,
        2.643641498476971,
        2.5831163835823134,
        1.0941430342870104,
        1.623979471987724,
        0.14521981931327785,
        2.6740141632261807,
        0.7988221295793628,
        2.615070409166479,
        0.03690510691521575,
        2.3715010114963637,
        1.23003455355993,
        1.2013707722360196,
        2.0836531333493764,
        1.2070167828761218,
        0.6222503939360888,
        0.45623687542073676,
        2.8877229030478593,
        0.45356631533702113,
        2.131876047139861,
        2.3977985006821263,
        0.1325699662116918,
        0.5854914509648733,
        0.33516154072081267,
        0.45705647700808144,
        2.867456572803383,
        2.6884541065712915,
        3.0473850931339257,
        2.2621492457551193,
        1.0280703359324632,
        2.783134829344028,
        0.976956201535658,
        0.9824062575423406,
        2.968876826192794,
        2.8947109511253566,
        2.6181972857901123,
        1.1896142431375727,
        2.358562552803943,
        0.44172043319457277,
        0.6659515575701941,
        2.2944016575875166,
        0.2979283920121887,
        0.21084861373190056,
        2.402807990586642,
        0.4538868668214652,
        2.328427520271757,
        0.3908969969723165,
        0.30051480078466086,
        0.32407488728453077,
        1.7319482175347578,
        2.639932042173638,
        0.5019208863116664,
        0.6118839074020839,
        3.0075399513674843,
        2.6202453750659047,
        2.9051488398321976,
        0.4897870568800029,
        2.914288656656181,
        0.4936281160946563,
        2.3224489725428348,
        1.9021597225004923,
        0.8565890593132589,
        1.9777272312116363,
        0.7395734055369722,
        0.5404696677681284,
        2.738903212378432,
        1.7414559107723042,
        2.031111614593226,
        2.9857838532879226,
        2.69485171480212,
        2.925862498048572,
        1.1617343730662453,
        0.5950291469466434,
        2.388500531798745,
        2.880919277300427,
        2.622844436995066,
        2.567870709032821,
        0.8379948399118685,
        2.662064120543763,
        2.424792501518552,
        1.2475771904914554,
        2.083267828493852,
        1.1586950208585873,
        0.38554333864741575,
        1.391335468559037,
        2.8481013749243926,
        0.4074544832643034,
        0.5894605299986941,
        0.9036766997491907,
        0.5357960591525589,
        0.27698994574692976,
        2.8641635849387233,
        0.5671291402622884,
        0.1354811566826021,
        0.5664523518851206,
        0.350206192157407,
        2.9528722297883037,
        2.7109623880621,
        2.157301858614463,
        2.539596736013832,
        2.650613258252153,
        0.5212519130764711,
        0.3771054742303369,
        2.4392992452552473,
        1.7007122536894421,
        0.44969744464167766,
        0.5969915200366341,
        2.718463756779114,
        0.5571354506294302,
        2.735372038563895,
        2.3283562329129,
        0.6693446398003525,
        0.28830203110803326,
        0.7675717259370066,
        2.9651655773436527,
        2.488593402670247,
        0.4599280804470651,
        1.9652047332206397,
        2.8028445914426747,
        2.509250779011993,
        2.1631738484676077,
        2.3761913755027657,
        0.3007786711267018,
        1.1950150667047004,
        0.2283279328981505,
        2.6273119476319775,
        2.807550358221188,
        0.3897894035288974,
        2.7688225542250025,
        0.4603867290098643,
        1.4046236137275716,
        0.5473102002630365,
        1.0559224211577072,
        0.8959106983030213,
        0.3392295378822337,
        0.4148542640036254,
        0.7909833828895442,
        1.244317092964887,
        0.23624829065021025,
        2.2051575619335986,
        2.393745318764387,
        0.42600640946756335,
        0.5576117577482278,
        2.156634859311581,
        2.6667826706335216,
        2.7674071786167764,
        0.9668318875908988,
        1.7851085884656386,
        0.6284476088538009,
        2.852682677696674,
        0.44442673180518133,
        2.5843992408084575,
        2.8728406602855685,
        2.0933386561255944,
        2.362985188870894,
        2.192528294986733,
        2.6520332476422133,
        2.490660243424957,
        2.5347460271374773,
        0.5706438683430188,
        2.316848159237296,
        2.785077758177162,
        1.6625998234554114,
        0.18289491252955112,
        2.5999948791799583,
        0.5827206986874378,
        0.11547380964192203,
        0.9715733375325797,
        0.7084871657800239,
        0.7534520276064839,
        1.0191988170848842,
        0.24400147207692813,
        2.273073568892763,
        0.2896131979031276,
        2.881423643203986,
        1.2397878295500204,
        2.0377540979182385,
        2.8766347937534764,
        2.5223432385610334,
        1.0913704955989159,
        2.428809418655358,
        2.540699412681216,
        2.1964524174205606,
        2.8963038862104975,
        2.6201737157153477,
        2.4954664860405233,
        2.710218524260245,
        0.43863310999073923,
        2.3908322118034504,
        1.8063165118485538,
        2.732843869132504,
        0.9227775228403862,
        2.7215114159710194,
        2.0710400885154896,
        1.7320216139872404,
        1.9796688391703778,
        2.810971821964781,
        0.2960677620532376,
        2.170381363474795,
        0.7733367765731883,
        2.4379922555184246,
        0.8928762333683662,
        2.945056458869108,
        2.359236821087008,
        2.8177589386537503,
        2.3101734998744443,
        0.4030403864970799,
        0.6353709346257904,
        2.696110196952724,
        0.14756728660921786,
        2.92217840537908,
        2.805621352512165,
        2.174023373260822,
        2.19044833851696,
        0.44154547024340396,
        2.571343248227265,
        2.486748144750744,
        2.133599907124889,
        2.6291968280050266,
        2.161419434969374,
        0.909933643972205,
        0.40376596333466375,
        0.29469247730362247,
        2.6639425797456546,
        0.2198377829622715,
        2.5295849471313656,
        2.0055507101552057,
        2.7109949346246722,
        2.5181922609906935,
        2.2144534931225626,
        1.2464284390141205,
        2.345609168144103,
        0.34985050580827176,
        2.8883373850385263,
        2.369048123721397,
        0.2460846703809081,
        1.9415974796829334,
        2.3449457062892516,
        2.4973135911904683,
        1.448220665086926,
        0.657788180869523,
        1.7199420533485066,
        0.5615731957381448,
        2.219035516089097,
        2.6727410541135104,
        0.7353371187143335,
        2.6889763184827236,
        2.7080459966753154,
        2.561980392616284,
        0.25537713307876314,
        1.3174699257404903,
        0.4897120525599228,
        0.5386093331894821,
        2.2353086441310355,
        0.8058689742279493,
        1.1957184405349535,
        0.6872023631128383,
        1.7712384676831376,
        0.5770735970477773,
        0.8706202873291464,
        1.985334874465446,
        0.5424372035823358,
        2.6599127870764128,
        2.721078734744965,
        0.6966833692429745,
        2.5469919385861552,
        1.0780344658521617,
        1.1886458994583529,
        1.1537302980118727,
        1.7487351688403963,
        2.2042349609418266,
        0.38899251544259816,
        0.8818428128753877,
        2.6433454881234937,
        1.442588354345793,
        0.5965494865968589,
        2.6599679638500042,
        2.2033338220795664,
        1.8403044004808353,
        1.9272700502070899,
        0.7294876297193069,
        1.9446756147465103,
        2.5575507994393574,
        1.7952049531784058,
        0.30523163726477537,
        2.6150918984041094,
        2.6932522377984474,
        0.35196988480109065,
        1.1724327057635464,
        1.591322212027987,
        0.5795564821160183,
        0.8295635710465523,
        2.2004079974888353,
        0.37787632480747096,
        2.415453845909417,
        1.1668303043885124,
        2.3142405430771937,
        2.7316954868304832,
        0.6298876081204471,
        3.0553519799052573,
        2.4082508703750447,
        1.9709223422052506,
        2.3481455902853963,
        2.359267732091064,
        1.4595932188328768,
        2.916382114684259,
        0.7859999830558366,
        1.527943380402054,
        0.794803702275922,
        1.3541924909563552,
        0.6265258242015783,
        1.1756346022030986,
        2.971235871643788,
        3.0436382114607876,
        1.1233389279554766,
        0.8604438785936359,
        2.184701020948998,
        2.6909419472133025,
        2.009215336748619,
        2.7896046200405173,
        0.6566022030300368,
        2.505119851830829,
        1.873159994594807,
        2.3822706307118477,
        0.027591693156766423,
        0.7198049675333749,
        2.4523117585170864,
        1.1014977131162251,
        2.7553885856291025,
        0.5499622162205001,
        0.9469460846325884,
        1.143278298811688,
        2.290421168710228,
        0.7626233670312834,
        0.9508272854704284,
        0.685766419692528,
        2.101132288123979,
        0.6939196012343728,
        0.6024167887410815,
        2.8134644694150674,
        2.6114216533543897,
        0.7087989295642774,
        0.4125213904722487,
        2.3281669625146817,
        0.5678051615919669,
        0.5118495737133973,
        0.7211349976074046,
        2.8584074660250365,
        2.932272601112671,
        0.07751461768159057,
        2.507493724931774,
        2.7632309182654633,
        0.07471419829443625,
        0.7250748765309771,
        2.4298704859851243,
        0.7750682030324026,
        2.120422499319233,
        0.5094493519519249,
        1.0525156764379624,
        2.335399062322809,
        0.6742502443813893,
        0.5406976954898594,
        2.7452815460214874,
        0.9646680901719816,
        1.237377623384399,
        0.45937765779269724,
        1.5324136663406946,
        1.8886335420191673,
        2.8902452382952593,
        0.5335223374620363,
        2.3076430653052995,
        2.682402455321262,
        0.6997359814501418,
        0.18997338332214775,
        2.617002103573748,
        2.174974844591818,
        2.0914515633897635,
        2.256044209928534,
        0.5192471317159377,
        2.5807844085682805,
        2.5256354974976074,
        0.44465605152840754,
        2.245888233932857,
        2.404756412315463,
        2.8090799502315784,
        1.6027304196445125,
        0.36313820286506177,
        1.086672657291487,
        2.9542961206123888,
        2.237168059627773,
        0.13525063070462406,
        2.621186278544022,
        0.5515327167888641,
        0.9324542455554166,
        2.055943759397335,
        2.3838537035937315,
        0.32161434237242964,
        0.23801423209921624,
        2.737151578897362,
        2.6709199466635467,
        2.6112148840309954,
        1.1319776370350831,
        1.338436436200773,
        0.4195493269865427,
        0.5371411456956074,
        2.982431462534766,
        0.3370000050995425,
        2.6294046015942842,
        2.3802212799522002,
        2.4042731846310894,
        0.6322743476773449,
        0.6181924338368308,
        0.5031563900842722,
        2.6427939940256304,
        2.299710122692785,
        0.8088955144079248,
        2.5725732859477572,
        0.3516800505208997,
        0.45974666652408225,
        2.284647972593682,
        2.63549694604116,
        2.498731750425434,
        2.544887022714273,
        2.95459816160271,
        2.0235243613923655,
        0.8348213075265424,
        2.636163277906344,
        2.027679035261673,
        2.684528885021184,
        0.04156613644701862,
        0.03728817627846785,
        1.8641011218372097,
        2.972838438998957,
        2.2358892647504023,
        2.759479136712939,
        0.2632166994890487,
        2.487319411962951,
        2.7253004636000124,
        1.3868710348302937,
        0.22816878652638786,
        0.5889931899023291,
        2.6021235074581397,
        2.3101429679278556,
        0.32257845005573665,
        2.9353273443774963,
        2.3532456557674593,
        2.633426259953907,
        2.1708991936455155,
        0.39498696864190036,
        0.19843441617528443,
        2.690504150095389,
        2.5044415668022766,
        0.9542492453991237,
        0.27410720019719237,
        2.3538303160209884,
        1.9235658988819693,
        2.9895513657298567,
        2.1234905656341563,
        1.2395560417261726,
        0.7312528181492447,
        0.6390127405762394,
        2.936652576980904,
        0.6829296250285316,
        0.800298012211579,
        2.6199406873665847,
        0.5309473509297638,
        2.392818289370085,
        2.0259437366348214,
        2.5836309088891025,
        0.442804292832859,
        2.7618675341832475,
        0.5982159426956841,
        2.8450525776987226,
        2.599866913325365,
        0.8416261896447633,
        2.900473803655704,
        2.8743178855202722,
        2.9565189532762775,
        2.9759416992053747,
        2.5031458095897112,
        2.5501426966237735,
        2.6798581345939976,
        0.5682650067075188,
        2.259032270895664,
        0.17638848634813223,
        2.0217201810821845,
        0.8720379957714786,
        2.445160874526506,
        3.063503091027851,
        0.9000034172814997,
        0.2567487129552014,
        0.11278127770309121,
        2.340838096854907,
        0.7224367538712511,
        0.9174874705133796,
        0.10209730976409817,
        2.665792638278582,
        2.388959122954762,
        0.5586855130311412,
        2.4737733954007823,
        0.420935177347192,
        0.230100219866906,
        0.6830999119208483,
        0.47903938122790735,
        0.6874148539231858,
        0.10511095361740395,
        0.261327826476138,
        0.7785014824078171,
        1.1220208274598296,
        0.5409145654340676,
        2.582948040360218,
        2.329018019129075,
        1.2291978520623603,
        2.3240524399873785,
        0.41129727781032493,
        2.554299994329784,
        2.2435022960951407,
        1.2520816494947264,
        2.1827835021194133,
        2.263274754136895,
        0.321061099011659,
        2.6904716751859032,
        2.8289539053191275,
        2.598002961059071,
        0.6053000338749829,
        2.5070573546024084,
        2.7118029578227985,
        2.6666741960147524,
        1.6455535751005146,
        0.14240822505557915,
        2.6759149224988326,
        1.133546245075057,
        2.9343228952214298,
        0.49022000949555294,
        2.498152736581077,
        0.9018760922170812,
        2.248727876250535,
        0.5332844683865364,
        0.9083234702267837,
        1.5179983850668235,
        0.6982355781478313,
        0.4310580676042455,
        2.4000781443876185,
        2.6996160115962593,
        0.2756059835475725,
        2.660213644390727,
        2.537304607452068,
        2.7661067396326238,
        0.37345241287432723,
        0.9910936898753292,
        0.2607525072622117,
        2.2611465972724876,
        0.8123128921877888,
        2.5359394266810513,
        0.9327852250086246,
        0.7768722356893767,
        0.15747722481545604,
        0.2928345410808067,
        2.5259417726604814,
        0.5118092265537593,
        0.5277488422041855,
        1.9113540124936004,
        2.6941281961797756,
        1.0872240384424408,
        0.263566174194703,
        0.23015634699031814,
        0.9619224488569568,
        2.583573534750236,
        1.4434099102748374,
        2.342931286370069,
        2.0719969530194264,
        2.570003142097005,
        0.2726311827094966,
        2.393051723261929,
        0.8232680995905439,
        3.0559416030670867,
        2.239325698492827,
        0.43214705130279757,
        0.6467558086129123,
        2.456573339695532,
        1.3540578205070946,
        0.6940386017310667,
        0.39946129780077305,
        1.936756000648145,
        0.7573146554797743,
        2.2173272967362734,
        0.992438999124104,
        1.88668181896909,
        2.5671818880683217,
        0.4040766205896744,
        0.6067603553183265,
        1.0892532688543035,
        0.5950274374947206,
        0.5319723735039189,
        2.319125521028316,
        2.471571149663366,
        0.9258750095309287,
        2.431119168777747,
        0.7154697436017203,
        0.46914798218397563,
        2.7670616669177677,
        1.0642512851694985,
        0.4386607397483659,
        0.7278226762879063,
        0.984869450952666,
        2.180902748816703,
        0.9397307314456863,
        0.6298530069671249,
        1.7981324809004398,
        0.4875421236473125,
        2.8245150951069604,
        2.9480390526419837,
        1.5539483924032123,
        1.0023864521139294,
        2.9199724698794367,
        3.053377017158751,
        2.3949310224638904,
        2.3101141992332366,
        1.1487125256451016,
        0.44102353690835927,
        2.299848682013686,
        2.6778513434385673,
        2.922331360858347,
        0.6539771106742506,
        0.6013508257350415,
        3.1003017318686674,
        0.8642481655090957,
        2.2273407901290416,
        0.31015504855782466,
        0.6792310636701318,
        0.08018883712402632,
        1.9377864301117422,
        0.840870946277994,
        2.722623793600539,
        1.8331373548866388,
        2.718409699641906,
        2.0895228757779636,
        0.29281940022160596,
        2.597837765476394,
        0.12624063753148307,
        0.8522222075998723,
        0.46155279123741283,
        2.6040536742658777,
        0.4444600118690387,
        1.2300546550580804,
        0.5530390389071416,
        2.806640274974623,
        0.39230097515574913,
        0.5522867355270292,
        0.21916025534143924,
        0.1713042183236626,
        0.31808828286728114,
        0.5310310486516227,
        2.574576339835219,
        0.27912230792747417,
        2.662611344787662,
        0.8032285574873957,
        2.251356219087715,
        0.8986932866919214,
        2.3601988325797274,
        1.4780721318078116,
        2.653003759346398,
        0.4008336005737531,
        2.942052104984893,
        2.8157578125705474,
        2.009248470683206,
        0.5080379896384882,
        2.5946437654768224,
        2.687034998547115,
        0.13480852736362225,
        2.5947439118436746,
        2.5104067524393727,
        2.8474051133640637,
        0.9812017617954528,
        0.5680228161919383,
        2.0964399218481806,
        1.900036694769555,
        2.299380766330082,
        0.4625147576412085,
        2.305549568867497,
        2.324652216801777,
        2.511261916320158,
        0.3922928141552356,
        0.7993795254075736,
        0.8062113213429046,
        2.212481944963367,
        2.0588650787910225,
        0.11810002726765231,
        1.2327399001187418,
        0.5352165380882412,
        2.308698745431752,
        2.0973020442912764,
        0.9095502085929144,
        0.3175944376738987,
        2.1776290158009712,
        0.7774464970340924,
        0.17812659297017824,
        2.349292896730471,
        2.977916163895989,
        0.4025528752659121,
        2.513639949110798,
        2.467828784933162,
        2.3483256515327033,
        2.59315363906078,
        0.6416804596838401,
        1.6220197096285405,
        0.48670385484261464,
        2.812818547897082,
        2.7626111600261734,
        2.6952647101540745,
        2.959980248399551,
        2.126209719005617,
        1.077562422809229,
        0.7151894291171341,
        3.0996661578567295,
        0.4246759019276203,
        0.5147777519875693,
        0.9185952280435875,
        0.6039130308220145,
        2.3211799267125084,
        2.9013675432225616,
        1.1486201315318607,
        1.2863604236061492,
        2.6232515646410013,
        0.9026702426388321,
        0.866025187233125,
        2.6372885945029867,
        2.331401949869405,
        2.8303241147906073,
        0.8384752176432543,
        2.434654234810508,
        1.9714429937933506,
        0.48119696386342486,
        2.4166556968956643,
        0.8004859738401846,
        0.7174889351607705,
        0.3141310823652991,
        2.3362364024854076,
        0.3254080947694626,
        0.7739886352397066,
        2.572731671166488,
        0.5776833837269166,
        0.6936442665393554,
        2.3820525637831516,
        0.6884701818001508,
        1.7994699205413456,
        2.839757289474763,
        2.523457985427241,
        1.9644634804858272,
        2.3803081680808953,
        2.4614959975768005,
        2.548065469453218,
        2.892606977402285,
        2.4553486118603383,
        0.6307104627893821,
        2.989000238311811,
        2.775058561460933,
        2.6381816192008167,
        1.1052447532565814,
        2.7410346951352813,
        2.279081654226554,
        0.7756259259045062,
        0.9736301156493374,
        2.446260928169121,
        1.4821121922524687,
        1.096848818599329,
        2.4237839155295395,
        2.6010886271264786,
        1.6734491995299483,
        2.668779111168459,
        2.927814251072587,
        0.7313359391613328,
        0.9267117058034146,
        1.0430675925907325,
        0.2866269049547904,
        2.411953591922464,
        2.4287888083646902,
        2.2757652643075175,
        1.6746736604616852,
        2.643626931715687,
        1.905573274977548,
        0.2405049531961178,
        2.5963956729308015,
        0.4166945651419499,
        2.4364593302275015,
        2.0948642016333667,
        2.1415027538306015,
        0.9298281832419384,
        0.5665754876930134,
        0.7057090543598764,
        0.5947394374865341,
        2.7824043551579116,
        2.997655269730794,
        0.668056644609852,
        1.0165925499241135,
        0.8491220932332953,
        0.5869017282549037,
        2.174925241276524,
        2.5142185727145723,
        1.2130672026037057,
        0.30045251170267634,
        0.7385428089828536,
        2.8805388891409427,
        2.387592212239268,
        0.48332618236382124,
        2.472670559984267,
        2.7442970931247705,
        2.585005272800889,
        2.31386824640887,
        0.7409434470561421,
        0.21099288096392416,
        2.375706469833856,
        2.669286670273482,
        2.082823113833656,
        2.7459559608837285,
        2.6698600269017323,
        1.230218201655805,
        0.5375580595959948,
        0.09053257963458153,
        1.0655522413512084,
        2.9284961981516524,
        1.5992195243081093,
        0.5840322382330136,
        0.36664119441004983,
        0.7774046550879157,
        2.917678962583763,
        2.7443321132682894,
        0.6046164233158936,
        1.8297356425087277,
        2.4830348072346506,
        0.33797544865054135,
        2.3492891319311044,
        2.657335331204821,
        2.5984049195807755,
        2.0702515767405463,
        0.24676857645332892,
        2.502979399510243,
        3.065693293845074,
        2.8481827993295368,
        2.8344450849343743,
        2.563376318706123,
        3.053481371185427,
        2.614625627329434,
        2.5952755118121833,
        0.4784965892917812,
        2.710207590648917,
        2.738679613429475,
        2.1447735117451985,
        0.228499431248648,
        0.8553337546507396,
        2.478916993037227,
        2.207895920351256,
        2.582122275446428,
        2.5802606059624322,
        1.3472664093700337,
        2.8051678163703326,
        2.9766358762529834,
        2.3352699815213382,
        0.7378493773237156,
        0.23568624387119838,
        2.4944251832572077,
        0.7052355310793651,
        2.6319339020243824,
        1.0769520636765744,
        0.6581686871080745,
        0.7333197384959698,
        0.8784925199257144,
        0.4328049061505176,
        2.8062202601595447,
        1.0511256497996735,
        0.7547933598853744,
        2.162816685682225,
        2.884964778375239,
        2.1247516746017943,
        0.7507660219034334
    ],
    "luminosity_distance": [
        210.25394099796023,
        185.14680033610296,
        110.266540666705,
        195.6252476496591,
        53.87957500987729,
        125.06641781692427,
        114.92897140862506,
        115.31964118000111,
        45.214430407301556,
        60.80405856878981,
        75.20003580830085,
        121.4091728230303,
        170.53138058276554,
        128.39480983041275,
        84.76992482500964,
        156.73930471140378,
        74.08219641433337,
        68.84903594630124,
        154.0881896586095,
        94.45836221382301,
        117.82217421783493,
        145.4902051359511,
        106.86719022382881,
        102.6085350251015,
        128.0095877802125,
        204.47999130407564,
        228.8524172855371,
        100.67840497365142,
        104.06349615028468,
        225.45825176839463,
        207.82244750355878,
        107.99499791214569,
        128.2459106504293,
        156.94033615255572,
        190.78894907104112,
        92.63794567450587,
        210.80141100558336,
        129.7253322531243,
        231.01163934040272,
        129.11617462244806,
        126.12146023908338,
        114.66746055413698,
        127.48664394648834,
        200.75988341579105,
        133.19760163509002,
        92.06102052807131,
        244.01643399406083,
        77.59492710661792,
        96.60869286203062,
        235.715298658551,
        96.0284790059923,
        115.93688056696716,
        155.14105819098333,
        147.46547195629208,
        91.30243268141552,
        130.30646163585064,
        25.242683286906427,
        86.5996785602163,
        194.75846677903212,
        156.48935151709725,
        115.1675312282768,
        185.85987756734738,
        111.50823750535433,
        124.4218084549691,
        228.13202995652154,
        156.63979577750533,
        30.258531932934964,
        141.5985412821242,
        85.02765510665074,
        167.3821995231471,
        135.75384100959786,
        2.476290489664737,
        95.14852578395703,
        125.76238183732839,
        95.1077773843098,
        88.82810750230132,
        258.11499707383496,
        53.42914963427961,
        94.80354051932275,
        205.57536536047604,
        140.98194268781424,
        74.96045647857899,
        190.94563103448903,
        118.29252951995696,
        120.87437133833876,
        162.801095745762,
        90.31482570517004,
        131.39294935846667,
        84.06051318577207,
        147.7975402226527,
        130.86546052660262,
        102.5259926471374,
        161.19907297273824,
        149.40657885765557,
        156.79951595211116,
        134.20170647816892,
        185.9713476383147,
        185.22917761617515,
        146.29541787667443,
        65.602308970233,
        123.84404183508435,
        102.46979976189218,
        181.30962942856334,
        115.77743553019822,
        108.34624050775886,
        113.43598310316004,
        189.61055328304465,
        217.49991938589997,
        149.20046143971712,
        83.61516661075638,
        209.86921662644994,
        96.07581413204446,
        89.33905574572195,
        69.52593794908772,
        109.11737417447607,
        127.27295921510209,
        144.03085594430445,
        177.527504317267,
        118.59650191929408,
        192.61993602846857,
        179.48942592806944,
        179.60971420092076,
        204.2247936767574,
        74.2035254632299,
        19.391138325204956,
        150.08826693695,
        111.66618879978259,
        50.970199213047444,
        46.216281987096,
        167.49965995657584,
        131.0105799986604,
        80.01767216707155,
        183.74235764204045,
        149.72378559159398,
        161.65208032718448,
        153.2769394938048,
        209.47899194836276,
        233.50747741356423,
        179.5781424572415,
        81.47229548760757,
        69.9412005557087,
        138.6117567109406,
        99.31561633284643,
        189.8889090011429,
        138.46292330900286,
        214.76370438580955,
        181.1926424439892,
        82.32773289122825,
        233.82213366125768,
        177.99753606865485,
        135.5363336557246,
        186.75365811492668,
        236.46435175491112,
        46.24738344793238,
        181.39696224612536,
        119.36981147945495,
        151.12212978362942,
        133.56795811958384,
        207.5839330882984,
        249.4784696480961,
        156.17762152109196,
        134.0849711190978,
        145.69370514526423,
        147.96946947877265,
        178.20688338384684,
        124.07524430625277,
        213.84871936607112,
        25.786000378713975,
        174.92818492817912,
        112.13305504346609,
        198.49063106520035,
        122.93206970348261,
        35.026143706263184,
        222.60547381551643,
        143.46958212579517,
        67.60931404335587,
        171.14268031245294,
        110.54619903239293,
        109.68521271474876,
        115.34773059224779,
        177.74077325679553,
        168.2620000135269,
        95.25829735095054,
        79.20912710558437,
        193.5385636910166,
        120.17846485016135,
        108.19590555107864,
        92.53770874493752,
        153.62517124345726,
        62.86801574074158,
        95.32628240730351,
        127.0386225875876,
        64.31398122367936,
        98.617599194676,
        155.2172869929718,
        100.01382039959212,
        13.152136526421826,
        119.51397438229391,
        108.56276022186971,
        58.66125604915056,
        89.60338225243595,
        197.75085195912118,
        210.1975920734728,
        62.37845442067725,
        65.12374462172839,
        201.42082417907477,
        91.82080973755937,
        136.58642579545324,
        86.37484533507002,
        197.38840097630688,
        72.80097458828412,
        114.31628675721755,
        126.71786683681242,
        42.345354291717776,
        76.47821871322856,
        138.88884965843587,
        43.28594991390126,
        104.42204284287412,
        112.25137607893909,
        203.99707932237905,
        178.02992802290308,
        52.750221954660134,
        189.5134342579065,
        50.87673162443453,
        120.2524166631009,
        226.02103792053356,
        193.39820598958923,
        50.66396852393334,
        82.81704074770187,
        84.66301856631185,
        97.07599942850571,
        130.13581519160698,
        193.98630617445164,
        165.39581908870665,
        204.88569190896771,
        180.2322383847923,
        165.77879008245245,
        110.21162272697713,
        110.1121998707479,
        112.00141752687927,
        59.26928711670115,
        146.93344364445497,
        77.09526035236495,
        212.29122012812385,
        88.2225182206911,
        55.8783513842433,
        190.07754895855186,
        134.74930700089726,
        85.30946452219244,
        133.79516161871945,
        55.110420692630264,
        176.40878650086654,
        107.48650405803262,
        166.13447071736906,
        94.55922317491867,
        153.31548799905775,
        184.05987207842674,
        134.30252767490333,
        173.47530288279418,
        71.53509287421099,
        72.40346702700175,
        92.02005692356579,
        102.40194261060108,
        51.61009117009911,
        40.8435511122901,
        159.05777773346625,
        192.71442453972855,
        81.73209533299617,
        71.75420725488101,
        72.83735146226358,
        176.97899682399836,
        89.64077807218163,
        151.61069187966183,
        55.390204034021586,
        78.6417167700931,
        161.50581840644978,
        71.96350543248079,
        153.29787241963288,
        143.87222261771242,
        107.49269547180867,
        232.0002079975915,
        114.54548684186169,
        112.02621379840706,
        118.3625485117066,
        247.93290369566907,
        138.60585459701215,
        121.39347930455031,
        131.92457973315075,
        75.40470785957622,
        136.2707212704644,
        78.96030166461436,
        156.0223922833534,
        124.77113341657262,
        180.88205423462836,
        108.34641951953357,
        93.49372505009431,
        163.41551878174738,
        64.85843696493069,
        137.27393892911607,
        90.43178350358109,
        166.5192309254221,
        149.19605196913182,
        111.12263432011993,
        188.64636169809665,
        139.28268293676942,
        109.48222978167877,
        169.84409013528034,
        282.41433657235063,
        57.62415634586429,
        163.16325157767108,
        163.9350917980355,
        253.474196923827,
        140.9177858850976,
        194.51030958074168,
        221.1252574756015,
        117.47376478776003,
        93.58041915463342,
        33.77266822096965,
        115.49462902171862,
        82.23273267556283,
        193.5994883509162,
        107.80752700124016,
        24.39937191115786,
        83.39803794968344,
        37.741774756271596,
        63.422011330880316,
        183.6077288107261,
        56.400290135297624,
        105.01809081387512,
        126.47407324572728,
        85.3117426706642,
        69.93725425058504,
        130.17841056842838,
        236.62212197418043,
        151.36813942574685,
        148.33969922200987,
        65.37508497526446,
        102.82153370682563,
        176.3125344597542,
        146.71400067980022,
        55.65490062663377,
        92.418116677133,
        120.96013748679738,
        130.93895255789235,
        119.83836704721521,
        99.21137155021734,
        201.5183868754205,
        151.45361373187933,
        52.5190759487783,
        70.73488197146769,
        105.34859899850919,
        122.0508764649966,
        151.7195384796323,
        85.77820273414777,
        94.4055247025293,
        96.95854098871888,
        160.81580260932822,
        226.5243758357369,
        149.9169590201398,
        131.07475678955052,
        249.34222402453506,
        160.02507934471623,
        99.59442124654683,
        270.8872199909982,
        208.75363175448737,
        261.74694131043714,
        138.98180443230063,
        150.58399179277785,
        142.39745048054004,
        77.19160624560398,
        111.47405463274485,
        127.81756816316023,
        158.39262840909421,
        131.16617509126036,
        161.26425665882627,
        176.81460985437778,
        93.36957562902072,
        165.7216177594451,
        145.53832345385266,
        194.66255156990238,
        113.27770278836566,
        106.421129458888,
        210.1565324298249,
        56.70347990355738,
        61.28361304639022,
        118.28118255844332,
        122.19563932221112,
        137.25596624676112,
        158.0162687851703,
        149.65957076272164,
        80.65267802481183,
        120.89369856549213,
        112.19131539299293,
        204.72265530169483,
        140.51709195741384,
        79.40211032759139,
        119.70045643162959,
        77.42548415349385,
        157.0395430113818,
        102.77208207803022,
        129.27058681294363,
        257.743053901891,
        105.51501322976745,
        123.4345006730698,
        125.49215407533534,
        185.95805745005075,
        134.5788415052192,
        71.02960959698481,
        90.83945546631627,
        110.99086019766126,
        106.4117850174,
        200.40286626101644,
        171.50735381963776,
        217.99425353152296,
        138.63362489705645,
        72.8410345830747,
        162.43364996810678,
        101.52674953306439,
        100.59161938647759,
        63.168219288863995,
        9.088635633447321,
        111.07525478762182,
        76.85363902319475,
        61.11739220719485,
        83.21651078032733,
        147.95070703032934,
        220.86051686332587,
        164.84959662973623,
        76.89785294314761,
        179.2655887053203,
        54.08149455680291,
        228.87722084325668,
        82.59812868549093,
        224.41012954709402,
        174.6011425096884,
        177.442229347772,
        212.83281647066337,
        115.01111054332948,
        118.8097095507686,
        160.07217069265516,
        127.21331896575515,
        168.9033904945697,
        112.81812148575098,
        105.11069222751546,
        252.1108488515515,
        117.36034630890553,
        69.98899434686211,
        129.75971987832432,
        99.91405833000054,
        246.26541963398373,
        124.54584868442466,
        246.6481360989651,
        205.5912854082406,
        247.344240079497,
        260.73127877055657,
        84.98779839622952,
        76.12715105704464,
        75.1808597258363,
        223.82522732561486,
        91.7701088036569,
        132.93366513844944,
        94.44187915048781,
        113.64743720674282,
        47.35588302137286,
        42.68617766709737,
        195.99989599746303,
        152.42116551544072,
        204.559049033805,
        142.66349405578234,
        227.35391313845392,
        167.65209368343992,
        108.99938971467982,
        181.43945899633462,
        55.2158298499799,
        70.31230072020567,
        162.68633262764132,
        223.066833378063,
        112.46515722375652,
        121.70151528170473,
        128.73929663407966,
        160.83386823292403,
        137.42872773367878,
        147.93502084860654,
        102.77917461229637,
        228.20785529062852,
        90.6062501371795,
        66.40213885881994,
        142.14688264343766,
        119.86689692021395,
        43.517621538987214,
        151.46726842627834,
        141.30392452568387,
        57.06138014613299,
        52.18671259084262,
        76.59059776791632,
        190.81512661403934,
        70.0584144761718,
        162.16024842152282,
        161.17398966109712,
        99.14150601953246,
        183.42008829945053,
        20.13317021525663,
        234.15650880840045,
        16.282759867517726,
        210.00439666810655,
        178.21632019961663,
        101.03501640027636,
        198.67918594668362,
        215.33071406630614,
        33.405967538746665,
        227.24326446424698,
        95.34391867945617,
        229.7315936882881,
        88.36328594010597,
        165.57575915539175,
        119.58891843216202,
        117.59776137305487,
        165.7975974103124,
        43.33196411047868,
        149.17764258518716,
        116.2996763221673,
        141.11437811259913,
        131.1735259523318,
        37.84092951134336,
        40.6868133301418,
        72.02277490123028,
        101.83437419448788,
        167.82008457327095,
        117.39595685892515,
        223.98195515250282,
        109.3032752872987,
        38.827092060509415,
        104.27105326751214,
        207.15283836149,
        229.78266225428726,
        61.382394606770355,
        108.57199763708539,
        111.64226184719384,
        174.3911931400163,
        119.9399902548391,
        56.3010577724442,
        79.78347987633973,
        124.18910419945286,
        145.2869521207396,
        157.82475876522014,
        189.39974606449854,
        43.284391384831046,
        97.35436188182469,
        138.66545272605995,
        199.78439559090822,
        48.88766299200788,
        169.59233414846733,
        163.90046240497657,
        160.52573125178932,
        171.3199906306649,
        30.17184118895423,
        63.004662149296394,
        171.42847180145358,
        196.95501925348802,
        178.40590544519733,
        61.61156731562243,
        119.50233417406575,
        82.4297486281413,
        102.25610665564228,
        129.77189654917294,
        114.77335175384373,
        122.7586719577445,
        247.23169689696087,
        153.46194752045542,
        148.13028046038113,
        230.40438864354246,
        135.7600888457632,
        126.19459333750306,
        67.46530952964595,
        154.65459825934875,
        74.54418754615259,
        51.93812963136509,
        40.0424025306434,
        167.96175590993164,
        76.23989694722465,
        135.6789989151222,
        23.523564626001644,
        116.88457537587054,
        207.7277105510403,
        104.12768359698674,
        97.05974379414356,
        50.719301509212855,
        232.97956913749795,
        221.10302423239693,
        190.96121955072195,
        217.39979471610536,
        135.42325879350935,
        144.42133607365676,
        149.19101577431297,
        136.9987468895118,
        65.59278939478216,
        113.64419049198801,
        107.85047037767637,
        60.70381509025088,
        117.98820879318293,
        91.16599017318684,
        208.9875970367877,
        61.933664151276226,
        98.58635843096535,
        209.39154645259427,
        135.27003942753254,
        224.36441032267598,
        117.92308662943304,
        114.67440137211769,
        199.84137641780464,
        96.9883353121848,
        176.05325025982958,
        132.70775962752668,
        159.8362163473922,
        247.1842939451392,
        113.23805775393704,
        156.29739225988655,
        186.41080600213127,
        66.36589531298158,
        156.3010246138363,
        111.48808996614451,
        74.52058649342763,
        122.1229789974805,
        115.09539643570866,
        155.91225704418926,
        141.94617840812586,
        64.80801375184095,
        140.98425042200253,
        97.56012412677185,
        95.75022591624412,
        219.71007516118254,
        118.25822689988235,
        219.3532807112379,
        70.69132759717525,
        70.01399940127321,
        69.73162253801867,
        208.35972621250815,
        120.64244640479212,
        121.03315529546892,
        108.78800135782801,
        201.86964576534186,
        150.65465615588818,
        128.28729217913323,
        236.6918871306572,
        54.448698661209804,
        166.39660038887018,
        128.90691619262174,
        151.84701008284242,
        14.518370489815432,
        123.97425592703752,
        158.74817472414475,
        170.8450206290015,
        145.7615942969678,
        132.06333586028654,
        173.42250138562096,
        196.1726396929044,
        123.24984236804825,
        105.27499116591798,
        182.28791917784335,
        112.10658066957204,
        109.58854293774478,
        217.06145481630068,
        217.884446537783,
        161.79803776659432,
        193.73251175854168,
        61.48854539701058,
        180.3379951387338,
        93.26179481918993,
        169.83730681963206,
        17.79548687885946,
        180.67113150062568,
        71.27188802403747,
        84.03595204707446,
        108.06202693971206,
        262.42994254422354,
        112.28500518565265,
        191.190039470956,
        119.9403272470988,
        213.21462600529642,
        198.87985057044654,
        180.3856756230822,
        180.20304699195188,
        143.56314011025435,
        75.7146920015406,
        232.60912286779333,
        85.69202934592712,
        78.87145378621223,
        57.91473403615419,
        169.02076741632357,
        99.31454121457563,
        81.55094984604922,
        196.68043025008265,
        115.56009938751049,
        113.7988776166903,
        123.78196495065652,
        165.61424310965603,
        150.61311093854718,
        177.5172787883645,
        200.9022740916834,
        120.79443607393563,
        209.12236185632062,
        89.53937916209469,
        61.35649996380881,
        182.69369990334638,
        43.57196273841279,
        56.52787843383376,
        126.28772557429923,
        173.38145291049054,
        152.21834608751502,
        105.79042436597553,
        146.92537907902283,
        78.15137889421918,
        40.86864539067847,
        81.9152327473315,
        57.03695231000321,
        183.73742115293425,
        109.85644328053934,
        224.1687602880145,
        187.84517665602402,
        74.81620079946376,
        173.1410088184698,
        112.0377634360988,
        135.27102666501364,
        196.71683832959542,
        110.88057332079393,
        206.48889006650967,
        26.461298754851764,
        220.7090474917926,
        42.5569927779243,
        180.36531046797808,
        71.53680301241346,
        60.09176300985931,
        107.09148595963973,
        143.6905050626908,
        110.87846500155895,
        136.62596228670816,
        215.09049296052322,
        95.17694371378323,
        104.58505704763544,
        141.64418707657296,
        56.72452328995194,
        91.88502376637604,
        219.23331540700656,
        141.49635809404072,
        57.93145240281713,
        98.91715187599424,
        70.18627717430527,
        99.78509097562221,
        41.75538140604878,
        102.03571248767855,
        80.49982438475797,
        80.51585474435805,
        45.36421140063003,
        116.49168872327294,
        163.88472251352346,
        114.01649346074079,
        96.95087577228891,
        43.468982559144,
        136.0442217420917,
        160.40703996137498,
        206.32312688914305,
        57.48774809032932,
        165.84134194264936,
        77.20969054592709,
        221.01886067910507,
        79.39816068415868,
        187.64524841217894,
        243.94768659596508,
        125.30051025302686,
        92.8975089307112,
        57.06387573960571,
        95.30373787341085,
        83.53316217422825,
        146.58953928013145,
        92.99517133876599,
        85.39604663654977,
        178.99202693681076,
        166.57858689490052,
        105.66745784019554,
        161.5227424369742,
        126.13610862944813,
        115.25959683098176,
        78.29232532807482,
        184.9423093712772,
        228.27129801510065,
        195.36279993009146,
        147.542765417281,
        233.05935502532478,
        112.38081474324436,
        58.29454806758044,
        188.40874946184286,
        184.07141788998598,
        167.55692729989022,
        139.14194510365564,
        90.54445434531252,
        160.20288710862133,
        160.84901345933122,
        102.74525033255142,
        61.268234404632516,
        87.54740635687209,
        106.91013481713811,
        42.36801839351422,
        89.46482753500015,
        116.4613190875309,
        108.54533369708015,
        144.9690018866768,
        131.61675181010048,
        109.37878803507606,
        129.92295952869557,
        79.76634949714493,
        247.76156446911293,
        179.22979751564077,
        202.6077244844323,
        106.94870299512498,
        189.51825980399815,
        199.41351833064434,
        215.27538354774802,
        106.08025186881028,
        85.94033035101255,
        213.17354746730499,
        123.33780063519293,
        176.66494804826462,
        76.50336755369656,
        136.4849243704314,
        194.47795759337328,
        186.30603420635202,
        181.83831550455326,
        70.43867567535447,
        152.4525681872534,
        249.70125754451504,
        154.17108289906898,
        89.92805935583172,
        178.17222282032762,
        66.87463912304044,
        108.22724702306783,
        226.84287156809617,
        126.15689821238178,
        70.4149484641393,
        165.23431409896318,
        71.77528305861543,
        73.07695786746473,
        163.35135203432208,
        128.6343292588347,
        142.24713083490727,
        148.57327388039772,
        218.04666629955315,
        241.87975557164046,
        60.34499133667281,
        179.58669430487663,
        68.04118022461392,
        217.3385959904903,
        105.51293498698115,
        165.62576901929543,
        214.22341162791912,
        108.6382365732845,
        201.3593383337481,
        247.28404681173535,
        181.89108415146376,
        242.15358719313693,
        122.85851958482758,
        231.4276133981765,
        158.0605184843944,
        172.8785434131789,
        79.01262126911526,
        111.2410133817269,
        144.1058013511539,
        135.5708563261992,
        141.41900673176497,
        171.94853128893536,
        103.77020233301788,
        118.73620747694864,
        147.39879488463203,
        75.77564154553271,
        59.02529121431838,
        172.27811196374208,
        113.37252879765876,
        171.998054365514,
        147.79648099711267,
        102.20171109179978,
        53.49006438303473,
        91.48870246214891,
        234.3829284398425,
        51.34688096038599,
        95.74513980213442,
        85.9745371027143,
        143.2540631031902,
        142.6418835189167,
        161.91203370154858,
        49.662569426734535,
        190.3811045284917,
        67.48492534093147,
        236.56987687857898,
        124.38199893248569,
        71.3892535398562,
        158.9430560711113,
        157.86774168625908,
        147.98071416999622,
        182.2585454324477,
        194.85075717497404,
        152.10009193566117,
        69.19144740356053,
        30.895596697168934,
        91.28538798475377,
        144.4759285807677,
        55.93076677981829,
        277.51241754547993,
        103.34939895496665,
        143.5349549720155,
        68.89897785931831,
        71.3758164177712,
        109.37536451619802,
        114.98066312923831,
        288.7438404706456,
        75.04091239433251,
        132.14969240402587,
        212.0537242946837,
        149.42641575112344,
        106.95719410709748,
        135.25433630720335,
        138.13891462769104,
        154.98292727489266,
        88.98580396940659,
        218.08590252534805,
        121.9474531101749,
        152.25434174980373,
        224.58648120890422,
        110.40798757922806,
        91.27374511839821,
        182.4308470256784,
        226.80866500792777,
        125.89343625898822,
        132.16580791296585,
        118.92256528144668,
        207.372797869363,
        192.34492941213733,
        180.36800492846018,
        131.4267108287741,
        56.65144923509707,
        132.27843574821324,
        176.119284124942,
        117.76962640494763,
        87.5128823470703,
        79.44489997190331,
        90.5952957390486,
        191.1056687779772,
        113.72337262633759,
        161.0324271960656,
        195.5985266938198,
        130.24846519955972,
        133.2243222972576,
        170.7119054163731,
        88.52744653866803,
        177.8363402488008,
        84.16633427813436,
        157.18820987104348,
        157.01899943699178,
        167.72588185194513,
        39.72001719711701,
        222.65492766601866,
        92.27790933132327,
        58.494513131281956,
        115.1003403440656,
        69.53111412135719,
        193.6009197571255,
        171.07508753595843,
        83.61375231005724,
        236.21777007746127,
        130.9427271001279,
        162.01724521288654,
        152.90323403493085,
        133.1048857147254,
        29.807054425392494,
        79.53441640697153,
        222.3351119728009,
        52.88291455099128,
        134.9353450144249,
        59.98035189835578,
        164.64922968779956,
        140.54463905639966,
        208.2324532203764,
        91.7153636771844,
        157.15524688632487,
        124.64229575118138,
        148.53904414781073,
        74.60348750877152,
        157.08485907208714,
        234.90528458580425,
        288.75335584207477,
        113.35520021956617,
        179.00741836589864,
        106.89705846391341,
        129.29391223540915,
        103.67834411512524,
        124.3645959600575,
        72.40723425223817,
        131.13753539327072,
        162.9308561587891,
        186.5494333397853,
        184.10949776518822,
        183.41408212209677,
        141.46462957015115,
        102.86028994064186,
        127.02340617283863,
        225.347666784746,
        141.7047733497282,
        56.503975584496466,
        205.03684633630638,
        210.5490878554102,
        136.46955797299682,
        294.5114103786139,
        98.84574780788607,
        45.83855770729034,
        202.9590155815224,
        159.26233776039584,
        179.11156088773518,
        143.92342244787451,
        92.21820782164022,
        112.99199267840658,
        128.3455077164971,
        7.733976899937176,
        22.946603396233744,
        107.33029924395024,
        239.69594096834237,
        121.56047455039864,
        179.2734356256093,
        138.1414252766702,
        124.6025835483318,
        73.27635534351364,
        45.65001188068445,
        123.56352656697979,
        105.9283610802035,
        17.104051762597933,
        184.83541968372907,
        114.74634336626049,
        85.6575745048822,
        163.51659380565644,
        182.4286615974272,
        66.60599734805237,
        283.2387668008551,
        226.0552733072263,
        239.28109643271705,
        168.05688833404184,
        164.914589898737,
        223.82757260868115,
        211.70696040860417,
        128.49959118502858,
        76.29017069775372,
        85.15406182072583,
        64.68584786218425,
        112.77332000559367,
        207.4387295323301,
        128.7319224749872,
        140.61373001239645,
        91.8043013355483,
        125.85055781840634,
        93.02380941217406,
        103.03783112976889,
        254.69023698323198,
        42.31084055759907,
        163.62339328786496,
        134.0878744416557,
        118.46377618206327,
        77.5560297005119,
        175.39763637064777,
        194.4408642555472,
        135.44444533845143,
        173.63406209137617,
        199.8314774342524,
        102.23971592839136,
        144.5357042401646,
        120.44880693398139,
        133.0754040446164,
        96.74312963589209,
        108.5400204766584,
        276.1473670785999,
        90.63985196421753,
        95.47459421233843,
        53.41487027807263,
        239.90945424352964,
        52.4960499930381,
        107.25824462135675,
        236.86735858836147,
        165.21935221135942,
        120.89281010069696,
        109.32435094257684,
        171.48511844009766,
        127.334117482357,
        162.61090669407363,
        178.54102771478085,
        72.7092475651966,
        157.1724036690281,
        145.55771332377176,
        225.61604648964624,
        133.77333777748018,
        129.46405558732482,
        212.019441220628,
        117.12946847554302,
        43.463767580091734,
        158.0477027382329,
        116.07379944242288,
        111.7807699209628,
        205.85486706720727,
        192.55478750336405,
        141.9513025520184,
        199.87371888669838,
        138.16289182799866,
        159.42742884997236,
        270.1363448339059,
        107.59284451757809,
        102.93997119278296,
        195.9863098358751,
        138.49896059669848,
        201.7272346507722,
        78.37249841973632,
        147.35339711723933,
        98.55078017849348,
        66.38903068521851,
        120.52858647006381,
        89.83640028766722,
        59.42787524859795,
        207.0524026192666,
        100.65822714656615,
        118.75053973804965,
        46.06834092209239,
        132.49564956593807,
        221.58485689452542,
        189.87075028981417,
        117.23800134148516,
        118.82395402423424,
        31.416343952093772,
        173.11713342878116,
        124.75343599743523,
        71.0315853365588,
        146.88146821809087,
        137.19020829878718,
        75.37547366577586,
        34.01581819934188,
        97.5863537324242,
        88.79593306550106,
        80.24489271610966,
        52.52117418450949,
        127.0565677391493,
        109.47738376630845,
        109.50994126066468,
        177.45591924079798,
        94.02000381573652,
        185.40907455031785,
        92.68896726055988,
        208.67305027499043,
        131.21342344451088,
        199.16920914025826,
        218.89809008790667,
        66.69712986255546,
        116.3366170872684,
        132.71957423039285,
        237.3388882650009,
        94.74574895225666,
        151.38641197855517,
        75.89688559349112,
        203.59017537037667,
        36.911812225934455,
        124.55268539027864,
        121.40277719416791,
        110.00776912129528,
        223.08136157056265,
        147.43850003996428,
        182.09150185902013,
        194.12747833368084,
        182.06766372064433,
        184.08315117554295,
        109.17990664018559,
        203.98508718730875,
        191.19513522254363,
        222.45693989303092,
        118.86498994359211,
        134.1436865864187,
        70.93514878009367,
        197.39743580500752,
        214.90969415733625,
        135.56313493318123,
        134.03953643478033,
        210.3563554947624,
        129.3487344246169,
        66.71036667376491,
        166.8931013011225,
        89.72163308948785,
        159.4100721353494,
        86.90751767770475,
        73.10843749219929,
        96.09305791560344,
        216.39432615185783,
        73.02504049972181,
        107.71295347024615,
        91.46545241008641,
        232.4308493617585,
        191.39656249465517,
        110.2775930940946,
        129.98652527500616,
        61.195334875170055,
        220.57418569994684,
        92.86773565949252,
        252.11485797393135,
        84.47124551426717,
        207.4508522894961,
        36.566448774215715,
        128.08173777221023,
        78.29555111227523,
        52.4885971820407,
        214.18145089123382,
        22.86266200267096,
        141.78818887056195,
        144.96795122878305,
        210.85682392047565,
        175.51367915495723,
        100.03030683940798,
        142.75747212989515,
        217.59098032721306,
        113.32084299929224,
        259.1774691083338,
        230.23113422199242,
        164.7959852739963,
        185.5561472155397,
        143.46638772222525,
        130.57896021770202,
        227.42027531771424,
        233.95194398532766,
        152.22622218873488,
        211.9320239624864,
        146.4999782987536,
        75.41417512883386,
        139.79509958934847,
        148.9630000652051,
        89.58543977512807,
        213.1764003755438,
        144.69464698077863,
        166.1798549377537,
        56.83128592733938,
        134.86505513431516,
        178.0036144949564,
        205.3500116953144,
        177.6454611633681,
        197.63657726832787,
        127.87323689306145,
        136.49473295299885,
        83.35182560662132,
        148.20340753566146,
        74.29477856469653,
        99.40084628856229,
        40.65682924485616,
        243.37837348659212,
        86.89074319999811,
        239.35524655400394,
        156.22728706403097,
        203.66139490782504,
        125.19102541715,
        71.01960599171773,
        155.987654092248,
        87.99057059904604,
        128.41267652889488,
        182.6124816975951,
        249.16258741630176,
        249.748526147173,
        68.90738708846206,
        200.4446651403644,
        117.13695494800666,
        134.55759580103384,
        204.4470931735817,
        123.1916555501172,
        145.51406140572635,
        233.36503438390014,
        116.36434178167003,
        61.35624007421774,
        65.36610981330767,
        151.46006558162017,
        160.9624629619396,
        142.10600940353157,
        106.30397661071684,
        146.20387403294393,
        111.75604221391414,
        140.3107304358971,
        134.966353978674,
        178.80688304864802,
        118.45836645844331,
        194.5190212815558,
        224.00409980139491,
        192.71119944143496,
        119.07514024704028,
        19.991189116784476,
        146.945904929966,
        102.23068183539621,
        122.24444603397806,
        163.60500296971884,
        112.64337298034938,
        184.8904430927634,
        81.31840299846408,
        123.98732142013756,
        119.85156798878093,
        216.5983908060998,
        170.8487185252169,
        174.6311009711429,
        102.61307946281337,
        114.81739186029732,
        125.7837127407011,
        181.61508338882882,
        71.86630140447686,
        129.1940021743805,
        221.8778054260707,
        158.42661397823608,
        92.43515079081953,
        110.66988313233794,
        220.7231170110423,
        216.85435265226684,
        186.68334617336356,
        25.433627214769427,
        55.29234909869199,
        184.099000097897,
        128.6980913213469,
        69.32636233385314,
        88.94777090393121,
        107.13122215130774,
        53.57245394074169,
        174.86009703441565,
        47.24502346598637,
        164.13387011422282,
        62.29665546534195,
        127.15921909482522,
        135.9721852205664,
        255.8642261065366,
        109.25553287007034,
        108.13665197992314,
        173.9881862230339,
        228.62830381180012,
        30.900712337597227,
        232.6575948615295,
        210.0083609467271,
        177.48594746041553,
        198.56535996556136,
        74.03155904629875,
        178.25139544047633,
        62.692146212711904,
        78.14174678420511,
        215.01208624750075,
        58.771154436758955,
        63.800269357664185,
        45.644432953384865,
        86.34371657155768,
        151.00630135297243,
        69.69424092464965,
        127.10937139261425,
        246.88182301031824,
        141.57551587363739,
        137.80771373811257,
        115.87256025589261,
        147.64470192224633,
        140.75493074375052,
        86.55644915277162,
        200.98245397511218,
        151.7906775752589,
        224.50557971706513,
        130.20203275790143,
        173.10995001441398,
        101.93308666816543,
        165.4873855520876,
        85.90104980239948,
        91.58918626903849,
        180.3152489483325,
        68.25050291961647,
        228.285839787186,
        103.13099031274277,
        297.06978883130273,
        155.54562907197328,
        159.44912014019727,
        165.37013231814876,
        181.55630920593867,
        144.7928031496308,
        76.47487465607773,
        131.34532292608162,
        106.20591028778043,
        177.74302425410437,
        61.90169405552639,
        59.31983878387103,
        91.61848427336774,
        145.22636779016776,
        154.83963161248545,
        123.24673547442471,
        96.93670408746391,
        190.73483048806648,
        159.11731416107574,
        241.86883710843347,
        95.42543156126534,
        199.02256261223064,
        66.4007770675437,
        71.74389229239392,
        110.89195433539888,
        95.55473957603384,
        52.484767278483105,
        214.3221268201219,
        154.52069787365528,
        177.15247667191593,
        96.74288210512273,
        154.98176916046074,
        207.1038293324829,
        112.48167862466866,
        60.64863442571856,
        54.52813114278717,
        91.65087175251197,
        139.94439966447965,
        162.49858906331315,
        54.59712112345332,
        89.91638878232904,
        135.6797861057544,
        125.31740037814373,
        163.25802862818372,
        165.55352455714697,
        92.20633687715498,
        217.94760709911063,
        143.46458693560663,
        92.34907754840863,
        147.0744394674768,
        155.79038481166566,
        107.02932322913885,
        193.9883839180195,
        122.94616382164821,
        149.17613506202144,
        177.8281998638389,
        119.92930713231628,
        76.32496864814436,
        97.85541461377008,
        74.4214654743766,
        113.26876521733331,
        191.59144989075295,
        122.18221810160286,
        66.00664313045161,
        179.42731406913657,
        87.93394078065008,
        39.65566331680982,
        113.86875958593824,
        151.93666684557297,
        133.90867150198753,
        82.60881030667856,
        177.98957529406331,
        135.56948929737456,
        195.2582587226266,
        81.97257949127233,
        105.47374887164096,
        97.95960042575942,
        143.77072959497912,
        70.09073667652504,
        163.35479737621418,
        184.47676953926413,
        73.00990939505378,
        134.83078852269054,
        131.31571859512684,
        78.6495735314288,
        117.9824751258966,
        56.8311635151136,
        110.13036778728886,
        141.0587756188584,
        105.35131656486801,
        105.08571707096192,
        123.56791638441182,
        190.20932655155886,
        91.96874278649427,
        144.25412679748007,
        131.62100862432297,
        59.27870438219487,
        170.9262418368563,
        180.2163469759482,
        80.7674305080741,
        137.3815273933517,
        125.93198394331714,
        98.53749780801807,
        112.15348025759047,
        230.82745236090318,
        106.55934597269808,
        172.66616157022366,
        136.64173903322086,
        264.28315396865247,
        121.78307571798004,
        178.07237192661847,
        126.21983794774246,
        149.35776871988693,
        180.42210196214643,
        93.9963886503079,
        119.91793368942776,
        121.59352806928037,
        146.37886809132934,
        125.44207592763283,
        100.95194617484536,
        72.25802985730604,
        110.08396651786315,
        44.67584676477099,
        57.76329234579522,
        155.80651989118425,
        178.57741553546145,
        119.33301954754265,
        165.09243623945213,
        109.81874815459442,
        240.07565251200455,
        143.85032490287014,
        57.48862779039787,
        54.333692533509414,
        148.13122594406667,
        227.90544152960913,
        232.39535746337637,
        154.20832659319987,
        104.54332421146802,
        145.4150087053654,
        101.96192392410154,
        292.07584416975726,
        46.21275854914732,
        146.3180503166237,
        30.881240236889102,
        184.88891588559898,
        156.81092432188623,
        150.67765802719325,
        13.104315667135994,
        108.08407988958382,
        179.67906166341604,
        96.45659802777962,
        189.97216155149871,
        126.29315600981172,
        138.30526353846832,
        98.46578920327826,
        181.57356621773695,
        132.2242710448056,
        99.45846351283468,
        62.648883267401985,
        159.68257812241848,
        253.76238691543435,
        29.59638329409994,
        214.0604400673506,
        153.3021315816796,
        203.91589419186425,
        69.72106116262482,
        191.69906796967095,
        109.44853429791442,
        231.6828548220156,
        94.35481460081971,
        139.40046205630097,
        52.898674398032426,
        85.82792938794339,
        153.60474842200864,
        138.66072528919574,
        93.2551451858479,
        113.54322113958321,
        148.5380925407389,
        192.0435544908161,
        117.01393499739086,
        142.55332745062648,
        106.08196895584645,
        160.0053420300839,
        57.69500603109404,
        163.62232308156712,
        160.98143413635626,
        214.83127151580862,
        149.45429423299086,
        264.56136502289803,
        144.40498088931815,
        82.72038327898474,
        165.11364471402337,
        162.67871618251257,
        149.34130853150333,
        113.23847798194305,
        207.47972902537222,
        247.1145819363948,
        191.89366540903632,
        137.86419301148047,
        181.1145282003952,
        208.25902612963594,
        86.82772660365282,
        202.4130091677487,
        163.4221416084056,
        157.3926951334491,
        208.95124627044024,
        104.49544363846319,
        177.4635994568331,
        135.22069082798313,
        228.44273890465257,
        126.16940018717942,
        118.66725989635248,
        284.04249515808266,
        163.1584196781695,
        61.86323248202157,
        139.7554627410933,
        78.32796564000772,
        133.85069116590174,
        194.18885821353504,
        91.958516079244,
        166.94222204595937,
        198.52795045838434,
        230.40683007717448,
        108.52348531869369,
        217.09553679135416,
        56.29987771239399,
        167.27734961526656,
        88.73782186339344,
        148.42787411961254,
        235.01129145974986,
        122.4049695788362,
        254.19619353910198,
        159.87780757315954,
        222.40903732300956,
        203.98861562524303,
        153.4348254283069,
        148.83737398910037,
        104.00110438961589,
        85.21392387583992,
        92.27331660025276,
        90.05897480025918,
        127.92432600789208,
        111.2621220066106,
        121.13158511982358,
        119.36079985783557,
        158.85516786830433,
        242.22724896071364,
        170.30326684126297,
        83.29279373532542,
        60.66719427489027,
        98.92388144145033,
        226.52587995353153,
        215.12958853448785,
        110.66999621555323,
        108.50949520241221,
        98.91084966591842,
        266.967170823562,
        265.5480948888377,
        104.12993106290438,
        122.83501127323895,
        137.26835550753344,
        244.29015097803736,
        183.94560625154432,
        59.97669789557062,
        168.32166024131698,
        132.58882879575066,
        189.17395405199804,
        118.68062120078498,
        77.83807401147092,
        130.90840638226027,
        144.63670285173666,
        225.20753571419715,
        51.12444857392863,
        30.472132955436784,
        152.94216310687315,
        140.98520896665445,
        197.69630086735683,
        97.46947631982206,
        124.28294578842105,
        153.835180905231,
        113.56986548867894,
        123.56159063502325,
        35.251128299944426,
        186.76012570007495,
        102.8861877295026,
        198.1555708658081,
        128.88103153392555,
        119.1694353572987,
        73.86037679075665,
        115.03085491389317,
        138.8624076670312,
        117.69989791491538,
        102.38563995199438,
        212.74164816623744,
        86.88735526672416,
        64.37020154115146,
        54.97660589675835,
        168.07146648131032,
        99.25124672933535,
        53.69344007491923,
        172.7881950869728,
        162.98786717743943,
        167.27009664452333,
        170.46246938586103,
        116.18002665359535,
        153.7513973435318,
        220.75496662166046,
        113.27928046270324,
        81.08734442171223,
        123.2397870843611,
        68.71595512410703,
        178.29013218122944,
        211.80455982719792,
        64.97188782755329,
        134.30198536549796,
        176.7949696550717,
        253.8872889063406,
        34.30788842214031,
        203.73669430653203,
        123.18627085352239,
        260.9673322836181,
        227.08582057666123,
        65.59010981919369,
        177.13804433643728,
        77.18890709681429,
        51.25488790904471,
        114.31696680278714,
        89.71835317893057,
        161.8671030249009,
        87.79383663006185,
        188.50481610740155,
        96.53468962117304,
        150.69057660966652,
        129.20404484572194,
        21.760781274311984,
        91.71523430506844,
        92.72445845632367,
        108.88957141071631,
        234.2491262934739,
        52.90216732451416,
        89.90741100883984,
        120.20787692069473,
        146.45491792481852,
        172.29437863117917,
        229.30499024835322,
        97.14465847354359,
        125.98013799353076,
        96.03994965897614,
        129.99128438335268,
        161.87456635419116,
        78.18359257066551,
        44.93391816931901,
        140.96122892367114,
        222.38791247551507,
        193.95138133704273,
        62.78251415172783,
        92.50173166387482,
        141.2814414402955,
        150.71249409214295,
        180.83332697305678,
        78.17002742418723,
        105.9523681426634,
        53.21904783770944,
        214.21515617796598,
        27.317288515701982,
        244.47760485840135,
        136.38299404015703,
        268.1287678687998,
        88.16981837539566,
        127.34902293092945,
        247.04969801816046,
        197.93730555913243,
        177.321390258782,
        153.94723173812932,
        162.8596097285743,
        125.38475519812053,
        88.2580808528898,
        171.28585305130943,
        150.65759446582115,
        183.0153299138023,
        116.63226507099252,
        135.04351003866398,
        87.71865739278061,
        90.44843348288379,
        160.94591168831604,
        177.97555113548964,
        96.14464585962844,
        79.20653503988649,
        118.02328277325157,
        236.5708980112954,
        98.40316842256458,
        165.27556677261842,
        26.806147350989715,
        237.85877376339215,
        175.36540823581706,
        153.6786805527837,
        94.12185085581494,
        78.31527863430247,
        174.65763294043086,
        186.1849535598794,
        94.44269154366913,
        38.57301788321448,
        111.2210191070753,
        172.96311163058382,
        150.74166641733723,
        130.62333620921,
        128.20944542381204,
        186.10778458658046,
        73.33061868855091,
        64.24612652423374,
        88.99478495562589,
        92.12019781793155,
        106.65060259333531,
        90.72061596321372,
        59.088216016222894,
        79.47789529656468,
        89.63424608616258,
        96.18584601107078,
        227.14103986969832,
        164.08960464073118,
        224.4344726320234,
        48.14909917157158,
        225.88382788928638,
        177.1795024118066,
        108.50340601918778,
        261.0200629371749,
        186.3579733419895,
        87.54600233263174,
        196.19797698513298,
        165.89130685475476,
        128.77969948033072,
        120.93988934872313,
        75.24021708904328,
        122.26832592547933,
        94.20388715452391,
        29.924271983990966,
        58.09516874894465,
        130.03045905702731,
        263.81415961416155,
        52.90465789721987,
        74.51319996045328,
        124.32111048199373,
        90.06675433002054,
        178.81918702063822,
        39.04079880583773,
        172.9439309754633,
        109.54623835039801,
        104.45233099029069,
        44.61762349000892,
        232.75987012356177,
        31.63090448810334,
        205.48402560931544,
        237.1815921898909,
        179.1794020738883,
        169.02729472961607,
        143.60613007969323,
        106.5859640707648,
        129.93522740494396,
        162.88037714555156,
        173.27932720823705,
        111.50465315365656,
        81.95987443392329,
        90.56963941558182,
        148.03904884779362,
        192.18628524681117,
        187.47042455648767,
        124.4098703193525,
        83.08491512109211,
        97.76905095324713,
        47.149373874622036,
        223.77761659704774,
        130.0400728177631,
        202.01748258405033,
        131.84413539784856,
        252.71898983083636,
        185.6534859133531,
        288.90906752712743,
        12.570755345386768,
        113.94847167295904,
        114.96853678748171,
        97.20270472874881,
        108.9785925573766,
        50.55264163790634,
        162.4386944249643,
        167.85570450048917,
        173.88855888752855,
        130.43986573353664,
        59.23442175156731,
        92.3519701275329,
        176.8746346214527,
        178.9424418128898,
        125.0568433486304,
        223.26515811458404,
        169.6914660994624,
        41.78335037011879,
        134.30070849325068,
        192.19077242614387,
        54.17492831487259,
        13.54722650268847,
        123.45192047533487,
        207.28976837233935,
        78.82341724098269,
        205.65734836013957,
        93.49683684052386,
        95.98325835592121,
        43.051786001403094,
        93.12495613476669,
        121.94786432346818,
        233.920320294117,
        110.01297850848644,
        79.4529235112973,
        62.77886207283982,
        228.55993826518778,
        112.43979679290165,
        46.14317206601923,
        191.6262394751205,
        70.64426927027633,
        124.9231979702811,
        110.31017780575425,
        103.356031217748,
        10.193959954358636,
        96.71951597038876,
        168.01143125181994,
        80.0641800423013,
        110.98175882264209,
        95.84343220666968,
        155.48422799077764,
        159.48705182497304,
        83.59769801526706,
        89.83671790973115,
        194.1922179623352,
        71.62057374909776,
        130.59110441048423,
        116.1906206354795,
        55.63269761112635,
        167.21072301885778,
        90.05834926092093,
        183.1448952545137,
        83.49024365308206,
        94.706381482898,
        166.69989254565297,
        110.49299029407213,
        105.45632499471927,
        55.73664904599247,
        94.25270037684727,
        54.01667250888323,
        148.32087805095816,
        221.05958565983366,
        59.65335879484684,
        146.5900859061326,
        35.60043391952377,
        165.89768055497214,
        167.80557725154534,
        60.256290968184494,
        94.20272529471104,
        72.6195817486393,
        238.887738005511,
        100.79448316448773,
        215.97745858876254,
        156.3495961225311,
        168.80754950186167,
        128.74513803931092,
        129.34415113148933,
        161.86911845161336,
        110.50956794048021,
        93.35129035996832,
        93.81902554061318,
        91.10958992653698,
        35.81125805898226,
        53.01424469572598,
        225.37978003236532,
        164.30124248923207,
        81.3968522603444,
        181.76150322794498,
        198.2841606972392,
        135.4344895622703,
        64.51077681596227,
        73.48394860364428,
        172.10791039140037,
        116.23363063800669,
        118.09362499579717,
        206.52730914452138,
        75.88524983988977,
        128.6248193304685,
        36.79019232431126,
        189.51240941173887,
        142.01546971149838,
        105.55424412687069,
        98.79017170807673,
        105.80897387824825,
        109.89724881737897,
        112.3814273601424,
        19.325598049564313,
        196.43713488279772,
        86.40139021965086,
        221.7267762084778,
        113.58071078341575,
        203.99811364011907,
        198.1951952790313,
        167.1455233463466,
        45.96069925806449,
        104.58758809763552,
        172.20084308214513,
        74.51914726159745,
        187.38936322529173,
        129.9155810269366,
        198.36415384862656,
        137.83670847612083,
        185.1382780036436,
        41.32447728001451,
        72.70234525379934,
        229.34127768070286,
        189.05531834946694,
        72.40328647560509,
        123.63986199273779,
        177.189082045945,
        76.58749511398256,
        114.50907918864392,
        136.81672844622884,
        142.99403185314156,
        145.15844074870668,
        142.77939744419146,
        150.00994149709413,
        68.79902055391094,
        52.65144214186498,
        136.79009552564457,
        58.64002524372454,
        62.042776106438325,
        244.23514531210813,
        122.09922501807601,
        139.21775860434212
    ],
    "mass_1_source": [
        1.31,
        1.31,
        1.307,
        1.111,
        1.31,
        1.311,
        1.31,
        1.312,
        1.312,
        1.311,
        1.123,
        1.309,
        1.308,
        1.308,
        1.315,
        1.315,
        1.309,
        1.315,
        1.311,
        1.35,
        1.311,
        1.871,
        1.305,
        1.321,
        1.168,
        1.323,
        1.486,
        1.307,
        1.306,
        1.307,
        1.307,
        1.307,
        1.311,
        1.309,
        1.309,
        1.307,
        1.309,
        1.328,
        1.308,
        1.333,
        1.324,
        1.308,
        1.305,
        1.309,
        1.888,
        1.308,
        1.307,
        1.305,
        1.853,
        1.31,
        1.3,
        1.391,
        1.31,
        1.306,
        1.309,
        1.311,
        1.308,
        1.321,
        1.309,
        1.314,
        1.306,
        1.31,
        1.305,
        1.308,
        1.307,
        1.306,
        1.307,
        1.307,
        1.308,
        1.307,
        1.312,
        1.229,
        1.307,
        1.308,
        1.31,
        1.31,
        1.308,
        1.312,
        1.681,
        1.312,
        1.311,
        1.308,
        1.306,
        1.311,
        1.283,
        1.307,
        1.313,
        1.305,
        1.304,
        1.309,
        1.315,
        1.312,
        1.901,
        1.309,
        1.31,
        1.313,
        1.822,
        1.308,
        1.308,
        1.309,
        1.26,
        1.324,
        1.309,
        1.26,
        1.306,
        1.308,
        1.681,
        1.311,
        1.311,
        1.311,
        1.376,
        1.628,
        1.321,
        1.304,
        1.309,
        1.312,
        1.31,
        1.309,
        1.308,
        1.31,
        1.309,
        1.307,
        1.308,
        1.308,
        1.307,
        1.309,
        1.294,
        1.308,
        1.31,
        1.312,
        1.312,
        1.306,
        1.305,
        1.312,
        1.309,
        1.306,
        1.309,
        1.309,
        1.309,
        1.312,
        1.31,
        1.316,
        1.306,
        1.309,
        1.307,
        1.311,
        1.291,
        1.32,
        1.307,
        1.311,
        1.308,
        1.308,
        1.562,
        1.312,
        1.266,
        1.308,
        1.31,
        1.309,
        1.309,
        1.311,
        1.307,
        1.309,
        1.306,
        1.31,
        1.312,
        1.308,
        1.311,
        1.312,
        1.313,
        1.308,
        1.309,
        1.31,
        1.307,
        1.309,
        1.32,
        1.309,
        1.623,
        1.479,
        1.315,
        1.308,
        1.306,
        1.308,
        1.312,
        1.722,
        1.307,
        1.308,
        1.156,
        1.685,
        1.312,
        1.31,
        1.319,
        1.807,
        1.307,
        1.306,
        1.308,
        1.305,
        1.308,
        1.311,
        1.307,
        1.316,
        1.31,
        1.307,
        1.308,
        1.309,
        1.305,
        1.307,
        1.306,
        1.31,
        1.307,
        1.309,
        1.304,
        1.334,
        1.31,
        1.312,
        1.203,
        1.6,
        1.308,
        1.313,
        1.315,
        1.31,
        1.31,
        1.313,
        2.034,
        1.308,
        1.311,
        1.307,
        1.309,
        1.31,
        1.308,
        1.31,
        1.31,
        1.371,
        1.312,
        1.305,
        1.31,
        1.312,
        1.306,
        1.318,
        1.311,
        1.307,
        1.31,
        1.308,
        1.313,
        1.306,
        1.308,
        1.309,
        1.311,
        1.32,
        1.746,
        1.308,
        1.347,
        1.315,
        1.307,
        1.64,
        1.309,
        1.305,
        1.306,
        1.307,
        1.306,
        1.307,
        1.312,
        1.312,
        1.314,
        1.305,
        1.309,
        1.316,
        1.524,
        1.313,
        1.337,
        1.407,
        1.311,
        1.309,
        1.306,
        1.307,
        1.306,
        1.307,
        1.283,
        1.309,
        1.32,
        1.309,
        1.305,
        1.306,
        1.307,
        1.307,
        1.848,
        1.312,
        1.307,
        1.307,
        1.306,
        1.538,
        1.315,
        1.754,
        1.309,
        1.326,
        1.43,
        1.307,
        1.31,
        1.309,
        1.305,
        1.312,
        1.312,
        1.307,
        1.306,
        1.3,
        1.325,
        1.31,
        1.306,
        1.842,
        1.31,
        1.308,
        1.323,
        1.78,
        1.311,
        1.309,
        1.91,
        1.309,
        1.312,
        1.31,
        1.306,
        1.31,
        1.307,
        1.311,
        1.309,
        1.31,
        1.303,
        1.31,
        1.308,
        1.312,
        1.311,
        1.312,
        1.308,
        1.311,
        1.76,
        1.309,
        1.307,
        1.307,
        1.311,
        1.306,
        1.311,
        1.31,
        1.312,
        1.309,
        1.301,
        1.309,
        1.307,
        1.309,
        1.896,
        1.309,
        1.313,
        1.308,
        1.317,
        1.316,
        1.309,
        1.303,
        1.788,
        1.481,
        1.309,
        1.502,
        1.312,
        1.306,
        1.312,
        1.301,
        1.279,
        1.855,
        1.315,
        1.283,
        1.307,
        1.305,
        1.312,
        1.623,
        1.307,
        1.296,
        1.306,
        1.312,
        1.313,
        1.308,
        1.311,
        1.308,
        1.314,
        1.312,
        1.308,
        1.306,
        1.31,
        1.316,
        1.311,
        1.309,
        1.308,
        1.309,
        1.308,
        1.299,
        1.312,
        1.311,
        1.309,
        1.309,
        1.313,
        1.306,
        1.313,
        1.305,
        1.306,
        1.306,
        1.308,
        1.679,
        1.307,
        1.307,
        1.308,
        1.31,
        1.312,
        1.308,
        1.309,
        1.305,
        1.315,
        1.344,
        1.309,
        1.535,
        1.307,
        1.312,
        1.498,
        1.735,
        1.309,
        1.316,
        1.313,
        1.312,
        1.408,
        1.305,
        1.332,
        1.303,
        1.306,
        1.306,
        1.312,
        1.306,
        1.306,
        1.306,
        1.313,
        1.31,
        1.314,
        1.304,
        1.309,
        1.308,
        1.31,
        1.307,
        1.316,
        1.308,
        1.309,
        1.311,
        1.715,
        1.307,
        1.296,
        1.309,
        1.314,
        1.306,
        1.308,
        1.309,
        1.309,
        1.308,
        1.313,
        1.313,
        1.903,
        1.306,
        1.293,
        1.321,
        1.312,
        1.916,
        1.313,
        1.308,
        1.848,
        1.277,
        1.312,
        1.307,
        1.307,
        1.307,
        1.643,
        1.309,
        1.566,
        1.311,
        1.309,
        1.311,
        1.87,
        1.307,
        1.311,
        1.311,
        1.604,
        1.325,
        1.309,
        1.301,
        1.311,
        1.308,
        1.312,
        1.261,
        1.312,
        1.312,
        1.311,
        1.307,
        1.261,
        1.824,
        1.838,
        1.298,
        1.277,
        1.305,
        1.31,
        1.312,
        1.309,
        1.314,
        1.311,
        1.423,
        1.308,
        1.312,
        1.307,
        1.31,
        1.864,
        1.312,
        1.307,
        1.316,
        1.315,
        1.311,
        1.306,
        1.306,
        1.306,
        1.308,
        1.312,
        1.299,
        1.312,
        1.31,
        1.308,
        1.309,
        1.308,
        1.308,
        1.311,
        1.309,
        1.286,
        1.305,
        1.302,
        1.31,
        1.309,
        1.52,
        1.31,
        1.768,
        1.31,
        1.308,
        1.309,
        1.306,
        1.307,
        1.301,
        1.308,
        1.31,
        1.307,
        1.309,
        1.314,
        1.308,
        1.305,
        1.309,
        1.306,
        1.308,
        1.31,
        1.311,
        1.309,
        1.309,
        1.311,
        1.308,
        1.635,
        1.312,
        1.312,
        1.31,
        1.308,
        1.307,
        1.309,
        1.311,
        1.314,
        1.306,
        1.312,
        1.303,
        1.311,
        1.309,
        1.308,
        1.303,
        1.308,
        1.31,
        1.309,
        1.306,
        1.311,
        1.307,
        1.308,
        1.32,
        1.311,
        1.308,
        1.307,
        1.307,
        1.31,
        1.31,
        1.315,
        1.309,
        1.318,
        1.309,
        1.309,
        1.309,
        1.306,
        1.308,
        1.144,
        1.31,
        1.305,
        1.63,
        1.307,
        1.43,
        1.312,
        1.31,
        1.314,
        1.308,
        1.309,
        1.317,
        1.304,
        1.312,
        1.307,
        1.31,
        1.306,
        1.311,
        1.31,
        1.308,
        1.312,
        1.149,
        1.312,
        1.312,
        1.371,
        1.508,
        1.825,
        1.311,
        1.309,
        1.311,
        1.315,
        1.31,
        1.308,
        1.319,
        1.295,
        1.321,
        1.315,
        1.592,
        1.32,
        1.31,
        1.307,
        1.306,
        1.309,
        1.311,
        1.327,
        1.307,
        1.31,
        1.308,
        1.31,
        1.317,
        1.308,
        1.31,
        1.311,
        1.31,
        1.829,
        1.284,
        1.305,
        1.31,
        1.307,
        1.31,
        1.295,
        1.309,
        1.31,
        1.311,
        1.31,
        1.875,
        1.311,
        1.308,
        1.306,
        1.851,
        1.31,
        1.304,
        1.309,
        1.306,
        1.311,
        1.311,
        1.311,
        1.307,
        1.31,
        1.308,
        1.309,
        1.307,
        1.31,
        1.309,
        1.314,
        1.31,
        1.308,
        1.316,
        1.311,
        1.311,
        1.311,
        1.311,
        1.317,
        1.309,
        1.311,
        1.309,
        1.311,
        1.306,
        1.309,
        1.308,
        1.312,
        1.306,
        1.307,
        1.314,
        1.307,
        1.155,
        1.311,
        1.31,
        1.309,
        1.308,
        1.312,
        1.309,
        1.31,
        1.31,
        1.311,
        1.326,
        1.309,
        1.307,
        1.301,
        1.308,
        1.307,
        1.309,
        1.263,
        1.307,
        1.307,
        1.31,
        1.321,
        1.31,
        1.318,
        1.317,
        1.309,
        1.306,
        1.315,
        1.299,
        1.309,
        1.313,
        1.305,
        1.344,
        1.306,
        1.31,
        1.309,
        1.315,
        1.296,
        1.26,
        1.309,
        1.312,
        1.311,
        1.308,
        1.309,
        1.349,
        1.315,
        1.314,
        1.312,
        1.306,
        1.276,
        1.213,
        1.924,
        1.317,
        1.305,
        1.215,
        1.31,
        1.311,
        1.31,
        1.308,
        1.62,
        1.278,
        1.311,
        1.306,
        1.31,
        1.309,
        1.31,
        1.297,
        1.306,
        1.313,
        1.369,
        1.308,
        1.312,
        1.342,
        1.306,
        1.31,
        1.315,
        1.305,
        1.302,
        1.309,
        1.308,
        1.319,
        1.311,
        1.308,
        1.295,
        1.303,
        1.31,
        1.312,
        1.309,
        1.306,
        1.312,
        1.308,
        1.31,
        1.306,
        1.308,
        1.309,
        1.309,
        1.305,
        1.31,
        1.45,
        1.31,
        1.308,
        1.308,
        1.308,
        1.318,
        1.311,
        1.312,
        1.305,
        1.72,
        1.306,
        1.316,
        1.309,
        1.308,
        1.305,
        1.311,
        1.305,
        1.304,
        1.311,
        1.309,
        1.311,
        1.31,
        1.309,
        1.312,
        1.308,
        1.307,
        1.309,
        1.312,
        1.309,
        1.833,
        1.308,
        1.309,
        1.311,
        1.312,
        1.307,
        1.311,
        1.307,
        1.308,
        1.311,
        1.312,
        1.31,
        1.321,
        1.32,
        1.305,
        1.275,
        1.306,
        1.321,
        1.313,
        1.311,
        1.309,
        1.309,
        1.308,
        1.311,
        1.312,
        1.26,
        1.708,
        1.312,
        1.312,
        1.308,
        1.308,
        1.306,
        1.311,
        1.308,
        1.321,
        1.312,
        1.313,
        1.757,
        1.3,
        1.312,
        1.308,
        1.308,
        1.314,
        1.309,
        1.309,
        1.307,
        1.312,
        1.311,
        1.795,
        1.308,
        1.307,
        1.309,
        1.309,
        1.31,
        1.311,
        1.524,
        1.317,
        1.136,
        1.312,
        1.309,
        1.308,
        1.311,
        1.309,
        1.307,
        1.306,
        1.782,
        1.301,
        1.308,
        1.312,
        1.321,
        1.309,
        1.311,
        1.307,
        1.306,
        1.278,
        1.301,
        1.319,
        1.299,
        1.307,
        1.313,
        1.308,
        1.307,
        1.26,
        1.307,
        1.78,
        1.308,
        1.309,
        1.31,
        1.312,
        1.304,
        1.309,
        1.307,
        1.307,
        1.48,
        1.3,
        1.313,
        1.31,
        1.351,
        1.307,
        1.315,
        1.309,
        1.307,
        1.31,
        1.306,
        1.302,
        1.305,
        1.311,
        1.304,
        1.312,
        1.309,
        1.306,
        1.306,
        1.315,
        1.307,
        1.308,
        1.312,
        1.26,
        1.662,
        1.306,
        1.307,
        1.309,
        1.195,
        1.31,
        1.309,
        1.307,
        1.31,
        1.309,
        1.818,
        1.311,
        1.31,
        1.311,
        1.309,
        1.31,
        1.727,
        1.311,
        1.267,
        1.31,
        1.603,
        1.316,
        1.307,
        1.311,
        1.344,
        1.313,
        1.307,
        1.306,
        1.414,
        1.309,
        1.26,
        1.308,
        1.309,
        1.309,
        1.696,
        1.312,
        1.307,
        1.307,
        1.308,
        1.312,
        1.312,
        1.31,
        1.31,
        1.305,
        1.32,
        1.309,
        1.31,
        1.31,
        1.3,
        1.311,
        1.301,
        1.316,
        1.31,
        1.309,
        1.312,
        1.311,
        1.277,
        1.316,
        1.326,
        1.309,
        1.304,
        1.312,
        1.307,
        1.307,
        1.414,
        1.305,
        1.272,
        1.436,
        1.312,
        1.307,
        1.309,
        1.321,
        1.306,
        1.308,
        1.313,
        1.315,
        1.309,
        1.309,
        1.473,
        1.308,
        1.304,
        1.311,
        1.308,
        1.309,
        1.308,
        1.312,
        1.543,
        1.313,
        1.301,
        1.309,
        1.31,
        1.308,
        1.311,
        1.803,
        1.305,
        1.31,
        1.306,
        1.311,
        1.313,
        1.309,
        1.348,
        1.313,
        1.305,
        1.307,
        1.311,
        1.309,
        1.306,
        1.308,
        1.308,
        1.307,
        1.306,
        1.309,
        1.317,
        1.476,
        1.309,
        1.261,
        1.307,
        1.31,
        1.309,
        1.871,
        1.309,
        1.303,
        1.309,
        1.323,
        1.312,
        1.593,
        1.311,
        1.543,
        1.31,
        1.31,
        1.26,
        1.308,
        1.26,
        1.31,
        1.315,
        1.307,
        1.305,
        1.309,
        1.31,
        1.304,
        1.303,
        1.31,
        1.309,
        1.31,
        1.309,
        1.308,
        1.267,
        1.298,
        1.312,
        1.309,
        1.311,
        1.764,
        1.309,
        1.309,
        1.312,
        1.309,
        1.312,
        1.315,
        1.31,
        1.305,
        1.307,
        1.311,
        1.317,
        1.311,
        1.312,
        1.307,
        1.308,
        1.308,
        1.311,
        1.312,
        1.727,
        1.313,
        1.306,
        1.309,
        1.309,
        1.306,
        1.269,
        1.308,
        1.48,
        1.311,
        1.322,
        1.308,
        1.311,
        1.312,
        1.287,
        1.318,
        1.31,
        1.309,
        1.305,
        1.312,
        1.314,
        1.311,
        1.312,
        1.306,
        1.264,
        1.31,
        1.317,
        1.308,
        1.319,
        1.773,
        1.31,
        1.264,
        1.908,
        1.3,
        1.309,
        1.845,
        1.309,
        1.295,
        1.311,
        1.306,
        1.307,
        1.312,
        1.311,
        1.311,
        1.31,
        1.307,
        1.31,
        1.315,
        1.32,
        1.309,
        1.311,
        1.53,
        1.155,
        1.312,
        1.31,
        1.309,
        1.16,
        1.31,
        1.314,
        1.313,
        1.313,
        1.316,
        1.313,
        1.266,
        1.306,
        1.313,
        1.309,
        1.313,
        1.312,
        1.651,
        1.312,
        1.315,
        1.155,
        1.308,
        1.307,
        1.31,
        1.308,
        1.309,
        1.306,
        1.674,
        1.307,
        1.309,
        1.309,
        1.312,
        1.309,
        1.309,
        1.525,
        1.308,
        1.313,
        1.309,
        1.568,
        1.312,
        1.309,
        1.308,
        1.306,
        1.306,
        1.709,
        1.311,
        1.308,
        1.309,
        1.308,
        1.31,
        1.308,
        1.311,
        1.311,
        1.308,
        1.313,
        1.309,
        1.308,
        1.305,
        1.505,
        1.307,
        1.309,
        1.306,
        1.726,
        1.321,
        1.309,
        1.32,
        1.307,
        1.31,
        1.315,
        1.304,
        1.309,
        1.308,
        1.312,
        1.26,
        1.15,
        1.31,
        1.312,
        1.328,
        1.31,
        1.306,
        1.307,
        1.309,
        1.311,
        1.308,
        1.525,
        1.319,
        1.299,
        1.307,
        1.312,
        1.31,
        1.315,
        1.307,
        1.312,
        1.312,
        1.706,
        1.31,
        1.307,
        1.321,
        1.539,
        1.321,
        1.308,
        1.31,
        1.31,
        1.31,
        1.316,
        1.31,
        1.312,
        1.306,
        1.309,
        1.362,
        1.304,
        1.309,
        1.317,
        1.311,
        1.31,
        1.308,
        1.311,
        1.31,
        1.382,
        1.304,
        1.313,
        1.315,
        1.311,
        1.31,
        1.454,
        1.455,
        1.309,
        1.311,
        1.318,
        1.309,
        1.722,
        1.31,
        1.308,
        1.308,
        1.311,
        1.288,
        1.309,
        1.308,
        1.308,
        1.309,
        1.312,
        1.306,
        1.308,
        1.31,
        1.306,
        1.307,
        1.308,
        1.309,
        1.307,
        1.31,
        1.315,
        1.31,
        1.312,
        1.711,
        1.307,
        1.301,
        1.31,
        1.31,
        1.308,
        1.32,
        1.31,
        1.314,
        1.319,
        1.311,
        1.316,
        1.314,
        1.305,
        1.319,
        1.307,
        1.307,
        1.311,
        1.313,
        1.313,
        1.26,
        1.327,
        1.375,
        1.308,
        1.305,
        1.307,
        1.306,
        1.309,
        1.305,
        1.342,
        1.309,
        1.309,
        1.308,
        1.307,
        1.306,
        1.313,
        1.311,
        1.307,
        1.31,
        1.312,
        1.653,
        1.31,
        1.309,
        1.309,
        1.31,
        1.308,
        1.318,
        1.309,
        1.315,
        1.797,
        1.31,
        1.314,
        1.31,
        1.311,
        1.31,
        1.31,
        1.312,
        1.311,
        1.577,
        1.306,
        1.31,
        1.296,
        1.307,
        1.306,
        1.817,
        1.315,
        1.31,
        1.31,
        1.306,
        1.311,
        1.771,
        1.766,
        1.306,
        1.311,
        1.309,
        1.321,
        1.323,
        1.322,
        1.315,
        1.309,
        1.306,
        1.308,
        1.306,
        1.308,
        1.311,
        1.315,
        1.317,
        1.26,
        1.31,
        1.306,
        1.308,
        1.321,
        1.308,
        1.62,
        1.313,
        1.311,
        1.307,
        1.309,
        1.307,
        1.382,
        1.319,
        1.306,
        1.306,
        1.307,
        1.307,
        1.309,
        1.315,
        1.31,
        1.308,
        1.312,
        1.309,
        1.698,
        1.309,
        1.307,
        1.306,
        1.309,
        1.313,
        1.311,
        1.312,
        1.311,
        1.311,
        1.308,
        1.313,
        1.312,
        1.405,
        1.625,
        1.313,
        1.31,
        1.309,
        1.313,
        1.312,
        1.316,
        1.311,
        1.311,
        1.146,
        1.306,
        1.312,
        1.308,
        1.296,
        1.309,
        1.306,
        1.775,
        1.315,
        1.308,
        1.293,
        1.313,
        1.309,
        1.31,
        1.311,
        1.312,
        1.325,
        1.301,
        1.308,
        1.312,
        1.31,
        1.311,
        1.305,
        1.303,
        1.308,
        1.303,
        1.311,
        1.305,
        1.309,
        1.309,
        1.316,
        1.467,
        1.128,
        1.308,
        1.309,
        1.26,
        1.613,
        1.306,
        1.309,
        1.15,
        1.308,
        1.308,
        1.307,
        1.283,
        1.311,
        1.145,
        1.316,
        1.311,
        1.271,
        1.305,
        1.307,
        1.31,
        1.307,
        1.306,
        1.306,
        1.79,
        1.308,
        1.308,
        1.311,
        1.31,
        1.311,
        1.31,
        1.311,
        1.312,
        1.308,
        1.309,
        1.31,
        1.311,
        1.31,
        1.307,
        1.311,
        1.306,
        1.312,
        1.301,
        1.682,
        1.307,
        1.313,
        1.311,
        1.31,
        1.31,
        1.312,
        1.308,
        1.31,
        1.307,
        1.308,
        1.32,
        1.312,
        1.307,
        1.327,
        1.311,
        1.315,
        1.306,
        1.307,
        1.31,
        1.309,
        1.323,
        1.306,
        1.31,
        1.309,
        1.308,
        1.308,
        1.304,
        1.31,
        1.32,
        1.308,
        1.309,
        1.315,
        1.313,
        1.311,
        1.702,
        1.309,
        1.525,
        1.312,
        1.31,
        1.311,
        1.547,
        1.312,
        1.133,
        1.311,
        1.311,
        1.309,
        1.31,
        1.32,
        1.309,
        1.306,
        1.286,
        1.311,
        1.309,
        1.292,
        1.31,
        1.308,
        1.311,
        1.81,
        1.313,
        1.307,
        1.26,
        1.308,
        1.662,
        1.308,
        1.804,
        1.311,
        1.307,
        1.308,
        1.31,
        1.306,
        1.307,
        1.311,
        1.31,
        1.307,
        1.311,
        1.312,
        1.403,
        1.308,
        1.312,
        1.309,
        1.313,
        1.308,
        1.31,
        1.308,
        1.304,
        1.306,
        1.309,
        1.309,
        1.309,
        1.306,
        1.307,
        1.31,
        1.305,
        1.306,
        1.308,
        1.313,
        1.818,
        1.307,
        1.309,
        1.308,
        1.31,
        1.308,
        1.31,
        1.309,
        1.344,
        1.31,
        1.312,
        1.31,
        1.275,
        1.32,
        1.31,
        1.31,
        1.374,
        1.315,
        1.31,
        1.307,
        1.306,
        1.311,
        1.311,
        1.309,
        1.306,
        1.309,
        1.306,
        1.315,
        1.307,
        1.311,
        1.308,
        1.31,
        1.307,
        1.306,
        1.313,
        1.309,
        1.312,
        1.317,
        1.32,
        1.309,
        1.31,
        1.309,
        1.307,
        1.314,
        1.476,
        1.309,
        1.31,
        1.311,
        1.309,
        1.312,
        1.306,
        1.315,
        1.308,
        1.316,
        1.302,
        1.312,
        1.308,
        1.312,
        1.315,
        1.307,
        1.454,
        1.31,
        1.307,
        1.31,
        1.306,
        1.779,
        1.283,
        1.306,
        1.89,
        1.309,
        1.304,
        1.321,
        1.305,
        1.307,
        1.308,
        1.308,
        1.307,
        1.309,
        1.308,
        1.311,
        1.307,
        1.308,
        1.31,
        1.556,
        1.306,
        1.309,
        1.313,
        1.917,
        1.31,
        1.296,
        1.307,
        1.711,
        1.309,
        1.316,
        1.309,
        1.311,
        1.311,
        1.309,
        1.306,
        1.298,
        1.427,
        1.308,
        1.307,
        1.301,
        1.311,
        1.309,
        1.31,
        1.629,
        1.313,
        1.31,
        1.308,
        1.308,
        1.312,
        1.311,
        1.31,
        1.312,
        1.312,
        1.31,
        1.308,
        1.311,
        1.303,
        1.308,
        1.31,
        1.312,
        1.306,
        1.312,
        1.869,
        1.321,
        1.309,
        1.307,
        1.306,
        1.768,
        1.307,
        1.306,
        1.568,
        1.311,
        1.302,
        1.315,
        1.309,
        1.311,
        1.312,
        1.31,
        1.321,
        1.31,
        1.308,
        1.308,
        1.89,
        1.89,
        1.311,
        1.309,
        1.178,
        1.309,
        1.308,
        1.3,
        1.307,
        1.308,
        1.313,
        1.315,
        1.303,
        1.308,
        1.312,
        1.31,
        1.315,
        1.774,
        1.306,
        1.311,
        1.31,
        1.31,
        1.307,
        1.306,
        1.308,
        1.311,
        1.307,
        1.306,
        1.308,
        1.261,
        1.338,
        1.307,
        1.306,
        1.386,
        1.307,
        1.908,
        1.31,
        1.308,
        1.316,
        1.299,
        1.31,
        1.316,
        1.767,
        1.307,
        1.312,
        1.309,
        1.305,
        1.31,
        1.276,
        1.309,
        1.306,
        1.312,
        1.308,
        1.31,
        1.308,
        1.307,
        1.304,
        1.309,
        1.308,
        1.391,
        1.314,
        1.317,
        1.31,
        1.309,
        1.31,
        1.305,
        1.312,
        1.313,
        1.312,
        1.312,
        1.309,
        1.312,
        1.516,
        1.319,
        1.821,
        1.307,
        1.309,
        1.306,
        1.26,
        1.311,
        1.295,
        1.308,
        1.311,
        1.308,
        1.31,
        1.306,
        1.301,
        1.309,
        1.312,
        1.307,
        1.31,
        1.309,
        1.309,
        1.312,
        1.307,
        1.309,
        1.314,
        1.313,
        1.26,
        1.307,
        1.317,
        1.309,
        1.306,
        1.308,
        1.309,
        1.308,
        1.716,
        1.31,
        1.31,
        1.306,
        1.313,
        1.313,
        1.315,
        1.292,
        1.308,
        1.309,
        1.306,
        1.314,
        1.336,
        1.796,
        1.747,
        1.306,
        1.311,
        1.307,
        1.314,
        1.31,
        1.309,
        1.315,
        1.313,
        1.31,
        1.309,
        1.305,
        1.306,
        1.312,
        1.309,
        1.92,
        1.311,
        1.304,
        1.321,
        1.308,
        1.304,
        1.311,
        1.309,
        1.309,
        1.309,
        1.312,
        1.315,
        1.309,
        1.31,
        1.307,
        1.26,
        1.307,
        1.311,
        1.311,
        1.305,
        1.26,
        1.31,
        1.304,
        1.309,
        1.313,
        1.304,
        1.313,
        1.307,
        1.726,
        1.311,
        1.297,
        1.925,
        1.306,
        1.317,
        1.31,
        1.312,
        1.194,
        1.26,
        1.311,
        1.31,
        1.26,
        1.311,
        1.309,
        1.306,
        1.296,
        1.309,
        1.306,
        1.306,
        1.305,
        1.308,
        1.308,
        1.308,
        1.329,
        1.305,
        1.31,
        1.313,
        1.311,
        1.315,
        1.308,
        1.307,
        1.56,
        1.314,
        1.824,
        1.322,
        1.306,
        1.304,
        1.308,
        1.311,
        1.852,
        1.311,
        1.309,
        1.307,
        1.312,
        1.317,
        1.309,
        1.311,
        1.312,
        1.311,
        1.32,
        1.301,
        1.309,
        1.309,
        1.31,
        1.305,
        1.309,
        1.308,
        1.309,
        1.309,
        1.306,
        1.314,
        1.309,
        1.261,
        1.312,
        1.306
    ],
    "mass_2_source": [
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.122,
        1.108,
        1.108,
        1.108,
        1.138,
        1.108,
        1.108,
        1.108,
        1.108,
        1.149,
        1.138,
        1.108,
        1.108,
        1.108,
        1.025,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.13,
        1.134,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.146,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.13,
        1.108,
        1.108,
        1.108,
        1.115,
        1.108,
        1.163,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.13,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.154,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.131,
        1.177,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.273,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.156,
        1.152,
        1.334,
        1.066,
        1.108,
        1.108,
        1.108,
        1.188,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.2,
        1.108,
        1.108,
        1.169,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.144,
        1.108,
        1.18,
        1.108,
        1.149,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.153,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.176,
        1.131,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.198,
        1.108,
        1.108,
        1.18,
        1.122,
        1.108,
        1.108,
        1.126,
        1.108,
        1.108,
        1.108,
        1.108,
        1.116,
        1.108,
        1.194,
        1.108,
        1.211,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.138,
        1.108,
        1.108,
        1.108,
        1.095,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.297,
        1.108,
        1.169,
        1.182,
        1.085,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.119,
        1.633,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.134,
        1.108,
        1.108,
        1.108,
        1.147,
        1.108,
        1.187,
        1.108,
        1.108,
        1.108,
        1.108,
        1.114,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.11,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.163,
        1.131,
        1.108,
        1.108,
        1.108,
        1.128,
        1.132,
        1.108,
        1.108,
        1.335,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.22,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.701,
        1.108,
        1.108,
        1.108,
        1.108,
        1.133,
        1.108,
        1.108,
        1.108,
        1.108,
        1.129,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.76,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.184,
        1.133,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.115,
        1.108,
        1.108,
        1.186,
        1.108,
        1.108,
        1.108,
        1.108,
        1.195,
        1.108,
        1.108,
        1.108,
        1.12,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.141,
        1.108,
        1.108,
        1.584,
        1.364,
        1.108,
        1.055,
        1.184,
        1.108,
        1.19,
        1.108,
        1.108,
        1.11,
        1.126,
        1.108,
        1.108,
        1.108,
        1.108,
        1.555,
        1.108,
        1.202,
        1.108,
        1.171,
        1.151,
        1.108,
        1.119,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.161,
        1.108,
        1.115,
        1.195,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.133,
        1.108,
        1.386,
        1.108,
        1.108,
        1.133,
        1.108,
        1.108,
        1.16,
        1.108,
        1.181,
        1.335,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.16,
        1.108,
        1.108,
        1.108,
        1.108,
        1.199,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.11,
        1.108,
        1.108,
        1.701,
        1.108,
        1.108,
        1.116,
        1.108,
        1.108,
        1.2,
        1.108,
        1.131,
        1.108,
        1.108,
        1.108,
        1.111,
        1.108,
        1.186,
        1.108,
        1.484,
        1.241,
        1.108,
        1.084,
        1.135,
        1.108,
        1.137,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.071,
        1.108,
        1.198,
        1.108,
        1.108,
        1.768,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.195,
        1.108,
        1.108,
        1.108,
        1.108,
        1.112,
        1.108,
        1.44,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.114,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.154,
        1.108,
        1.108,
        1.108,
        1.108,
        1.133,
        1.142,
        1.17,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.15,
        1.108,
        1.108,
        1.183,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.177,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.445,
        1.108,
        1.18,
        1.149,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.173,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.151,
        1.164,
        1.02,
        1.135,
        1.108,
        1.137,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.181,
        1.108,
        1.187,
        1.108,
        1.109,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.145,
        1.108,
        1.578,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.421,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.162,
        1.115,
        1.11,
        1.108,
        1.108,
        1.108,
        1.185,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.147,
        1.108,
        1.108,
        1.108,
        1.118,
        1.282,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.166,
        1.108,
        1.108,
        1.108,
        1.136,
        1.108,
        1.108,
        1.119,
        1.108,
        1.177,
        1.11,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.128,
        1.108,
        1.108,
        1.106,
        1.108,
        1.108,
        1.194,
        1.108,
        1.218,
        1.193,
        1.739,
        1.108,
        1.108,
        1.108,
        1.108,
        1.166,
        1.108,
        1.108,
        1.533,
        1.108,
        1.137,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.353,
        1.108,
        1.108,
        1.059,
        1.108,
        1.138,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.184,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.128,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.192,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.168,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.09,
        1.12,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.136,
        1.108,
        1.594,
        1.108,
        1.108,
        1.129,
        1.108,
        1.108,
        1.135,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.153,
        1.108,
        1.108,
        1.108,
        1.208,
        1.108,
        1.158,
        1.108,
        1.108,
        1.108,
        1.163,
        1.152,
        1.108,
        1.134,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.155,
        1.108,
        1.179,
        1.124,
        1.108,
        1.108,
        1.108,
        1.163,
        1.108,
        1.108,
        1.119,
        1.108,
        1.108,
        1.108,
        1.175,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.143,
        1.407,
        1.108,
        1.108,
        1.137,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.676,
        1.108,
        1.108,
        1.108,
        1.173,
        1.108,
        1.142,
        1.108,
        1.108,
        1.108,
        1.108,
        1.192,
        1.108,
        1.108,
        1.215,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.13,
        1.108,
        1.139,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.115,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.118,
        1.515,
        1.108,
        1.151,
        1.108,
        1.108,
        1.108,
        1.699,
        1.108,
        1.108,
        1.108,
        1.065,
        1.127,
        1.108,
        1.108,
        1.136,
        1.108,
        1.108,
        1.108,
        1.335,
        1.108,
        1.082,
        1.108,
        1.108,
        1.108,
        1.108,
        1.143,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.197,
        1.108,
        1.108,
        1.109,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.142,
        1.108,
        1.108,
        1.256,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.355,
        1.108,
        1.108,
        1.335,
        1.189,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.153,
        1.108,
        1.108,
        1.455,
        1.108,
        1.108,
        1.164,
        1.108,
        1.108,
        1.108,
        1.168,
        1.113,
        1.178,
        1.108,
        1.108,
        1.108,
        1.108,
        1.14,
        1.492,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.147,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.034,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.159,
        1.109,
        1.146,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.111,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.199,
        1.108,
        1.108,
        1.108,
        1.108,
        1.181,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.171,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.148,
        1.108,
        1.108,
        1.108,
        1.108,
        1.159,
        1.108,
        1.108,
        1.108,
        1.108,
        1.119,
        1.108,
        1.108,
        1.114,
        1.108,
        1.108,
        1.108,
        1.108,
        1.191,
        1.109,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.779,
        1.108,
        1.108,
        1.125,
        1.108,
        1.108,
        1.108,
        1.108,
        1.188,
        1.108,
        1.108,
        1.108,
        1.11,
        1.154,
        1.108,
        1.108,
        1.437,
        1.108,
        1.175,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.13,
        1.11,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.136,
        1.108,
        1.15,
        1.111,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.541,
        1.108,
        1.108,
        1.121,
        1.108,
        1.108,
        1.108,
        1.339,
        1.108,
        1.108,
        1.108,
        1.108,
        1.161,
        1.108,
        1.108,
        1.108,
        1.108,
        1.693,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.134,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.338,
        1.108,
        1.108,
        1.108,
        1.655,
        1.108,
        1.108,
        1.226,
        1.108,
        1.108,
        1.131,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.191,
        1.265,
        1.108,
        1.108,
        1.108,
        1.108,
        1.156,
        1.108,
        1.133,
        1.193,
        1.108,
        1.108,
        1.108,
        1.108,
        1.123,
        1.108,
        1.108,
        1.201,
        1.661,
        1.108,
        1.108,
        1.208,
        1.524,
        1.232,
        1.124,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.136,
        1.108,
        1.108,
        1.108,
        1.154,
        1.108,
        1.108,
        1.108,
        1.108,
        1.352,
        1.108,
        1.108,
        1.15,
        1.108,
        1.108,
        1.075,
        1.418,
        1.108,
        1.108,
        1.166,
        1.108,
        1.522,
        1.108,
        1.108,
        1.108,
        1.119,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.11,
        1.375,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.207,
        1.108,
        1.108,
        1.199,
        1.108,
        1.152,
        1.139,
        1.108,
        1.186,
        1.108,
        1.108,
        1.183,
        1.108,
        1.117,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.059,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.125,
        1.108,
        1.108,
        1.152,
        1.614,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.142,
        1.108,
        1.154,
        1.737,
        1.108,
        1.159,
        1.132,
        1.188,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.121,
        1.108,
        1.108,
        1.108,
        1.114,
        1.108,
        1.108,
        1.108,
        1.112,
        1.108,
        1.108,
        1.108,
        1.218,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.144,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.133,
        1.108,
        1.147,
        1.108,
        1.108,
        1.108,
        1.09,
        1.18,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.115,
        1.108,
        1.514,
        1.108,
        1.108,
        1.108,
        1.108,
        1.186,
        1.108,
        1.108,
        1.201,
        1.173,
        1.108,
        1.108,
        1.171,
        1.18,
        1.11,
        1.144,
        1.108,
        1.108,
        1.108,
        1.108,
        1.12,
        1.124,
        1.153,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.566,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.24,
        1.108,
        1.108,
        1.188,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.336,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.152,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.17,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.147,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.572,
        1.108,
        1.108,
        1.177,
        1.108,
        1.108,
        1.177,
        1.108,
        1.108,
        1.108,
        1.108,
        1.167,
        1.129,
        1.108,
        1.108,
        1.12,
        1.119,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.183,
        1.108,
        1.108,
        1.108,
        1.187,
        1.165,
        1.11,
        1.108,
        1.339,
        1.137,
        1.108,
        1.108,
        1.108,
        1.108,
        1.125,
        1.184,
        1.108,
        1.108,
        1.108,
        1.245,
        1.108,
        1.108,
        1.195,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.191,
        1.108,
        1.108,
        1.108,
        1.11,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.118,
        1.108,
        1.086,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.515,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.295,
        1.108,
        1.173,
        1.108,
        1.108,
        1.194,
        1.11,
        1.108,
        1.116,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.112,
        1.108,
        1.108,
        1.108,
        1.108,
        1.125,
        1.108,
        1.131,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.162,
        1.108,
        1.108,
        1.108,
        1.108,
        1.143,
        1.335,
        1.108,
        1.108,
        1.117,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.131,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.329,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.131,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.138,
        1.108,
        1.813,
        1.108,
        1.108,
        1.108,
        1.453,
        1.108,
        1.108,
        1.108,
        1.108,
        1.167,
        1.108,
        1.108,
        1.108,
        1.322,
        1.108,
        1.108,
        1.108,
        1.119,
        1.108,
        1.108,
        1.134,
        1.108,
        1.108,
        1.108,
        1.108,
        1.192,
        1.108,
        1.108,
        1.173,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.202,
        1.108,
        1.108,
        1.795,
        1.108,
        1.108,
        1.108,
        1.108,
        1.475,
        1.108,
        1.108,
        1.353,
        1.127,
        1.108,
        1.108,
        1.108,
        1.169,
        1.152,
        1.113,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.167,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.172,
        1.108,
        1.108,
        1.512,
        1.108,
        1.131,
        1.108,
        1.119,
        1.108,
        1.108,
        1.108,
        1.145,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.132,
        1.108,
        1.562,
        1.108,
        1.108,
        1.157,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.182,
        1.108,
        1.108,
        1.152,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.13,
        1.152,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.173,
        1.108,
        1.108,
        1.154,
        1.108,
        1.108,
        1.391,
        1.197,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.177,
        1.108,
        1.108,
        1.135,
        1.108,
        1.108,
        1.108,
        1.071,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.182,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.111,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.142,
        1.108,
        1.108,
        1.108,
        1.108,
        1.125,
        1.108,
        1.108,
        1.108,
        1.108,
        1.131,
        1.108,
        1.114,
        1.108,
        1.108,
        1.108,
        1.193,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.112,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.127,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.641,
        1.108,
        1.108,
        1.881,
        1.108,
        1.173,
        1.149,
        1.108,
        1.177,
        1.108,
        1.199,
        1.108,
        1.108,
        1.124,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.303,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.134,
        1.108,
        1.108,
        1.108,
        1.108,
        1.076,
        1.108,
        1.108,
        1.108,
        1.132,
        1.108,
        1.108,
        1.18,
        1.13,
        1.108,
        1.111,
        1.136,
        1.113,
        1.171,
        1.108,
        1.108,
        1.108,
        1.145,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108,
        1.108
    ],
    "mass_1": [
        1.3720708625946652,
        1.364877091984662,
        1.3400105123832486,
        1.1600926792952961,
        1.3263236456450302,
        1.34846300039924,
        1.3444583399162813,
        1.3466259949731614,
        1.3257401200383072,
        1.3294133999301385,
        1.142458845816982,
        1.345334122988435,
        1.3585866566296259,
        1.3463507890404196,
        1.3406433643318127,
        1.3618488695178492,
        1.3313489031920975,
        1.3358841985900152,
        1.3569362156170706,
        1.3792863740628143,
        1.3463356572861704,
        1.9329871565447994,
        1.3369621462439942,
        1.3520870090880595,
        1.2021453989333952,
        1.3840209214613235,
        1.5624154828041035,
        1.3371888148803042,
        1.337162168233079,
        1.3732488908444636,
        1.3682360080148699,
        1.3393428200565827,
        1.3493951206982402,
        1.355693394800526,
        1.3654553418549076,
        1.3348157078107012,
        1.3711796178267488,
        1.3673320097153607,
        1.375873881469775,
        1.372298677045042,
        1.362146963863392,
        1.3423289470433466,
        1.3429979128562928,
        1.3683117055752076,
        1.9453815125164187,
        1.335666339476202,
        1.3784958145190145,
        1.3283230074558414,
        1.8940983847391017,
        1.3793111060907317,
        1.3286628401045244,
        1.4279036262633544,
        1.3562068777682164,
        1.3498416637510013,
        1.3364628847826612,
        1.3499986963319734,
        1.3156745745044085,
        1.347308189859549,
        1.3665935203024135,
        1.3607404929468647,
        1.3404230566672273,
        1.3650821624667953,
        1.3383242130896231,
        1.3451886112646803,
        1.3740066094075516,
        1.3524994453341543,
        1.3161843385576997,
        1.3491702523962543,
        1.3335832839237427,
        1.3566397821524565,
        1.3526233849807063,
        1.229710291094137,
        1.335557372442866,
        1.3455809204183231,
        1.3386108607072429,
        1.336750301086346,
        1.3835206855119428,
        1.3282131687369305,
        1.717598077292773,
        1.3728271988881893,
        1.3531193899699787,
        1.33059316732296,
        1.362370804432619,
        1.3464739331659694,
        1.3184587264447065,
        1.355317039537687,
        1.3402534109302027,
        1.3441368496299557,
        1.3292191062380263,
        1.3530389268216794,
        1.3542818577560773,
        1.342850805055409,
        1.970602529938407,
        1.3535066403325313,
        1.3566882075022082,
        1.353199834485517,
        1.8986550387588428,
        1.362816966766433,
        1.351568767571383,
        1.3288196757266661,
        1.2956609667161192,
        1.3551162085779351,
        1.3627317614769712,
        1.293383076298362,
        1.3384212710895182,
        1.3419672732579804,
        1.7530649403282021,
        1.3751858742345306,
        1.355514649076696,
        1.3362220774009992,
        1.4410827419591845,
        1.6639121006010766,
        1.3481277247366983,
        1.3249106691566246,
        1.3417227874706403,
        1.3501390547251246,
        1.3529759067715,
        1.3616428790594877,
        1.3434819037771923,
        1.3670240405056375,
        1.3622078787408962,
        1.3601611602358052,
        1.3682562130136728,
        1.3303679375309225,
        1.3128971565325769,
        1.3537047210486821,
        1.3270892485500987,
        1.3234264588532754,
        1.3240206988036025,
        1.3618637021265594,
        1.3512347594256224,
        1.3300596580787283,
        1.3592651517090868,
        1.3567010303267197,
        1.3570584056558743,
        1.351526123621613,
        1.370802422265421,
        1.377633007876789,
        1.362233419521482,
        1.336603449859581,
        1.3311308399374289,
        1.357585445875372,
        1.3357642467215767,
        1.3651970825334454,
        1.3482577122515997,
        1.374405624659307,
        1.3439596994676033,
        1.345009716000253,
        1.3756171344319612,
        1.3638589102531282,
        1.3484360963244113,
        1.3632546502112035,
        1.644897230567485,
        1.3260514775716896,
        1.3179910027162023,
        1.3437086544028662,
        1.3550394345715657,
        1.34889228679079,
        1.3702616311584273,
        1.3842581937800658,
        1.353401239801494,
        1.3490432786534245,
        1.3493275005025824,
        1.3541225957299134,
        1.3649596639339643,
        1.3450871641794226,
        1.3741445686655966,
        1.3198629754974889,
        1.3650523693330632,
        1.3415844571475866,
        1.3676623930428025,
        1.34680864736219,
        1.3176224851295413,
        1.3745399224152164,
        1.3631391930037497,
        1.3294189458409258,
        1.6859880131609766,
        1.5164476466425876,
        1.3480406933240974,
        1.3425286740823459,
        1.3585835242617248,
        1.3579317733123402,
        1.3406991584013808,
        1.7534071762080643,
        1.3641564219821911,
        1.3439457078386592,
        1.1846584467708292,
        1.7208221504136227,
        1.35783657961273,
        1.3290171033939828,
        1.3478725377653753,
        1.8594337324581172,
        1.3264050852706202,
        1.335558544673526,
        1.35415842830257,
        1.3349470085936268,
        1.3120073064320348,
        1.346832917238428,
        1.3395097533543532,
        1.333838878450997,
        1.3369802119130783,
        1.3653613143034056,
        1.3699600381214367,
        1.327856210481845,
        1.3246165936941376,
        1.3664098299927383,
        1.333553082549384,
        1.3508046162514595,
        1.332962791818151,
        1.3673468456755857,
        1.3258833204590181,
        1.3689061551078723,
        1.347918323421872,
        1.3248747242986085,
        1.2241947026258138,
        1.650658571363806,
        1.3211184124493744,
        1.3444352375418551,
        1.3487991474328809,
        1.3702832292150495,
        1.3628279275907138,
        1.3290212444843084,
        2.1211548366645383,
        1.3233984216721089,
        1.3470498774125954,
        1.3734084278145136,
        1.366203647775341,
        1.3253580438137536,
        1.3329275612717393,
        1.3355141099616734,
        1.3391932148168169,
        1.4117312761951275,
        1.3695037136103505,
        1.3539913858768042,
        1.3705373173968152,
        1.3655441402780413,
        1.3551394040951374,
        1.3512720637060234,
        1.3440660495006962,
        1.3405201247886473,
        1.3279397103732054,
        1.3517542028884337,
        1.3363168751332675,
        1.3684609011972386,
        1.334530103972216,
        1.3259103937750196,
        1.3673371624561839,
        1.3605753872506474,
        1.7802617002250594,
        1.3479281177794475,
        1.3641644496489562,
        1.3675603740042779,
        1.3391932865249518,
        1.7018352791599247,
        1.3374267714471844,
        1.35050241890373,
        1.3603978124838791,
        1.3470455292890438,
        1.3573568619246277,
        1.3285569751564679,
        1.3338988519364592,
        1.3397387909697323,
        1.344861095227077,
        1.3205825590149942,
        1.3213929907161217,
        1.3635600538390238,
        1.5903709616890098,
        1.33769962020604,
        1.3591184900958975,
        1.4306234846376609,
        1.3635650480804418,
        1.3359706962474736,
        1.3510434753455383,
        1.3237384774922418,
        1.329651512228342,
        1.3549427002538141,
        1.3042862918590001,
        1.3546367770258823,
        1.3632573998405113,
        1.3412443730505628,
        1.3729975398178762,
        1.3402406949535315,
        1.3405274064934982,
        1.342386218138541,
        1.9506502194923447,
        1.3534573213358265,
        1.3432740141134318,
        1.3463519606682663,
        1.3286905822565909,
        1.5857982481828732,
        1.3389096702958498,
        1.8162103580657225,
        1.3463193648582137,
        1.380304942236687,
        1.4654996116875465,
        1.3350685877548434,
        1.3586058680385233,
        1.328597459671518,
        1.345848847431666,
        1.3392673782167095,
        1.3615797006811208,
        1.3513775506219408,
        1.3392365730240317,
        1.355456497514795,
        1.3670678577513677,
        1.3428552708575796,
        1.3563113249403294,
        1.9579358877505764,
        1.3274467468615434,
        1.3564587246367263,
        1.372240140713818,
        1.8809967904321279,
        1.353100667131644,
        1.3665224064775356,
        2.0050173064278947,
        1.344179467526792,
        1.3402016774750956,
        1.3202681228776623,
        1.3405189355338036,
        1.3347920104518947,
        1.3641738599811992,
        1.343386507776578,
        1.3164249659927374,
        1.335138325440815,
        1.314405567263838,
        1.3291828419648746,
        1.36235121939814,
        1.3291059111137995,
        1.3425633457411534,
        1.3499046860243524,
        1.3336675161598528,
        1.3321457915589372,
        1.8123048899895402,
        1.3785148648601413,
        1.3520076318942642,
        1.3511290203252908,
        1.330781981782947,
        1.3367967072156999,
        1.3633727148946457,
        1.3537572333112842,
        1.3288820285647582,
        1.3367932022735987,
        1.3369811970294738,
        1.3481241081441364,
        1.342818611905934,
        1.338801829933851,
        1.9822233024547269,
        1.354101327138981,
        1.3289516843087232,
        1.3293350831907642,
        1.348805819172711,
        1.3527175667395575,
        1.3541785531476158,
        1.3287071586422148,
        1.8267668258026584,
        1.5139646542805758,
        1.3568162794271423,
        1.5784802886975806,
        1.356757288818067,
        1.3450740485012909,
        1.3852755708273685,
        1.348296452961166,
        1.3082293570447274,
        1.9671842019699817,
        1.3768777953741402,
        1.3580778938702276,
        1.3484087819806505,
        1.3497116916569285,
        1.3545648223372146,
        1.6518575435280212,
        1.340365244783319,
        1.3338317333730978,
        1.3530063662226075,
        1.3512803445209782,
        1.3610926397439487,
        1.3603974340056484,
        1.3391176965395428,
        1.3571981387508611,
        1.3575475248236368,
        1.3696979660660418,
        1.3419207772461983,
        1.3378555178581282,
        1.3720430579201979,
        1.333249389494483,
        1.3295570804818735,
        1.3444164853374172,
        1.344536764056571,
        1.349968811526297,
        1.3549693647141268,
        1.3432395916032498,
        1.3363593540303151,
        1.3472382490373909,
        1.3426272674984032,
        1.3694445279995893,
        1.355047772640398,
        1.3298770889824858,
        1.348942460640208,
        1.328272753824404,
        1.3526150771211523,
        1.3367821524457484,
        1.3466067706334146,
        1.7758071267414732,
        1.3386132918382982,
        1.3438713636202197,
        1.3455018538441537,
        1.3651103940501772,
        1.3522795912150825,
        1.3294228910225563,
        1.3363257764554959,
        1.3381724740811076,
        1.347072276913722,
        1.404792723817946,
        1.359907045208676,
        1.6103177654425658,
        1.3483074139480546,
        1.3340295376356608,
        1.5532562135645145,
        1.775406561040015,
        1.3392093905459725,
        1.3351944316234117,
        1.3157818183897148,
        1.3453752969170858,
        1.4329265997843454,
        1.3234225797767525,
        1.3575056510954997,
        1.3468813961856085,
        1.3708948528274763,
        1.3548713337692915,
        1.3352402450698948,
        1.3590216392001822,
        1.3223342153983038,
        1.373166252586508,
        1.3379576406907634,
        1.3761030825631742,
        1.3659973617359746,
        1.3564173269169433,
        1.3717587479865285,
        1.3424298480785097,
        1.3455987756873706,
        1.3545281949916863,
        1.3542377844500082,
        1.3581169083854854,
        1.3428115883493872,
        1.3425906844792947,
        1.8118055765868681,
        1.3420924692498086,
        1.316919127058826,
        1.3477793335831136,
        1.3441239699581562,
        1.3780745468032538,
        1.3452249178619624,
        1.381348108236431,
        1.3696926594165204,
        1.3804890929337983,
        1.3895471541254771,
        1.3386692159825824,
        1.9363755536730047,
        1.3286240925592454,
        1.358081147268074,
        1.3488543933288528,
        1.3517980111533527,
        1.9575578206334205,
        1.3471594674738405,
        1.3223416246530777,
        1.8662793843065724,
        1.3335325591949287,
        1.3574862867508934,
        1.3673055044505935,
        1.3494799724367366,
        1.3737861615908986,
        1.705498930965596,
        1.3416880534885338,
        1.6303257735804377,
        1.327737357152075,
        1.330225383763692,
        1.359431648831664,
        1.9638157428494156,
        1.3406562974393208,
        1.3474754833812892,
        1.3495396794562644,
        1.6625987036022807,
        1.366520590027756,
        1.3530788988164357,
        1.331666382991174,
        1.3782332244284008,
        1.3352358833640656,
        1.3321045159986578,
        1.301839939946618,
        1.3479640267440167,
        1.3252284178953133,
        1.356174208344422,
        1.3490845505576448,
        1.277631769073069,
        1.846020881770714,
        1.8704292215741034,
        1.3539883744832621,
        1.2976326402723595,
        1.3530581991084678,
        1.3579566006166768,
        1.34184944836794,
        1.3633388180346273,
        1.3201547977003896,
        1.379921980333969,
        1.4283943351046176,
        1.3699049741598335,
        1.364962388051567,
        1.337293921396227,
        1.3687612180494475,
        1.9543810567864035,
        1.3221727981548455,
        1.3737548096689973,
        1.3448121120139378,
        1.3828725347709667,
        1.3376327427689993,
        1.355080836721867,
        1.3417181922327217,
        1.3411351621665255,
        1.357220089244398,
        1.3251724113888013,
        1.3431006112673942,
        1.3469145376407028,
        1.352125880146993,
        1.3471627343518404,
        1.3204879889368608,
        1.3203363413041045,
        1.3297187190603132,
        1.3416229104870676,
        1.3588422711592043,
        1.3205388984541488,
        1.3707295334925822,
        1.3346022322089899,
        1.3217943299281765,
        1.34029495222361,
        1.5909935997454623,
        1.3776289571022493,
        1.7930657812374577,
        1.3425870960174586,
        1.3414402139823263,
        1.3607389660774356,
        1.3418209504634306,
        1.3240110327008483,
        1.324898357473074,
        1.3451204947698974,
        1.35334176215558,
        1.3538780351428834,
        1.3650566914317996,
        1.3271781177587414,
        1.3372308501425845,
        1.3462534569924607,
        1.3680326389062185,
        1.3207789202261462,
        1.3583157284940874,
        1.3587462741115308,
        1.3588052101158299,
        1.3598529695995363,
        1.3181721800982473,
        1.330072534818077,
        1.3588454065138216,
        1.707722836446971,
        1.3650171137881915,
        1.3306695560029642,
        1.345802166939582,
        1.3328126309584238,
        1.3376537282071763,
        1.3477828943666352,
        1.3454388469952272,
        1.3508700268514695,
        1.378346574943214,
        1.3577890991482862,
        1.346933364337583,
        1.3788571398841383,
        1.349532319677012,
        1.3457073678912213,
        1.3232825649390425,
        1.3539953170683547,
        1.3325036676304736,
        1.3247287686873577,
        1.3181237646609099,
        1.3609594198778057,
        1.3299561785556642,
        1.348477705703932,
        1.3272197294120291,
        1.3460599573757277,
        1.3692558398874861,
        1.3382049272702297,
        1.3361215630005365,
        1.3253746685850343,
        1.378535777391439,
        1.3804113244365663,
        1.3655047654273644,
        1.3824998981888008,
        1.3494340050892386,
        1.3520567622358886,
        1.3534439944788972,
        1.3468000492345327,
        1.3278016934003591,
        1.1737618702485668,
        1.3423744611516848,
        1.3232992283659937,
        1.673994422162624,
        1.3343805818600702,
        1.4973620922236115,
        1.3307661098485202,
        1.3396398404036196,
        1.3760134468095104,
        1.3483584245695046,
        1.375039636818465,
        1.3525271805081867,
        1.3382259973661395,
        1.371184272080532,
        1.3361004896650055,
        1.3622579862643216,
        1.345550163149728,
        1.3586052051193704,
        1.3825547730501098,
        1.3419091308491327,
        1.3586135611732308,
        1.1974514624314254,
        1.3320936684471996,
        1.3586146168820838,
        1.4060033682784325,
        1.5338968887504507,
        1.8759485869558146,
        1.345533618316907,
        1.355395288571561,
        1.3534007362982265,
        1.3346721536416102,
        1.3520879352326118,
        1.337291610338887,
        1.3479988583299058,
        1.3590246131179826,
        1.3567343594467722,
        1.379911460725726,
        1.617951676839208,
        1.3413140386134907,
        1.331068282999494,
        1.368389116671635,
        1.3420265233395845,
        1.3452238623505368,
        1.3436756670197412,
        1.3874490423596824,
        1.351800711530661,
        1.348377949941853,
        1.3774814880184363,
        1.3264944342914073,
        1.366732983766759,
        1.346500481782611,
        1.355250111379564,
        1.315432642819163,
        1.3471142634840114,
        1.8949744620748306,
        1.3337472730786661,
        1.348314016292949,
        1.3494828645105847,
        1.3583809793216974,
        1.3680429819990547,
        1.3314793033749341,
        1.340590921192163,
        1.3640544704634365,
        1.3446536876965578,
        1.3428865878987484,
        1.9666202602721934,
        1.375295473719939,
        1.3560639119056987,
        1.3631681596557288,
        1.8772874101160495,
        1.363492980865417,
        1.331935790778975,
        1.3594249358868238,
        1.3114092940179543,
        1.3646298403968626,
        1.332544366782639,
        1.3363471830355678,
        1.339362529524648,
        1.386849881638645,
        1.3416291103198237,
        1.3655704087560427,
        1.3428484771570761,
        1.3729155853728667,
        1.3677737940040455,
        1.3676700939701907,
        1.3634541094906678,
        1.3507742368280393,
        1.3389570946914315,
        1.3794829791360894,
        1.3368393880505471,
        1.3348104819847038,
        1.3285472232837714,
        1.3674958590357893,
        1.3388323003624643,
        1.335608100439207,
        1.3671441116885346,
        1.345670353631464,
        1.3400217664436038,
        1.3460295943473535,
        1.3571671173691175,
        1.3569600028641988,
        1.3585192918309672,
        1.3662617500703629,
        1.350291952339318,
        1.368606403084176,
        1.1787711641403857,
        1.3295789162589615,
        1.364171274682291,
        1.3222145247076855,
        1.3250919583583811,
        1.3498500086523264,
        1.3604477637437735,
        1.3553580166261003,
        1.3417670868651426,
        1.3548522075437817,
        1.3498659887200566,
        1.3214005502405834,
        1.3316410703317325,
        1.3181520700380684,
        1.3623884809252824,
        1.3398900059128998,
        1.374984065445667,
        1.3166561638422136,
        1.3295330072830702,
        1.3582999076442255,
        1.3436077624963934,
        1.3617598312381967,
        1.3681989652310247,
        1.3514702567973191,
        1.3783214915758641,
        1.3170494794744536,
        1.3708518845759754,
        1.3279681751894143,
        1.3520516049928941,
        1.3305904718876584,
        1.331227708749335,
        1.3370280207062286,
        1.387989581471332,
        1.3391649011261573,
        1.3508161613141476,
        1.372401973163534,
        1.3437406118425126,
        1.3270758162513665,
        1.3006666009381305,
        1.326163942002524,
        1.3396987216779972,
        1.3756798346944255,
        1.350172771149666,
        1.3265254607970516,
        1.3796229477519184,
        1.3362849184681183,
        1.3440857422678707,
        1.3246966646175922,
        1.3365653936648951,
        1.2996466766128834,
        1.2354835829743562,
        1.9442156009108247,
        1.352104333165688,
        1.353555680173792,
        1.24671055434072,
        1.3391562047271381,
        1.3242036740726049,
        1.3506462723894241,
        1.3556614695524665,
        1.6953710454552828,
        1.2949806783465263,
        1.360345645886787,
        1.329226533784969,
        1.3751386658196172,
        1.3329307625780096,
        1.365595412809692,
        1.3679295562299916,
        1.3433885196191169,
        1.341020460222093,
        1.3870570006187615,
        1.336625088904463,
        1.3372169144474935,
        1.386788999079875,
        1.3338999126536546,
        1.3357317960137935,
        1.3683078985981754,
        1.3543322792296029,
        1.3335370430303526,
        1.3570209627830838,
        1.3456902586782598,
        1.3537929616990159,
        1.3346379957105015,
        1.3627345831285924,
        1.361430487930873,
        1.360501897904853,
        1.3539984339700397,
        1.3806630675081215,
        1.3426829963288915,
        1.3235937772980937,
        1.367900028720152,
        1.3624844337381585,
        1.3598042510934045,
        1.347423683142412,
        1.3352175938259514,
        1.3566387827652975,
        1.3568258961200947,
        1.3357506913888304,
        1.3285383218219147,
        1.4791885819246529,
        1.3420972678727427,
        1.3208422907610315,
        1.3348979988720606,
        1.3428555279691805,
        1.3507781962032699,
        1.3542821831420515,
        1.3514123383218482,
        1.3376995131224445,
        1.7710179962237653,
        1.3299851230043487,
        1.3890508091612412,
        1.3621331297921635,
        1.3677943947754647,
        1.3369860866702499,
        1.3671764072073058,
        1.3637464513527562,
        1.3672122521082262,
        1.3428768779592457,
        1.3348736305625446,
        1.3739518884552284,
        1.3469276382353343,
        1.3613943697109199,
        1.335122588413093,
        1.34871272425115,
        1.3644252616580823,
        1.3641683024166515,
        1.3660073631093768,
        1.330263069744898,
        1.896561824314829,
        1.3811533188325518,
        1.354890190893747,
        1.3380971476555017,
        1.364949658430623,
        1.327168764544052,
        1.3435103019936643,
        1.373641351158207,
        1.3456963405340459,
        1.3322884709223901,
        1.3612073670281148,
        1.3316781058285032,
        1.3432515919745283,
        1.3689581835349192,
        1.3433326844165079,
        1.3163217979490525,
        1.3501629994498483,
        1.3858324899135606,
        1.3842186131399212,
        1.3292758355619914,
        1.3622358814933566,
        1.3295478430373355,
        1.3719931162502867,
        1.342709429070517,
        1.3613208156852976,
        1.3207908974508085,
        1.7505130511714537,
        1.3716194813674865,
        1.3846937513428963,
        1.3618578757221347,
        1.3790247214900528,
        1.34267474831064,
        1.3791476445134696,
        1.3549821792710617,
        1.3727730014748387,
        1.3358707160353112,
        1.3464496493950595,
        1.8146694875775162,
        1.3401987881330184,
        1.3542791528964788,
        1.3589953754605202,
        1.3391234661690044,
        1.34968582154676,
        1.3529229832374106,
        1.331853125172214,
        1.3248256986104314,
        1.3632466435326678,
        1.3450264972127706,
        1.8650017820564095,
        1.3520049759010102,
        1.3376377030706654,
        1.3251943663559993,
        1.3365180416741005,
        1.3789335789468433,
        1.3265750826680835,
        1.5575041324131054,
        1.3430419676105159,
        1.1730713934468964,
        1.3546361739072699,
        1.3571336566893966,
        1.3230341310796516,
        1.3674244013001824,
        1.3293818165879145,
        1.3763938911661338,
        1.343120113199947,
        1.8113321933321236,
        1.3479849207173378,
        1.354926350491752,
        1.356193235204966,
        1.3754998361467483,
        1.3666199663784766,
        1.3563582531389697,
        1.3278591469685845,
        1.3153694738133008,
        1.304807575454662,
        1.3438094119358874,
        1.336055407332028,
        1.3793997503183497,
        1.3379757554433418,
        1.35592951590223,
        1.32878791720838,
        1.3285095675961602,
        1.2915709736677516,
        1.341394593015266,
        1.8944353932603963,
        1.3306171041285688,
        1.3484779589348694,
        1.3725844538098124,
        1.3566144196953867,
        1.3359640681639229,
        1.3493846956956865,
        1.3481633660303818,
        1.353055258632496,
        1.5102745539600257,
        1.3638129329295108,
        1.3496034519460467,
        1.355368475810877,
        1.419223651254318,
        1.3400520725924803,
        1.3425802310794526,
        1.3630543196236216,
        1.3736316574937335,
        1.3476767852704303,
        1.3453921805296762,
        1.337414319709527,
        1.3660143435271825,
        1.367988590304615,
        1.3572565792586948,
        1.3513566692575751,
        1.3261420488854645,
        1.3454250145681332,
        1.358117407083011,
        1.350427973576857,
        1.333299763322195,
        1.3319263658134788,
        1.3393159214954968,
        1.3144295023498702,
        1.7052675142669114,
        1.35376927414591,
        1.3647458506086418,
        1.3479222448314232,
        1.231326462039262,
        1.360716160811563,
        1.3356407709051925,
        1.3596512729831538,
        1.3353665801964956,
        1.355765254956399,
        1.8828816289573065,
        1.3608911638684327,
        1.3220636730297237,
        1.3766541346895895,
        1.336751698191299,
        1.3277075839012733,
        1.7724935707863316,
        1.3320244660575062,
        1.3224244833065986,
        1.3608210771645135,
        1.6338392951771474,
        1.3857715504632901,
        1.3460654327251025,
        1.3592377006431888,
        1.3907393982752734,
        1.3528785151358758,
        1.3160480258921607,
        1.3299163327420926,
        1.4847141393996481,
        1.3250122442754744,
        1.2987833324390832,
        1.3261249810463982,
        1.357925647237238,
        1.3509277037034746,
        1.7756131854030361,
        1.3396483747587002,
        1.3536842618217646,
        1.3442246659330457,
        1.352220687981089,
        1.3345557234770897,
        1.3588424027382842,
        1.3790816061599243,
        1.394221961229168,
        1.3388656908257472,
        1.373515059266864,
        1.3410689138192213,
        1.3486726296392568,
        1.3411439450047964,
        1.3369445138136355,
        1.3328832850979242,
        1.3399426922357232,
        1.364687501614295,
        1.3652804260196578,
        1.3635370360850845,
        1.3664616221111048,
        1.353260239935129,
        1.3071240133768889,
        1.3541819043878078,
        1.3931801509312693,
        1.3512657296802129,
        1.32103255496957,
        1.3726730208061686,
        1.369012765556269,
        1.3476771212605896,
        1.506641027137959,
        1.3346030997355924,
        1.285503618633286,
        1.5017559978668475,
        1.3594748945775488,
        1.360017957373118,
        1.3519118263768453,
        1.3489882710218135,
        1.3397851034324633,
        1.3463363763427183,
        1.315367766017114,
        1.3220166954767254,
        1.34119653872199,
        1.3793843743574663,
        1.5139362181935172,
        1.3611050937207017,
        1.3450696118259455,
        1.348326940021535,
        1.3300919735769376,
        1.3228397104231673,
        1.3449373522048937,
        1.3438563297630337,
        1.5491433624801165,
        1.3679129971036237,
        1.3351682677099215,
        1.3347897467148546,
        1.358635134112228,
        1.3620123971336704,
        1.3311501574909963,
        1.9167983461786688,
        1.3713164974266814,
        1.3803207503955084,
        1.3557963030447409,
        1.3600772616202685,
        1.3790884844767624,
        1.3714378229263287,
        1.3875551631779595,
        1.3360765706485618,
        1.3305620014015516,
        1.3265160304249244,
        1.3448500551681064,
        1.3702201818805866,
        1.3443905414754305,
        1.349915792372254,
        1.335590393222187,
        1.3445779672323779,
        1.333908368791789,
        1.3399312548698359,
        1.392070769764312,
        1.4904723473057804,
        1.3576289070285115,
        1.2995757398790884,
        1.3424158830066906,
        1.3334007874438571,
        1.3610291272754076,
        1.9531903639109272,
        1.3494401893693502,
        1.3542844704720387,
        1.3680461099252834,
        1.354024096400859,
        1.355188804908105,
        1.636874415351106,
        1.3508091458089984,
        1.5772696207047674,
        1.3425776733763628,
        1.3906984240904285,
        1.2862459813425449,
        1.3366755761338098,
        1.2755664510358706,
        1.3804985588008523,
        1.3309690421810767,
        1.3391261538441752,
        1.374371631764292,
        1.358090523677313,
        1.3462103465987734,
        1.3366584927852536,
        1.3536673171875682,
        1.3480988280579405,
        1.3573359354639003,
        1.362975238051072,
        1.330939897201347,
        1.3547249503661183,
        1.3089953495040763,
        1.3638371269089138,
        1.3520438338442922,
        1.347692869182617,
        1.3736224402046568,
        1.8112714002234327,
        1.322181961606612,
        1.3560143841542625,
        1.34684804295075,
        1.342506520610105,
        1.3729072104326654,
        1.3722229228199376,
        1.3523698877736865,
        1.3638777277216159,
        1.3481703481468172,
        1.3584866093132135,
        1.3964360436848118,
        1.3433231817320925,
        1.342973210955396,
        1.3648567679681287,
        1.3492997798954198,
        1.3675428413603852,
        1.3346618762799316,
        1.3560104155286827,
        1.7660609461140062,
        1.3331159133627828,
        1.3419932055514494,
        1.3360286544290618,
        1.3269734859479474,
        1.3669698403788377,
        1.2983053241648255,
        1.343527075436789,
        1.495789882792245,
        1.3506395153403497,
        1.387897857634243,
        1.364148943980298,
        1.3461638917429026,
        1.3476573147411905,
        1.2963879244309815,
        1.3697247245052488,
        1.347342687193633,
        1.3304398584296677,
        1.348638779157529,
        1.353043477375164,
        1.3368208387551188,
        1.321349499310835,
        1.341388955942326,
        1.3326591071757188,
        1.2873511318829733,
        1.325915867217597,
        1.35522068313423,
        1.3408036847843974,
        1.3520892133482307,
        1.8442752194513448,
        1.338288849368975,
        1.3170228927823568,
        1.948628263734678,
        1.361149128901336,
        1.348204337030917,
        1.9279567880595856,
        1.3734857996228351,
        1.3149311561620605,
        1.3458987919927432,
        1.345553606881753,
        1.376611170201991,
        1.3405472201692603,
        1.3561506901282965,
        1.3339241865155336,
        1.3701668571943897,
        1.318190633155359,
        1.3472838408191457,
        1.3514987820597426,
        1.3532620555013404,
        1.3746751479606383,
        1.3550016558589741,
        1.593066280456886,
        1.2056582549332482,
        1.3660734928219536,
        1.3645711190619827,
        1.3417411961446932,
        1.21337753259618,
        1.3666150881859982,
        1.3797478942055632,
        1.3486965717059134,
        1.3531828400792305,
        1.337525604119868,
        1.3715277349168924,
        1.3272694467312283,
        1.3463820724140947,
        1.3531523330269248,
        1.3710526906531573,
        1.351777275667253,
        1.3321967619785116,
        1.7135266042144046,
        1.3390565191524206,
        1.3626264448316852,
        1.1780827955660098,
        1.330041985079529,
        1.3358362424069277,
        1.3738219646231433,
        1.3300171570625015,
        1.341309246685636,
        1.3334481064388473,
        1.7613804878390455,
        1.3635431281468058,
        1.3420642782760819,
        1.3478456552500593,
        1.3305447677303723,
        1.3739625086281273,
        1.3369262851529171,
        1.6110820763912785,
        1.3334182847783826,
        1.3744107277006699,
        1.320103568839494,
        1.6138643158400696,
        1.3356569878042581,
        1.3248939435344937,
        1.371094796297104,
        1.312943284021281,
        1.348193108109723,
        1.7654216076704823,
        1.3732904474553138,
        1.36002280424884,
        1.3390436681255151,
        1.350539821837942,
        1.3741628506505854,
        1.3419334502394382,
        1.3869931214034363,
        1.3788079424082627,
        1.3569306821996614,
        1.36812076190355,
        1.3517787696738215,
        1.3469890621565308,
        1.3717027381766362,
        1.5840543503690045,
        1.3522564266171082,
        1.3715019858883428,
        1.349561515105119,
        1.7559914229793558,
        1.3630916069246182,
        1.3533777250693426,
        1.3471808068737405,
        1.3697606273279002,
        1.3531692632268273,
        1.3645945166674938,
        1.3211302438423913,
        1.3492710522717721,
        1.3607397010666258,
        1.3727626831355113,
        1.310704997235374,
        1.201322069076932,
        1.3482567110156027,
        1.3528400966815,
        1.353469817681631,
        1.3541906596020283,
        1.328360850276611,
        1.3368121699228213,
        1.3213367396242501,
        1.3825341476908883,
        1.3341355457584658,
        1.606886370419546,
        1.3658417772257103,
        1.3586818376466596,
        1.3443851340205606,
        1.333485415118963,
        1.356452614299348,
        1.341603011612472,
        1.3453266878641756,
        1.366230565682496,
        1.3852248037664838,
        1.8014298769534307,
        1.3308222138791552,
        1.366131053574211,
        1.3564021728148508,
        1.5862414040989052,
        1.3819191894166345,
        1.3448284666428105,
        1.353407895343405,
        1.378645059164129,
        1.3448803208639861,
        1.3346496959083325,
        1.3297642094916469,
        1.3572065695485156,
        1.353749062439045,
        1.3513826080295186,
        1.3951855339771027,
        1.3474090018226061,
        1.3424992473461963,
        1.3591153611609648,
        1.3513622006289847,
        1.3630518543995382,
        1.343441393573141,
        1.368612794431969,
        1.3759876659461348,
        1.442185814398624,
        1.3395133207334688,
        1.3191068971808548,
        1.3589920022129816,
        1.341740029083721,
        1.3466069487024817,
        1.5080096980219673,
        1.492525667088223,
        1.363761521874947,
        1.3355389055087663,
        1.3553447696096625,
        1.3448772950015264,
        1.8059706409003005,
        1.3607556848812825,
        1.359768562135272,
        1.3387824205782635,
        1.3454518077053204,
        1.3250124341460006,
        1.3628196471738958,
        1.3296721178568491,
        1.3465843885173365,
        1.3743331154439313,
        1.359232193015437,
        1.3337345358339983,
        1.3411543655653329,
        1.3750545155869687,
        1.3697577484679029,
        1.3621922397159598,
        1.3157323650266455,
        1.3257347600127787,
        1.3614506964768278,
        1.3484982195012296,
        1.3360272558324602,
        1.3367857916184032,
        1.34421155091827,
        1.7322000313754262,
        1.3587949062658597,
        1.3152317551977342,
        1.3588138452515288,
        1.32884613704227,
        1.3459895146454028,
        1.3609353492514131,
        1.3850024587450018,
        1.3468886058371397,
        1.3516818046110193,
        1.3627016260350326,
        1.3836095574267095,
        1.3234284195643815,
        1.3731832477166395,
        1.381426721161603,
        1.359550493795002,
        1.3655941206824043,
        1.3333679450058087,
        1.3660128885133616,
        1.3320079121645694,
        1.2826753312214136,
        1.3912511724960046,
        1.3936732076484917,
        1.327266527722873,
        1.3187957467795108,
        1.3329535728282116,
        1.3508683439374385,
        1.3300410503549156,
        1.3428878381840463,
        1.4162396112184177,
        1.3512280743579885,
        1.3501297569791426,
        1.3426827337041662,
        1.3509272691326242,
        1.3478927537723213,
        1.339136006473811,
        1.3704660855106707,
        1.3521301520897482,
        1.3761302128866097,
        1.3509978406394438,
        1.7178691356632154,
        1.3406287031748778,
        1.3581680274051755,
        1.3348619778604203,
        1.337568839728014,
        1.3614047703418948,
        1.3387520175979022,
        1.376152780841137,
        1.3461006382330243,
        1.9157113094863918,
        1.3563243183775517,
        1.3616015820962208,
        1.3591716592198002,
        1.364884941547796,
        1.3531978517998318,
        1.3330788548081094,
        1.3513328271084177,
        1.342913963005473,
        1.6404955880139886,
        1.324670749959633,
        1.3279548537873027,
        1.3232827996717387,
        1.3502249039307777,
        1.351978546145433,
        1.8681824383351504,
        1.3442632800392837,
        1.366482931700443,
        1.3573604769224847,
        1.3768358470299082,
        1.3397267854497001,
        1.8505727444882147,
        1.7930608654525413,
        1.3276025779985485,
        1.3442958472982645,
        1.3377211990496614,
        1.3370384884975657,
        1.3868588650122733,
        1.3684483871348432,
        1.367775640110889,
        1.338072469608157,
        1.3520196860562248,
        1.369077879975193,
        1.339635393895345,
        1.3263247984978004,
        1.327530877939607,
        1.342692412533195,
        1.3590079377392936,
        1.3064952799333007,
        1.3265389689823794,
        1.3329903527408902,
        1.3484779352886527,
        1.3588229352076744,
        1.3564861274287252,
        1.6808733266400224,
        1.3408152486183236,
        1.3753134747998628,
        1.3497128851804059,
        1.3367727655994255,
        1.3507616942085754,
        1.4309453338896676,
        1.3513531640988472,
        1.3632413334764637,
        1.3427003756422442,
        1.3513717711092168,
        1.3596489317872011,
        1.3449001004779926,
        1.3381221252753777,
        1.3394237221165113,
        1.3304327929069013,
        1.3460218769317442,
        1.3656855534073125,
        1.7454256498571414,
        1.3289404384357293,
        1.3601087286793112,
        1.3324041882587074,
        1.3210350699494495,
        1.3472247225609426,
        1.356310727541696,
        1.3520834479887915,
        1.3359228015830042,
        1.3638566138205637,
        1.348445766581906,
        1.370913158291441,
        1.3367524098718242,
        1.4389706298925757,
        1.6615371077510577,
        1.3559983677321599,
        1.3311754722560871,
        1.3575511955376476,
        1.367809591621618,
        1.334079969304394,
        1.3564763478152455,
        1.3502941818456085,
        1.3347444016519912,
        1.1769295742467023,
        1.3231564806334466,
        1.3450966304385454,
        1.3500453772209837,
        1.327299457934434,
        1.3405351291240026,
        1.3428821563887303,
        1.8513277552616612,
        1.342786956690919,
        1.350975236762818,
        1.3318428092339218,
        1.3309836212249915,
        1.3597393180286663,
        1.3634579405793643,
        1.3353749406516093,
        1.3530994176890103,
        1.3631196231386065,
        1.330421862149943,
        1.341590459578008,
        1.3800291143388068,
        1.341993840041598,
        1.3623197144768684,
        1.3456649637870397,
        1.3799572662249853,
        1.3444159093470853,
        1.3555578097537324,
        1.348801254618422,
        1.3493564971381795,
        1.3624763539178681,
        1.33726026812989,
        1.3520887253170186,
        1.5077803329072839,
        1.1655939836585865,
        1.3454872006056613,
        1.3393157576026973,
        1.2809891902528372,
        1.653672856656048,
        1.3195156401314714,
        1.326475099760004,
        1.1907328621780282,
        1.3609048307221057,
        1.34369786752173,
        1.355978874230558,
        1.3152751837802108,
        1.3815994345844007,
        1.182516941202113,
        1.3334858460420085,
        1.327472489557316,
        1.313854684447654,
        1.3718399832413528,
        1.3752135533779286,
        1.3559360635144568,
        1.3383272918177203,
        1.3492465971121346,
        1.3365436702663207,
        1.9063480321559063,
        1.3219982345207701,
        1.3515753460863218,
        1.3204009981503593,
        1.3648029172135672,
        1.3577271600358443,
        1.3549102309854049,
        1.315001927923401,
        1.3444928433963756,
        1.3612217830722277,
        1.3379878432522334,
        1.3662639237200855,
        1.3488227517684526,
        1.3513064002372197,
        1.3365363994027843,
        1.3648899141923125,
        1.3454092242503701,
        1.3419432729103482,
        1.319821335607006,
        1.7430198217870878,
        1.3812399117507093,
        1.3220256558847727,
        1.3742049814120354,
        1.355672878035817,
        1.3702600119067407,
        1.3330972909216812,
        1.3646730932297602,
        1.3428453448330886,
        1.3750119499510087,
        1.336344634646028,
        1.3619437361856475,
        1.3280536802272316,
        1.3328008050888835,
        1.3733546172532327,
        1.3524417474503636,
        1.3431694686104794,
        1.3399467879688938,
        1.3511866039207114,
        1.36685862639215,
        1.3440444565586633,
        1.3659675756588063,
        1.3377558081255028,
        1.3576179172042255,
        1.3264546483581376,
        1.3565914479790033,
        1.3558276739945487,
        1.367086246368135,
        1.3545545176400873,
        1.3980400730609734,
        1.3510191125983833,
        1.3339179150601765,
        1.3642848295801948,
        1.3615033229625446,
        1.355555644247249,
        1.7461235097988264,
        1.3702318856294329,
        1.6094397037533847,
        1.3689023467800243,
        1.3511776637902748,
        1.3647576324499562,
        1.619627829233821,
        1.3381967399203512,
        1.1847461983569962,
        1.3596448908730492,
        1.3578960747724822,
        1.3706518508611467,
        1.3413850708416017,
        1.373066692258226,
        1.3493748740794238,
        1.3730432872097784,
        1.3230659000612133,
        1.3465840819709938,
        1.391843393072513,
        1.339864577388486,
        1.3287164230076631,
        1.349665837141372,
        1.334648611707666,
        1.865274636043323,
        1.3706057745552658,
        1.3346148875033987,
        1.3077323335441378,
        1.3666282522063913,
        1.7480257198131615,
        1.340523071491161,
        1.892164276047636,
        1.3280627398744622,
        1.356609528976164,
        1.3346827233907552,
        1.3542559630392064,
        1.3749006160898516,
        1.3435700980707204,
        1.3855894559482407,
        1.3575809492160325,
        1.3723840464849024,
        1.3713268246796062,
        1.3577812093144488,
        1.4505253781224379,
        1.339191505766512,
        1.3377169189360003,
        1.3367503386215327,
        1.3401773881300458,
        1.3462132411852346,
        1.3433794367275498,
        1.3442250315116855,
        1.339596819634753,
        1.353140086697199,
        1.3800998343571846,
        1.3595594743495765,
        1.3340878879597486,
        1.3243023192146322,
        1.3366715123015713,
        1.3767042742623097,
        1.3682193321730471,
        1.3391037040140665,
        1.3405189552942804,
        1.3428038632500396,
        1.9264201190512562,
        1.3845480318496735,
        1.340253340443915,
        1.3447240272618193,
        1.351003726354732,
        1.3796277503234426,
        1.364531545149847,
        1.3271377445525299,
        1.395323738575731,
        1.3496365239027919,
        1.3681202050866919,
        1.3455608634684022,
        1.2978572965636133,
        1.359443877926724,
        1.353152386234448,
        1.3763297101451601,
        1.3902534604873653,
        1.3243054336610662,
        1.3555683118808883,
        1.3489918295229966,
        1.3643010792638797,
        1.340331964364738,
        1.3482331661678681,
        1.3547927172150493,
        1.3399546024672797,
        1.3459650245214156,
        1.3166821129499173,
        1.370552221891846,
        1.3378393315585266,
        1.3696559656397036,
        1.3464929160828734,
        1.3457044159215763,
        1.3292487896497844,
        1.340382991101915,
        1.3545639567038805,
        1.3442458552547272,
        1.342809301543174,
        1.3801161580150203,
        1.3463743082479158,
        1.3284515790676394,
        1.3266528244212359,
        1.3589149014768485,
        1.3367680551786698,
        1.3303174536665265,
        1.5338184152537058,
        1.3574450229737383,
        1.3597213017590546,
        1.3616827563046785,
        1.3437995606888173,
        1.357873296097097,
        1.370864910942992,
        1.349102776403396,
        1.332414152312582,
        1.3530678972775936,
        1.3226382440200406,
        1.3649836950208272,
        1.370417927770264,
        1.3316763460009378,
        1.355290484388502,
        1.3593517244455262,
        1.53662883897817,
        1.320429862891612,
        1.3670708796869908,
        1.3468832001118087,
        1.382205242232687,
        1.8698014077755407,
        1.3024224361961676,
        1.3584102895324415,
        1.9236037433197182,
        1.3245237096806075,
        1.3381213582112301,
        1.3482411396011635,
        1.352973605107103,
        1.3333829338984498,
        1.363757162105406,
        1.3369887654704036,
        1.3518111300883353,
        1.347616824564778,
        1.3146200677753426,
        1.3386272629391145,
        1.3348412753099443,
        1.3406307752984545,
        1.3788956579503173,
        1.575040518768389,
        1.332987699090434,
        1.3449818167164311,
        1.356781852545242,
        1.9918847818195458,
        1.377493389507954,
        1.3249013171096429,
        1.3446158488983755,
        1.7487291401476064,
        1.3478470468407238,
        1.3643801522925787,
        1.3325695956497954,
        1.324645139291966,
        1.3531133451272797,
        1.3744780950761117,
        1.363230751902128,
        1.3168175530073274,
        1.4573256065230835,
        1.3501102044106463,
        1.351817487092511,
        1.3542671566134556,
        1.334601566493255,
        1.3407905623113916,
        1.3261253857559627,
        1.7075910192099168,
        1.3213339961365174,
        1.3817902432743066,
        1.3486830033541344,
        1.3863307936493985,
        1.3385955782644001,
        1.3491322799445677,
        1.3825167693721425,
        1.3706380806763327,
        1.3647040141827453,
        1.3558602416335856,
        1.3563709275270688,
        1.3485563691919749,
        1.3294391824958236,
        1.3588042754948146,
        1.3549043982778568,
        1.366346691314978,
        1.3408523199343252,
        1.352415564265764,
        1.9066955699073578,
        1.3484594028321704,
        1.3568539538658193,
        1.3596913094895773,
        1.3348293964897904,
        1.800245119097538,
        1.3422867888813435,
        1.3753410854666703,
        1.6034124798148774,
        1.3601818085052508,
        1.3101102787161218,
        1.3851850137414787,
        1.3610198371845619,
        1.3568171962282243,
        1.3403622389793104,
        1.3336267969859485,
        1.3732908014643637,
        1.3651756346888633,
        1.3363706103780895,
        1.3196997857566508,
        1.9381406598231423,
        1.9641086330570747,
        1.3559631355360018,
        1.3480318435552612,
        1.2124903625344867,
        1.3641113445259265,
        1.3301081269596693,
        1.3192810186652748,
        1.3337383615189335,
        1.335683845209981,
        1.3450940775685016,
        1.3424156698530605,
        1.3207898948115784,
        1.3319361676799222,
        1.3390305686138644,
        1.3389298847269897,
        1.382134265156034,
        1.8400862814699093,
        1.3719081392030956,
        1.3256132638538052,
        1.3765218745335694,
        1.3625827643900454,
        1.3394923035011759,
        1.3822200261167663,
        1.3631410673836404,
        1.337390087152653,
        1.3649173054858854,
        1.3551718596849422,
        1.3464632976296185,
        1.295869214048552,
        1.3611964982362807,
        1.3435301053229913,
        1.3342567477154736,
        1.395632455001776,
        1.3245476364553206,
        1.9646401995166134,
        1.3872389201158748,
        1.3240065297091992,
        1.3385974607428308,
        1.3359034537544718,
        1.3371175984419525,
        1.3692984019389682,
        1.7829958016811815,
        1.3582431437556877,
        1.3449243157233115,
        1.340348401569106,
        1.3184878283918933,
        1.378473485830087,
        1.2853708974676858,
        1.3696620232695014,
        1.3755135049585787,
        1.3652403585033897,
        1.3581526686560446,
        1.3528521665460127,
        1.3399528310931783,
        1.34577132659044,
        1.3522289909367766,
        1.3604183063163673,
        1.3413997669110793,
        1.4172388265921123,
        1.3413499333708714,
        1.3613787180244168,
        1.3668995909896144,
        1.3645027667037695,
        1.3472419748705564,
        1.329949689618979,
        1.341443066235477,
        1.3273341857919145,
        1.3780239268139396,
        1.350950376097103,
        1.3686713571910007,
        1.3514789417726472,
        1.6017711509176615,
        1.374400831190324,
        1.9381353474749248,
        1.3108276369725747,
        1.3431438880717308,
        1.3403647224520046,
        1.2881150159428383,
        1.3437318649750885,
        1.3101491222793678,
        1.3562492074105386,
        1.3609287318903076,
        1.3595546062316177,
        1.3490079821564656,
        1.3238745199938606,
        1.3286038823814037,
        1.3614547881606094,
        1.3651719732508918,
        1.3443458970284439,
        1.3757775813275261,
        1.359382822732809,
        1.3216760554425169,
        1.3521981932295948,
        1.3637705714525785,
        1.3253997540998341,
        1.3181463265166906,
        1.3500457477108592,
        1.3188875853308506,
        1.330723571511808,
        1.3780825688581064,
        1.3371124597216315,
        1.3347817908043542,
        1.3210479822977577,
        1.337002411005664,
        1.3444641837855522,
        1.8061259762614692,
        1.343011604541842,
        1.333965337664808,
        1.3249324423727062,
        1.380435979662979,
        1.3468033217524413,
        1.3290521288312294,
        1.3479592265315223,
        1.3293080853018202,
        1.3463639029917336,
        1.3389980676235025,
        1.3451436182975613,
        1.3391741573976086,
        1.8358791068111149,
        1.813593606541441,
        1.3300734502873095,
        1.3443223094035093,
        1.3357625497205179,
        1.360447889441667,
        1.3574676729733397,
        1.3341784136602752,
        1.3421526388974052,
        1.3706067404227353,
        1.3316319557376661,
        1.3480224206609155,
        1.3396963233809565,
        1.3227981849701234,
        1.3617800145849144,
        1.3360944080325776,
        1.9995863955634954,
        1.3361849325976636,
        1.3323615518835905,
        1.3709725032246651,
        1.3411023549443803,
        1.3355234971650274,
        1.327893698909413,
        1.3373360966686378,
        1.3253522981615524,
        1.353191076132182,
        1.3772497190699533,
        1.333123668801209,
        1.3526877892436986,
        1.3208203366568474,
        1.3562113502945072,
        1.3079724829121595,
        1.3251935726614488,
        1.3393645839731494,
        1.3329466596534307,
        1.3749414489920018,
        1.2891362021629351,
        1.3737031847145589,
        1.3503444120635144,
        1.3591275410967478,
        1.3516001877461465,
        1.3425101402680688,
        1.3612682813636234,
        1.3400819179493155,
        1.7630112819331776,
        1.3392508906044722,
        1.3241545408746143,
        1.9409936776267407,
        1.3220148540301957,
        1.383733351095811,
        1.3588622962494357,
        1.3365809844036705,
        1.243129836705713,
        1.3164095864006322,
        1.35149906679086,
        1.3295084762196505,
        1.281340787010197,
        1.3621583978682144,
        1.3438153046943935,
        1.341280391027547,
        1.3563545614636983,
        1.3318857510405417,
        1.3443592825252548,
        1.3171454665796836,
        1.3609176329319848,
        1.3503238777998527,
        1.3396490333752324,
        1.337654748963234,
        1.3612333811021105,
        1.3378516499225066,
        1.3437089084756753,
        1.318904274134142,
        1.3691631627554095,
        1.3411296166334756,
        1.3732403086869425,
        1.3409837846205297,
        1.6317880145102253,
        1.372801576045114,
        1.8931801063761993,
        1.3360715161740433,
        1.3373163432935735,
        1.3549119539878824,
        1.33046185985857,
        1.366564252376176,
        1.9069302782511464,
        1.3697157643924167,
        1.350138213998852,
        1.361748973700908,
        1.3245665903836867,
        1.3390719143923835,
        1.3764521593425352,
        1.3670433242413813,
        1.3338987980082593,
        1.348044471914523,
        1.3729869426246593,
        1.3239536075195384,
        1.343308649806324,
        1.349840665054811,
        1.352673807682605,
        1.3481390543905616,
        1.3515787296387596,
        1.3526478294642748,
        1.3297739866543488,
        1.324942801252637,
        1.3467393125114724,
        1.33180538690202,
        1.3277558304557842,
        1.3300390077638584,
        1.3486201691409605,
        1.3474457357764538
    ],
    "mass_2": [
        1.1604996303472435,
        1.154415128182447,
        1.1359844282483853,
        1.15696011580485,
        1.121806564408163,
        1.1540621559480913,
        1.1371449165093432,
        1.1372420750230663,
        1.11960369893479,
        1.1539835614954215,
        1.1271989324712521,
        1.1387549337442218,
        1.1508516938422213,
        1.1404867540189487,
        1.1714062552222457,
        1.1785429760542299,
        1.1269171770334945,
        1.12559672398307,
        1.1468232852049691,
        1.047235950677322,
        1.1378641558147042,
        1.1447085886967598,
        1.135137209224786,
        1.1340744936181453,
        1.1403913544676387,
        1.1821191543849552,
        1.192314372476348,
        1.1335923541601969,
        1.1344377353769155,
        1.1641620283516954,
        1.1599123924104637,
        1.1354183968038973,
        1.1795627828529238,
        1.1475235152322254,
        1.1557864925708463,
        1.131580569437075,
        1.160631792629517,
        1.1408161647323944,
        1.165495612131889,
        1.1406653669661717,
        1.139923592115286,
        1.137079872571887,
        1.1402618294595959,
        1.1582042549865015,
        1.1416751673030678,
        1.1314360123391682,
        1.168610070762868,
        1.1278022162920094,
        1.1325747492125877,
        1.1666234393500237,
        1.1324295591044717,
        1.159979221910561,
        1.147081847761209,
        1.1451949184043717,
        1.1312458948351327,
        1.148168227620252,
        1.114501092164285,
        1.1861615630633273,
        1.1567499010657558,
        1.1474128357573257,
        1.1372042471571884,
        1.15458857710932,
        1.136293661381841,
        1.1395022792670229,
        1.1648043789009697,
        1.1474497591349488,
        1.1157859580121892,
        1.1437495330184009,
        1.1296714668100205,
        1.1500817740052962,
        1.1423069440233404,
        1.1306530748058379,
        1.1322093103800275,
        1.1398346023115458,
        1.1321991096668895,
        1.1306254454989857,
        1.1719731800819821,
        1.1682606682335501,
        1.1321229444618635,
        1.1593693112561843,
        1.143597470699265,
        1.1271385545824464,
        1.15582454158602,
        1.1379810205552205,
        1.1386221893224746,
        1.14896042831504,
        1.130998308690529,
        1.1412288347816024,
        1.1294285043801635,
        1.145276646996502,
        1.1647853848837442,
        1.2046763700840066,
        1.1485679132939268,
        1.1456725420079794,
        1.147488957185074,
        1.1419233942193092,
        1.1546156876755203,
        1.1544351675666726,
        1.1449068765054222,
        1.124776318338538,
        1.1393590088265557,
        1.3029176235043136,
        1.1534811243059468,
        1.1373559115385596,
        1.1355059482137722,
        1.1367735005885646,
        1.155500270008119,
        1.1622471004209458,
        1.1952516661576358,
        1.1741631069152945,
        1.397096204777291,
        1.0895149258235552,
        1.1307536101500848,
        1.1257676544674386,
        1.1356981272096789,
        1.2225344489431766,
        1.144349087559406,
        1.1525594423207888,
        1.138056536227163,
        1.156231020519272,
        1.1530376849846549,
        1.1530669973536898,
        1.1590427247852826,
        1.1269477635965306,
        1.1129992727146867,
        1.1458402069686324,
        1.1363329887121403,
        1.121067673095894,
        1.119858728453734,
        1.150110504539808,
        1.2358854506941668,
        1.1284120223210037,
        1.15407340083806,
        1.2088288905883655,
        1.1486789254902285,
        1.1466240007448294,
        1.1603125163255052,
        1.166094249600827,
        1.1530593039188712,
        1.1287779134484877,
        1.1258724966799016,
        1.1430126702354955,
        1.1332517498985506,
        1.1555678895699448,
        1.1429759335690688,
        1.199328783074178,
        1.153452631301398,
        1.2023571703638622,
        1.1661696900922824,
        1.1953271455994237,
        1.142253206978171,
        1.1548059269373192,
        1.1668029010683567,
        1.1198666441687744,
        1.1535023941623634,
        1.1382486155033456,
        1.146094422523126,
        1.141766733204122,
        1.1598547649530464,
        1.2174292123786543,
        1.1473363226473263,
        1.1418945399144342,
        1.1447587063988218,
        1.1453189588311024,
        1.152725082041793,
        1.1394163439685019,
        1.2326422675444253,
        1.137778220493643,
        1.1519253809756544,
        1.1364492190516253,
        1.15765464590636,
        1.1391328101353486,
        1.1170051365903075,
        1.1634761146188388,
        1.237152085771585,
        1.12528356913044,
        1.151001058892398,
        1.2098770946844173,
        1.1501913748362262,
        1.137249060308287,
        1.152611443248079,
        1.1689840800838645,
        1.1322367892597027,
        1.128208566340613,
        1.1564539522236175,
        1.1384494222364177,
        1.1436668050140533,
        1.1315554555835574,
        1.2357140823609754,
        1.1240846950843764,
        1.2375084482440255,
        1.1401508442521273,
        1.1244505237030202,
        1.1330772339190405,
        1.1471005646477428,
        1.1334262724304511,
        1.1113945684454851,
        1.1691043934533416,
        1.135559913325649,
        1.1230193596684686,
        1.130819904427245,
        1.1438949037201447,
        1.160486026176263,
        1.1239607954269553,
        1.124655314799314,
        1.158364262916568,
        1.1313758158229077,
        1.1425126067226086,
        1.130009773017989,
        1.157387551572612,
        1.1265941097151781,
        1.3309379933844903,
        1.1400713758407894,
        1.1804714578544766,
        1.2028247202857123,
        1.119352843706081,
        1.1191125389861674,
        1.1345272225410323,
        1.136478673274245,
        1.1589876473055534,
        1.1526819418095504,
        1.132654053753192,
        1.70297239344798,
        1.1210439229454867,
        1.1384677835035513,
        1.164297274688968,
        1.1564198943736272,
        1.120989856905068,
        1.1291160075604643,
        1.129579873158423,
        1.1326916656618573,
        1.1676902021920308,
        1.156562587408741,
        1.149595751380459,
        1.1592025554776118,
        1.1938103116607572,
        1.1496894791251242,
        1.2169650528217373,
        1.1359459823392613,
        1.1364164485583943,
        1.123173434422528,
        1.1450639577984592,
        1.133782938993496,
        1.160991331184181,
        1.1304735131507764,
        1.1223137634092604,
        1.155613711671588,
        1.1420587341467556,
        1.1317814932702268,
        1.1418229009935994,
        1.1221189385382655,
        1.1522866117085477,
        1.1352916308107472,
        1.1497765178714614,
        1.1320617744564403,
        1.146633471375734,
        1.1541506709281304,
        1.1419483140415154,
        1.1515707526895005,
        1.1262747731242284,
        1.1824118634162364,
        1.1549120217886943,
        1.1340229022158306,
        1.121230249339934,
        1.1184900181157091,
        1.168765760433449,
        1.181299165769002,
        1.1288432438600857,
        1.1263300576112598,
        1.3574146069589745,
        1.1524256851816397,
        1.1308292829963338,
        1.146214525790855,
        1.1221899258312196,
        1.1280657546317021,
        1.1486430848364393,
        1.126382861558669,
        1.1466291435788218,
        1.2599803240950178,
        1.1352931744385206,
        1.1657327771020745,
        1.13704953293148,
        1.1364226215721471,
        1.1379984159889087,
        1.7954848611236356,
        1.1430112134451949,
        1.138751038743445,
        1.141360346151828,
        1.1272505092957907,
        1.1682115833492817,
        1.1281459427283664,
        1.1472982193482444,
        1.1395888894292596,
        1.1533769803908367,
        1.1570273158008673,
        1.1317949466200206,
        1.1491109173944152,
        1.1245882240764264,
        1.1426823930684185,
        1.1310276334330138,
        1.1498706618557026,
        1.1456207544675674,
        1.136197643882563,
        1.155265999420302,
        1.143178253878125,
        1.13578903825206,
        1.1506837274378905,
        1.8707747895988134,
        1.1227564851317482,
        1.1490491337136797,
        1.1492381526159567,
        1.1708676650555043,
        1.1435816469731972,
        1.1566897069343847,
        1.1631199871843496,
        1.1377775783190878,
        1.2094502943067935,
        1.141880750549917,
        1.1372855900240846,
        1.1289691202906103,
        1.156468735163863,
        1.1353716633229967,
        1.1142848451642118,
        1.1292620340369641,
        1.117698671165259,
        1.1242248770206726,
        1.154040635392308,
        1.122446150544276,
        1.1418444931360687,
        1.1400109695998342,
        1.1297428194993249,
        1.2051296024324176,
        1.1409283057434152,
        1.1668406953896384,
        1.1461549014069203,
        1.1454100646674998,
        1.2130316309920837,
        1.1341276811600272,
        1.1522631335646587,
        1.1450099347396205,
        1.134411487799184,
        1.1315254913056896,
        1.1386434790996598,
        1.1411165101785357,
        1.138364974745046,
        1.1332256895085615,
        1.1583878792826148,
        1.1461759132696647,
        1.1214611319223653,
        1.1260728380545617,
        1.1347584264566164,
        1.1728349115880206,
        1.1462412810447353,
        1.1298599629896962,
        1.61834376514061,
        1.3943604243340346,
        1.1484739783080777,
        1.1087195103701382,
        1.2243907240553287,
        1.1411501115922131,
        1.2564618363449453,
        1.148280145950017,
        1.1333214445704132,
        1.1771290912057573,
        1.1789843327690357,
        1.172837339367274,
        1.1431040018627092,
        1.1459621106175304,
        1.143946511546977,
        1.5826484782415728,
        1.1362851501300057,
        1.2370877650574563,
        1.1478798267799764,
        1.2060589050564523,
        1.1931588943985416,
        1.1523855939436227,
        1.1429997730188777,
        1.1496754875657142,
        1.1447204395012098,
        1.1567266359765047,
        1.1367341140587062,
        1.1350259676774932,
        1.1604761131111292,
        1.1225230422187593,
        1.1236836347627124,
        1.1379782014926345,
        1.1389501028858415,
        1.1426779550581645,
        1.1477875046660952,
        1.1457347709749044,
        1.128571771543894,
        1.1930919962871174,
        1.1364637222217195,
        1.166486362658168,
        1.2332689172165086,
        1.1282571321535944,
        1.138330728400115,
        1.12775954884095,
        1.1475478602222335,
        1.1341153330091036,
        1.1407035946955837,
        1.1718846315840097,
        1.1347999444199193,
        1.1392574375602171,
        1.1397676254276163,
        1.1546124554256463,
        1.142016605995664,
        1.1261472196123796,
        1.1311298398110694,
        1.136164828568481,
        1.1350236371257827,
        1.1842486280399798,
        1.1510901498023018,
        1.4540067901650788,
        1.1430180678304858,
        1.1266042131862137,
        1.1747925834236281,
        1.1338043052635947,
        1.1335706682390663,
        1.1769191038625817,
        1.1103474903090664,
        1.211042854923078,
        1.358634240562572,
        1.1236415466610283,
        1.1292164124728332,
        1.1453143414993512,
        1.1630562763651178,
        1.1494620503953867,
        1.1276266703791489,
        1.152983136473049,
        1.1218578182705365,
        1.164983313832964,
        1.1290609793490982,
        1.1639100881526694,
        1.1518455683435769,
        1.1525386489447649,
        1.1611219960038761,
        1.1371653453142117,
        1.138109498825654,
        1.1482916909340388,
        1.1401941224700676,
        1.1504537725467263,
        1.1366197401765632,
        1.1879520930556688,
        1.1705426115791546,
        1.1377493924474278,
        1.1258845623311569,
        1.1408246765546908,
        1.226487549451925,
        1.1691474715604941,
        1.1395330343968306,
        1.1692388876439768,
        1.1593731601478265,
        1.169405133769609,
        1.1725957705796108,
        1.1296614556806561,
        1.1274325346661531,
        1.1271940999660368,
        1.1637694595305694,
        1.1313631096202643,
        1.141609905760606,
        1.1340757729139337,
        1.1368261157357316,
        1.1201487156847174,
        1.717825342373095,
        1.1570509597400012,
        1.1464137238719436,
        1.1674926878093823,
        1.1440120959907454,
        1.164617495824572,
        1.2456474237119386,
        1.1356687267114558,
        1.1774575031414272,
        1.1221456840003807,
        1.1259661766311466,
        1.1489323164801555,
        1.1667375883987703,
        1.1365318879592714,
        1.2189976531580542,
        1.140572055558765,
        1.538214760689392,
        1.2798883413014683,
        1.1453104811983277,
        1.1095513905937224,
        1.193207253795755,
        1.1310713752044226,
        1.1544228922945683,
        1.1438847370823577,
        1.138372059171014,
        1.1191715602347616,
        1.1461792699051256,
        1.1436768798912553,
        1.122613798678002,
        1.121376719847561,
        1.1275492804701341,
        1.155792849712985,
        1.1259020872527599,
        1.148803436484431,
        1.1485617660177694,
        1.1332082231643883,
        1.153994965914719,
        1.11318989029835,
        1.1662498506560168,
        1.0750599668988372,
        1.160439381780654,
        1.2463604732361109,
        1.1336814574652025,
        1.157700327938006,
        1.853726238411138,
        1.116591052100281,
        1.1645909174546667,
        1.1322582219691817,
        1.165188417130214,
        1.1305088321800545,
        1.149639791032028,
        1.13830302985747,
        1.1378083917921211,
        1.1496940817146737,
        1.1191242620570059,
        1.1456162257769615,
        1.1374857528246178,
        1.1436301337426475,
        1.1411745486711309,
        1.1177239814683284,
        1.1184500505848225,
        1.1263978140052195,
        1.1338811478410917,
        1.1501888742890745,
        1.2270948550954184,
        1.1638071441454263,
        1.1357444495296165,
        1.1179756622598622,
        1.134489539391719,
        1.1639374229716803,
        1.1652006751673987,
        1.4604155684286986,
        1.1355622155628582,
        1.1363270314162213,
        1.1517943272832687,
        1.1383902091221143,
        1.1224209825803675,
        1.1283530976788363,
        1.1394445781384146,
        1.144658528601819,
        1.1477405225235768,
        1.1554490558490713,
        1.1251723159689786,
        1.1327613011911188,
        1.1430259236380433,
        1.1579680396547671,
        1.1205383182316768,
        1.1506221920271018,
        1.1492296730653255,
        1.1960802536031028,
        1.151044377628943,
        1.1157637704727719,
        1.1241192742779782,
        1.1510708795239406,
        1.1833944793238032,
        1.1881475182516115,
        1.1866489180819115,
        1.1382815274572955,
        1.1290186506895519,
        1.1339864811427325,
        1.140827690571606,
        1.1371062108853638,
        1.1390897943313762,
        1.1693782580682093,
        1.146669452634376,
        1.1453585323760875,
        1.1653498939676776,
        1.1423084875493732,
        1.1399417153084659,
        1.1252471849213042,
        1.146962393969218,
        1.127033636438599,
        1.1213135796070226,
        1.118285705393789,
        1.1938240525243908,
        1.1274609379033482,
        1.1422884540672453,
        1.189470409010932,
        1.13763114627941,
        1.1598895035132528,
        1.1344537562474482,
        1.13268759893236,
        1.1210039181619984,
        1.1659676651524538,
        1.1631146368636622,
        1.1558283270385943,
        1.2345996814629883,
        1.1422252693956276,
        1.1444452960713252,
        1.145619515571137,
        1.142614436869726,
        1.1247739115348607,
        1.1368253078980874,
        1.1353823686687532,
        1.1235368161145756,
        1.4840011901993815,
        1.1312116944919344,
        1.235585502674029,
        1.1654346495548396,
        1.1330694222650464,
        1.1602913995927988,
        1.1421874116383877,
        1.1638990967111225,
        1.1378892300706689,
        1.1370815989890204,
        1.2259139871573659,
        1.1326697341613055,
        1.1521998845655483,
        1.141554043468529,
        1.1482338423129388,
        1.1693669378164289,
        1.136724248456299,
        1.1473657208688566,
        1.1547225590722536,
        1.1686279057795173,
        1.2053562607094095,
        1.0460418932487245,
        1.1544913585754386,
        1.138932073614818,
        1.1669502090208417,
        1.1472711839093124,
        1.1438352523405304,
        1.1245754724219803,
        1.143598039876133,
        1.1328127708375282,
        1.2069648610216974,
        1.1627793601040346,
        1.2191095266187122,
        1.1626934589232734,
        1.1270781467428903,
        1.1258908748361725,
        1.1258195859262896,
        1.160042189190644,
        1.1385646155132156,
        1.1386616038841826,
        1.1356160480990642,
        1.1584729004781675,
        1.1459794861331083,
        1.140460128653109,
        1.1668574072816724,
        1.1219510177060148,
        1.1498406575653524,
        1.1406135579626397,
        1.146272613288975,
        1.148871377595684,
        1.1393913007177745,
        1.6349205583127844,
        1.1509283322205313,
        1.1447754253276534,
        1.141394667082235,
        1.1515578615825868,
        1.1570928427900402,
        1.1392116356289013,
        1.134740061635536,
        1.153719353643884,
        1.1364426285032694,
        1.1358155262532925,
        1.4904359412516197,
        1.1623397291240982,
        1.1487146899017693,
        1.15650101140777,
        1.1237355215605527,
        1.1532444448846428,
        1.1317368529011538,
        1.1506820694901458,
        1.1125892019692905,
        1.1533256011897208,
        1.12620835880638,
        1.1294223331833786,
        1.1354351053659606,
        1.1729997472180296,
        1.1364870445216855,
        1.1558838906812037,
        1.138390292800337,
        1.1612140981626995,
        1.1577489409904376,
        1.153256060973342,
        1.1532115674165344,
        1.1442338336433238,
        1.1273286177189257,
        1.222699635206816,
        1.1369762911337604,
        1.1301599046552413,
        1.1228301475197704,
        1.1504824691052806,
        1.1332514811318644,
        1.207243019847796,
        1.1572159478616475,
        1.1373018701934876,
        1.136863795727039,
        1.1393436138555142,
        1.1496492095145125,
        1.1459692707115339,
        1.152556948965323,
        1.1582387292103766,
        1.13860234641702,
        1.1602263922090799,
        1.1308038526991753,
        1.1237020894087943,
        1.153818146830518,
        1.119185403648675,
        1.1224785090681089,
        1.180089908478825,
        1.1515478397464487,
        1.146363879711236,
        1.134868650569907,
        1.1553964668451169,
        1.305074055459361,
        1.1184964168575757,
        1.1288892929820658,
        1.1226076046135127,
        1.1540721994382364,
        1.1358822697410047,
        1.1638520584521002,
        1.155071282293882,
        1.1271021974519067,
        1.1514891336417765,
        1.1364254968290106,
        1.1421876555729917,
        1.1572247736457828,
        1.1956102575308605,
        1.1595901386986012,
        1.1148134631456796,
        1.1630198224427113,
        1.147202925486825,
        1.1532510995628382,
        1.1262752046230142,
        1.1345345057810403,
        1.1351931394195414,
        1.2155236141307721,
        1.1381876265314201,
        1.142522371554256,
        1.161666452456223,
        1.1322164242749082,
        1.134567904634656,
        1.1437607887614674,
        1.1225283787156584,
        1.1313919082463575,
        1.1836512994167139,
        1.1437243351940596,
        1.1228343854569391,
        1.1311067310701424,
        1.1259343647624906,
        1.1333691038301377,
        1.2055547389888757,
        1.1339314365855313,
        1.240571827675934,
        1.215112872620286,
        1.7572717931309378,
        1.1375334860649828,
        1.1492258188755262,
        1.1369179376210021,
        1.1326603624715033,
        1.1777433134772366,
        1.1423786792423527,
        1.1483737830765541,
        1.604323341162314,
        1.1227219026666286,
        1.1797963381947194,
        1.1277052063045525,
        1.163094382998577,
        1.128256138224931,
        1.1550226850329304,
        1.1685936378587747,
        1.1397201223108588,
        1.13164559781118,
        1.3708459618971396,
        1.1322481639955237,
        1.129295991774255,
        1.0943439269937312,
        1.1316700637214774,
        1.1603532701249595,
        1.15291646513063,
        1.149885184204138,
        1.1348379751748314,
        1.1486472320577976,
        1.139927222183113,
        1.2152318928367207,
        1.1279778026294704,
        1.154365380815352,
        1.164837822878307,
        1.1568964718945336,
        1.1452139426250414,
        1.1659867978650904,
        1.1365108937604371,
        1.1229264205561162,
        1.1552082559618357,
        1.1541534805671863,
        1.1501245116118262,
        1.1637778825303526,
        1.1310558822317691,
        1.1483237366722305,
        1.1484821183354204,
        1.1341086329952677,
        1.123679740899757,
        1.2159950273477147,
        1.1351479181702282,
        1.118878637739467,
        1.1307851550078312,
        1.1375259365365842,
        1.1355555701010798,
        1.2065610907016904,
        1.141284200351073,
        1.1357632647813554,
        1.1408650812883325,
        1.1283487873574414,
        1.1695047846129598,
        1.1529744139111668,
        1.1586515209565864,
        1.1351575356556605,
        1.155477848349119,
        1.1578782131025702,
        1.1428384622683792,
        1.1472327256402406,
        1.1299006743035138,
        1.1612041894800864,
        1.1392334527975196,
        1.152349092161726,
        1.1275273078976427,
        1.1424875370567846,
        1.1566818591562016,
        1.154697081037166,
        1.1827624729361674,
        1.1259980758421293,
        1.6492741669164417,
        1.1699677960752808,
        1.1468436451568158,
        1.152335377347873,
        1.1527166322722031,
        1.1250979274023027,
        1.1631458373476804,
        1.1644947338051215,
        1.1399323740915313,
        1.1259920867902429,
        1.1495562215450847,
        1.126335375006093,
        1.1266637122693244,
        1.1957642315270922,
        1.1405460646233647,
        1.1439094526490592,
        1.1454675370523981,
        1.2672866372563067,
        1.1680991800144958,
        1.1741429577275255,
        1.153061387849228,
        1.1253926738620075,
        1.1622082360896924,
        1.1911297223562254,
        1.1953060820651393,
        1.1614573923615046,
        1.162225878236785,
        1.1583493790816883,
        1.1693907595182387,
        1.1536227265291477,
        1.1681646723325525,
        1.139114564416684,
        1.2150385426491668,
        1.1477983598106547,
        1.2252076977583912,
        1.144450217091227,
        1.1362271222617868,
        1.1443675539191167,
        1.1422617363472187,
        1.200477633245888,
        1.1511979174390339,
        1.134364526387811,
        1.149389980449638,
        1.1451785068197489,
        1.1273439745537155,
        1.1231116098396008,
        1.2208954315174425,
        1.136757710840389,
        1.1512100136593326,
        1.1452763863136999,
        1.13397289594667,
        1.121707683668791,
        1.1312925822573747,
        1.1663041263153455,
        1.1565791910675969,
        1.4379319647672175,
        1.1299092635629855,
        1.1441576619182758,
        1.1739491842473826,
        1.1487426215522167,
        1.1207353342784818,
        1.1556874421362338,
        1.1252521411607406,
        1.1668281801163554,
        1.1394924084422215,
        1.703587405176565,
        1.1480148287123833,
        1.147751067541943,
        1.1453217260724866,
        1.2213938741863255,
        1.1567722862852194,
        1.181511155671017,
        1.1256831942166732,
        1.1159489869717745,
        1.1312416225381576,
        1.1444587459069666,
        1.2074132263379662,
        1.1765780780236579,
        1.1342594774531163,
        1.254725332689421,
        1.125609336595478,
        1.1262345837004941,
        1.1357624117649754,
        1.1371577728086573,
        1.179232817827258,
        1.1271588313260354,
        1.1414160263558712,
        1.1609340265811239,
        1.145677421511043,
        1.13515965301045,
        1.1421835315743476,
        1.1428959522277453,
        1.1470430195599126,
        1.1306650039106139,
        1.162388253604537,
        1.1388885184738917,
        1.1463727261056884,
        1.1870634536768165,
        1.1360196606216284,
        1.1628888845623548,
        1.153754152897611,
        1.1644865160696687,
        1.1398670825035395,
        1.1414200122717315,
        1.1381375316729307,
        1.1598037491403206,
        1.1561642700667534,
        1.1532517559958848,
        1.1412371871474034,
        1.1225098473377348,
        1.1414478684084928,
        1.1522159931454643,
        1.137851098648789,
        1.1374362938823623,
        1.1282679000927633,
        1.131068628823941,
        1.1558634036536954,
        1.1368450095112743,
        1.1485270717868823,
        1.1569536361701418,
        1.1409456434478358,
        1.141681774007952,
        1.1508958062436732,
        1.1305500184590935,
        1.1526347440438673,
        1.1294550922577993,
        1.157941600489881,
        1.5690680241310886,
        1.1501658349094002,
        1.1615994562268792,
        1.1634880100961595,
        1.1314903602719324,
        1.1229771014981764,
        1.743755979598134,
        1.1257689613971908,
        1.1564690824812245,
        1.1509845446551763,
        1.0854889889979176,
        1.1867511682159027,
        1.1411174441158483,
        1.1487683999333742,
        1.1755059199707667,
        1.1416522427803126,
        1.115670399914701,
        1.1282904262467373,
        1.4017633494331898,
        1.1215535268580792,
        1.1153044172214985,
        1.1233535772166738,
        1.149413000106081,
        1.1434896071072957,
        1.160011444237361,
        1.1670869606320078,
        1.1475762525619857,
        1.1395569470954972,
        1.1454591148952957,
        1.1270485835462007,
        1.147558980361295,
        1.166429327958165,
        1.1792350633907773,
        1.1367533988007112,
        1.2455284287442698,
        1.1351446573809758,
        1.1407093691910661,
        1.1353653702368849,
        1.1394880933119296,
        1.1264947977791764,
        1.1411656441177414,
        1.1489922126053487,
        1.1547562687250237,
        1.154162747121676,
        1.1539935040389515,
        1.1788125049625608,
        1.1341373585133854,
        1.1401470745149629,
        1.3196336874582761,
        1.1437757284076975,
        1.1224724470140213,
        1.1592391059856972,
        1.1605708831188573,
        1.1424837416654425,
        1.4437755245911843,
        1.1331342793157368,
        1.119762586042202,
        1.396131098295433,
        1.2320241232109037,
        1.1529455981403327,
        1.144322615451142,
        1.1314754006753744,
        1.1366630127129933,
        1.1404745450976546,
        1.109998084346506,
        1.1591522812811137,
        1.1352526851825555,
        1.1675766896776723,
        1.4954359792746554,
        1.1529850488092794,
        1.1428965720116164,
        1.1971415394241545,
        1.126713995965785,
        1.1197145906408477,
        1.1392894390237174,
        1.1963599033256274,
        1.1174313431240246,
        1.2272669539893897,
        1.1370994931764744,
        1.129829671016088,
        1.1491356706842355,
        1.1537536208135373,
        1.1575218760791273,
        1.586169235994772,
        1.16430550126342,
        1.1674773980444453,
        1.1502467869629196,
        1.1494779602404712,
        1.1637700234579231,
        1.1608503497344327,
        1.1806571010126998,
        1.1274736026493577,
        1.129703216515647,
        1.124544576672392,
        1.1366085897225493,
        1.1598196803083958,
        1.140570229674408,
        1.1435066498076893,
        1.1313716786622197,
        1.1398564557715951,
        1.1316772378417324,
        1.13418168861404,
        1.1711574889133316,
        1.044138487204727,
        1.149161825047816,
        1.141895257562276,
        1.138023564170936,
        1.1277924217464075,
        1.1520399335532099,
        1.1566728611508859,
        1.1422305040651186,
        1.1516095113453715,
        1.157979442167467,
        1.1339823876131156,
        1.1971523055552542,
        1.1395440845099665,
        1.1807988414165616,
        1.1326083860926004,
        1.1355542458786336,
        1.1762548502993855,
        1.1310797994663013,
        1.1322909314650316,
        1.1216885934505911,
        1.1676277886651483,
        1.1214552842103673,
        1.1352347195557355,
        1.1668994390765026,
        1.1526650663143583,
        1.1386267664362144,
        1.1357497009248934,
        1.1510847179154455,
        1.140224046937556,
        1.1489138399495813,
        1.1528065372218228,
        1.1265709748656172,
        1.147580462542553,
        1.1447252148780716,
        1.1641999511672392,
        1.141817506020942,
        1.1407514889643544,
        1.1609257541927993,
        1.1376920132922697,
        1.1191578406876441,
        1.147795215922783,
        1.137429597248042,
        1.1363615162994625,
        1.2546613912414373,
        1.156215207972997,
        1.1438365157658357,
        1.1579896722724525,
        1.1429018712675392,
        1.2237777922188446,
        1.1748300200476627,
        1.1353181429131647,
        1.1341572543739167,
        1.157047665576654,
        1.1429848288410742,
        1.1584384313664424,
        1.127997985444824,
        1.2102806376403106,
        1.1330605259376485,
        1.1249751957395,
        1.1385363489670797,
        1.1308783415640953,
        1.123213615302006,
        1.1597263270595348,
        1.1335873121943474,
        1.13809480090517,
        1.1198210744147348,
        1.1415015888612567,
        1.2052244633616571,
        1.1555634785398856,
        1.137718987071805,
        1.1381130371442372,
        1.1160822224316453,
        1.20448479188284,
        1.139584501840111,
        1.1261477182124309,
        1.1450511626870055,
        1.142661717173538,
        1.1384341846019619,
        1.116746945260416,
        1.132819331695196,
        1.1367398509906208,
        1.1284691883910876,
        1.1214616647916775,
        1.1401552899868845,
        1.135787830841829,
        1.2208781297177733,
        1.1535821874627983,
        1.1319267519853622,
        1.1544789281668129,
        1.131593352315526,
        1.1601178729405235,
        1.141184419732816,
        1.858989228161519,
        1.162583854837358,
        1.1250530664305507,
        1.1549474759663128,
        1.1415569651033555,
        1.1670123768812595,
        1.1321084755697717,
        1.1461593933349754,
        1.208773404714305,
        1.158889219672812,
        1.117486780058254,
        1.139534729486728,
        1.1408088578603153,
        1.1830791000367777,
        1.1635905759666825,
        1.145188279703847,
        1.4962328398800948,
        1.1565968367671333,
        1.2234270991355147,
        1.1541563358173106,
        1.1357137091889384,
        1.1589847466522134,
        1.1558851280229665,
        1.1634403856771416,
        1.1381232303504587,
        1.1419090531666318,
        1.1484832315011022,
        1.1594788924278376,
        1.1616228649116913,
        1.142259828663719,
        1.14188330921084,
        1.1605243554191738,
        1.1407229409286492,
        1.1534874402496866,
        1.1499621305085164,
        1.1737156989521977,
        1.1512380077627393,
        1.1301434956598606,
        1.1266716509695094,
        1.1324457204184208,
        1.1619807151163686,
        1.1266506192853607,
        1.1353480865757715,
        1.1312867549266792,
        1.6214380715412002,
        1.1559340367151192,
        1.1359871813062636,
        1.154266600103374,
        1.1236612825040035,
        1.1629873640641446,
        1.1316381389988024,
        1.414582885434703,
        1.1295316968917797,
        1.1598226095143507,
        1.11739858997262,
        1.1404092231829064,
        1.181934270457884,
        1.1214533914715197,
        1.1614472739275163,
        1.1138906268725721,
        1.1437962969261664,
        1.7488933772885469,
        1.1606451684061692,
        1.152068247024247,
        1.1334303928824072,
        1.1440352619238838,
        1.1622690370388158,
        1.1367448492853958,
        1.1997331805274574,
        1.1653083144075935,
        1.1494489265116399,
        1.1545147023527293,
        1.1442099899148925,
        1.1410274318573672,
        1.1646334359384776,
        1.4082822065074607,
        1.1463658153724225,
        1.1609046603241284,
        1.144957242524098,
        1.6837577085926037,
        1.1433046937717466,
        1.1455634219838289,
        1.2512452039600044,
        1.1612048776429331,
        1.1445126287445226,
        1.1736550557801793,
        1.1225554525900074,
        1.142087338362967,
        1.1526755265916067,
        1.1593148269162703,
        1.1525882039180908,
        1.1574476978584705,
        1.1403575845841891,
        1.2280735938625507,
        1.2892615356681199,
        1.1453765273580516,
        1.1269707673097131,
        1.133273056063111,
        1.1184424045100607,
        1.219076639764048,
        1.1301392849391285,
        1.1938375460231776,
        1.23536712678565,
        1.1589064481235558,
        1.139692982781011,
        1.1261446950852219,
        1.1472896920944105,
        1.1457187696127802,
        1.140491178388299,
        1.15379837406723,
        1.2680297174722157,
        1.7539126762131587,
        1.1256114602886291,
        1.1581279321807392,
        1.2403738264650566,
        1.5707809615638282,
        1.288814868555105,
        1.1556477037511614,
        1.1447144641530478,
        1.1660600958426375,
        1.1375018286391578,
        1.1237020236067117,
        1.1247165985624006,
        1.14617749928335,
        1.1485099243357288,
        1.1438746598141383,
        1.163678976944191,
        1.1448843359044845,
        1.136355359862174,
        1.1434319059729303,
        1.1895285885017912,
        1.152871339446327,
        1.1380222202439148,
        1.1566918201606573,
        1.163812468601769,
        1.4108793205983645,
        1.1381754289667818,
        1.113153421231064,
        1.1884720931900599,
        1.133980131369003,
        1.1389622131010304,
        1.1149315167631464,
        1.4545714061382131,
        1.1543527625954482,
        1.128739212283534,
        1.1990379373026299,
        1.1383682527591226,
        1.596217953223146,
        1.150929235762184,
        1.1518528798515915,
        1.1340756284409144,
        1.1484062340368066,
        1.1398398890013732,
        1.1535555149493328,
        1.1263583383680345,
        1.1406846349214135,
        1.1633010633398595,
        1.1478881630038904,
        1.1315297593446172,
        1.1360848907082484,
        1.1630232086033294,
        1.162091566081498,
        1.1547888306084801,
        1.114550046215232,
        1.1221650986204423,
        1.1541601925756124,
        1.1405618528300476,
        1.1257172619485674,
        1.1306554634451838,
        1.1372521505482316,
        1.3920368457867978,
        1.151908765220025,
        1.1201205109600996,
        1.1492868248386976,
        1.1239400914830802,
        1.140180720357115,
        1.2444310352624666,
        1.171437194114093,
        1.135732553476066,
        1.2287084789451193,
        1.1516959585406685,
        1.2111840502701894,
        1.1471727320272684,
        1.1658904509348942,
        1.2421319873371197,
        1.1525493092003538,
        1.1576727511217324,
        1.203184041908369,
        1.152735933338008,
        1.1331704782085485,
        1.1279398944391479,
        1.1616475502076664,
        1.123047210236021,
        1.1243205754716692,
        1.1197131704457457,
        1.130001957684513,
        1.1460659456988376,
        1.1258101480467888,
        1.140168371423696,
        1.1175840151120002,
        1.1437438551479384,
        1.142814186961719,
        1.1373795634130095,
        1.1452390315217655,
        1.1435414786981102,
        1.1300553657067651,
        1.176029249580095,
        1.1462587670355326,
        1.1639330350216517,
        1.1862420064151213,
        1.6773386478889472,
        1.1339058039066907,
        1.1496181622344803,
        1.1298908109009518,
        1.1313177667317862,
        1.1532389033171402,
        1.1599808832297451,
        1.1648413148754622,
        1.1812928794835817,
        1.8517476597539582,
        1.1471811792078837,
        1.200986479185327,
        1.1744903192647433,
        1.2368293749494903,
        1.1445368090032164,
        1.1275201306315918,
        1.1412170521616822,
        1.1349722890999727,
        1.1526119920859224,
        1.1238401155859674,
        1.1231862427452912,
        1.1313251095959003,
        1.1446436063927328,
        1.1470078324112862,
        1.13921086498368,
        1.1459461117293057,
        1.1557733498657183,
        1.1480575636871093,
        1.1680965685368594,
        1.1384100983912786,
        1.1577835126442362,
        1.1249781647346635,
        1.126327455147314,
        1.1402417865718308,
        1.132310992014534,
        1.1214524188155208,
        1.161481196094935,
        1.260794353653736,
        1.1524679918196692,
        1.132608324160304,
        1.1470427351839947,
        1.159738754596723,
        1.136536000333876,
        1.1235228415409504,
        1.1219711767788594,
        1.131333226681962,
        1.1804898107621502,
        1.1488863255286488,
        1.1219886852156309,
        1.130898400334538,
        1.1422886485472685,
        1.1397243090159752,
        1.1490723464763208,
        1.17557375252046,
        1.1314724260998497,
        1.2032681583489266,
        1.1442095461208033,
        1.1315081927304536,
        1.1450986665517229,
        1.1286037727494487,
        1.2089436949481727,
        1.1565630914945804,
        1.13913630644074,
        1.145615854926559,
        1.1526327593115677,
        1.1383875564015402,
        1.127482368673094,
        1.1328866290878585,
        1.1270027022483537,
        1.1439134091302552,
        1.1559813546029813,
        1.5562864746076044,
        1.1248785376522445,
        1.1530225488727444,
        1.1304011030556262,
        1.1181870569167227,
        1.2169143343162818,
        1.1462946499742175,
        1.141850960649071,
        1.2238316435554448,
        1.2202927597341886,
        1.1422613986030214,
        1.1568711191065626,
        1.1930922804572455,
        1.2085304934329104,
        1.1349576551407226,
        1.1814639243606937,
        1.1259102467631636,
        1.1490960463374436,
        1.1542521153973746,
        1.1266468033454793,
        1.154447955587443,
        1.1576892909187368,
        1.1738827575169686,
        1.1379039862699356,
        1.1225554215481308,
        1.135950508022796,
        1.1436164204593655,
        1.1347591044686365,
        1.1346928365694386,
        1.1392905277784942,
        1.6333404308393022,
        1.131412888223223,
        1.1444040996431213,
        1.141285253388388,
        1.1231758205006024,
        1.1509481775215908,
        1.1532148077572029,
        1.1286006363401857,
        1.1427089594507802,
        1.2756742133523564,
        1.1330572046595981,
        1.13645430367923,
        1.249599533410444,
        1.135060438752741,
        1.151373183554821,
        1.1425262681042454,
        1.17344025401173,
        1.1388477274897328,
        1.1526922894912783,
        1.1399479711038991,
        1.1456605355012284,
        1.1532649351726494,
        1.1319208381114731,
        1.1383847322577938,
        1.3731387353538727,
        1.14492742366464,
        1.1397552127454686,
        1.1336607023863932,
        1.126457160952495,
        1.1359389492714824,
        1.1194665614591657,
        1.1227917574744726,
        1.1472452272115263,
        1.1528154070642913,
        1.1382394779924134,
        1.1495214939919347,
        1.1358728788998238,
        1.1676675617997836,
        1.144304603364141,
        1.1227221256949433,
        1.1219218294656799,
        1.1908423261083378,
        1.1647499627826965,
        1.165827557109981,
        1.1468527926519223,
        1.1345574899265756,
        1.1446900686066197,
        1.1339130066271694,
        1.1800187819154995,
        1.1198578316888481,
        1.1449124491312268,
        1.1159453134634616,
        1.154352391047811,
        1.2117015844713483,
        1.1459851419326936,
        1.111382254873477,
        1.135440602502427,
        1.1530838957523153,
        1.1325366923785138,
        1.1555881125815686,
        1.1800913015090886,
        1.1429370163838468,
        1.1330392735564538,
        1.153545404214403,
        1.1414344720286447,
        1.1332874591346538,
        1.124029238933561,
        1.629029227020988,
        1.1709363597703029,
        1.1156164712264496,
        1.2337446705735817,
        1.1466301899722788,
        1.1589680100707396,
        1.1959264568710508,
        1.15600748264417,
        1.135780642805391,
        1.1656566492316127,
        1.1320105926512225,
        1.2040820758550383,
        1.142814485500415,
        1.1298724499146773,
        1.1467045334714259,
        1.155404086303896,
        1.1429708253803244,
        1.1368001845861673,
        1.1454588807529826,
        1.156091113009544,
        1.1376632985996937,
        1.1439849386469823,
        1.1349413747343469,
        1.1482753070704441,
        1.1227744464330152,
        1.1491615629669234,
        1.1485145739953821,
        1.1616039578035995,
        1.1456842790421502,
        1.252940459417524,
        1.1444412666353276,
        1.1290917111433734,
        1.149526685304073,
        1.2308487771184622,
        1.2045936884424446,
        1.138776202042713,
        1.1598295869193367,
        1.4131408284103488,
        1.1863124758299448,
        1.1428281309004766,
        1.153433605457324,
        1.160017863471929,
        1.1301234663351747,
        1.1763808236113158,
        1.2279325330234099,
        1.1476345162836845,
        1.1601850655111923,
        1.1345455408339655,
        1.2950515392890085,
        1.1421752180901465,
        1.1648789909865502,
        1.229443040881143,
        1.138074113519345,
        1.1781225970392244,
        1.1490479502681445,
        1.1238303791545732,
        1.1432949140310704,
        1.1279867748070893,
        1.1418366280309402,
        1.2432532197222557,
        1.13141032544282,
        1.1499741472753213,
        1.1576636876488393,
        1.167454000597238,
        1.1355501247799742,
        1.1621496773064195,
        1.1224206832806287,
        1.1500561270892042,
        1.1306027962667866,
        1.1454317611049167,
        1.1664547340180365,
        1.1390020418227684,
        1.1710397537686124,
        1.148244039489591,
        1.1634288626666198,
        1.1694457589563692,
        1.1466627895734827,
        1.1227872848474467,
        1.1344221623771371,
        1.129718251662415,
        1.1314892094672715,
        1.13093415540601,
        1.1403702379459022,
        1.1362323785451338,
        1.138686035867697,
        1.1382463774197136,
        1.1479932741657706,
        1.1681822891273956,
        1.1507959492584652,
        1.1292355843081756,
        1.1235275418758135,
        1.1331538145601694,
        1.1644185770096482,
        1.1616758774312157,
        1.1360849188725772,
        1.135546637970996,
        1.133150556345045,
        1.60535009920938,
        1.1737407951717203,
        1.1344543171977524,
        1.1391087325734677,
        1.1426810143519412,
        1.1686754949223046,
        1.154122864142008,
        1.1233526516151287,
        1.3444525606068243,
        1.1415246324307582,
        1.2231745431148549,
        1.1380774326129692,
        1.1278634388960656,
        1.2296787804882638,
        1.146564235664303,
        1.1641017701075096,
        1.12920150065786,
        1.1158406239516818,
        1.1465417477587971,
        1.1435982762903447,
        1.157462171381607,
        1.1327900965035316,
        1.143581449869313,
        1.146761138788598,
        1.136806814344369,
        1.1392889588767983,
        1.1170626195624107,
        1.1725256651165985,
        1.1341438250702738,
        1.1816025149797902,
        1.1406071490977245,
        1.138198849497028,
        1.1268612539647753,
        1.1371702558506291,
        1.1430745346747142,
        1.1378337720567133,
        1.1340188308763999,
        1.1611000023391365,
        1.1852173834727864,
        1.1244647437791786,
        1.1220849843196408,
        1.1502503520522143,
        1.1332356581009688,
        1.1571939494222525,
        1.3872951113575185,
        1.149006176818107,
        1.1500543529381928,
        1.1601827908408282,
        1.1374560070612756,
        1.1467405579844385,
        1.163030873908756,
        1.1367345066577665,
        1.1286811015002607,
        1.1628569846663817,
        1.1255631139586828,
        1.1527453765877107,
        1.1608739021173184,
        1.124616914153231,
        1.1419481800018711,
        1.1523808038910814,
        1.4045252592860988,
        1.1168215939571804,
        1.1589246631164392,
        1.139195866964797,
        1.172651920669079,
        1.164553097141821,
        1.1247732340649679,
        1.1524644722832658,
        1.1276999722742054,
        1.1211400078885512,
        1.1369926878052479,
        1.130848737833527,
        1.148731612612008,
        1.1303659454931005,
        1.1552316021504512,
        1.1325562325238587,
        1.1459883183916417,
        1.1406871211747702,
        1.1136078249962382,
        1.1548340460596023,
        1.1316022441036102,
        1.1356413601152047,
        1.1662720526785892,
        1.1215584156782614,
        1.1308961489986222,
        1.169281365487623,
        1.1449461482255356,
        1.8838221749811352,
        1.1650860118891702,
        1.1327088420968243,
        1.1398885696858456,
        1.4850400003708195,
        1.1408819922838214,
        1.148733441291928,
        1.1279504293200715,
        1.1195322763810056,
        1.2044876230080361,
        1.1634237810117127,
        1.1565541141711777,
        1.1240630575748218,
        1.3500942199183719,
        1.1436713352347065,
        1.1459937074969413,
        1.1533651110897072,
        1.1391450441693,
        1.1349090473957386,
        1.121638875891303,
        1.1887097702787266,
        1.1150328010047688,
        1.1687202973648334,
        1.142462360639435,
        1.174353608076096,
        1.2161630558621683,
        1.1402277392666522,
        1.1693347942475831,
        1.2254256620680932,
        1.1525091827092087,
        1.1467886623893229,
        1.1489747612385262,
        1.139741004626017,
        1.1304824360747296,
        1.1510360376515707,
        1.1459802086197446,
        1.2517901851833868,
        1.137568430694665,
        1.1421314368951727,
        1.8312030754326951,
        1.1310318079773238,
        1.1485058677489137,
        1.1526686847088383,
        1.132458630406346,
        1.5019013295638397,
        1.1379141255398078,
        1.1668284247297631,
        1.3835568145341386,
        1.1692790985396018,
        1.1149018347292343,
        1.1671368784985237,
        1.1520320699774598,
        1.2098545403438554,
        1.1769034293476872,
        1.1330737595766112,
        1.1518593550511091,
        1.1546676360574508,
        1.1320325965588098,
        1.1179108276898848,
        1.13622214343071,
        1.1514456959932482,
        1.207024392959965,
        1.1410384130322608,
        1.1404408503295513,
        1.1546488691632748,
        1.1267276794123193,
        1.1244333605239418,
        1.1306672567429064,
        1.131450841355244,
        1.135083197216984,
        1.1311000472982442,
        1.1231275544522095,
        1.12827620320287,
        1.1961462091581165,
        1.132468940669851,
        1.164566361819685,
        1.5683260753001707,
        1.163915940457144,
        1.143606866070674,
        1.164264303040607,
        1.163916117062947,
        1.1355451203361155,
        1.1726644631986043,
        1.1547097115145823,
        1.1680485505642926,
        1.1570989858288916,
        1.149717014189063,
        1.140582059459952,
        1.1386384529467055,
        1.1272090583301937,
        1.138968138253921,
        1.1319727997463591,
        1.1398671999004404,
        1.1228758846155282,
        1.6083689683673745,
        1.1733287965560224,
        1.1215590481022881,
        1.1768672204251178,
        1.1394773108236758,
        1.1309361061631171,
        1.1528743384106208,
        1.1180301914333612,
        1.1514410124570025,
        1.135804986144382,
        1.1345347814656759,
        1.119451734757255,
        1.1659149788547607,
        1.1906805648956147,
        1.159347228252565,
        1.1669747040536793,
        1.1987476318566346,
        1.1504840648860073,
        1.1442444278877728,
        1.1350670771033957,
        1.1408681177216584,
        1.1489798481272613,
        1.151522905575657,
        1.1362927689124434,
        1.1513155097405368,
        1.1759780237772022,
        1.1453360816788565,
        1.1561257609286206,
        1.1549801875536874,
        1.1394993192034937,
        1.1291833380059992,
        1.1993237169925417,
        1.1200961750627887,
        1.1637580113642112,
        1.1882597058049211,
        1.1585086812586929,
        1.14134044777751,
        1.4696989913762977,
        1.2472765693213177,
        1.179271809446577,
        1.1112448521542564,
        1.136901014502275,
        1.137154756873523,
        1.1327233632259246,
        1.2063862738944922,
        1.1209615656258993,
        1.148871652760609,
        1.1782258662818454,
        1.1516716389179147,
        1.1409930108621098,
        1.1231646004235816,
        1.0937238724292724,
        1.1524002332176893,
        1.1529043798490763,
        1.139659719898635,
        1.16363477871061,
        1.1506464229090547,
        1.1187296175938188,
        1.1419478644042615,
        1.1561268501679092,
        1.1218815336460017,
        1.1114962935924606,
        1.2153496373147263,
        1.1597836861480815,
        1.1281114898508673,
        1.159389131582978,
        1.1317957260286997,
        1.1324182421219178,
        1.1190528779708835,
        1.131702575549485,
        1.1388886205155901,
        1.1693507923231308,
        1.1359212655208863,
        1.1282699191851964,
        1.1240621333452976,
        1.1649071328762992,
        1.1365255754011463,
        1.154203445722634,
        1.1559898010812129,
        1.1260499682831935,
        1.1396265886286028,
        1.1359952978000314,
        1.1516640567616108,
        1.1106324598776576,
        1.1326024779213337,
        1.150235670319357,
        1.1284237235209333,
        1.1597471639476498,
        1.1323832479650604,
        1.1533781954627222,
        1.1481482302705805,
        1.1293122095764592,
        1.1308784212154563,
        1.2453418441160118,
        1.1262963411888047,
        1.1410304370452975,
        1.1374586408475862,
        1.1222514463605642,
        1.1500398293903087,
        1.1309339985485838,
        1.1580937874305246,
        1.1292852061923808,
        1.132098619238511,
        1.1499148626592952,
        1.1360408327816311,
        1.1347853028058668,
        1.1222778172323644,
        1.1319850230014141,
        1.1218413646776166,
        1.1454054334258654,
        1.1631041834828568,
        1.14253260436423,
        1.1449794274117786,
        1.1171518572639596,
        1.14971857392985,
        1.150185326243391,
        1.1234234724628045,
        1.131972508804157,
        1.126548359188407,
        1.1673832379181137,
        1.1336213587274064,
        1.1618802508883446,
        1.1473785341766671,
        1.1504303403630227,
        1.1405735019213485,
        1.140721806301396,
        1.1487321064363252,
        1.1360449618116617,
        1.6761885942365844,
        1.1318764201294855,
        1.1311975568921147,
        1.8966281078524152,
        1.121586874628987,
        1.2324367660101645,
        1.1918570827409172,
        1.1287589410970023,
        1.2254303331680272,
        1.1576046204221433,
        1.2360391922824114,
        1.1245002989705137,
        1.1267663428629353,
        1.1678612045796133,
        1.1374693335381116,
        1.1379316028013187,
        1.1595994244612482,
        1.1273715906439423,
        1.1405437098300018,
        1.1174557250921051,
        1.1554764270411029,
        1.1438523368518632,
        1.1348097316359005,
        1.133120383678336,
        1.3346027807193754,
        1.1358924353365039,
        1.1365110462527086,
        1.1129824339227947,
        1.1571569674546103,
        1.1300164374371797,
        1.1632647263189084,
        1.1368095128994238,
        1.1861843643939713,
        1.1575830641232772,
        1.1500238804083491,
        1.11979367618823,
        1.1345685362705051,
        1.118010170621903,
        1.1270273247119997,
        1.154960481794663,
        1.1408632550228242,
        1.1826988903830782,
        1.142821345386347,
        1.1544130549813363,
        1.191302268790206,
        1.148937937177975,
        1.1650947231104118,
        1.1584936180260677,
        1.1549611543730047,
        1.1444496546459682,
        1.218005840767785,
        1.1275484989482312,
        1.1370404766886228,
        1.1425694857759594,
        1.1822988624401394,
        1.1446268752986533,
        1.1440406664933123,
        1.145820944225089,
        1.1255840925997087,
        1.1214947469732024,
        1.1425629083175433,
        1.1230139792141844,
        1.123875828987784,
        1.168662347821059,
        1.1389261794269698,
        1.143162232190131
    ],
    "L1": [
        8.717306838284372,
        9.418867738699399,
        14.510558979254352,
        8.784546156207371,
        15.93281528779514,
        8.010868383699435,
        8.501101765392576,
        16.88641972795436,
        21.635391917878405,
        25.914718944101622,
        8.635761964018617,
        8.55411489083099,
        8.642096320567656,
        10.216616921245617,
        8.04576916695465,
        8.3612211694716,
        17.23239639814939,
        10.469550289102196,
        8.059401465795965,
        18.16105342585719,
        8.859854641005708,
        11.505704583861668,
        11.746958357109618,
        8.062310674659953,
        17.081937014317738,
        10.061469256026394,
        9.10030832139536,
        8.293232052093193,
        8.395056477563497,
        8.263398190249438,
        9.12895562122772,
        9.789187847086989,
        9.90801247226722,
        11.276441469989335,
        8.515881471986862,
        10.563713358235557,
        8.217818144641242,
        16.186196726269515,
        8.970006476146871,
        9.710381293673922,
        15.891014511271873,
        10.881020309513813,
        8.78203097042467,
        9.352725136236963,
        9.818342048891243,
        19.244254627982755,
        8.823317594381919,
        11.27429000167209,
        10.93569861652531,
        9.495068248822363,
        19.83462982486769,
        10.17358629135831,
        8.250546933728089,
        8.368037280417742,
        11.183770189203907,
        8.179718353951273,
        10.006630758292161,
        8.864330032756685,
        8.937303408145162,
        8.957563078795419,
        8.523060149098695,
        11.157209479492138,
        12.127611928562679,
        8.361667627501847,
        8.015604839506794,
        9.123513837412451,
        26.067558242530055,
        9.149875299034726,
        13.048857283002079,
        11.685362062023069,
        10.882800267448136,
        425.54300258197327,
        17.36683934438431,
        9.051061267398936,
        11.029154055560534,
        9.896025055695828,
        8.659755637792548,
        8.065737495354947,
        10.792935534162517,
        8.725350579073794,
        11.561997951153723,
        10.28150025011138,
        10.308374065572007,
        9.37264583394469,
        9.57075506352991,
        8.35927613948413,
        11.658095822309832,
        9.991217869965102,
        19.346477648714462,
        8.57887816793355,
        14.592046056999605,
        11.520092261829587,
        9.216168476895298,
        9.416373874711413,
        12.029145278219142,
        11.53767103540542,
        11.007133159923852,
        8.17110267414965,
        9.77432739085104,
        33.46694985616456,
        15.51171218616927,
        10.97777558468421,
        8.364764090882655,
        13.866696785242743,
        10.487079681713881,
        10.861672105965077,
        9.309464617951711,
        8.111284892458603,
        9.888895424863298,
        22.378818571159027,
        10.9116171677176,
        22.045502942737393,
        10.433697873028686,
        13.142604583105015,
        11.36947300706512,
        9.100572385951025,
        8.912105129238295,
        10.093638553814108,
        15.875802774879855,
        9.602824223926111,
        12.060588235060509,
        8.331832312803872,
        9.003094821860602,
        9.92207933688188,
        25.411424665233135,
        8.454739414624916,
        8.151530796259216,
        20.55443612872505,
        23.70542339405286,
        10.879072315514765,
        16.176352935564942,
        13.507668243959067,
        8.443292222776014,
        12.442434112822921,
        8.443776350722358,
        10.961774698936502,
        9.145483454764175,
        8.143099299903222,
        9.533513715050608,
        12.659733841611583,
        12.366555991476627,
        11.022524480451846,
        11.406513970306298,
        8.517211507831693,
        14.544492231954656,
        9.193711128858586,
        8.406020978671789,
        14.32675192689701,
        8.054155348889065,
        9.236727456634396,
        9.510951480389888,
        9.375036420257782,
        8.009704313463853,
        25.057715349421965,
        8.863080146079323,
        9.080467602083504,
        12.829797218146368,
        10.832658781589727,
        8.812379015166394,
        8.305219599359056,
        11.452333007778467,
        9.003131636447758,
        11.168896004801724,
        8.361331139406337,
        8.767422171817232,
        9.95909876441159,
        8.060221916920817,
        20.383808227576946,
        8.761619126107043,
        13.368657525646901,
        8.89579370447853,
        10.110811554270608,
        38.04915173547725,
        8.068358988595499,
        9.191666635306673,
        16.256469051287134,
        11.966434554413572,
        10.38946540801768,
        13.687993562141276,
        12.670887789379313,
        12.935113777260401,
        8.589366587699523,
        10.837234855849623,
        10.193192554623703,
        8.459407517209403,
        16.734818559496603,
        12.225875175290861,
        15.313962190077536,
        10.524202583515358,
        14.099298207835112,
        8.97884928725709,
        11.506317066807533,
        21.55145724688445,
        12.138494863059899,
        8.945105048304972,
        10.494967831455382,
        43.81982301312913,
        9.36244057036848,
        11.76252230620706,
        13.95146640314461,
        11.6630184976008,
        8.999206704279027,
        8.630215513519893,
        15.653610567803037,
        12.718224280637457,
        9.38509479016008,
        14.1691734833373,
        8.929980593626418,
        18.650124776645914,
        8.179230380963793,
        13.835514506740687,
        20.96038636574643,
        8.072430857971781,
        10.324416206909557,
        10.282818126604496,
        10.53032653084569,
        14.02728160349619,
        8.948358628944053,
        8.071622853881724,
        9.210800879188595,
        8.197577018089893,
        14.755812553521853,
        12.423064763525675,
        43.72158871857366,
        14.744694579191917,
        8.717431181410648,
        8.419309584272048,
        13.523637246549521,
        9.564572919206293,
        17.944776108823906,
        11.205541320299135,
        8.894279349325696,
        9.946198700202741,
        9.804137708327405,
        9.074045178683436,
        8.39544599697511,
        10.337441902617966,
        8.438535143351617,
        9.02099080190359,
        9.365694964740284,
        9.100789395570716,
        10.82141191096997,
        17.00640123863544,
        8.04313954892963,
        13.079602142596945,
        11.743303231690723,
        9.071106994878493,
        8.685143439371803,
        11.774439504717357,
        11.914949090156327,
        17.983015275405386,
        8.434411019496807,
        9.020188124052096,
        12.04938548346257,
        10.68643918606113,
        8.597438142737582,
        8.500125135979511,
        10.474978570651881,
        8.173861780774837,
        18.496383695486642,
        15.170468248524811,
        11.499441174866341,
        8.98278889775187,
        41.453988230308255,
        29.62348636171992,
        12.160380117933547,
        8.78653792525575,
        12.81138901845312,
        12.219810773737844,
        11.006934457865224,
        8.595366893046103,
        9.188685967231022,
        8.235885674420391,
        17.80608616833653,
        13.874200923885004,
        10.19257042841575,
        8.710901346867459,
        8.289827460855651,
        9.572227983434285,
        8.048139651958492,
        8.129699962288443,
        12.140330508981553,
        8.569233558465736,
        16.421444156040213,
        10.215580812287024,
        11.285029342671674,
        10.97721783930586,
        9.764932167718461,
        11.771647337024639,
        12.872967493015828,
        8.617366914381138,
        8.02916470918571,
        9.778904680182231,
        8.378543324988238,
        8.831267560736613,
        8.740336707363321,
        9.808278297439257,
        24.83669454840282,
        8.039459318642763,
        17.25714340580819,
        8.185881369531417,
        8.761650762852794,
        10.333740511799395,
        9.421203299739135,
        8.548237463754296,
        9.494282683402833,
        8.38466849679063,
        8.075026009521817,
        16.485184368884422,
        8.42561305234276,
        8.975835619435845,
        9.302827429855219,
        10.755286865585212,
        9.973474793862474,
        10.652572072873813,
        12.762239768705406,
        15.876119516847057,
        15.635841764572508,
        11.961967824747658,
        11.267428716077662,
        8.862193873707367,
        8.039375563120727,
        38.32223143877064,
        15.02771150038613,
        15.14997147173278,
        17.159939313518198,
        9.862084604299973,
        18.1195501909492,
        13.114203290010892,
        9.020378883989103,
        12.113887090691701,
        14.367046168143249,
        9.780450418517853,
        8.489940896939158,
        10.601256583581154,
        9.352569119951998,
        19.6837021897358,
        13.823795395505496,
        8.433302886165214,
        10.393807979808557,
        21.633071359826715,
        13.049687565490288,
        10.571064700162845,
        10.748939767378516,
        12.3320595991699,
        12.367648026974239,
        9.66716263282373,
        8.457126466546937,
        17.326103311046992,
        16.048115109884662,
        13.577988529751579,
        8.827204302598405,
        11.384609596940868,
        10.248843534419095,
        21.910954305115816,
        20.0642620387415,
        11.4256910073163,
        8.648282533871061,
        8.02439911514105,
        13.085664966579374,
        8.714223598324038,
        12.838831584387583,
        19.341438441971295,
        8.062039634951272,
        8.964361591269192,
        8.326263835497558,
        8.627059997501478,
        11.504327030568692,
        9.406027387356481,
        25.381539487198996,
        9.003123195078228,
        11.964810609219837,
        10.769742503165892,
        13.458081585848644,
        11.432420405366514,
        8.508031432213373,
        11.530730183049897,
        8.860075743076367,
        9.24803984199721,
        8.286482201782967,
        10.02750258037264,
        12.511313331312131,
        8.449341413533698,
        14.986844993170042,
        17.013216184331807,
        12.956016105797236,
        18.105063337646286,
        15.659042284492108,
        8.533776987154306,
        10.651486297936142,
        16.783996867961058,
        13.093673382410488,
        15.283555141160644,
        9.440614735052877,
        12.075197924445389,
        8.993350358303683,
        15.443018622381587,
        12.700034887939694,
        8.765590855133434,
        11.562895173640118,
        9.538309730026207,
        8.162444841518614,
        9.610443194473026,
        17.511584009535422,
        12.816271769896373,
        10.50304945315605,
        9.971213595385604,
        16.709345417371637,
        11.261178410370714,
        10.206914494520687,
        8.631621063204562,
        9.092022192284755,
        13.520910140919183,
        8.469233397534538,
        10.063560990347378,
        19.56790491620637,
        11.30293479276953,
        15.374547388333523,
        8.51079923586117,
        13.290101804384104,
        10.455082195603557,
        9.496818998746607,
        10.84140756959175,
        11.757154469828047,
        20.835157163798595,
        10.299041733701062,
        9.751104466005447,
        12.081107781001808,
        22.068110502654246,
        9.96920390616246,
        9.532479387850296,
        9.272874091052238,
        11.742951536995415,
        8.065124106705785,
        9.272926031382696,
        9.728219119175872,
        8.243036761323724,
        8.921853142770305,
        9.22434801437572,
        9.244242312955857,
        10.687196688515776,
        11.508566759293313,
        11.87119329440406,
        14.123154243584235,
        8.451284041786055,
        12.141657058618371,
        15.506940023050488,
        8.94215339715201,
        10.5633939958148,
        8.58776591942435,
        14.964457878521834,
        8.93083834675024,
        8.56291602593653,
        8.546926949057235,
        8.217780780441899,
        11.663635873764607,
        31.970616179501945,
        20.066768513052704,
        9.064713841498843,
        12.60093034986972,
        12.196539437360471,
        13.267973732480652,
        10.157187180916294,
        11.421221681314133,
        21.858131957981982,
        9.724497601345266,
        11.070316119321344,
        8.342762135212814,
        9.230044458125521,
        9.663589171126347,
        9.838729652543902,
        10.478872740696458,
        11.548857165698596,
        8.41369409321023,
        15.954779324371186,
        11.875052614793988,
        8.860743786040535,
        8.315848486006075,
        9.16073698220423,
        14.019415431360102,
        9.325396197978359,
        8.247731797939018,
        8.336325494771442,
        11.709240167707126,
        9.699426123947568,
        16.784670428838716,
        11.605563367376986,
        8.7251506586896,
        12.640764483931646,
        25.686039132955386,
        11.229452683332886,
        14.147174843919943,
        11.089105539268253,
        10.15159730660783,
        9.161246232469269,
        8.314621764238938,
        15.13156330394892,
        8.391114619710631,
        13.151342544756703,
        12.787241790251327,
        10.261569100791627,
        14.28751528520348,
        8.349987689309414,
        20.643430389124322,
        10.737001108895852,
        9.43476501363021,
        17.168667981686305,
        8.138883945384972,
        8.237836403430137,
        24.94982084908434,
        8.323184993981409,
        9.910653687214731,
        8.525756150826581,
        13.433113084068735,
        9.423306122116369,
        10.89473253152398,
        10.55877660127633,
        10.156595107863549,
        10.68160584459637,
        8.330366827524859,
        12.841209641304703,
        9.106427527194985,
        10.717623498602784,
        23.556154063345375,
        26.323023299358475,
        9.833757330692487,
        18.012546145986363,
        8.846024923135465,
        16.64352292136366,
        9.511193309528373,
        9.799852564825366,
        22.370127876688258,
        14.051150004998254,
        9.848163588796044,
        8.394431985989291,
        21.322666040606496,
        10.723792015743992,
        9.084433709374684,
        10.739170139897842,
        9.67592111098272,
        30.747934142112197,
        10.864916899689499,
        10.69758227719136,
        8.953335340268005,
        9.995573112869643,
        9.53876963865071,
        12.299741123035625,
        10.184775920513207,
        9.582634474503118,
        8.069262533635222,
        30.004734358047585,
        8.196705285667319,
        9.300940095783506,
        10.43660708011125,
        9.96949911644187,
        34.97007384134277,
        8.892306261937806,
        8.46336839738724,
        12.159637346382304,
        8.205390178474923,
        18.780574576532867,
        10.065103275288216,
        11.03037570157428,
        15.685456052965584,
        8.274551021934561,
        9.467082415508658,
        12.204528479010639,
        9.010318238339284,
        8.37858642005374,
        12.206599931529892,
        9.088380743332452,
        10.388496859203444,
        15.050746553938906,
        25.88289348091586,
        9.306636011356922,
        9.223527463325564,
        10.292306577547217,
        21.426313524464927,
        10.3236025818129,
        10.722882006700722,
        8.352771205420346,
        69.19813823030422,
        8.372523406409996,
        9.65191328231728,
        8.17668118873505,
        8.5780276914199,
        8.199230311322584,
        8.102742663274364,
        8.387060192652052,
        8.869898033894328,
        9.0742410605935,
        8.641231045120879,
        8.170846311998767,
        8.969238556311545,
        10.849608205534635,
        8.759478105196699,
        8.652396017522404,
        13.768070082569176,
        18.53843828881355,
        9.603001306133809,
        11.23739058737582,
        9.06090612873352,
        9.886646406138823,
        12.040668443537509,
        9.237220564199603,
        8.405344739775199,
        8.537747949070917,
        11.493888171701595,
        8.221013827591282,
        9.118915585824835,
        15.618388335332522,
        8.620303154299027,
        8.120238031803442,
        8.71807807026284,
        9.18185029349672,
        8.449085717218841,
        10.720514708826885,
        8.831623229989953,
        13.276056521317479,
        8.805613680957604,
        14.883347604322575,
        9.285822943877063,
        13.355824590701445,
        10.872310320442178,
        9.142207119976456,
        8.685862909498296,
        11.736646054626858,
        13.017045316857445,
        8.038490399085553,
        10.187933946012379,
        8.631356554732875,
        12.617224357188194,
        8.49932497865749,
        26.34599042069327,
        20.072688371345727,
        24.795572467569833,
        8.919267970428969,
        8.09399535609955,
        8.307174347318329,
        9.77591733996305,
        10.879621273978044,
        8.015093481275395,
        8.840766806654203,
        8.920009540831796,
        9.863234612666767,
        9.74099668672956,
        9.21673176363366,
        9.609242316740122,
        70.03387896283374,
        9.498839431779732,
        10.774925916219974,
        10.899300005892451,
        12.32450571872476,
        12.198589152771804,
        8.492867902766072,
        9.444370015366255,
        10.84988324230261,
        12.231211294565274,
        9.648706059562036,
        8.956070210608722,
        8.425718153742428,
        8.573292108611401,
        10.032896893586564,
        9.193353483106618,
        8.945647371387965,
        14.799548258417051,
        10.568976360702676,
        16.785605428350454,
        8.9423659083693,
        43.03058514371419,
        9.413146336062752,
        23.400712042935538,
        9.80477878751752,
        8.919393151556084,
        8.537098271727675,
        12.797907007581381,
        8.232669936732044,
        14.243895847670352,
        9.531280682724523,
        9.70436673500262,
        9.160436923268085,
        8.087215140385748,
        8.070793224046644,
        21.63130800628407,
        9.351085702620313,
        12.995808983835992,
        12.282664577025416,
        16.987120473058198,
        10.512783071032763,
        8.381772679703918,
        16.022863888186805,
        8.566636742740137,
        14.910949648987021,
        8.915444091195793,
        14.976344238149705,
        10.000932519237391,
        9.107862772589648,
        9.65142311412496,
        8.671661270855234,
        9.952336274431081,
        8.70018048215114,
        11.104195711535814,
        16.658590335465348,
        10.990025810644077,
        30.819018606546503,
        10.006861785715653,
        8.306377108141858,
        8.892377838617431,
        8.468058122280379,
        16.525223336385764,
        8.381591658425148,
        22.41641979038565,
        44.85430040211495,
        10.720046608716734,
        23.27932914128075,
        9.789361535365192,
        8.248396920053061,
        8.53524489621935,
        8.669477507652026,
        22.64824895932107,
        9.158848745148926,
        10.55143447860601,
        16.264114017781445,
        8.679836548480203,
        8.098188461543188,
        9.63765019559834,
        31.498524006090012,
        9.464001406411636,
        12.41687444422921,
        8.709618220282136,
        30.4326371057564,
        20.433883229219717,
        13.734985255912388,
        9.22833508137776,
        9.269084550380267,
        8.701938106711067,
        8.88481474055029,
        13.981717772741122,
        10.593749863083218,
        11.560699259956838,
        23.679267584855342,
        13.491485646360667,
        8.100282953253021,
        11.495723385269857,
        22.14514103548868,
        8.539962389099392,
        8.871247265677036,
        12.898642481497806,
        25.263215852137968,
        11.728113830945839,
        22.302309752506833,
        13.023935021772564,
        17.253524410116974,
        9.154741933926294,
        9.245530006219957,
        10.406599148360234,
        10.567216664566365,
        43.82795415054273,
        9.207431181384308,
        8.112622318331965,
        10.099723771791966,
        10.61293185585383,
        11.830591277972287,
        13.935107671920042,
        9.401202890426648,
        17.984656545511463,
        10.744549272570929,
        8.743890786626043,
        10.04092477768393,
        18.135783123359804,
        23.164169108914816,
        14.422873775651116,
        14.131615775286633,
        8.297335935037976,
        10.95190819717913,
        8.012431235824973,
        10.562193819084497,
        9.309743124890218,
        14.329115653273977,
        8.483559367554744,
        8.513124613744012,
        8.883168836715651,
        10.934588135365379,
        9.83718873252409,
        8.19762446996775,
        9.328993402881853,
        9.509650662630266,
        9.029916700071292,
        8.876554565948934,
        9.318741066034736,
        8.147850363020238,
        8.645445344378631,
        8.283974443505665,
        10.55193912798392,
        12.003406686146503,
        8.561466683530313,
        8.960784858469772,
        10.545870895996215,
        8.539688202871833,
        10.955257957550806,
        9.809158587026698,
        33.31125506338909,
        15.435124923597753,
        8.273527117142255,
        19.939099308643566,
        9.11148338324628,
        10.276792385715366,
        10.52073609334766,
        8.115804892458357,
        14.621760582435481,
        8.690884366541521,
        10.060858231447268,
        8.540321565291812,
        14.106495225625286,
        10.424346556812937,
        9.7672790489061,
        9.484697572655726,
        16.116238790082843,
        12.681202502713393,
        8.619633182083714,
        8.185400556440364,
        8.592373041328152,
        13.450409837167728,
        11.281587838745953,
        9.087898242001588,
        10.813786635053823,
        10.413483663519772,
        11.960157398183307,
        16.20488597713548,
        8.860489117682981,
        8.496516305834723,
        8.773743101593467,
        8.945663784681528,
        10.166767925977025,
        11.59280772842992,
        8.286009617741112,
        12.647711944703795,
        15.176783321782255,
        9.418746604477361,
        14.643123717913346,
        9.451625529513818,
        8.293032991627548,
        9.255734425970566,
        8.43155663048053,
        8.630475663511957,
        9.968936923303277,
        8.418214195751329,
        18.89847004990441,
        8.005978211245552,
        14.738115176566193,
        9.380286041551502,
        9.292016373099525,
        8.270758485455827,
        9.262783644215045,
        12.164053169651728,
        8.817358649123278,
        8.511906775671408,
        9.130547845713217,
        9.054765505600038,
        8.159346186639054,
        8.172476844401961,
        8.341585161033805,
        10.593305328834367,
        15.498323275044237,
        8.339964483947167,
        13.860030673167726,
        8.873070426848221,
        8.704996370414973,
        8.915527003516186,
        8.35060452573555,
        13.350595896617932,
        11.103044681626569,
        9.899245783871116,
        16.39849575929722,
        8.787725159608232,
        16.353763493182733,
        12.15175580317838,
        11.661474583400123,
        8.030286100695474,
        12.545506978160532,
        8.233456235004422,
        8.785061567546135,
        8.4806384552368,
        21.427089753037343,
        8.538725056189584,
        8.800222472378097,
        8.691474256061987,
        8.60468995748893,
        12.68989965571059,
        10.463742566333686,
        13.708351011247219,
        8.407708812453476,
        8.34256230970657,
        24.436377771990525,
        13.74277852401438,
        8.34972232648818,
        9.835818009242349,
        12.900450323525842,
        10.547712250282524,
        9.32765233328928,
        15.39374353437922,
        15.623446370747228,
        10.760509162468841,
        12.082912245466348,
        21.4787770696266,
        8.234944088859248,
        12.557047658193422,
        8.59677493941768,
        14.109102626000594,
        16.240382254573564,
        12.76690891805095,
        8.945431735205233,
        8.206968673930803,
        12.344009261611534,
        9.516282561416258,
        10.308867238001723,
        8.328052892905145,
        10.717031853058616,
        8.58099022545868,
        8.534257000839652,
        8.133786539262395,
        9.029124571211204,
        9.081064111308393,
        12.021700458915792,
        10.145720245168599,
        9.726095412369101,
        10.191000424376211,
        14.452792808597147,
        9.354986914970276,
        9.705569672704339,
        10.74315375148448,
        8.746741771991939,
        9.901093324629992,
        9.518389402073453,
        8.298210217718971,
        9.107833453882275,
        9.289942544481326,
        36.298439797098396,
        15.122474809774074,
        8.801180396156278,
        11.671380372479108,
        10.171262971813537,
        11.471239372474738,
        23.12228520691898,
        8.142394231020083,
        10.122105941627028,
        10.644356821717798,
        10.173946423116439,
        15.72428658445872,
        15.117188054456124,
        8.271650163887562,
        10.061421517008393,
        10.164470630571627,
        10.135349135185296,
        8.110761677385163,
        12.429689041201849,
        8.516521497976301,
        49.156281765700804,
        8.677588560987116,
        14.353174621816315,
        9.207309141085593,
        11.869058398088656,
        13.184387149109602,
        10.655333614672108,
        8.85345888935451,
        10.863545946238085,
        8.21391907948445,
        8.612627808348883,
        13.612908701636588,
        8.201614015563958,
        8.922001206626287,
        23.27832055723368,
        11.570741361655331,
        10.347297314844063,
        18.715319054160208,
        9.128496796359777,
        18.278833355401243,
        11.187353213146768,
        13.686648790000225,
        12.094848746903862,
        9.980816069436129,
        10.339607706039821,
        9.655356156902513,
        8.279841844175714,
        15.467257863683503,
        9.182835942520526,
        8.252078282608691,
        8.094943723939117,
        10.961279650213552,
        10.645814522721341,
        8.763531420067572,
        8.49239493602353,
        10.153912364143835,
        12.017499931478303,
        12.867946205325783,
        8.43011203188332,
        10.673943077310401,
        8.497742882450162,
        9.335985123104104,
        11.079443504351946,
        8.244710879423701,
        9.464050117925709,
        12.846808467735432,
        8.265781039879762,
        8.263326688769173,
        36.392295573469376,
        8.392411619775581,
        8.600890867738656,
        9.154185016128714,
        8.37513258307307,
        19.180733656507066,
        11.660346085183546,
        9.7049309724217,
        9.039987690823505,
        8.877730759838375,
        8.703185986275923,
        14.081905177139175,
        10.434684203376298,
        10.12724485365001,
        76.65499732095554,
        34.1386941674959,
        16.516577538773795,
        8.184235258616011,
        10.712196086929309,
        9.25150628762366,
        8.043576849869593,
        8.613615282541657,
        9.296504578716288,
        25.863000760100288,
        9.551292826760815,
        9.268207934870206,
        55.34520944188697,
        8.582887159580201,
        10.820084581147288,
        12.059901717878569,
        10.090222764015781,
        8.417493213453431,
        14.961791700891984,
        8.330759731919462,
        8.708150343114138,
        8.613304043127235,
        11.052265586301942,
        12.967836757809327,
        9.816577726767067,
        8.067995995768568,
        15.83879485438134,
        17.38022684465281,
        11.17188778791393,
        19.39880282183784,
        9.479278239749837,
        8.994151792221626,
        12.515781611701495,
        8.226721105824566,
        18.83337680018978,
        9.881773077069168,
        9.067337830318024,
        12.995143496294657,
        8.691869860026966,
        27.71259025252243,
        9.02461450768844,
        9.909793983000885,
        12.764141487234209,
        8.605769011573146,
        10.674687809698542,
        11.653482139177774,
        9.904803126155928,
        11.294728132648155,
        9.76360645877582,
        8.873262828989619,
        10.57872212738971,
        13.781226186623423,
        13.678648024375413,
        12.697616642324855,
        8.930668620167706,
        8.170626993422138,
        11.923071530490239,
        9.890315483180881,
        8.238396399584852,
        8.637226634349567,
        17.54209052579295,
        8.753229094757566,
        8.4521025207825,
        10.102670045682576,
        9.039072831518709,
        8.293362671839686,
        10.545794731538777,
        13.173661880933068,
        8.56956734039071,
        9.142837779313517,
        10.763909438707097,
        9.64429457956931,
        8.861651777557691,
        9.127924860540814,
        12.2269608675699,
        8.368692387830416,
        8.413451456120214,
        8.232532650595678,
        15.317446603666962,
        8.678836001294172,
        8.399482871011793,
        10.213354303556459,
        10.019616064158392,
        10.230465222231903,
        10.417271331417053,
        8.715163590255408,
        8.304501733906104,
        10.739721738286164,
        8.028121776196471,
        14.30548234351413,
        9.099177480402151,
        9.162400013534379,
        9.467298769782577,
        8.709960419861494,
        16.069604454839357,
        11.909446490786898,
        10.683486301835,
        23.763885794802217,
        12.300591732960307,
        9.29251495232649,
        13.737426625572102,
        8.236410481590434,
        10.351443617861966,
        15.228758154439102,
        10.514888047716216,
        14.845813949742155,
        9.024690000767627,
        9.614446607804197,
        16.68428242518849,
        8.465812900885895,
        15.68595690172199,
        8.369293385096517,
        12.807370237363251,
        10.823571535209126,
        8.341950644738372,
        10.445486339403116,
        17.82350156690257,
        12.417741862833035,
        11.405551788512676,
        11.852658406593314,
        10.68841612791513,
        19.602964565718352,
        15.062841858140004,
        13.172852943073137,
        13.805838792194491,
        9.044041406079387,
        8.705478974021771,
        10.674158211818629,
        16.45446254190882,
        10.467274722232066,
        12.47324646536247,
        9.730731074534003,
        8.261951501427873,
        12.164881833213457,
        12.417758369861394,
        10.938041595001717,
        9.163438879182785,
        9.831682922757759,
        8.227550466492248,
        15.87968242441287,
        10.27354940419862,
        17.6482870762685,
        10.104527362709424,
        13.757982234321036,
        14.782493179897836,
        8.2253031975832,
        9.205085791313058,
        12.481378531734633,
        8.585849020687188,
        8.57170659030022,
        8.010281700949559,
        9.016100501807223,
        9.081745570771027,
        10.869446123432967,
        10.014521134524857,
        8.304338440843939,
        10.157908745933225,
        13.3544747312557,
        9.555110406924092,
        8.735628722457236,
        13.356116924778217,
        13.638024202681173,
        8.69727097010285,
        8.346183594990496,
        25.518196447260486,
        8.94002433390707,
        10.424521166314252,
        8.012765885381068,
        9.616753079002434,
        14.072111501464564,
        13.525967896143708,
        8.95284496812714,
        14.157648859142782,
        10.408946204364728,
        17.03820753929153,
        11.042039801321186,
        8.764328530913385,
        9.197850029858559,
        9.274899316559559,
        12.285888559487404,
        8.101648409276773,
        9.41006993516086,
        8.852546412279137,
        9.041116975006783,
        9.160052345630781,
        28.91091183768095,
        9.021871970474475,
        9.69117617984357,
        16.36186188457401,
        9.479787932923823,
        19.459813789043633,
        12.732933372685801,
        18.72292359666929,
        8.157340594680674,
        8.414373013436853,
        14.694050850492413,
        9.974713320752015,
        9.154180348262987,
        13.326647317610261,
        8.623999882563218,
        8.461275533446631,
        12.843673500092347,
        10.702361861094033,
        9.061591993809808,
        9.37472897641477,
        8.583635543063684,
        8.100378244972989,
        8.256262206853682,
        9.005754273051675,
        11.47003679179699,
        8.30812264711993,
        12.0233759322974,
        11.664085660023964,
        21.953531654928955,
        8.949509680171271,
        8.508883642746637,
        8.656406974107279,
        14.700579202776698,
        8.959066450953165,
        8.89087555791923,
        8.249753943811667,
        10.196998004062003,
        9.61304797061638,
        8.206429343982661,
        11.632314330382183,
        12.402945995861106,
        8.528034790632184,
        8.048763494041815,
        10.992983714006453,
        20.45517411234077,
        9.027369202027945,
        13.41269901606064,
        9.000485240327416,
        11.392716791600858,
        10.660136815809052,
        8.256469629246018,
        9.397501669308808,
        9.213618506808753,
        12.750730494151933,
        10.011089112275066,
        8.702102262825303,
        8.641952835563295,
        8.346473877430753,
        11.57597868129305,
        9.987056527148118,
        10.058606971123629,
        12.887366259148774,
        8.041199224952358,
        10.668049941985904,
        8.502188569946432,
        8.892235781093824,
        15.860386270681943,
        8.135471863562072,
        10.631807616432567,
        9.45610935543847,
        9.735707850091151,
        14.574497415472432,
        17.789302177020716,
        12.279618290429804,
        8.641386038136295,
        8.393710980231349,
        8.990342561906807,
        10.17726930613013,
        11.388366253390991,
        9.990328932603198,
        8.185110102337731,
        8.29175382027019,
        16.98157299134002,
        19.273984898092703,
        8.010877966849812,
        9.234474366323298,
        13.220409590945977,
        11.42305631383498,
        13.962990900381703,
        8.852753908965848,
        18.698463050176507,
        8.564789117815598,
        12.8618313059653,
        8.322014008521577,
        10.645521418381733,
        8.859310756345678,
        9.168367280701426,
        10.764814921607222,
        9.7552337913471,
        8.116441690939311,
        9.300212751643882,
        9.406921771701846,
        8.51188931877884,
        8.86008868502746,
        22.88236243389939,
        15.401386427334895,
        8.596292220517663,
        8.691590931286013,
        9.907324239721866,
        37.75232151320037,
        13.116324966502381,
        8.772739671219405,
        10.739151154523242,
        15.789187207089679,
        9.667441437891297,
        8.438473047993106,
        14.093111369103154,
        11.271281764099172,
        38.54831503473644,
        9.185441048155477,
        14.432340395644127,
        13.723010899647305,
        10.947517542144707,
        8.395655915744884,
        13.822645914812123,
        9.803074628096589,
        8.29494264850997,
        8.62035101482531,
        47.282427876190255,
        8.619667153367429,
        9.522636502884685,
        9.126487715020723,
        9.704035731711633,
        11.293216814677718,
        8.381381365143882,
        24.21379420369775,
        17.555193017615785,
        8.260891233866252,
        12.46383109759589,
        24.5247028131933,
        17.243136109294813,
        9.67086035937335,
        9.583785441348255,
        18.83200287526878,
        14.30649185049984,
        9.096801603358518,
        11.50147562301061,
        8.091262275265539,
        15.472629357168653,
        10.433525088899748,
        8.672807617830188,
        10.583260953375607,
        8.304178474768364,
        8.176484402310548,
        9.377286565432692,
        9.634513569017363,
        11.487391666081942,
        9.17786712029764,
        8.42353661312527,
        15.931849436428488,
        11.50633701891693,
        8.536747921965606,
        9.61941720901811,
        8.409863341622103,
        8.48493080292872,
        9.68628636528058,
        11.346114928722919,
        9.914722845675357,
        8.291386696369264,
        11.008883237911434,
        8.042030775847705,
        13.045645022810286,
        11.78383775030939,
        9.717962944884128,
        8.804263962042322,
        12.685347675334567,
        11.481851999327876,
        11.329123018181663,
        8.03155160947371,
        12.20826572320543,
        11.012332570908526,
        10.137998412829708,
        8.64904074208584,
        12.63452606495233,
        8.66222131858055,
        10.111829970308852,
        8.972717150782128,
        13.901758750398288,
        15.163660450927235,
        8.421728275387744,
        11.980667758711842,
        20.230953688512738,
        8.871183640478844,
        9.995687650857617,
        10.787642278230837,
        9.230631003931148,
        12.238247800928693,
        8.78713910495424,
        11.964873976965395,
        8.44208760849228,
        8.82290358471135,
        14.519088485727243,
        8.227249440300419,
        9.062410077398876,
        11.895686818736687,
        12.372784573040386,
        10.935506153945953,
        12.045763731781076,
        9.368223686552287,
        8.201824910352395,
        8.352601829915036,
        8.289648907669307,
        9.936162616299512,
        8.863277681587165,
        11.828154065921078,
        11.058959628815641,
        8.952191832254035,
        8.500930166148967,
        9.908909269741981,
        10.039382073305097,
        9.758676202837165,
        11.531875878820312,
        11.868420078392978,
        13.726440658499197,
        20.22413510286949,
        8.826137922270187,
        8.269671706581459,
        15.788739727257742,
        9.123636869680437,
        8.672584446321245,
        10.011163608195746,
        38.690927274438565,
        8.655659140626636,
        14.606054609718479,
        14.770620717189114,
        12.501261974738691,
        8.687670770873257,
        9.596226405317873,
        10.552263032075363,
        13.083083927795194,
        11.3273511128899,
        16.498504471253145,
        9.023185694479695,
        9.922555263036388,
        9.869297543594577,
        12.63326147594545,
        11.057754264050448,
        8.77332269808502,
        9.299059777578181,
        12.548192761521651,
        8.94258751022114,
        22.669326157515922,
        9.17354378165497,
        8.106465838710022,
        14.675147271718242,
        9.452623047123874,
        8.67599316492972,
        8.129909424797592,
        15.866317299304699,
        9.80485316914525,
        12.451368713144106,
        18.47207397272163,
        9.605738543258912,
        11.20741372714401,
        8.619689038707886,
        8.216359127279649,
        15.534230707473304,
        12.571409547068312,
        15.315249797131736,
        9.5635204280809,
        16.761818889586284,
        9.216722809656321,
        8.293721412086784,
        8.86824602091205,
        8.053040440238263,
        8.658600273172944,
        11.471849709748923,
        8.037047853581202,
        10.55681390033151,
        8.856294790084185,
        13.643502544557647,
        8.982322736702068,
        8.311969241298439,
        9.552777604532183,
        14.854755704808587,
        11.132143622858242,
        17.66457561429442,
        11.761029575433271,
        9.65304723798794,
        10.25630433040499,
        9.512163915286216,
        8.086339838096745,
        8.639880924582574,
        9.635651659819242,
        8.284208246455519,
        8.845909996913134,
        12.984477225525417,
        10.947194770783334,
        10.042843282191116,
        8.048651060142683,
        8.417581042082036,
        12.166271212128288,
        9.912223699970262,
        9.482872389908765,
        13.719302022625385,
        8.662357476146965,
        15.200862097672974,
        14.441962655241323,
        26.00690466706643,
        8.147310437538462,
        9.066836199536684,
        13.338589756803644,
        71.38411262952195,
        11.481850245130987,
        8.381202911818953,
        13.605596984655705,
        8.760071049918162,
        12.477865126208856,
        8.675092573466285,
        15.09357959650991,
        11.513180391789922,
        13.405376901583823,
        10.441297752985884,
        15.391127511685639,
        13.977317948826702,
        8.098446871522404,
        39.66674277923341,
        10.193743618491048,
        8.920396108490149,
        8.335447859345198,
        19.249689869353503,
        9.272706353389093,
        14.753195806891537,
        8.782808735822586,
        11.403258642868742,
        8.841641241540334,
        15.085885775143746,
        22.249357660297633,
        11.006300788299917,
        13.38468979703573,
        16.070402270480415,
        10.930027686193913,
        10.231494398646953,
        9.42941524487325,
        9.976150053309604,
        8.092520686982626,
        11.525409229370851,
        11.454411600412941,
        8.807501174326362,
        10.01895999102276,
        12.235374138711746,
        9.006868109263257,
        8.38351970958758,
        8.854155453296729,
        9.802013299527568,
        17.533861042813832,
        8.754737618810182,
        9.981065676600812,
        9.029967159647088,
        10.109102316807078,
        9.072676287449656,
        8.182536713836363,
        9.921014702573558,
        11.792048639855828,
        11.629279416062078,
        8.860043606301051,
        17.240331454123936,
        8.032949250856037,
        8.132845982666002,
        12.859142001658348,
        10.361611926352415,
        15.888883474682325,
        9.711762488032473,
        10.634217594276231,
        8.618000643486116,
        8.266997982731251,
        8.233203033683507,
        8.105533068435351,
        8.93460438336191,
        8.109733348713242,
        12.100204214533228,
        19.41304560949443,
        17.275175379236117,
        8.960249595150128,
        10.210425948546487,
        10.438165212751906,
        9.272411478058745,
        8.163316153101492,
        8.764888359943988,
        8.355652224752651,
        10.669365518691977,
        8.849977340369264,
        20.622578804467466,
        13.60870492199846,
        8.217758509639372,
        8.177576182198434,
        8.530065976983337,
        10.19633075498217,
        8.663147087298357,
        8.667567248766419,
        8.393559868791224,
        12.474754500493958,
        15.478509256447019,
        10.320269989173136,
        14.994723355870846,
        19.828789313063137,
        8.9795385638121,
        11.705522608579999,
        15.103605984799627,
        17.039651228184752,
        8.49290445824217,
        9.030452998495072,
        12.754193551781833,
        17.794188033142074,
        27.944445249945915,
        12.281575749987597,
        9.84674977840341,
        8.513023798357242,
        12.135813177578072,
        13.521788320078883,
        16.855191025125727,
        9.887441245993537,
        8.178741420822966,
        9.37764412317601,
        8.403307675528387,
        8.036033900792,
        8.890862817818691,
        10.261868554691087,
        14.356537143958565,
        8.359225099069032,
        11.414921777282755,
        9.864481891569506,
        9.447261860885664,
        11.367490876156454,
        11.70382067769512,
        11.790385031430407,
        8.35886901686657,
        18.17272090048991,
        33.3310957514564,
        8.366863771144486,
        8.807825454172331,
        8.872675070104922,
        19.62708832049396,
        10.892235118545097,
        12.566821803426134,
        14.911050885166855,
        14.52978188472148,
        35.89615297142012,
        8.97329644321754,
        8.35063009322689,
        10.344104748621131,
        13.82628526689668,
        8.601724577923017,
        8.831460831188625,
        14.576432749150056,
        10.500795768849285,
        12.28882913016637,
        9.685534924702706,
        8.958749603907291,
        8.836960881753466,
        10.878453343906628,
        24.013443928900305,
        8.407441881181523,
        12.034922402643424,
        23.668313512975757,
        8.03337422880074,
        10.07755953302415,
        10.220730570781935,
        11.23565356702077,
        14.09058536953362,
        8.7511667446428,
        8.333424281737734,
        12.000967278201685,
        14.824660341980152,
        14.097361116349738,
        12.42794501950331,
        8.392576121081495,
        10.69735407129247,
        14.614895723552504,
        10.896350774520725,
        11.393499097211762,
        8.835614603029507,
        19.02578720268934,
        9.716763153546426,
        8.535404441190286,
        8.015434076552644,
        9.220180747737606,
        10.563827516021677,
        8.595412475896648,
        14.393159863624584,
        29.827008392160263,
        8.641461246060153,
        17.660024684492956,
        13.564885109359942,
        13.33293960601966,
        8.020917370995697,
        22.53715443741863,
        8.089573650053312,
        8.342410583905705,
        44.64570390351231,
        16.547722030297987,
        8.891480605546855,
        8.802658484619045,
        8.90726330449399,
        11.9347962288879,
        18.517506444896494,
        8.713265096388552,
        8.655075342544812,
        8.774761353158805,
        8.70124888459999,
        10.678603754801841,
        11.601719201785805,
        8.80161008340977,
        9.5340587808304,
        12.185436876421308,
        17.006804073915987,
        35.301627158911025,
        8.834005375918158,
        8.01013092270678,
        8.224149032887295,
        11.443681616844588,
        25.140191499164157,
        9.127373594285375,
        8.097679329032168,
        8.364643678928672,
        15.550489249285016,
        12.68073003766032,
        12.16120304143637,
        8.707349941430884,
        25.02064161757249,
        8.583770400341752,
        8.09442207367969,
        8.20313348575526,
        10.685801971887521,
        8.546495815730035,
        8.871658340589393,
        9.61802788395461,
        9.641229879920095,
        10.663472404676664,
        8.19177973398829,
        11.004579471588658,
        11.195052726220243,
        9.165671485625182,
        11.948003387946745,
        8.123242730020099,
        10.82097091267034,
        13.259222269769435,
        12.57968241771797,
        10.753428558721025,
        11.496911383361175,
        9.564932527040325,
        12.875933332218379,
        15.16803896004044,
        8.561723476973748,
        8.728546625542164,
        10.126917362604015,
        9.47092828572469,
        9.848911872324669,
        9.336784071844207,
        10.051780751759507,
        14.028509607580865,
        15.854313062740104,
        15.868775720154575,
        9.580416661923886,
        9.77716758230588,
        9.461549370516753,
        41.42125675494813,
        22.570416042814667,
        9.201475564670961,
        12.740919373010561,
        14.568475654596535,
        13.223258017508066,
        9.860111587208857,
        15.665857549511774,
        26.8839387987865,
        19.426450289441373,
        15.129844585126445,
        13.493703874096296,
        9.42191831868342,
        18.84868661689004,
        14.11811539450234,
        9.414550539459986,
        9.679741374792876,
        8.457170289670577,
        17.312896740145277,
        9.34806960722894,
        19.826176107382327,
        8.980490864145178,
        11.072927194854282,
        12.406642335086936,
        8.079301156732212,
        9.258375358475192,
        14.91953147187531,
        9.379549101617673,
        8.111683002455718,
        13.691733934032717,
        10.404062282155733,
        9.133713300416824,
        8.265528079319864,
        16.40366816386696,
        39.408229724616014,
        24.29546403878621,
        17.692686535539146,
        8.01683072761412,
        25.394612617953058,
        11.61846535151302,
        10.07903760949915,
        10.136736162441354,
        11.072980954973755,
        9.843511451787192,
        9.327526806776637,
        14.585934985912328,
        8.989374046757929,
        29.325069523270347,
        9.051716067342678,
        34.091705369527354,
        8.413289689137867,
        9.668148273324855,
        9.386511499465653,
        9.955804334892052,
        9.608725315274528,
        12.331026536006382,
        12.1264918420811,
        9.32543949434805,
        10.828606882308689,
        8.405328524295808,
        9.51403853199752,
        12.064666842514757,
        14.07054862623226,
        8.650618334924141,
        9.234017795448894,
        10.79280831156528,
        11.284136800443775,
        8.222314093828443,
        21.75749556075596,
        9.441302517391682,
        10.054687900137768,
        9.525591570568022,
        9.325261478244657,
        8.566695023660708,
        8.794361755066255,
        8.26257230424937,
        38.84382294393982,
        8.459391255276618,
        12.057853612838315,
        12.655909232573029,
        8.017018519255489,
        20.392547647073872,
        8.604689703308988,
        11.234334696159333,
        8.414736744378743,
        9.750821264037231,
        9.164478109846268,
        13.09644699210877,
        8.605697596930375,
        8.485136709602166,
        11.166794636965204,
        9.128134026727999,
        8.963577199936372,
        29.2866537313366,
        9.348218694332568,
        9.646873978678782,
        21.250971622693175,
        22.295404423773448,
        12.8795856173487,
        8.859527833606192,
        10.98776650730366,
        8.624027617566512,
        16.13236314059593,
        9.582712859441434,
        24.9142328698843,
        12.832662680763846,
        15.604150099287441,
        10.508563211751044,
        14.768340451382404,
        12.315290899147758,
        16.031193753896407,
        8.411373679926148,
        16.53824454522282,
        16.2023550798517,
        10.776383483238577,
        14.132552869398612,
        13.412790051979893,
        8.258726641678653,
        8.0447305216862,
        74.89542147945431,
        8.197831779853455,
        10.427543732442981,
        22.626111525292455,
        9.613734453850858,
        11.976317428219906,
        8.26009566325034,
        8.043877107747596,
        12.029282397487234,
        12.020279351930016,
        9.02146552423462,
        15.160496502568266,
        13.039769235700586,
        10.013659095356893,
        14.178290844820745,
        9.712005712313124,
        8.173948379869586,
        12.295012142415331,
        16.86725346275162,
        19.03709130448415,
        8.739921272762047,
        9.742755497956782,
        9.368555680383729,
        26.037391467740804,
        9.781858584822745,
        9.856654771914108,
        9.342487152795783,
        8.803477493842076,
        31.786637796973352,
        8.415839058404147,
        32.084689216181694,
        8.726154845836083,
        8.754505524924301,
        12.9847204550025,
        14.510328790532986,
        12.942729882180407,
        9.189772169876,
        11.003338665075336,
        8.49951047989139,
        10.135849480700097,
        11.722871688964137,
        8.595814796401733,
        8.625733326981576,
        11.246445248320768,
        14.0943945857232,
        15.221051851516018,
        10.33738941073732,
        16.147404847272202,
        59.09018424028556,
        22.71302598247511,
        9.453911901046395,
        10.554956977331901,
        13.04118359657432,
        9.249681254934067,
        8.422175956487912,
        8.692522652472361,
        17.865106231512282,
        10.349970471667927,
        8.068500982669926,
        13.823239214324778,
        10.935631189714018,
        10.16561000730698,
        23.197253936231867,
        11.075540274661972,
        16.637452066740096,
        8.614019300968895,
        8.831713859505642,
        13.189448387398297,
        8.879650606529982,
        9.332036806405863,
        8.544501050767888,
        9.917542024063604,
        79.15686083553403,
        11.329760136824772,
        15.341497565797644,
        8.878147227350206,
        11.914713564110198,
        12.189020683854565,
        8.5035474369227,
        12.472671062335564,
        26.07627688410963,
        14.731697863099248,
        11.705639883724077,
        13.007540493632053,
        8.47670723068748,
        9.168876316583717,
        9.663458409249229,
        8.648579918796754,
        8.930219417702945,
        16.44900108144275,
        12.576261456470425,
        8.775443942260376,
        10.234965317745528,
        20.271208215512356,
        9.835713046150492,
        9.404498698537823,
        21.34922328168552,
        8.088376477202244,
        10.847983467392574,
        8.499290049670728,
        8.343589993747226,
        11.815121382548124,
        8.73524817852577,
        17.292562473412328,
        34.22904360863058,
        8.320709768069694,
        22.51389642866515,
        11.203694285236505,
        8.322265261211397,
        9.02295266610402,
        10.424932274026501
    ],
    "optimal_snr_net": [
        8.717306838284372,
        9.418867738699399,
        14.510558979254352,
        8.784546156207371,
        15.93281528779514,
        8.010868383699435,
        8.501101765392576,
        16.88641972795436,
        21.635391917878405,
        25.914718944101622,
        8.635761964018617,
        8.55411489083099,
        8.642096320567656,
        10.216616921245617,
        8.04576916695465,
        8.3612211694716,
        17.23239639814939,
        10.469550289102196,
        8.059401465795965,
        18.16105342585719,
        8.859854641005708,
        11.505704583861668,
        11.746958357109618,
        8.062310674659953,
        17.081937014317738,
        10.061469256026394,
        9.10030832139536,
        8.293232052093193,
        8.395056477563497,
        8.263398190249438,
        9.12895562122772,
        9.789187847086989,
        9.90801247226722,
        11.276441469989335,
        8.515881471986862,
        10.563713358235557,
        8.217818144641242,
        16.186196726269515,
        8.970006476146871,
        9.710381293673922,
        15.891014511271873,
        10.881020309513813,
        8.78203097042467,
        9.352725136236963,
        9.818342048891243,
        19.244254627982755,
        8.823317594381919,
        11.27429000167209,
        10.93569861652531,
        9.495068248822363,
        19.83462982486769,
        10.17358629135831,
        8.250546933728089,
        8.368037280417742,
        11.183770189203907,
        8.179718353951273,
        10.006630758292161,
        8.864330032756685,
        8.937303408145162,
        8.957563078795419,
        8.523060149098695,
        11.157209479492138,
        12.127611928562679,
        8.361667627501847,
        8.015604839506794,
        9.123513837412451,
        26.067558242530055,
        9.149875299034726,
        13.048857283002079,
        11.685362062023069,
        10.882800267448136,
        425.54300258197327,
        17.36683934438431,
        9.051061267398936,
        11.029154055560534,
        9.896025055695828,
        8.659755637792548,
        8.065737495354947,
        10.792935534162517,
        8.725350579073794,
        11.561997951153723,
        10.28150025011138,
        10.308374065572007,
        9.37264583394469,
        9.57075506352991,
        8.35927613948413,
        11.658095822309832,
        9.991217869965102,
        19.346477648714462,
        8.57887816793355,
        14.592046056999605,
        11.520092261829587,
        9.216168476895298,
        9.416373874711413,
        12.029145278219142,
        11.53767103540542,
        11.007133159923852,
        8.17110267414965,
        9.77432739085104,
        33.46694985616456,
        15.51171218616927,
        10.97777558468421,
        8.364764090882655,
        13.866696785242743,
        10.487079681713881,
        10.861672105965077,
        9.309464617951711,
        8.111284892458603,
        9.888895424863298,
        22.378818571159027,
        10.9116171677176,
        22.045502942737393,
        10.433697873028686,
        13.142604583105015,
        11.36947300706512,
        9.100572385951025,
        8.912105129238295,
        10.093638553814108,
        15.875802774879855,
        9.602824223926111,
        12.060588235060509,
        8.331832312803872,
        9.003094821860602,
        9.92207933688188,
        25.411424665233135,
        8.454739414624916,
        8.151530796259216,
        20.55443612872505,
        23.70542339405286,
        10.879072315514765,
        16.176352935564942,
        13.507668243959067,
        8.443292222776014,
        12.442434112822921,
        8.443776350722358,
        10.961774698936502,
        9.145483454764175,
        8.143099299903222,
        9.533513715050608,
        12.659733841611583,
        12.366555991476627,
        11.022524480451846,
        11.406513970306298,
        8.517211507831693,
        14.544492231954656,
        9.193711128858586,
        8.406020978671789,
        14.32675192689701,
        8.054155348889065,
        9.236727456634396,
        9.510951480389888,
        9.375036420257782,
        8.009704313463853,
        25.057715349421965,
        8.863080146079323,
        9.080467602083504,
        12.829797218146368,
        10.832658781589727,
        8.812379015166394,
        8.305219599359056,
        11.452333007778467,
        9.003131636447758,
        11.168896004801724,
        8.361331139406337,
        8.767422171817232,
        9.95909876441159,
        8.060221916920817,
        20.383808227576946,
        8.761619126107043,
        13.368657525646901,
        8.89579370447853,
        10.110811554270608,
        38.04915173547725,
        8.068358988595499,
        9.191666635306673,
        16.256469051287134,
        11.966434554413572,
        10.38946540801768,
        13.687993562141276,
        12.670887789379313,
        12.935113777260401,
        8.589366587699523,
        10.837234855849623,
        10.193192554623703,
        8.459407517209403,
        16.734818559496603,
        12.225875175290861,
        15.313962190077536,
        10.524202583515358,
        14.099298207835112,
        8.97884928725709,
        11.506317066807533,
        21.55145724688445,
        12.138494863059899,
        8.945105048304972,
        10.494967831455382,
        43.81982301312913,
        9.36244057036848,
        11.76252230620706,
        13.95146640314461,
        11.6630184976008,
        8.999206704279027,
        8.630215513519893,
        15.653610567803037,
        12.718224280637457,
        9.38509479016008,
        14.1691734833373,
        8.929980593626418,
        18.650124776645914,
        8.179230380963793,
        13.835514506740687,
        20.96038636574643,
        8.072430857971781,
        10.324416206909557,
        10.282818126604496,
        10.53032653084569,
        14.02728160349619,
        8.948358628944053,
        8.071622853881724,
        9.210800879188595,
        8.197577018089893,
        14.755812553521853,
        12.423064763525675,
        43.72158871857366,
        14.744694579191917,
        8.717431181410648,
        8.419309584272048,
        13.523637246549521,
        9.564572919206293,
        17.944776108823906,
        11.205541320299135,
        8.894279349325696,
        9.946198700202741,
        9.804137708327405,
        9.074045178683436,
        8.39544599697511,
        10.337441902617966,
        8.438535143351617,
        9.02099080190359,
        9.365694964740284,
        9.100789395570716,
        10.82141191096997,
        17.00640123863544,
        8.04313954892963,
        13.079602142596945,
        11.743303231690723,
        9.071106994878493,
        8.685143439371803,
        11.774439504717357,
        11.914949090156327,
        17.983015275405386,
        8.434411019496807,
        9.020188124052096,
        12.04938548346257,
        10.68643918606113,
        8.597438142737582,
        8.500125135979511,
        10.474978570651881,
        8.173861780774837,
        18.496383695486642,
        15.170468248524811,
        11.499441174866341,
        8.98278889775187,
        41.453988230308255,
        29.62348636171992,
        12.160380117933547,
        8.78653792525575,
        12.81138901845312,
        12.219810773737844,
        11.006934457865224,
        8.595366893046103,
        9.188685967231022,
        8.235885674420391,
        17.80608616833653,
        13.874200923885004,
        10.19257042841575,
        8.710901346867459,
        8.289827460855651,
        9.572227983434285,
        8.048139651958492,
        8.129699962288443,
        12.140330508981553,
        8.569233558465736,
        16.421444156040213,
        10.215580812287024,
        11.285029342671674,
        10.97721783930586,
        9.764932167718461,
        11.771647337024639,
        12.872967493015828,
        8.617366914381138,
        8.02916470918571,
        9.778904680182231,
        8.378543324988238,
        8.831267560736613,
        8.740336707363321,
        9.808278297439257,
        24.83669454840282,
        8.039459318642763,
        17.25714340580819,
        8.185881369531417,
        8.761650762852794,
        10.333740511799395,
        9.421203299739135,
        8.548237463754296,
        9.494282683402833,
        8.38466849679063,
        8.075026009521817,
        16.485184368884422,
        8.42561305234276,
        8.975835619435845,
        9.302827429855219,
        10.755286865585212,
        9.973474793862474,
        10.652572072873813,
        12.762239768705406,
        15.876119516847057,
        15.635841764572508,
        11.961967824747658,
        11.267428716077662,
        8.862193873707367,
        8.039375563120727,
        38.32223143877064,
        15.02771150038613,
        15.14997147173278,
        17.159939313518198,
        9.862084604299973,
        18.1195501909492,
        13.114203290010892,
        9.020378883989103,
        12.113887090691701,
        14.367046168143249,
        9.780450418517853,
        8.489940896939158,
        10.601256583581154,
        9.352569119951998,
        19.6837021897358,
        13.823795395505496,
        8.433302886165214,
        10.393807979808557,
        21.633071359826715,
        13.049687565490288,
        10.571064700162845,
        10.748939767378516,
        12.3320595991699,
        12.367648026974239,
        9.66716263282373,
        8.457126466546937,
        17.326103311046992,
        16.048115109884662,
        13.577988529751579,
        8.827204302598405,
        11.384609596940868,
        10.248843534419095,
        21.910954305115816,
        20.0642620387415,
        11.4256910073163,
        8.648282533871061,
        8.02439911514105,
        13.085664966579374,
        8.714223598324038,
        12.838831584387583,
        19.341438441971295,
        8.062039634951272,
        8.964361591269192,
        8.326263835497558,
        8.627059997501478,
        11.504327030568692,
        9.406027387356481,
        25.381539487198996,
        9.003123195078228,
        11.964810609219837,
        10.769742503165892,
        13.458081585848644,
        11.432420405366514,
        8.508031432213373,
        11.530730183049897,
        8.860075743076367,
        9.24803984199721,
        8.286482201782967,
        10.02750258037264,
        12.511313331312131,
        8.449341413533698,
        14.986844993170042,
        17.013216184331807,
        12.956016105797236,
        18.105063337646286,
        15.659042284492108,
        8.533776987154306,
        10.651486297936142,
        16.783996867961058,
        13.093673382410488,
        15.283555141160644,
        9.440614735052877,
        12.075197924445389,
        8.993350358303683,
        15.443018622381587,
        12.700034887939694,
        8.765590855133434,
        11.562895173640118,
        9.538309730026207,
        8.162444841518614,
        9.610443194473026,
        17.511584009535422,
        12.816271769896373,
        10.50304945315605,
        9.971213595385604,
        16.709345417371637,
        11.261178410370714,
        10.206914494520687,
        8.631621063204562,
        9.092022192284755,
        13.520910140919183,
        8.469233397534538,
        10.063560990347378,
        19.56790491620637,
        11.30293479276953,
        15.374547388333523,
        8.51079923586117,
        13.290101804384104,
        10.455082195603557,
        9.496818998746607,
        10.84140756959175,
        11.757154469828047,
        20.835157163798595,
        10.299041733701062,
        9.751104466005447,
        12.081107781001808,
        22.068110502654246,
        9.96920390616246,
        9.532479387850296,
        9.272874091052238,
        11.742951536995415,
        8.065124106705785,
        9.272926031382696,
        9.728219119175872,
        8.243036761323724,
        8.921853142770305,
        9.22434801437572,
        9.244242312955857,
        10.687196688515776,
        11.508566759293313,
        11.87119329440406,
        14.123154243584235,
        8.451284041786055,
        12.141657058618371,
        15.506940023050488,
        8.94215339715201,
        10.5633939958148,
        8.58776591942435,
        14.964457878521834,
        8.93083834675024,
        8.56291602593653,
        8.546926949057235,
        8.217780780441899,
        11.663635873764607,
        31.970616179501945,
        20.066768513052704,
        9.064713841498843,
        12.60093034986972,
        12.196539437360471,
        13.267973732480652,
        10.157187180916294,
        11.421221681314133,
        21.858131957981982,
        9.724497601345266,
        11.070316119321344,
        8.342762135212814,
        9.230044458125521,
        9.663589171126347,
        9.838729652543902,
        10.478872740696458,
        11.548857165698596,
        8.41369409321023,
        15.954779324371186,
        11.875052614793988,
        8.860743786040535,
        8.315848486006075,
        9.16073698220423,
        14.019415431360102,
        9.325396197978359,
        8.247731797939018,
        8.336325494771442,
        11.709240167707126,
        9.699426123947568,
        16.784670428838716,
        11.605563367376986,
        8.7251506586896,
        12.640764483931646,
        25.686039132955386,
        11.229452683332886,
        14.147174843919943,
        11.089105539268253,
        10.15159730660783,
        9.161246232469269,
        8.314621764238938,
        15.13156330394892,
        8.391114619710631,
        13.151342544756703,
        12.787241790251327,
        10.261569100791627,
        14.28751528520348,
        8.349987689309414,
        20.643430389124322,
        10.737001108895852,
        9.43476501363021,
        17.168667981686305,
        8.138883945384972,
        8.237836403430137,
        24.94982084908434,
        8.323184993981409,
        9.910653687214731,
        8.525756150826581,
        13.433113084068735,
        9.423306122116369,
        10.89473253152398,
        10.55877660127633,
        10.156595107863549,
        10.68160584459637,
        8.330366827524859,
        12.841209641304703,
        9.106427527194985,
        10.717623498602784,
        23.556154063345375,
        26.323023299358475,
        9.833757330692487,
        18.012546145986363,
        8.846024923135465,
        16.64352292136366,
        9.511193309528373,
        9.799852564825366,
        22.370127876688258,
        14.051150004998254,
        9.848163588796044,
        8.394431985989291,
        21.322666040606496,
        10.723792015743992,
        9.084433709374684,
        10.739170139897842,
        9.67592111098272,
        30.747934142112197,
        10.864916899689499,
        10.69758227719136,
        8.953335340268005,
        9.995573112869643,
        9.53876963865071,
        12.299741123035625,
        10.184775920513207,
        9.582634474503118,
        8.069262533635222,
        30.004734358047585,
        8.196705285667319,
        9.300940095783506,
        10.43660708011125,
        9.96949911644187,
        34.97007384134277,
        8.892306261937806,
        8.46336839738724,
        12.159637346382304,
        8.205390178474923,
        18.780574576532867,
        10.065103275288216,
        11.03037570157428,
        15.685456052965584,
        8.274551021934561,
        9.467082415508658,
        12.204528479010639,
        9.010318238339284,
        8.37858642005374,
        12.206599931529892,
        9.088380743332452,
        10.388496859203444,
        15.050746553938906,
        25.88289348091586,
        9.306636011356922,
        9.223527463325564,
        10.292306577547217,
        21.426313524464927,
        10.3236025818129,
        10.722882006700722,
        8.352771205420346,
        69.19813823030422,
        8.372523406409996,
        9.65191328231728,
        8.17668118873505,
        8.5780276914199,
        8.199230311322584,
        8.102742663274364,
        8.387060192652052,
        8.869898033894328,
        9.0742410605935,
        8.641231045120879,
        8.170846311998767,
        8.969238556311545,
        10.849608205534635,
        8.759478105196699,
        8.652396017522404,
        13.768070082569176,
        18.53843828881355,
        9.603001306133809,
        11.23739058737582,
        9.06090612873352,
        9.886646406138823,
        12.040668443537509,
        9.237220564199603,
        8.405344739775199,
        8.537747949070917,
        11.493888171701595,
        8.221013827591282,
        9.118915585824835,
        15.618388335332522,
        8.620303154299027,
        8.120238031803442,
        8.71807807026284,
        9.18185029349672,
        8.449085717218841,
        10.720514708826885,
        8.831623229989953,
        13.276056521317479,
        8.805613680957604,
        14.883347604322575,
        9.285822943877063,
        13.355824590701445,
        10.872310320442178,
        9.142207119976456,
        8.685862909498296,
        11.736646054626858,
        13.017045316857445,
        8.038490399085553,
        10.187933946012379,
        8.631356554732875,
        12.617224357188194,
        8.49932497865749,
        26.34599042069327,
        20.072688371345727,
        24.795572467569833,
        8.919267970428969,
        8.09399535609955,
        8.307174347318329,
        9.77591733996305,
        10.879621273978044,
        8.015093481275395,
        8.840766806654203,
        8.920009540831796,
        9.863234612666767,
        9.74099668672956,
        9.21673176363366,
        9.609242316740122,
        70.03387896283374,
        9.498839431779732,
        10.774925916219974,
        10.899300005892451,
        12.32450571872476,
        12.198589152771804,
        8.492867902766072,
        9.444370015366255,
        10.84988324230261,
        12.231211294565274,
        9.648706059562036,
        8.956070210608722,
        8.425718153742428,
        8.573292108611401,
        10.032896893586564,
        9.193353483106618,
        8.945647371387965,
        14.799548258417051,
        10.568976360702676,
        16.785605428350454,
        8.9423659083693,
        43.03058514371419,
        9.413146336062752,
        23.400712042935538,
        9.80477878751752,
        8.919393151556084,
        8.537098271727675,
        12.797907007581381,
        8.232669936732044,
        14.243895847670352,
        9.531280682724523,
        9.70436673500262,
        9.160436923268085,
        8.087215140385748,
        8.070793224046644,
        21.63130800628407,
        9.351085702620313,
        12.995808983835992,
        12.282664577025416,
        16.987120473058198,
        10.512783071032763,
        8.381772679703918,
        16.022863888186805,
        8.566636742740137,
        14.910949648987021,
        8.915444091195793,
        14.976344238149705,
        10.000932519237391,
        9.107862772589648,
        9.65142311412496,
        8.671661270855234,
        9.952336274431081,
        8.70018048215114,
        11.104195711535814,
        16.658590335465348,
        10.990025810644077,
        30.819018606546503,
        10.006861785715653,
        8.306377108141858,
        8.892377838617431,
        8.468058122280379,
        16.525223336385764,
        8.381591658425148,
        22.41641979038565,
        44.85430040211495,
        10.720046608716734,
        23.27932914128075,
        9.789361535365192,
        8.248396920053061,
        8.53524489621935,
        8.669477507652026,
        22.64824895932107,
        9.158848745148926,
        10.55143447860601,
        16.264114017781445,
        8.679836548480203,
        8.098188461543188,
        9.63765019559834,
        31.498524006090012,
        9.464001406411636,
        12.41687444422921,
        8.709618220282136,
        30.4326371057564,
        20.433883229219717,
        13.734985255912388,
        9.22833508137776,
        9.269084550380267,
        8.701938106711067,
        8.88481474055029,
        13.981717772741122,
        10.593749863083218,
        11.560699259956838,
        23.679267584855342,
        13.491485646360667,
        8.100282953253021,
        11.495723385269857,
        22.14514103548868,
        8.539962389099392,
        8.871247265677036,
        12.898642481497806,
        25.263215852137968,
        11.728113830945839,
        22.302309752506833,
        13.023935021772564,
        17.253524410116974,
        9.154741933926294,
        9.245530006219957,
        10.406599148360234,
        10.567216664566365,
        43.82795415054273,
        9.207431181384308,
        8.112622318331965,
        10.099723771791966,
        10.61293185585383,
        11.830591277972287,
        13.935107671920042,
        9.401202890426648,
        17.984656545511463,
        10.744549272570929,
        8.743890786626043,
        10.04092477768393,
        18.135783123359804,
        23.164169108914816,
        14.422873775651116,
        14.131615775286633,
        8.297335935037976,
        10.95190819717913,
        8.012431235824973,
        10.562193819084497,
        9.309743124890218,
        14.329115653273977,
        8.483559367554744,
        8.513124613744012,
        8.883168836715651,
        10.934588135365379,
        9.83718873252409,
        8.19762446996775,
        9.328993402881853,
        9.509650662630266,
        9.029916700071292,
        8.876554565948934,
        9.318741066034736,
        8.147850363020238,
        8.645445344378631,
        8.283974443505665,
        10.55193912798392,
        12.003406686146503,
        8.561466683530313,
        8.960784858469772,
        10.545870895996215,
        8.539688202871833,
        10.955257957550806,
        9.809158587026698,
        33.31125506338909,
        15.435124923597753,
        8.273527117142255,
        19.939099308643566,
        9.11148338324628,
        10.276792385715366,
        10.52073609334766,
        8.115804892458357,
        14.621760582435481,
        8.690884366541521,
        10.060858231447268,
        8.540321565291812,
        14.106495225625286,
        10.424346556812937,
        9.7672790489061,
        9.484697572655726,
        16.116238790082843,
        12.681202502713393,
        8.619633182083714,
        8.185400556440364,
        8.592373041328152,
        13.450409837167728,
        11.281587838745953,
        9.087898242001588,
        10.813786635053823,
        10.413483663519772,
        11.960157398183307,
        16.20488597713548,
        8.860489117682981,
        8.496516305834723,
        8.773743101593467,
        8.945663784681528,
        10.166767925977025,
        11.59280772842992,
        8.286009617741112,
        12.647711944703795,
        15.176783321782255,
        9.418746604477361,
        14.643123717913346,
        9.451625529513818,
        8.293032991627548,
        9.255734425970566,
        8.43155663048053,
        8.630475663511957,
        9.968936923303277,
        8.418214195751329,
        18.89847004990441,
        8.005978211245552,
        14.738115176566193,
        9.380286041551502,
        9.292016373099525,
        8.270758485455827,
        9.262783644215045,
        12.164053169651728,
        8.817358649123278,
        8.511906775671408,
        9.130547845713217,
        9.054765505600038,
        8.159346186639054,
        8.172476844401961,
        8.341585161033805,
        10.593305328834367,
        15.498323275044237,
        8.339964483947167,
        13.860030673167726,
        8.873070426848221,
        8.704996370414973,
        8.915527003516186,
        8.35060452573555,
        13.350595896617932,
        11.103044681626569,
        9.899245783871116,
        16.39849575929722,
        8.787725159608232,
        16.353763493182733,
        12.15175580317838,
        11.661474583400123,
        8.030286100695474,
        12.545506978160532,
        8.233456235004422,
        8.785061567546135,
        8.4806384552368,
        21.427089753037343,
        8.538725056189584,
        8.800222472378097,
        8.691474256061987,
        8.60468995748893,
        12.68989965571059,
        10.463742566333686,
        13.708351011247219,
        8.407708812453476,
        8.34256230970657,
        24.436377771990525,
        13.74277852401438,
        8.34972232648818,
        9.835818009242349,
        12.900450323525842,
        10.547712250282524,
        9.32765233328928,
        15.39374353437922,
        15.623446370747228,
        10.760509162468841,
        12.082912245466348,
        21.4787770696266,
        8.234944088859248,
        12.557047658193422,
        8.59677493941768,
        14.109102626000594,
        16.240382254573564,
        12.76690891805095,
        8.945431735205233,
        8.206968673930803,
        12.344009261611534,
        9.516282561416258,
        10.308867238001723,
        8.328052892905145,
        10.717031853058616,
        8.58099022545868,
        8.534257000839652,
        8.133786539262395,
        9.029124571211204,
        9.081064111308393,
        12.021700458915792,
        10.145720245168599,
        9.726095412369101,
        10.191000424376211,
        14.452792808597147,
        9.354986914970276,
        9.705569672704339,
        10.74315375148448,
        8.746741771991939,
        9.901093324629992,
        9.518389402073453,
        8.298210217718971,
        9.107833453882275,
        9.289942544481326,
        36.298439797098396,
        15.122474809774074,
        8.801180396156278,
        11.671380372479108,
        10.171262971813537,
        11.471239372474738,
        23.12228520691898,
        8.142394231020083,
        10.122105941627028,
        10.644356821717798,
        10.173946423116439,
        15.72428658445872,
        15.117188054456124,
        8.271650163887562,
        10.061421517008393,
        10.164470630571627,
        10.135349135185296,
        8.110761677385163,
        12.429689041201849,
        8.516521497976301,
        49.156281765700804,
        8.677588560987116,
        14.353174621816315,
        9.207309141085593,
        11.869058398088656,
        13.184387149109602,
        10.655333614672108,
        8.85345888935451,
        10.863545946238085,
        8.21391907948445,
        8.612627808348883,
        13.612908701636588,
        8.201614015563958,
        8.922001206626287,
        23.27832055723368,
        11.570741361655331,
        10.347297314844063,
        18.715319054160208,
        9.128496796359777,
        18.278833355401243,
        11.187353213146768,
        13.686648790000225,
        12.094848746903862,
        9.980816069436129,
        10.339607706039821,
        9.655356156902513,
        8.279841844175714,
        15.467257863683503,
        9.182835942520526,
        8.252078282608691,
        8.094943723939117,
        10.961279650213552,
        10.645814522721341,
        8.763531420067572,
        8.49239493602353,
        10.153912364143835,
        12.017499931478303,
        12.867946205325783,
        8.43011203188332,
        10.673943077310401,
        8.497742882450162,
        9.335985123104104,
        11.079443504351946,
        8.244710879423701,
        9.464050117925709,
        12.846808467735432,
        8.265781039879762,
        8.263326688769173,
        36.392295573469376,
        8.392411619775581,
        8.600890867738656,
        9.154185016128714,
        8.37513258307307,
        19.180733656507066,
        11.660346085183546,
        9.7049309724217,
        9.039987690823505,
        8.877730759838375,
        8.703185986275923,
        14.081905177139175,
        10.434684203376298,
        10.12724485365001,
        76.65499732095554,
        34.1386941674959,
        16.516577538773795,
        8.184235258616011,
        10.712196086929309,
        9.25150628762366,
        8.043576849869593,
        8.613615282541657,
        9.296504578716288,
        25.863000760100288,
        9.551292826760815,
        9.268207934870206,
        55.34520944188697,
        8.582887159580201,
        10.820084581147288,
        12.059901717878569,
        10.090222764015781,
        8.417493213453431,
        14.961791700891984,
        8.330759731919462,
        8.708150343114138,
        8.613304043127235,
        11.052265586301942,
        12.967836757809327,
        9.816577726767067,
        8.067995995768568,
        15.83879485438134,
        17.38022684465281,
        11.17188778791393,
        19.39880282183784,
        9.479278239749837,
        8.994151792221626,
        12.515781611701495,
        8.226721105824566,
        18.83337680018978,
        9.881773077069168,
        9.067337830318024,
        12.995143496294657,
        8.691869860026966,
        27.71259025252243,
        9.02461450768844,
        9.909793983000885,
        12.764141487234209,
        8.605769011573146,
        10.674687809698542,
        11.653482139177774,
        9.904803126155928,
        11.294728132648155,
        9.76360645877582,
        8.873262828989619,
        10.57872212738971,
        13.781226186623423,
        13.678648024375413,
        12.697616642324855,
        8.930668620167706,
        8.170626993422138,
        11.923071530490239,
        9.890315483180881,
        8.238396399584852,
        8.637226634349567,
        17.54209052579295,
        8.753229094757566,
        8.4521025207825,
        10.102670045682576,
        9.039072831518709,
        8.293362671839686,
        10.545794731538777,
        13.173661880933068,
        8.56956734039071,
        9.142837779313517,
        10.763909438707097,
        9.64429457956931,
        8.861651777557691,
        9.127924860540814,
        12.2269608675699,
        8.368692387830416,
        8.413451456120214,
        8.232532650595678,
        15.317446603666962,
        8.678836001294172,
        8.399482871011793,
        10.213354303556459,
        10.019616064158392,
        10.230465222231903,
        10.417271331417053,
        8.715163590255408,
        8.304501733906104,
        10.739721738286164,
        8.028121776196471,
        14.30548234351413,
        9.099177480402151,
        9.162400013534379,
        9.467298769782577,
        8.709960419861494,
        16.069604454839357,
        11.909446490786898,
        10.683486301835,
        23.763885794802217,
        12.300591732960307,
        9.29251495232649,
        13.737426625572102,
        8.236410481590434,
        10.351443617861966,
        15.228758154439102,
        10.514888047716216,
        14.845813949742155,
        9.024690000767627,
        9.614446607804197,
        16.68428242518849,
        8.465812900885895,
        15.68595690172199,
        8.369293385096517,
        12.807370237363251,
        10.823571535209126,
        8.341950644738372,
        10.445486339403116,
        17.82350156690257,
        12.417741862833035,
        11.405551788512676,
        11.852658406593314,
        10.68841612791513,
        19.602964565718352,
        15.062841858140004,
        13.172852943073137,
        13.805838792194491,
        9.044041406079387,
        8.705478974021771,
        10.674158211818629,
        16.45446254190882,
        10.467274722232066,
        12.47324646536247,
        9.730731074534003,
        8.261951501427873,
        12.164881833213457,
        12.417758369861394,
        10.938041595001717,
        9.163438879182785,
        9.831682922757759,
        8.227550466492248,
        15.87968242441287,
        10.27354940419862,
        17.6482870762685,
        10.104527362709424,
        13.757982234321036,
        14.782493179897836,
        8.2253031975832,
        9.205085791313058,
        12.481378531734633,
        8.585849020687188,
        8.57170659030022,
        8.010281700949559,
        9.016100501807223,
        9.081745570771027,
        10.869446123432967,
        10.014521134524857,
        8.304338440843939,
        10.157908745933225,
        13.3544747312557,
        9.555110406924092,
        8.735628722457236,
        13.356116924778217,
        13.638024202681173,
        8.69727097010285,
        8.346183594990496,
        25.518196447260486,
        8.94002433390707,
        10.424521166314252,
        8.012765885381068,
        9.616753079002434,
        14.072111501464564,
        13.525967896143708,
        8.95284496812714,
        14.157648859142782,
        10.408946204364728,
        17.03820753929153,
        11.042039801321186,
        8.764328530913385,
        9.197850029858559,
        9.274899316559559,
        12.285888559487404,
        8.101648409276773,
        9.41006993516086,
        8.852546412279137,
        9.041116975006783,
        9.160052345630781,
        28.91091183768095,
        9.021871970474475,
        9.69117617984357,
        16.36186188457401,
        9.479787932923823,
        19.459813789043633,
        12.732933372685801,
        18.72292359666929,
        8.157340594680674,
        8.414373013436853,
        14.694050850492413,
        9.974713320752015,
        9.154180348262987,
        13.326647317610261,
        8.623999882563218,
        8.461275533446631,
        12.843673500092347,
        10.702361861094033,
        9.061591993809808,
        9.37472897641477,
        8.583635543063684,
        8.100378244972989,
        8.256262206853682,
        9.005754273051675,
        11.47003679179699,
        8.30812264711993,
        12.0233759322974,
        11.664085660023964,
        21.953531654928955,
        8.949509680171271,
        8.508883642746637,
        8.656406974107279,
        14.700579202776698,
        8.959066450953165,
        8.89087555791923,
        8.249753943811667,
        10.196998004062003,
        9.61304797061638,
        8.206429343982661,
        11.632314330382183,
        12.402945995861106,
        8.528034790632184,
        8.048763494041815,
        10.992983714006453,
        20.45517411234077,
        9.027369202027945,
        13.41269901606064,
        9.000485240327416,
        11.392716791600858,
        10.660136815809052,
        8.256469629246018,
        9.397501669308808,
        9.213618506808753,
        12.750730494151933,
        10.011089112275066,
        8.702102262825303,
        8.641952835563295,
        8.346473877430753,
        11.57597868129305,
        9.987056527148118,
        10.058606971123629,
        12.887366259148774,
        8.041199224952358,
        10.668049941985904,
        8.502188569946432,
        8.892235781093824,
        15.860386270681943,
        8.135471863562072,
        10.631807616432567,
        9.45610935543847,
        9.735707850091151,
        14.574497415472432,
        17.789302177020716,
        12.279618290429804,
        8.641386038136295,
        8.393710980231349,
        8.990342561906807,
        10.17726930613013,
        11.388366253390991,
        9.990328932603198,
        8.185110102337731,
        8.29175382027019,
        16.98157299134002,
        19.273984898092703,
        8.010877966849812,
        9.234474366323298,
        13.220409590945977,
        11.42305631383498,
        13.962990900381703,
        8.852753908965848,
        18.698463050176507,
        8.564789117815598,
        12.8618313059653,
        8.322014008521577,
        10.645521418381733,
        8.859310756345678,
        9.168367280701426,
        10.764814921607222,
        9.7552337913471,
        8.116441690939311,
        9.300212751643882,
        9.406921771701846,
        8.51188931877884,
        8.86008868502746,
        22.88236243389939,
        15.401386427334895,
        8.596292220517663,
        8.691590931286013,
        9.907324239721866,
        37.75232151320037,
        13.116324966502381,
        8.772739671219405,
        10.739151154523242,
        15.789187207089679,
        9.667441437891297,
        8.438473047993106,
        14.093111369103154,
        11.271281764099172,
        38.54831503473644,
        9.185441048155477,
        14.432340395644127,
        13.723010899647305,
        10.947517542144707,
        8.395655915744884,
        13.822645914812123,
        9.803074628096589,
        8.29494264850997,
        8.62035101482531,
        47.282427876190255,
        8.619667153367429,
        9.522636502884685,
        9.126487715020723,
        9.704035731711633,
        11.293216814677718,
        8.381381365143882,
        24.21379420369775,
        17.555193017615785,
        8.260891233866252,
        12.46383109759589,
        24.5247028131933,
        17.243136109294813,
        9.67086035937335,
        9.583785441348255,
        18.83200287526878,
        14.30649185049984,
        9.096801603358518,
        11.50147562301061,
        8.091262275265539,
        15.472629357168653,
        10.433525088899748,
        8.672807617830188,
        10.583260953375607,
        8.304178474768364,
        8.176484402310548,
        9.377286565432692,
        9.634513569017363,
        11.487391666081942,
        9.17786712029764,
        8.42353661312527,
        15.931849436428488,
        11.50633701891693,
        8.536747921965606,
        9.61941720901811,
        8.409863341622103,
        8.48493080292872,
        9.68628636528058,
        11.346114928722919,
        9.914722845675357,
        8.291386696369264,
        11.008883237911434,
        8.042030775847705,
        13.045645022810286,
        11.78383775030939,
        9.717962944884128,
        8.804263962042322,
        12.685347675334567,
        11.481851999327876,
        11.329123018181663,
        8.03155160947371,
        12.20826572320543,
        11.012332570908526,
        10.137998412829708,
        8.64904074208584,
        12.63452606495233,
        8.66222131858055,
        10.111829970308852,
        8.972717150782128,
        13.901758750398288,
        15.163660450927235,
        8.421728275387744,
        11.980667758711842,
        20.230953688512738,
        8.871183640478844,
        9.995687650857617,
        10.787642278230837,
        9.230631003931148,
        12.238247800928693,
        8.78713910495424,
        11.964873976965395,
        8.44208760849228,
        8.82290358471135,
        14.519088485727243,
        8.227249440300419,
        9.062410077398876,
        11.895686818736687,
        12.372784573040386,
        10.935506153945953,
        12.045763731781076,
        9.368223686552287,
        8.201824910352395,
        8.352601829915036,
        8.289648907669307,
        9.936162616299512,
        8.863277681587165,
        11.828154065921078,
        11.058959628815641,
        8.952191832254035,
        8.500930166148967,
        9.908909269741981,
        10.039382073305097,
        9.758676202837165,
        11.531875878820312,
        11.868420078392978,
        13.726440658499197,
        20.22413510286949,
        8.826137922270187,
        8.269671706581459,
        15.788739727257742,
        9.123636869680437,
        8.672584446321245,
        10.011163608195746,
        38.690927274438565,
        8.655659140626636,
        14.606054609718479,
        14.770620717189114,
        12.501261974738691,
        8.687670770873257,
        9.596226405317873,
        10.552263032075363,
        13.083083927795194,
        11.3273511128899,
        16.498504471253145,
        9.023185694479695,
        9.922555263036388,
        9.869297543594577,
        12.63326147594545,
        11.057754264050448,
        8.77332269808502,
        9.299059777578181,
        12.548192761521651,
        8.94258751022114,
        22.669326157515922,
        9.17354378165497,
        8.106465838710022,
        14.675147271718242,
        9.452623047123874,
        8.67599316492972,
        8.129909424797592,
        15.866317299304699,
        9.80485316914525,
        12.451368713144106,
        18.47207397272163,
        9.605738543258912,
        11.20741372714401,
        8.619689038707886,
        8.216359127279649,
        15.534230707473304,
        12.571409547068312,
        15.315249797131736,
        9.5635204280809,
        16.761818889586284,
        9.216722809656321,
        8.293721412086784,
        8.86824602091205,
        8.053040440238263,
        8.658600273172944,
        11.471849709748923,
        8.037047853581202,
        10.55681390033151,
        8.856294790084185,
        13.643502544557647,
        8.982322736702068,
        8.311969241298439,
        9.552777604532183,
        14.854755704808587,
        11.132143622858242,
        17.66457561429442,
        11.761029575433271,
        9.65304723798794,
        10.25630433040499,
        9.512163915286216,
        8.086339838096745,
        8.639880924582574,
        9.635651659819242,
        8.284208246455519,
        8.845909996913134,
        12.984477225525417,
        10.947194770783334,
        10.042843282191116,
        8.048651060142683,
        8.417581042082036,
        12.166271212128288,
        9.912223699970262,
        9.482872389908765,
        13.719302022625385,
        8.662357476146965,
        15.200862097672974,
        14.441962655241323,
        26.00690466706643,
        8.147310437538462,
        9.066836199536684,
        13.338589756803644,
        71.38411262952195,
        11.481850245130987,
        8.381202911818953,
        13.605596984655705,
        8.760071049918162,
        12.477865126208856,
        8.675092573466285,
        15.09357959650991,
        11.513180391789922,
        13.405376901583823,
        10.441297752985884,
        15.391127511685639,
        13.977317948826702,
        8.098446871522404,
        39.66674277923341,
        10.193743618491048,
        8.920396108490149,
        8.335447859345198,
        19.249689869353503,
        9.272706353389093,
        14.753195806891537,
        8.782808735822586,
        11.403258642868742,
        8.841641241540334,
        15.085885775143746,
        22.249357660297633,
        11.006300788299917,
        13.38468979703573,
        16.070402270480415,
        10.930027686193913,
        10.231494398646953,
        9.42941524487325,
        9.976150053309604,
        8.092520686982626,
        11.525409229370851,
        11.454411600412941,
        8.807501174326362,
        10.01895999102276,
        12.235374138711746,
        9.006868109263257,
        8.38351970958758,
        8.854155453296729,
        9.802013299527568,
        17.533861042813832,
        8.754737618810182,
        9.981065676600812,
        9.029967159647088,
        10.109102316807078,
        9.072676287449656,
        8.182536713836363,
        9.921014702573558,
        11.792048639855828,
        11.629279416062078,
        8.860043606301051,
        17.240331454123936,
        8.032949250856037,
        8.132845982666002,
        12.859142001658348,
        10.361611926352415,
        15.888883474682325,
        9.711762488032473,
        10.634217594276231,
        8.618000643486116,
        8.266997982731251,
        8.233203033683507,
        8.105533068435351,
        8.93460438336191,
        8.109733348713242,
        12.100204214533228,
        19.41304560949443,
        17.275175379236117,
        8.960249595150128,
        10.210425948546487,
        10.438165212751906,
        9.272411478058745,
        8.163316153101492,
        8.764888359943988,
        8.355652224752651,
        10.669365518691977,
        8.849977340369264,
        20.622578804467466,
        13.60870492199846,
        8.217758509639372,
        8.177576182198434,
        8.530065976983337,
        10.19633075498217,
        8.663147087298357,
        8.667567248766419,
        8.393559868791224,
        12.474754500493958,
        15.478509256447019,
        10.320269989173136,
        14.994723355870846,
        19.828789313063137,
        8.9795385638121,
        11.705522608579999,
        15.103605984799627,
        17.039651228184752,
        8.49290445824217,
        9.030452998495072,
        12.754193551781833,
        17.794188033142074,
        27.944445249945915,
        12.281575749987597,
        9.84674977840341,
        8.513023798357242,
        12.135813177578072,
        13.521788320078883,
        16.855191025125727,
        9.887441245993537,
        8.178741420822966,
        9.37764412317601,
        8.403307675528387,
        8.036033900792,
        8.890862817818691,
        10.261868554691087,
        14.356537143958565,
        8.359225099069032,
        11.414921777282755,
        9.864481891569506,
        9.447261860885664,
        11.367490876156454,
        11.70382067769512,
        11.790385031430407,
        8.35886901686657,
        18.17272090048991,
        33.3310957514564,
        8.366863771144486,
        8.807825454172331,
        8.872675070104922,
        19.62708832049396,
        10.892235118545097,
        12.566821803426134,
        14.911050885166855,
        14.52978188472148,
        35.89615297142012,
        8.97329644321754,
        8.35063009322689,
        10.344104748621131,
        13.82628526689668,
        8.601724577923017,
        8.831460831188625,
        14.576432749150056,
        10.500795768849285,
        12.28882913016637,
        9.685534924702706,
        8.958749603907291,
        8.836960881753466,
        10.878453343906628,
        24.013443928900305,
        8.407441881181523,
        12.034922402643424,
        23.668313512975757,
        8.03337422880074,
        10.07755953302415,
        10.220730570781935,
        11.23565356702077,
        14.09058536953362,
        8.7511667446428,
        8.333424281737734,
        12.000967278201685,
        14.824660341980152,
        14.097361116349738,
        12.42794501950331,
        8.392576121081495,
        10.69735407129247,
        14.614895723552504,
        10.896350774520725,
        11.393499097211762,
        8.835614603029507,
        19.02578720268934,
        9.716763153546426,
        8.535404441190286,
        8.015434076552644,
        9.220180747737606,
        10.563827516021677,
        8.595412475896648,
        14.393159863624584,
        29.827008392160263,
        8.641461246060153,
        17.660024684492956,
        13.564885109359942,
        13.33293960601966,
        8.020917370995697,
        22.53715443741863,
        8.089573650053312,
        8.342410583905705,
        44.64570390351231,
        16.547722030297987,
        8.891480605546855,
        8.802658484619045,
        8.90726330449399,
        11.9347962288879,
        18.517506444896494,
        8.713265096388552,
        8.655075342544812,
        8.774761353158805,
        8.70124888459999,
        10.678603754801841,
        11.601719201785805,
        8.80161008340977,
        9.5340587808304,
        12.185436876421308,
        17.006804073915987,
        35.301627158911025,
        8.834005375918158,
        8.01013092270678,
        8.224149032887295,
        11.443681616844588,
        25.140191499164157,
        9.127373594285375,
        8.097679329032168,
        8.364643678928672,
        15.550489249285016,
        12.68073003766032,
        12.16120304143637,
        8.707349941430884,
        25.02064161757249,
        8.583770400341752,
        8.09442207367969,
        8.20313348575526,
        10.685801971887521,
        8.546495815730035,
        8.871658340589393,
        9.61802788395461,
        9.641229879920095,
        10.663472404676664,
        8.19177973398829,
        11.004579471588658,
        11.195052726220243,
        9.165671485625182,
        11.948003387946745,
        8.123242730020099,
        10.82097091267034,
        13.259222269769435,
        12.57968241771797,
        10.753428558721025,
        11.496911383361175,
        9.564932527040325,
        12.875933332218379,
        15.16803896004044,
        8.561723476973748,
        8.728546625542164,
        10.126917362604015,
        9.47092828572469,
        9.848911872324669,
        9.336784071844207,
        10.051780751759507,
        14.028509607580865,
        15.854313062740104,
        15.868775720154575,
        9.580416661923886,
        9.77716758230588,
        9.461549370516753,
        41.42125675494813,
        22.570416042814667,
        9.201475564670961,
        12.740919373010561,
        14.568475654596535,
        13.223258017508066,
        9.860111587208857,
        15.665857549511774,
        26.8839387987865,
        19.426450289441373,
        15.129844585126445,
        13.493703874096296,
        9.42191831868342,
        18.84868661689004,
        14.11811539450234,
        9.414550539459986,
        9.679741374792876,
        8.457170289670577,
        17.312896740145277,
        9.34806960722894,
        19.826176107382327,
        8.980490864145178,
        11.072927194854282,
        12.406642335086936,
        8.079301156732212,
        9.258375358475192,
        14.91953147187531,
        9.379549101617673,
        8.111683002455718,
        13.691733934032717,
        10.404062282155733,
        9.133713300416824,
        8.265528079319864,
        16.40366816386696,
        39.408229724616014,
        24.29546403878621,
        17.692686535539146,
        8.01683072761412,
        25.394612617953058,
        11.61846535151302,
        10.07903760949915,
        10.136736162441354,
        11.072980954973755,
        9.843511451787192,
        9.327526806776637,
        14.585934985912328,
        8.989374046757929,
        29.325069523270347,
        9.051716067342678,
        34.091705369527354,
        8.413289689137867,
        9.668148273324855,
        9.386511499465653,
        9.955804334892052,
        9.608725315274528,
        12.331026536006382,
        12.1264918420811,
        9.32543949434805,
        10.828606882308689,
        8.405328524295808,
        9.51403853199752,
        12.064666842514757,
        14.07054862623226,
        8.650618334924141,
        9.234017795448894,
        10.79280831156528,
        11.284136800443775,
        8.222314093828443,
        21.75749556075596,
        9.441302517391682,
        10.054687900137768,
        9.525591570568022,
        9.325261478244657,
        8.566695023660708,
        8.794361755066255,
        8.26257230424937,
        38.84382294393982,
        8.459391255276618,
        12.057853612838315,
        12.655909232573029,
        8.017018519255489,
        20.392547647073872,
        8.604689703308988,
        11.234334696159333,
        8.414736744378743,
        9.750821264037231,
        9.164478109846268,
        13.09644699210877,
        8.605697596930375,
        8.485136709602166,
        11.166794636965204,
        9.128134026727999,
        8.963577199936372,
        29.2866537313366,
        9.348218694332568,
        9.646873978678782,
        21.250971622693175,
        22.295404423773448,
        12.8795856173487,
        8.859527833606192,
        10.98776650730366,
        8.624027617566512,
        16.13236314059593,
        9.582712859441434,
        24.9142328698843,
        12.832662680763846,
        15.604150099287441,
        10.508563211751044,
        14.768340451382404,
        12.315290899147758,
        16.031193753896407,
        8.411373679926148,
        16.53824454522282,
        16.2023550798517,
        10.776383483238577,
        14.132552869398612,
        13.412790051979893,
        8.258726641678653,
        8.0447305216862,
        74.89542147945431,
        8.197831779853455,
        10.427543732442981,
        22.626111525292455,
        9.613734453850858,
        11.976317428219906,
        8.26009566325034,
        8.043877107747596,
        12.029282397487234,
        12.020279351930016,
        9.02146552423462,
        15.160496502568266,
        13.039769235700586,
        10.013659095356893,
        14.178290844820745,
        9.712005712313124,
        8.173948379869586,
        12.295012142415331,
        16.86725346275162,
        19.03709130448415,
        8.739921272762047,
        9.742755497956782,
        9.368555680383729,
        26.037391467740804,
        9.781858584822745,
        9.856654771914108,
        9.342487152795783,
        8.803477493842076,
        31.786637796973352,
        8.415839058404147,
        32.084689216181694,
        8.726154845836083,
        8.754505524924301,
        12.9847204550025,
        14.510328790532986,
        12.942729882180407,
        9.189772169876,
        11.003338665075336,
        8.49951047989139,
        10.135849480700097,
        11.722871688964137,
        8.595814796401733,
        8.625733326981576,
        11.246445248320768,
        14.0943945857232,
        15.221051851516018,
        10.33738941073732,
        16.147404847272202,
        59.09018424028556,
        22.71302598247511,
        9.453911901046395,
        10.554956977331901,
        13.04118359657432,
        9.249681254934067,
        8.422175956487912,
        8.692522652472361,
        17.865106231512282,
        10.349970471667927,
        8.068500982669926,
        13.823239214324778,
        10.935631189714018,
        10.16561000730698,
        23.197253936231867,
        11.075540274661972,
        16.637452066740096,
        8.614019300968895,
        8.831713859505642,
        13.189448387398297,
        8.879650606529982,
        9.332036806405863,
        8.544501050767888,
        9.917542024063604,
        79.15686083553403,
        11.329760136824772,
        15.341497565797644,
        8.878147227350206,
        11.914713564110198,
        12.189020683854565,
        8.5035474369227,
        12.472671062335564,
        26.07627688410963,
        14.731697863099248,
        11.705639883724077,
        13.007540493632053,
        8.47670723068748,
        9.168876316583717,
        9.663458409249229,
        8.648579918796754,
        8.930219417702945,
        16.44900108144275,
        12.576261456470425,
        8.775443942260376,
        10.234965317745528,
        20.271208215512356,
        9.835713046150492,
        9.404498698537823,
        21.34922328168552,
        8.088376477202244,
        10.847983467392574,
        8.499290049670728,
        8.343589993747226,
        11.815121382548124,
        8.73524817852577,
        17.292562473412328,
        34.22904360863058,
        8.320709768069694,
        22.51389642866515,
        11.203694285236505,
        8.322265261211397,
        9.02295266610402,
        10.424932274026501
    ]
}

==> simulations/m43A_neha/n_unlensed_detectable_bns_meta.json <==
{
    "events_total": [
        10000,
        20000,
        30000,
        40000,
        50000,
        60000,
        70000,
        80000,
        90000,
        100000,
        110000,
        120000,
        130000,
        140000,
        150000,
        160000,
        170000,
        180000,
        190000,
        200000,
        210000,
        220000,
        230000,
        240000,
        250000,
        260000,
        270000,
        280000,
        290000,
        300000,
        310000,
        320000,
        330000,
        340000,
        350000,
        360000,
        370000,
        380000,
        390000,
        400000,
        410000,
        420000,
        430000,
        440000,
        450000,
        460000,
        470000,
        480000,
        490000,
        500000,
        510000,
        520000,
        530000,
        540000,
        550000,
        560000,
        570000,
        580000,
        590000,
        600000,
        610000,
        620000,
        630000,
        640000,
        650000,
        660000,
        670000,
        680000,
        690000,
        700000,
        710000,
        720000,
        730000,
        740000,
        750000,
        760000,
        770000,
        780000,
        790000,
        800000,
        810000,
        820000,
        830000,
        840000,
        850000,
        860000,
        870000,
        880000,
        890000,
        900000,
        910000,
        920000,
        930000,
        940000,
        950000,
        960000,
        970000,
        980000,
        990000,
        1000000,
        1010000,
        1020000,
        1030000,
        1040000,
        1050000,
        1060000,
        1070000,
        1080000,
        1090000,
        1100000,
        1110000,
        1120000,
        1130000,
        1140000,
        1150000,
        1160000,
        1170000,
        1180000,
        1190000,
        1200000,
        1210000,
        1220000,
        1230000,
        1240000,
        1250000,
        1260000,
        1270000,
        1280000,
        1290000,
        1300000,
        1310000,
        1320000,
        1330000,
        1340000,
        1350000,
        1360000,
        1370000,
        1380000,
        1390000,
        1400000,
        1410000,
        1420000,
        1430000,
        1440000,
        1450000,
        1460000,
        1470000,
        1480000,
        1490000,
        1500000,
        1510000,
        1520000,
        1530000,
        1540000,
        1550000,
        1560000,
        1570000,
        1580000,
        1590000,
        1600000,
        1610000,
        1620000,
        1630000,
        1640000,
        1650000,
        1660000,
        1670000,
        1680000,
        1690000,
        1700000,
        1710000,
        1720000,
        1730000,
        1740000,
        1750000,
        1760000,
        1770000,
        1780000,
        1790000,
        1800000,
        1810000,
        1820000,
        1830000,
        1840000,
        1850000,
        1860000,
        1870000,
        1880000,
        1890000,
        1900000,
        1910000,
        1920000,
        1930000,
        1940000,
        1950000,
        1960000,
        1970000,
        1980000,
        1990000,
        2000000,
        2010000,
        2020000,
        2030000,
        2040000,
        2050000,
        2060000,
        2070000,
        2080000,
        2090000,
        2100000,
        2110000,
        2120000,
        2130000,
        2140000,
        2150000,
        2160000,
        2170000,
        2180000,
        2190000,
        2200000,
        2210000,
        2220000,
        2230000,
        2240000,
        2250000,
        2260000,
        2270000,
        2280000,
        2290000,
        2300000,
        2310000,
        2320000,
        2330000,
        2340000,
        2350000,
        2360000,
        2370000,
        2380000,
        2390000,
        2400000,
        2410000,
        2420000,
        2430000,
        2440000,
        2450000,
        2460000,
        2470000,
        2480000,
        2490000,
        2500000,
        2510000,
        2520000,
        2530000,
        2540000,
        2550000,
        2560000,
        2570000,
        2580000,
        2590000,
        2600000,
        2610000,
        2620000,
        2630000,
        2640000,
        2650000,
        2660000,
        2670000,
        2680000,
        2690000,
        2700000,
        2710000,
        2720000,
        2730000,
        2740000,
        2750000,
        2760000,
        2770000,
        2780000,
        2790000,
        2800000,
        2810000,
        2820000,
        2830000,
        2840000,
        2850000,
        2860000,
        2870000,
        2880000,
        2890000,
        2900000,
        2910000,
        2920000,
        2930000,
        2940000,
        2950000,
        2960000,
        2970000,
        2980000,
        2990000,
        3000000,
        3010000,
        3020000,
        3030000,
        3040000,
        3050000,
        3060000,
        3070000,
        3080000,
        3090000,
        3100000,
        3110000,
        3120000,
        3130000,
        3140000,
        3150000,
        3160000,
        3170000,
        3180000,
        3190000,
        3200000,
        3210000,
        3220000,
        3230000,
        3240000,
        3250000,
        3260000,
        3270000,
        3280000,
        3290000,
        3300000,
        3310000,
        3320000,
        3330000,
        3340000,
        3350000,
        3360000,
        3370000,
        3380000,
        3390000,
        3400000,
        3410000,
        3420000,
        3430000,
        3440000,
        3450000,
        3460000,
        3470000,
        3480000,
        3490000,
        3500000,
        3510000,
        3520000,
        3530000,
        3540000,
        3550000,
        3560000,
        3570000,
        3580000,
        3590000,
        3600000,
        3610000,
        3620000,
        3630000,
        3640000,
        3650000,
        3660000,
        3670000,
        3680000,
        3690000,
        3700000,
        3710000,
        3720000,
        3730000,
        3740000,
        3750000,
        3760000,
        3770000,
        3780000,
        3790000,
        3800000,
        3810000,
        3820000,
        3830000,
        3840000,
        3850000,
        3860000,
        3870000,
        3880000,
        3890000,
        3900000,
        3910000,
        3920000,
        3930000,
        3940000,
        3950000,
        3960000,
        3970000,
        3980000,
        3990000,
        4000000,
        4010000,
        4020000,
        4030000,
        4040000,
        4050000,
        4060000,
        4070000,
        4080000,
        4090000,
        4100000,
        4110000,
        4120000,
        4130000,
        4140000,
        4150000,
        4160000,
        4170000,
        4180000,
        4190000,
        4200000,
        4210000,
        4220000,
        4230000,
        4240000,
        4250000,
        4260000,
        4270000,
        4280000,
        4290000,
        4300000,
        4310000,
        4320000,
        4330000,
        4340000,
        4350000,
        4360000,
        4370000,
        4380000,
        4390000,
        4400000,
        4410000,
        4420000,
        4430000,
        4440000,
        4450000,
        4460000,
        4470000,
        4480000,
        4490000,
        4500000,
        4510000,
        4520000,
        4530000,
        4540000,
        4550000,
        4560000,
        4570000,
        4580000,
        4590000,
        4600000,
        4610000,
        4620000,
        4630000,
        4640000,
        4650000,
        4660000,
        4670000,
        4680000,
        4690000,
        4700000,
        4710000,
        4720000,
        4730000,
        4740000,
        4750000,
        4760000,
        4770000,
        4780000,
        4790000,
        4800000,
        4810000,
        4820000,
        4830000,
        4840000,
        4850000,
        4860000,
        4870000,
        4880000,
        4890000,
        4900000,
        4910000,
        4920000,
        4930000,
        4940000,
        4950000,
        4960000,
        4970000,
        4980000,
        4990000,
        5000000,
        5010000,
        5020000,
        5030000,
        5040000,
        5050000,
        5060000,
        5070000,
        5080000,
        5090000,
        5100000,
        5110000,
        5120000,
        5130000,
        5140000,
        5150000,
        5160000,
        5170000,
        5180000,
        5190000,
        5200000,
        5210000,
        5220000,
        5230000,
        5240000,
        5250000,
        5260000,
        5270000,
        5280000,
        5290000,
        5300000,
        5310000,
        5320000,
        5330000,
        5340000,
        5350000,
        5360000,
        5370000,
        5380000,
        5390000,
        5400000,
        5410000,
        5420000,
        5430000,
        5440000,
        5450000,
        5460000,
        5470000,
        5480000,
        5490000,
        5500000,
        5510000,
        5520000,
        5530000,
        5540000,
        5550000,
        5560000,
        5570000,
        5580000,
        5590000,
        5600000,
        5610000,
        5620000,
        5630000,
        5640000,
        5650000,
        5660000,
        5670000,
        5680000,
        5690000,
        5700000,
        5710000,
        5720000,
        5730000,
        5740000,
        5750000,
        5760000,
        5770000,
        5780000,
        5790000,
        5800000,
        5810000,
        5820000,
        5830000,
        5840000,
        5850000,
        5860000,
        5870000,
        5880000,
        5890000,
        5900000,
        5910000,
        5920000,
        5930000,
        5940000,
        5950000,
        5960000,
        5970000,
        5980000,
        5990000,
        6000000,
        6010000,
        6020000,
        6030000,
        6040000,
        6050000,
        6060000,
        6070000,
        6080000,
        6090000,
        6100000,
        6110000,
        6120000,
        6130000,
        6140000,
        6150000,
        6160000,
        6170000,
        6180000,
        6190000,
        6200000,
        6210000,
        6220000,
        6230000,
        6240000,
        6250000,
        6260000,
        6270000,
        6280000,
        6290000,
        6300000,
        6310000,
        6320000,
        6330000,
        6340000,
        6350000,
        6360000,
        6370000,
        6380000,
        6390000,
        6400000,
        6410000,
        6420000,
        6430000,
        6440000,
        6450000,
        6460000,
        6470000,
        6480000,
        6490000,
        6500000,
        6510000,
        6520000,
        6530000,
        6540000,
        6550000,
        6560000,
        6570000,
        6580000,
        6590000,
        6600000,
        6610000,
        6620000,
        6630000,
        6640000,
        6650000,
        6660000,
        6670000,
        6680000,
        6690000,
        6700000,
        6710000,
        6720000,
        6730000,
        6740000,
        6750000,
        6760000,
        6770000,
        6780000,
        6790000,
        6800000,
        6810000,
        6820000,
        6830000,
        6840000,
        6850000,
        6860000,
        6870000,
        6880000,
        6890000,
        6900000,
        6910000,
        6920000,
        6930000,
        6940000,
        6950000,
        6960000,
        6970000,
        6980000,
        6990000,
        7000000,
        7010000,
        7020000,
        7030000,
        7040000,
        7050000,
        7060000,
        7070000,
        7080000,
        7090000,
        7100000,
        7110000,
        7120000,
        7130000,
        7140000,
        7150000,
        7160000,
        7170000,
        7180000,
        7190000,
        7200000,
        7210000,
        7220000,
        7230000,
        7240000,
        7250000,
        7260000,
        7270000,
        7280000,
        7290000,
        7300000,
        7310000,
        7320000,
        7330000,
        7340000,
        7350000,
        7360000,
        7370000,
        7380000,
        7390000,
        7400000,
        7410000,
        7420000,
        7430000,
        7440000,
        7450000,
        7460000,
        7470000,
        7480000,
        7490000,
        7500000,
        7510000,
        7520000,
        7530000,
        7540000,
        7550000,
        7560000,
        7570000,
        7580000,
        7590000,
        7600000,
        7610000,
        7620000,
        7630000,
        7640000,
        7650000,
        7660000,
        7670000,
        7680000,
        7690000,
        7700000,
        7710000,
        7720000,
        7730000,
        7740000,
        7750000,
        7760000,
        7770000,
        7780000,
        7790000,
        7800000,
        7810000,
        7820000,
        7830000,
        7840000,
        7850000,
        7860000,
        7870000,
        7880000,
        7890000,
        7900000,
        7910000,
        7920000,
        7930000,
        7940000,
        7950000,
        7960000,
        7970000,
        7980000,
        7990000,
        8000000,
        8010000,
        8020000,
        8030000,
        8040000,
        8050000,
        8060000,
        8070000,
        8080000,
        8090000,
        8100000,
        8110000,
        8120000,
        8130000,
        8140000,
        8150000,
        8160000,
        8170000,
        8180000,
        8190000,
        8200000,
        8210000,
        8220000,
        8230000,
        8240000,
        8250000,
        8260000,
        8270000,
        8280000,
        8290000,
        8300000,
        8310000,
        8320000,
        8330000,
        8340000,
        8350000,
        8360000,
        8370000,
        8380000,
        8390000,
        8400000,
        8410000,
        8420000,
        8430000,
        8440000,
        8450000,
        8460000,
        8470000,
        8480000,
        8490000,
        8500000,
        8510000,
        8520000,
        8530000,
        8540000,
        8550000,
        8560000,
        8570000,
        8580000,
        8590000,
        8600000,
        8610000,
        8620000,
        8630000,
        8640000,
        8650000,
        8660000,
        8670000,
        8680000,
        8690000,
        8700000,
        8710000,
        8720000,
        8730000,
        8740000,
        8750000,
        8760000,
        8770000,
        8780000,
        8790000,
        8800000,
        8810000,
        8820000,
        8830000,
        8840000,
        8850000,
        8860000,
        8870000,
        8880000,
        8890000,
        8900000,
        8910000,
        8920000,
        8930000,
        8940000,
        8950000,
        8960000,
        8970000,
        8980000,
        8990000,
        9000000,
        9010000,
        9020000,
        9030000,
        9040000,
        9050000,
        9060000,
        9070000,
        9080000,
        9090000,
        9100000,
        9110000,
        9120000,
        9130000,
        9140000,
        9150000,
        9160000,
        9170000,
        9180000,
        9190000,
        9200000,
        9210000,
        9220000,
        9230000,
        9240000,
        9250000,
        9260000,
        9270000,
        9280000,
        9290000,
        9300000,
        9310000,
        9320000,
        9330000,
        9340000,
        9350000,
        9360000,
        9370000,
        9380000,
        9390000,
        9400000,
        9410000,
        9420000,
        9430000,
        9440000,
        9450000,
        9460000,
        9470000,
        9480000,
        9490000,
        9500000,
        9510000,
        9520000,
        9530000,
        9540000,
        9550000,
        9560000,
        9570000,
        9580000,
        9590000,
        9600000,
        9610000,
        9620000,
        9630000,
        9640000,
        9650000,
        9660000,
        9670000,
        9680000,
        9690000,
        9700000,
        9710000,
        9720000,
        9730000,
        9740000,
        9750000,
        9760000,
        9770000,
        9780000,
        9790000,
        9800000,
        9810000,
        9820000,
        9830000,
        9840000,
        9850000,
        9860000,
        9870000,
        9880000,
        9890000,
        9900000,
        9910000,
        9920000,
        9930000,
        9940000,
        9950000,
        9960000,
        9970000,
        9980000,
        9990000,
        10000000,
        10010000,
        10020000,
        10030000,
        10040000,
        10050000,
        10060000,
        10070000,
        10080000,
        10090000,
        10100000,
        10110000,
        10120000,
        10130000,
        10140000,
        10150000,
        10160000,
        10170000,
        10180000,
        10190000,
        10200000,
        10210000,
        10220000,
        10230000,
        10240000,
        10250000,
        10260000,
        10270000,
        10280000,
        10290000,
        10300000,
        10310000,
        10320000,
        10330000,
        10340000,
        10350000,
        10360000,
        10370000,
        10380000,
        10390000,
        10400000,
        10410000,
        10420000,
        10430000,
        10440000,
        10450000,
        10460000,
        10470000,
        10480000,
        10490000,
        10500000,
        10510000,
        10520000,
        10530000,
        10540000,
        10550000,
        10560000,
        10570000,
        10580000,
        10590000,
        10600000,
        10610000,
        10620000,
        10630000,
        10640000,
        10650000,
        10660000,
        10670000,
        10680000,
        10690000,
        10700000,
        10710000,
        10720000,
        10730000,
        10740000,
        10750000,
        10760000,
        10770000,
        10780000,
        10790000,
        10800000,
        10810000,
        10820000,
        10830000,
        10840000,
        10850000,
        10860000,
        10870000,
        10880000,
        10890000,
        10900000,
        10910000,
        10920000,
        10930000,
        10940000,
        10950000,
        10960000,
        10970000,
        10980000,
        10990000,
        11000000,
        11010000,
        11020000,
        11030000,
        11040000,
        11050000,
        11060000,
        11070000,
        11080000,
        11090000,
        11100000,
        11110000,
        11120000,
        11130000,
        11140000,
        11150000,
        11160000,
        11170000,
        11180000,
        11190000,
        11200000,
        11210000,
        11220000,
        11230000,
        11240000,
        11250000,
        11260000,
        11270000,
        11280000,
        11290000,
        11300000,
        11310000,
        11320000,
        11330000,
        11340000,
        11350000,
        11360000,
        11370000,
        11380000,
        11390000,
        11400000,
        11410000,
        11420000,
        11430000,
        11440000,
        11450000,
        11460000,
        11470000,
        11480000,
        11490000,
        11500000,
        11510000,
        11520000,
        11530000,
        11540000,
        11550000,
        11560000,
        11570000,
        11580000,
        11590000,
        11600000,
        11610000,
        11620000,
        11630000,
        11640000,
        11650000,
        11660000,
        11670000,
        11680000,
        11690000,
        11700000,
        11710000,
        11720000,
        11730000,
        11740000,
        11750000,
        11760000,
        11770000,
        11780000,
        11790000,
        11800000,
        11810000,
        11820000,
        11830000,
        11840000,
        11850000,
        11860000,
        11870000,
        11880000,
        11890000,
        11900000,
        11910000,
        11920000,
        11930000,
        11940000,
        11950000,
        11960000,
        11970000,
        11980000,
        11990000,
        12000000,
        12010000,
        12020000,
        12030000,
        12040000,
        12050000,
        12060000,
        12070000,
        12080000,
        12090000,
        12100000,
        12110000,
        12120000,
        12130000,
        12140000,
        12150000,
        12160000,
        12170000,
        12180000,
        12190000,
        12200000,
        12210000,
        12220000,
        12230000,
        12240000,
        12250000,
        12260000,
        12270000,
        12280000,
        12290000,
        12300000,
        12310000,
        12320000,
        12330000,
        12340000,
        12350000,
        12360000,
        12370000,
        12380000,
        12390000,
        12400000,
        12410000,
        12420000,
        12430000,
        12440000,
        12450000,
        12460000,
        12470000,
        12480000,
        12490000,
        12500000,
        12510000,
        12520000,
        12530000,
        12540000,
        12550000,
        12560000,
        12570000,
        12580000,
        12590000,
        12600000,
        12610000,
        12620000,
        12630000,
        12640000,
        12650000,
        12660000,
        12670000,
        12680000,
        12690000,
        12700000,
        12710000,
        12720000,
        12730000,
        12740000,
        12750000,
        12760000,
        12770000,
        12780000,
        12790000,
        12800000,
        12810000,
        12820000,
        12830000,
        12840000,
        12850000,
        12860000,
        12870000,
        12880000,
        12890000,
        12900000,
        12910000,
        12920000,
        12930000,
        12940000,
        12950000,
        12960000,
        12970000,
        12980000,
        12990000,
        13000000,
        13010000,
        13020000,
        13030000,
        13040000,
        13050000,
        13060000,
        13070000,
        13080000,
        13090000,
        13100000,
        13110000,
        13120000,
        13130000,
        13140000,
        13150000,
        13160000,
        13170000,
        13180000,
        13190000,
        13200000,
        13210000,
        13220000,
        13230000,
        13240000,
        13250000,
        13260000,
        13270000,
        13280000,
        13290000,
        13300000,
        13310000,
        13320000,
        13330000,
        13340000,
        13350000,
        13360000,
        13370000,
        13380000,
        13390000,
        13400000,
        13410000,
        13420000,
        13430000,
        13440000,
        13450000,
        13460000,
        13470000,
        13480000,
        13490000,
        13500000,
        13510000,
        13520000,
        13530000,
        13540000,
        13550000,
        13560000,
        13570000,
        13580000,
        13590000,
        13600000,
        13610000,
        13620000,
        13630000,
        13640000,
        13650000,
        13660000,
        13670000,
        13680000,
        13690000,
        13700000,
        13710000,
        13720000,
        13730000,
        13740000,
        13750000,
        13760000,
        13770000,
        13780000,
        13790000,
        13800000,
        13810000,
        13820000,
        13830000,
        13840000,
        13850000,
        13860000,
        13870000,
        13880000,
        13890000,
        13900000,
        13910000,
        13920000,
        13930000,
        13940000,
        13950000,
        13960000,
        13970000,
        13980000,
        13990000,
        14000000,
        14010000,
        14020000,
        14030000,
        14040000,
        14050000,
        14060000,
        14070000,
        14080000,
        14090000,
        14100000,
        14110000,
        14120000,
        14130000,
        14140000,
        14150000,
        14160000,
        14170000,
        14180000,
        14190000,
        14200000,
        14210000,
        14220000,
        14230000,
        14240000,
        14250000,
        14260000,
        14270000,
        14280000,
        14290000,
        14300000,
        14310000,
        14320000,
        14330000,
        14340000,
        14350000,
        14360000,
        14370000,
        14380000,
        14390000,
        14400000,
        14410000,
        14420000,
        14430000,
        14440000,
        14450000,
        14460000,
        14470000,
        14480000,
        14490000,
        14500000,
        14510000,
        14520000,
        14530000,
        14540000,
        14550000,
        14560000,
        14570000,
        14580000,
        14590000,
        14600000,
        14610000,
        14620000,
        14630000,
        14640000,
        14650000,
        14660000,
        14670000,
        14680000,
        14690000,
        14700000,
        14710000,
        14720000,
        14730000,
        14740000,
        14750000,
        14760000,
        14770000,
        14780000,
        14790000,
        14800000,
        14810000,
        14820000,
        14830000,
        14840000,
        14850000,
        14860000,
        14870000,
        14880000,
        14890000,
        14900000,
        14910000,
        14920000,
        14930000,
        14940000,
        14950000,
        14960000,
        14970000,
        14980000,
        14990000,
        15000000,
        15010000,
        15020000,
        15030000,
        15040000,
        15050000,
        15060000,
        15070000,
        15080000,
        15090000,
        15100000,
        15110000,
        15120000,
        15130000,
        15140000,
        15150000,
        15160000,
        15170000,
        15180000,
        15190000,
        15200000,
        15210000,
        15220000,
        15230000,
        15240000,
        15250000,
        15260000,
        15270000,
        15280000,
        15290000,
        15300000,
        15310000,
        15320000,
        15330000,
        15340000,
        15350000,
        15360000,
        15370000,
        15380000,
        15390000,
        15400000,
        15410000,
        15420000,
        15430000,
        15440000,
        15450000,
        15460000,
        15470000,
        15480000,
        15490000,
        15500000,
        15510000,
        15520000,
        15530000,
        15540000,
        15550000,
        15560000,
        15570000,
        15580000,
        15590000,
        15600000,
        15610000,
        15620000,
        15630000,
        15640000,
        15650000,
        15660000,
        15670000,
        15680000,
        15690000,
        15700000,
        15710000,
        15720000,
        15730000,
        15740000,
        15750000,
        15760000,
        15770000,
        15780000,
        15790000,
        15800000,
        15810000,
        15820000,
        15830000,
        15840000,
        15850000,
        15860000,
        15870000,
        15880000,
        15890000,
        15900000,
        15910000,
        15920000,
        15930000,
        15940000,
        15950000,
        15960000,
        15970000,
        15980000,
        15990000,
        16000000,
        16010000,
        16020000,
        16030000,
        16040000,
        16050000,
        16060000,
        16070000,
        16080000,
        16090000,
        16100000,
        16110000,
        16120000,
        16130000,
        16140000,
        16150000,
        16160000,
        16170000,
        16180000,
        16190000,
        16200000,
        16210000,
        16220000,
        16230000,
        16240000,
        16250000,
        16260000,
        16270000,
        16280000,
        16290000,
        16300000,
        16310000,
        16320000,
        16330000,
        16340000,
        16350000,
        16360000,
        16370000,
        16380000,
        16390000,
        16400000,
        16410000,
        16420000,
        16430000,
        16440000,
        16450000,
        16460000,
        16470000,
        16480000,
        16490000,
        16500000,
        16510000,
        16520000,
        16530000,
        16540000,
        16550000,
        16560000,
        16570000,
        16580000,
        16590000,
        16600000,
        16610000,
        16620000,
        16630000,
        16640000,
        16650000,
        16660000,
        16670000,
        16680000,
        16690000,
        16700000,
        16710000,
        16720000,
        16730000,
        16740000,
        16750000,
        16760000,
        16770000,
        16780000,
        16790000,
        16800000,
        16810000,
        16820000,
        16830000,
        16840000,
        16850000,
        16860000,
        16870000,
        16880000,
        16890000,
        16900000,
        16910000,
        16920000,
        16930000,
        16940000,
        16950000,
        16960000,
        16970000,
        16980000,
        16990000,
        17000000,
        17010000,
        17020000,
        17030000,
        17040000,
        17050000,
        17060000,
        17070000,
        17080000,
        17090000,
        17100000,
        17110000,
        17120000,
        17130000,
        17140000,
        17150000,
        17160000,
        17170000,
        17180000,
        17190000,
        17200000,
        17210000,
        17220000,
        17230000,
        17240000,
        17250000,
        17260000,
        17270000,
        17280000,
        17290000,
        17300000,
        17310000,
        17320000,
        17330000,
        17340000,
        17350000,
        17360000,
        17370000,
        17380000,
        17390000,
        17400000,
        17410000,
        17420000,
        17430000,
        17440000,
        17450000,
        17460000,
        17470000,
        17480000,
        17490000,
        17500000,
        17510000,
        17520000,
        17530000,
        17540000,
        17550000,
        17560000,
        17570000,
        17580000,
        17590000,
        17600000,
        17610000,
        17620000,
        17630000,
        17640000,
        17650000,
        17660000,
        17670000,
        17680000,
        17690000,
        17700000,
        17710000,
        17720000,
        17730000,
        17740000,
        17750000,
        17760000,
        17770000,
        17780000,
        17790000,
        17800000,
        17810000,
        17820000,
        17830000,
        17840000,
        17850000,
        17860000,
        17870000,
        17880000,
        17890000,
        17900000,
        17910000,
        17920000,
        17930000,
        17940000,
        17950000,
        17960000,
        17970000,
        17980000,
        17990000,
        18000000,
        18010000,
        18020000,
        18030000,
        18040000,
        18050000,
        18060000,
        18070000,
        18080000,
        18090000,
        18100000,
        18110000,
        18120000,
        18130000,
        18140000,
        18150000,
        18160000,
        18170000,
        18180000,
        18190000,
        18200000,
        18210000,
        18220000,
        18230000,
        18240000,
        18250000,
        18260000,
        18270000,
        18280000,
        18290000,
        18300000,
        18310000,
        18320000,
        18330000,
        18340000,
        18350000,
        18360000,
        18370000,
        18380000,
        18390000,
        18400000,
        18410000,
        18420000,
        18430000,
        18440000,
        18450000,
        18460000,
        18470000,
        18480000,
        18490000,
        18500000,
        18510000,
        18520000,
        18530000,
        18540000,
        18550000,
        18560000,
        18570000,
        18580000,
        18590000,
        18600000,
        18610000,
        18620000,
        18630000,
        18640000,
        18650000,
        18660000,
        18670000,
        18680000,
        18690000,
        18700000,
        18710000,
        18720000,
        18730000,
        18740000,
        18750000,
        18760000,
        18770000,
        18780000,
        18790000,
        18800000,
        18810000,
        18820000,
        18830000,
        18840000,
        18850000,
        18860000,
        18870000,
        18880000,
        18890000,
        18900000,
        18910000,
        18920000,
        18930000,
        18940000,
        18950000,
        18960000,
        18970000,
        18980000,
        18990000,
        19000000,
        19010000,
        19020000,
        19030000,
        19040000,
        19050000,
        19060000,
        19070000,
        19080000,
        19090000,
        19100000,
        19110000,
        19120000,
        19130000,
        19140000,
        19150000,
        19160000,
        19170000,
        19180000,
        19190000,
        19200000,
        19210000,
        19220000,
        19230000,
        19240000,
        19250000,
        19260000,
        19270000,
        19280000,
        19290000,
        19300000,
        19310000,
        19320000,
        19330000,
        19340000,
        19350000,
        19360000,
        19370000,
        19380000,
        19390000,
        19400000,
        19410000,
        19420000,
        19430000,
        19440000,
        19450000,
        19460000,
        19470000,
        19480000,
        19490000,
        19500000,
        19510000,
        19520000,
        19530000,
        19540000,
        19550000,
        19560000,
        19570000,
        19580000,
        19590000,
        19600000,
        19610000,
        19620000,
        19630000,
        19640000,
        19650000,
        19660000,
        19670000,
        19680000,
        19690000,
        19700000,
        19710000,
        19720000,
        19730000,
        19740000,
        19750000,
        19760000,
        19770000,
        19780000,
        19790000,
        19800000,
        19810000,
        19820000,
        19830000,
        19840000,
        19850000,
        19860000,
        19870000,
        19880000,
        19890000,
        19900000,
        19910000,
        19920000,
        19930000,
        19940000,
        19950000,
        19960000,
        19970000,
        19980000,
        19990000,
        20000000,
        20010000,
        20020000,
        20030000,
        20040000,
        20050000,
        20060000,
        20070000,
        20080000,
        20090000,
        20100000,
        20110000,
        20120000,
        20130000,
        20140000,
        20150000,
        20160000,
        20170000,
        20180000,
        20190000,
        20200000,
        20210000,
        20220000,
        20230000,
        20240000,
        20250000,
        20260000,
        20270000,
        20280000,
        20290000,
        20300000,
        20310000,
        20320000,
        20330000,
        20340000,
        20350000,
        20360000,
        20370000,
        20380000,
        20390000,
        20400000,
        20410000,
        20420000,
        20430000,
        20440000,
        20450000,
        20460000,
        20470000,
        20480000,
        20490000,
        20500000,
        20510000,
        20520000,
        20530000,
        20540000,
        20550000,
        20560000,
        20570000,
        20580000,
        20590000,
        20600000,
        20610000,
        20620000,
        20630000,
        20640000,
        20650000,
        20660000,
        20670000,
        20680000,
        20690000,
        20700000,
        20710000,
        20720000,
        20730000,
        20740000,
        20750000,
        20760000,
        20770000,
        20780000,
        20790000,
        20800000,
        20810000,
        20820000,
        20830000,
        20840000,
        20850000,
        20860000,
        20870000,
        20880000,
        20890000,
        20900000,
        20910000,
        20920000,
        20930000,
        20940000,
        20950000,
        20960000,
        20970000,
        20980000,
        20990000,
        21000000,
        21010000,
        21020000,
        21030000,
        21040000,
        21050000,
        21060000,
        21070000,
        21080000,
        21090000,
        21100000,
        21110000,
        21120000,
        21130000,
        21140000,
        21150000,
        21160000,
        21170000,
        21180000,
        21190000,
        21200000,
        21210000,
        21220000,
        21230000,
        21240000,
        21250000,
        21260000,
        21270000,
        21280000,
        21290000,
        21300000,
        21310000,
        21320000,
        21330000,
        21340000,
        21350000,
        21360000,
        21370000,
        21380000,
        21390000,
        21400000,
        21410000,
        21420000,
        21430000,
        21440000,
        21450000,
        21460000,
        21470000,
        21480000,
        21490000,
        21500000,
        21510000,
        21520000,
        21530000,
        21540000,
        21550000,
        21560000,
        21570000,
        21580000,
        21590000,
        21600000,
        21610000,
        21620000,
        21630000,
        21640000,
        21650000,
        21660000,
        21670000,
        21680000,
        21690000,
        21700000,
        21710000,
        21720000,
        21730000,
        21740000,
        21750000,
        21760000,
        21770000,
        21780000,
        21790000,
        21800000,
        21810000,
        21820000,
        21830000,
        21840000,
        21850000,
        21860000,
        21870000,
        21880000,
        21890000,
        21900000,
        21910000,
        21920000,
        21930000,
        21940000,
        21950000,
        21960000,
        21970000,
        21980000,
        21990000,
        22000000,
        22010000,
        22020000,
        22030000,
        22040000,
        22050000,
        22060000,
        22070000,
        22080000,
        22090000,
        22100000,
        22110000,
        22120000,
        22130000,
        22140000,
        22150000,
        22160000,
        22170000,
        22180000,
        22190000,
        22200000,
        22210000,
        22220000,
        22230000,
        22240000,
        22250000,
        22260000,
        22270000,
        22280000,
        22290000,
        22300000,
        22310000,
        22320000,
        22330000,
        22340000,
        22350000,
        22360000,
        22370000,
        22380000,
        22390000,
        22400000,
        22410000,
        22420000,
        22430000,
        22440000,
        22450000,
        22460000,
        22470000,
        22480000,
        22490000,
        22500000,
        22510000,
        22520000,
        22530000,
        22540000,
        22550000,
        22560000,
        22570000,
        22580000,
        22590000,
        22600000,
        22610000,
        22620000,
        22630000,
        22640000,
        22650000,
        22660000,
        22670000,
        22680000,
        22690000,
        22700000,
        22710000,
        22720000,
        22730000,
        22740000,
        22750000,
        22760000,
        22770000,
        22780000,
        22790000,
        22800000,
        22810000,
        22820000,
        22830000,
        22840000,
        22850000,
        22860000,
        22870000,
        22880000,
        22890000,
        22900000,
        22910000,
        22920000,
        22930000,
        22940000,
        22950000,
        22960000,
        22970000,
        22980000,
        22990000,
        23000000,
        23010000,
        23020000,
        23030000,
        23040000,
        23050000,
        23060000,
        23070000,
        23080000,
        23090000,
        23100000,
        23110000,
        23120000,
        23130000,
        23140000,
        23150000,
        23160000,
        23170000,
        23180000,
        23190000,
        23200000,
        23210000,
        23220000,
        23230000,
        23240000,
        23250000,
        23260000,
        23270000,
        23280000,
        23290000,
        23300000,
        23310000,
        23320000,
        23330000,
        23340000,
        23350000,
        23360000,
        23370000,
        23380000,
        23390000,
        23400000,
        23410000,
        23420000,
        23430000,
        23440000,
        23450000,
        23460000,
        23470000,
        23480000,
        23490000,
        23500000,
        23510000,
        23520000,
        23530000,
        23540000,
        23550000,
        23560000,
        23570000,
        23580000,
        23590000,
        23600000,
        23610000,
        23620000,
        23630000,
        23640000,
        23650000,
        23660000,
        23670000,
        23680000,
        23690000,
        23700000,
        23710000,
        23720000,
        23730000,
        23740000,
        23750000,
        23760000,
        23770000,
        23780000,
        23790000,
        23800000,
        23810000,
        23820000,
        23830000,
        23840000,
        23850000,
        23860000,
        23870000,
        23880000,
        23890000,
        23900000,
        23910000,
        23920000,
        23930000,
        23940000,
        23950000,
        23960000,
        23970000,
        23980000,
        23990000,
        24000000,
        24010000,
        24020000,
        24030000,
        24040000,
        24050000,
        24060000,
        24070000,
        24080000,
        24090000,
        24100000,
        24110000,
        24120000,
        24130000,
        24140000,
        24150000,
        24160000,
        24170000,
        24180000,
        24190000,
        24200000,
        24210000,
        24220000,
        24230000,
        24240000,
        24250000,
        24260000,
        24270000,
        24280000,
        24290000,
        24300000,
        24310000,
        24320000,
        24330000,
        24340000,
        24350000,
        24360000,
        24370000,
        24380000,
        24390000,
        24400000,
        24410000,
        24420000,
        24430000,
        24440000,
        24450000,
        24460000,
        24470000,
        24480000,
        24490000,
        24500000,
        24510000,
        24520000,
        24530000,
        24540000,
        24550000,
        24560000,
        24570000,
        24580000,
        24590000,
        24600000,
        24610000,
        24620000,
        24630000,
        24640000,
        24650000,
        24660000,
        24670000,
        24680000,
        24690000,
        24700000,
        24710000,
        24720000,
        24730000,
        24740000,
        24750000,
        24760000,
        24770000,
        24780000,
        24790000,
        24800000,
        24810000,
        24820000,
        24830000,
        24840000,
        24850000,
        24860000,
        24870000,
        24880000,
        24890000,
        24900000,
        24910000,
        24920000,
        24930000,
        24940000,
        24950000,
        24960000,
        24970000,
        24980000,
        24990000,
        25000000,
        25010000,
        25020000,
        25030000,
        25040000,
        25050000,
        25060000,
        25070000,
        25080000,
        25090000,
        25100000,
        25110000,
        25120000,
        25130000,
        25140000,
        25150000,
        25160000,
        25170000,
        25180000,
        25190000,
        25200000,
        25210000,
        25220000,
        25230000,
        25240000,
        25250000,
        25260000,
        25270000,
        25280000,
        25290000,
        25300000,
        25310000,
        25320000,
        25330000,
        25340000,
        25350000,
        25360000,
        25370000,
        25380000,
        25390000,
        25400000,
        25410000,
        25420000,
        25430000,
        25440000,
        25450000,
        25460000,
        25470000,
        25480000,
        25490000,
        25500000,
        25510000,
        25520000,
        25530000,
        25540000,
        25550000,
        25560000,
        25570000,
        25580000,
        25590000,
        25600000,
        25610000,
        25620000,
        25630000,
        25640000,
        25650000,
        25660000,
        25670000,
        25680000,
        25690000,
        25700000,
        25710000,
        25720000,
        25730000,
        25740000,
        25750000,
        25760000,
        25770000,
        25780000,
        25790000,
        25800000,
        25810000,
        25820000,
        25830000,
        25840000,
        25850000,
        25860000,
        25870000,
        25880000,
        25890000,
        25900000,
        25910000,
        25920000,
        25930000,
        25940000,
        25950000,
        25960000,
        25970000,
        25980000,
        25990000,
        26000000,
        26010000,
        26020000,
        26030000,
        26040000,
        26050000,
        26060000,
        26070000,
        26080000,
        26090000,
        26100000,
        26110000,
        26120000,
        26130000,
        26140000,
        26150000,
        26160000,
        26170000,
        26180000,
        26190000,
        26200000,
        26210000,
        26220000,
        26230000,
        26240000,
        26250000,
        26260000,
        26270000,
        26280000,
        26290000,
        26300000,
        26310000,
        26320000,
        26330000,
        26340000,
        26350000,
        26360000,
        26370000,
        26380000,
        26390000,
        26400000,
        26410000,
        26420000,
        26430000,
        26440000,
        26450000,
        26460000,
        26470000,
        26480000,
        26490000,
        26500000,
        26510000,
        26520000,
        26530000,
        26540000,
        26550000,
        26560000,
        26570000,
        26580000,
        26590000,
        26600000,
        26610000,
        26620000,
        26630000,
        26640000,
        26650000,
        26660000,
        26670000,
        26680000,
        26690000,
        26700000,
        26710000,
        26720000,
        26730000,
        26740000,
        26750000,
        26760000,
        26770000,
        26780000,
        26790000,
        26800000,
        26810000,
        26820000,
        26830000,
        26840000,
        26850000,
        26860000,
        26870000,
        26880000,
        26890000,
        26900000,
        26910000,
        26920000,
        26930000,
        26940000,
        26950000,
        26960000,
        26970000,
        26980000,
        26990000,
        27000000,
        27010000,
        27020000,
        27030000,
        27040000,
        27050000,
        27060000,
        27070000,
        27080000,
        27090000,
        27100000,
        27110000,
        27120000,
        27130000,
        27140000,
        27150000,
        27160000,
        27170000,
        27180000,
        27190000,
        27200000,
        27210000,
        27220000,
        27230000,
        27240000,
        27250000,
        27260000,
        27270000,
        27280000,
        27290000,
        27300000,
        27310000,
        27320000,
        27330000,
        27340000,
        27350000,
        27360000,
        27370000,
        27380000,
        27390000,
        27400000,
        27410000,
        27420000,
        27430000,
        27440000,
        27450000,
        27460000,
        27470000,
        27480000,
        27490000,
        27500000,
        27510000,
        27520000,
        27530000,
        27540000,
        27550000,
        27560000,
        27570000,
        27580000,
        27590000,
        27600000,
        27610000,
        27620000,
        27630000,
        27640000,
        27650000,
        27660000,
        27670000,
        27680000,
        27690000,
        27700000,
        27710000,
        27720000,
        27730000,
        27740000,
        27750000,
        27760000,
        27770000,
        27780000,
        27790000,
        27800000,
        27810000,
        27820000,
        27830000,
        27840000,
        27850000,
        27860000,
        27870000,
        27880000,
        27890000,
        27900000,
        27910000,
        27920000,
        27930000,
        27940000,
        27950000,
        27960000,
        27970000,
        27980000,
        27990000,
        28000000,
        28010000,
        28020000,
        28030000,
        28040000,
        28050000,
        28060000,
        28070000,
        28080000,
        28090000,
        28100000,
        28110000,
        28120000,
        28130000,
        28140000,
        28150000,
        28160000,
        28170000,
        28180000,
        28190000,
        28200000,
        28210000,
        28220000,
        28230000,
        28240000,
        28250000,
        28260000,
        28270000,
        28280000,
        28290000,
        28300000,
        28310000,
        28320000,
        28330000,
        28340000,
        28350000,
        28360000,
        28370000,
        28380000,
        28390000,
        28400000,
        28410000,
        28420000,
        28430000,
        28440000,
        28450000,
        28460000,
        28470000,
        28480000,
        28490000,
        28500000,
        28510000,
        28520000,
        28530000,
        28540000,
        28550000,
        28560000,
        28570000,
        28580000,
        28590000,
        28600000,
        28610000,
        28620000,
        28630000,
        28640000,
        28650000,
        28660000,
        28670000,
        28680000,
        28690000,
        28700000,
        28710000,
        28720000,
        28730000,
        28740000,
        28750000,
        28760000,
        28770000,
        28780000,
        28790000,
        28800000,
        28810000,
        28820000,
        28830000,
        28840000,
        28850000,
        28860000,
        28870000,
        28880000,
        28890000,
        28900000,
        28910000,
        28920000,
        28930000,
        28940000,
        28950000,
        28960000,
        28970000,
        28980000,
        28990000,
        29000000,
        29010000,
        29020000,
        29030000,
        29040000,
        29050000,
        29060000,
        29070000,
        29080000,
        29090000,
        29100000,
        29110000,
        29120000,
        29130000,
        29140000,
        29150000,
        29160000,
        29170000,
        29180000,
        29190000,
        29200000,
        29210000,
        29220000,
        29230000,
        29240000,
        29250000,
        29260000,
        29270000,
        29280000,
        29290000,
        29300000,
        29310000,
        29320000,
        29330000,
        29340000,
        29350000,
        29360000,
        29370000,
        29380000,
        29390000,
        29400000,
        29410000,
        29420000,
        29430000,
        29440000,
        29450000,
        29460000,
        29470000,
        29480000,
        29490000,
        29500000,
        29510000,
        29520000,
        29530000,
        29540000,
        29550000,
        29560000,
        29570000,
        29580000,
        29590000,
        29600000,
        29610000,
        29620000,
        29630000,
        29640000,
        29650000,
        29660000,
        29670000,
        29680000,
        29690000,
        29700000,
        29710000,
        29720000,
        29730000,
        29740000,
        29750000,
        29760000,
        29770000,
        29780000,
        29790000,
        29800000,
        29810000,
        29820000,
        29830000,
        29840000,
        29850000,
        29860000,
        29870000,
        29880000,
        29890000,
        29900000,
        29910000,
        29920000,
        29930000,
        29940000,
        29950000,
        29960000,
        29970000,
        29980000,
        29990000,
        30000000,
        30010000,
        30020000,
        30030000,
        30040000,
        30050000,
        30060000,
        30070000,
        30080000,
        30090000,
        30100000,
        30110000,
        30120000,
        30130000,
        30140000,
        30150000,
        30160000,
        30170000,
        30180000,
        30190000,
        30200000,
        30210000,
        30220000,
        30230000,
        30240000,
        30250000,
        30260000,
        30270000,
        30280000,
        30290000,
        30300000,
        30310000,
        30320000,
        30330000,
        30340000,
        30350000,
        30360000,
        30370000,
        30380000,
        30390000,
        30400000,
        30410000,
        30420000,
        30430000,
        30440000,
        30450000,
        30460000,
        30470000,
        30480000,
        30490000,
        30500000,
        30510000,
        30520000,
        30530000,
        30540000,
        30550000,
        30560000,
        30570000,
        30580000,
        30590000,
        30600000,
        30610000,
        30620000,
        30630000,
        30640000,
        30650000,
        30660000,
        30670000,
        30680000,
        30690000,
        30700000,
        30710000,
        30720000,
        30730000,
        30740000,
        30750000,
        30760000,
        30770000,
        30780000,
        30790000,
        30800000,
        30810000,
        30820000,
        30830000,
        30840000,
        30850000,
        30860000,
        30870000,
        30880000,
        30890000,
        30900000,
        30910000,
        30920000,
        30930000,
        30940000,
        30950000,
        30960000,
        30970000,
        30980000,
        30990000,
        31000000,
        31010000,
        31020000,
        31030000,
        31040000,
        31050000,
        31060000,
        31070000,
        31080000,
        31090000,
        31100000,
        31110000,
        31120000,
        31130000,
        31140000,
        31150000,
        31160000,
        31170000,
        31180000,
        31190000,
        31200000,
        31210000,
        31220000,
        31230000,
        31240000,
        31250000,
        31260000,
        31270000,
        31280000,
        31290000,
        31300000,
        31310000,
        31320000,
        31330000,
        31340000,
        31350000,
        31360000,
        31370000,
        31380000,
        31390000,
        31400000,
        31410000,
        31420000,
        31430000,
        31440000,
        31450000,
        31460000,
        31470000,
        31480000,
        31490000,
        31500000,
        31510000,
        31520000,
        31530000,
        31540000,
        31550000,
        31560000,
        31570000,
        31580000,
        31590000,
        31600000,
        31610000,
        31620000,
        31630000,
        31640000,
        31650000,
        31660000,
        31670000,
        31680000,
        31690000,
        31700000,
        31710000,
        31720000,
        31730000,
        31740000,
        31750000,
        31760000,
        31770000,
        31780000,
        31790000,
        31800000,
        31810000,
        31820000,
        31830000,
        31840000,
        31850000,
        31860000,
        31870000,
        31880000,
        31890000,
        31900000,
        31910000,
        31920000,
        31930000,
        31940000,
        31950000,
        31960000,
        31970000,
        31980000,
        31990000,
        32000000,
        32010000,
        32020000,
        32030000,
        32040000,
        32050000,
        32060000,
        32070000,
        32080000,
        32090000,
        32100000,
        32110000,
        32120000,
        32130000,
        32140000,
        32150000,
        32160000,
        32170000,
        32180000,
        32190000,
        32200000,
        32210000,
        32220000,
        32230000,
        32240000,
        32250000,
        32260000,
        32270000,
        32280000,
        32290000,
        32300000,
        32310000,
        32320000,
        32330000,
        32340000,
        32350000,
        32360000,
        32370000,
        32380000,
        32390000,
        32400000,
        32410000,
        32420000,
        32430000,
        32440000,
        32450000,
        32460000,
        32470000,
        32480000,
        32490000,
        32500000,
        32510000,
        32520000,
        32530000,
        32540000,
        32550000,
        32560000,
        32570000,
        32580000,
        32590000,
        32600000,
        32610000,
        32620000,
        32630000,
        32640000,
        32650000,
        32660000,
        32670000,
        32680000,
        32690000,
        32700000,
        32710000,
        32720000,
        32730000,
        32740000,
        32750000,
        32760000,
        32770000,
        32780000,
        32790000,
        32800000,
        32810000,
        32820000,
        32830000,
        32840000,
        32850000,
        32860000,
        32870000,
        32880000,
        32890000,
        32900000,
        32910000,
        32920000,
        32930000,
        32940000,
        32950000,
        32960000,
        32970000,
        32980000,
        32990000,
        33000000,
        33010000,
        33020000,
        33030000,
        33040000,
        33050000,
        33060000,
        33070000,
        33080000,
        33090000,
        33100000,
        33110000,
        33120000,
        33130000,
        33140000,
        33150000,
        33160000,
        33170000,
        33180000,
        33190000,
        33200000,
        33210000,
        33220000,
        33230000,
        33240000,
        33250000,
        33260000,
        33270000,
        33280000,
        33290000,
        33300000,
        33310000,
        33320000,
        33330000,
        33340000,
        33350000,
        33360000,
        33370000,
        33380000,
        33390000,
        33400000,
        33410000,
        33420000,
        33430000,
        33440000,
        33450000,
        33460000,
        33470000,
        33480000,
        33490000,
        33500000,
        33510000,
        33520000,
        33530000,
        33540000,
        33550000,
        33560000,
        33570000,
        33580000,
        33590000,
        33600000,
        33610000,
        33620000,
        33630000,
        33640000,
        33650000,
        33660000,
        33670000,
        33680000,
        33690000,
        33700000,
        33710000,
        33720000,
        33730000,
        33740000,
        33750000,
        33760000,
        33770000,
        33780000,
        33790000,
        33800000,
        33810000,
        33820000,
        33830000,
        33840000,
        33850000,
        33860000,
        33870000,
        33880000,
        33890000,
        33900000,
        33910000,
        33920000,
        33930000,
        33940000,
        33950000,
        33960000,
        33970000,
        33980000,
        33990000,
        34000000,
        34010000,
        34020000,
        34030000,
        34040000,
        34050000,
        34060000,
        34070000,
        34080000,
        34090000,
        34100000,
        34110000,
        34120000,
        34130000,
        34140000,
        34150000,
        34160000,
        34170000,
        34180000,
        34190000,
        34200000,
        34210000,
        34220000,
        34230000,
        34240000,
        34250000,
        34260000,
        34270000,
        34280000,
        34290000,
        34300000,
        34310000,
        34320000,
        34330000,
        34340000,
        34350000,
        34360000,
        34370000,
        34380000,
        34390000,
        34400000,
        34410000,
        34420000,
        34430000,
        34440000,
        34450000,
        34460000,
        34470000,
        34480000,
        34490000,
        34500000,
        34510000,
        34520000,
        34530000,
        34540000,
        34550000,
        34560000,
        34570000,
        34580000,
        34590000,
        34600000,
        34610000,
        34620000,
        34630000,
        34640000,
        34650000,
        34660000,
        34670000,
        34680000,
        34690000,
        34700000,
        34710000,
        34720000,
        34730000,
        34740000,
        34750000,
        34760000,
        34770000,
        34780000,
        34790000,
        34800000,
        34810000,
        34820000,
        34830000,
        34840000,
        34850000,
        34860000,
        34870000,
        34880000,
        34890000,
        34900000,
        34910000,
        34920000,
        34930000,
        34940000,
        34950000,
        34960000,
        34970000,
        34980000,
        34990000,
        35000000,
        35010000,
        35020000,
        35030000,
        35040000,
        35050000,
        35060000,
        35070000,
        35080000,
        35090000,
        35100000,
        35110000,
        35120000,
        35130000,
        35140000,
        35150000,
        35160000,
        35170000,
        35180000,
        35190000,
        35200000,
        35210000,
        35220000,
        35230000,
        35240000,
        35250000,
        35260000,
        35270000,
        35280000,
        35290000,
        35300000,
        35310000,
        35320000,
        35330000,
        35340000,
        35350000,
        35360000,
        35370000,
        35380000,
        35390000,
        35400000,
        35410000,
        35420000,
        35430000,
        35440000,
        35450000,
        35460000,
        35470000,
        35480000,
        35490000,
        35500000,
        35510000,
        35520000,
        35530000,
        35540000,
        35550000,
        35560000,
        35570000,
        35580000,
        35590000,
        35600000,
        35610000,
        35620000,
        35630000,
        35640000,
        35650000,
        35660000,
        35670000,
        35680000,
        35690000,
        35700000,
        35710000,
        35720000,
        35730000,
        35740000,
        35750000,
        35760000,
        35770000,
        35780000,
        35790000,
        35800000,
        35810000,
        35820000,
        35830000,
        35840000,
        35850000,
        35860000,
        35870000,
        35880000,
        35890000,
        35900000,
        35910000,
        35920000,
        35930000,
        35940000,
        35950000,
        35960000,
        35970000,
        35980000,
        35990000,
        36000000,
        36010000,
        36020000,
        36030000,
        36040000,
        36050000,
        36060000,
        36070000,
        36080000,
        36090000,
        36100000,
        36110000,
        36120000,
        36130000,
        36140000,
        36150000,
        36160000,
        36170000,
        36180000,
        36190000,
        36200000,
        36210000,
        36220000,
        36230000,
        36240000,
        36250000,
        36260000,
        36270000,
        36280000,
        36290000,
        36300000,
        36310000,
        36320000,
        36330000,
        36340000,
        36350000,
        36360000,
        36370000,
        36380000,
        36390000,
        36400000,
        36410000,
        36420000,
        36430000,
        36440000,
        36450000,
        36460000,
        36470000,
        36480000,
        36490000,
        36500000,
        36510000,
        36520000,
        36530000,
        36540000,
        36550000,
        36560000,
        36570000,
        36580000,
        36590000,
        36600000,
        36610000,
        36620000,
        36630000,
        36640000,
        36650000,
        36660000,
        36670000,
        36680000,
        36690000,
        36700000,
        36710000,
        36720000,
        36730000,
        36740000,
        36750000,
        36760000,
        36770000,
        36780000,
        36790000,
        36800000,
        36810000,
        36820000,
        36830000,
        36840000,
        36850000,
        36860000,
        36870000,
        36880000,
        36890000,
        36900000,
        36910000,
        36920000,
        36930000,
        36940000,
        36950000,
        36960000,
        36970000,
        36980000,
        36990000,
        37000000,
        37010000,
        37020000,
        37030000,
        37040000,
        37050000,
        37060000,
        37070000,
        37080000,
        37090000,
        37100000,
        37110000,
        37120000,
        37130000,
        37140000,
        37150000,
        37160000,
        37170000,
        37180000,
        37190000,
        37200000,
        37210000,
        37220000,
        37230000,
        37240000,
        37250000,
        37260000,
        37270000,
        37280000,
        37290000,
        37300000,
        37310000,
        37320000,
        37330000,
        37340000,
        37350000,
        37360000,
        37370000,
        37380000,
        37390000,
        37400000,
        37410000,
        37420000,
        37430000,
        37440000,
        37450000,
        37460000,
        37470000,
        37480000,
        37490000,
        37500000,
        37510000,
        37520000,
        37530000,
        37540000,
        37550000,
        37560000,
        37570000,
        37580000,
        37590000,
        37600000,
        37610000,
        37620000,
        37630000,
        37640000,
        37650000,
        37660000,
        37670000,
        37680000,
        37690000,
        37700000,
        37710000,
        37720000,
        37730000,
        37740000,
        37750000,
        37760000,
        37770000,
        37780000,
        37790000,
        37800000,
        37810000,
        37820000,
        37830000,
        37840000,
        37850000,
        37860000,
        37870000,
        37880000,
        37890000,
        37900000,
        37910000,
        37920000,
        37930000,
        37940000,
        37950000,
        37960000,
        37970000,
        37980000,
        37990000,
        38000000,
        38010000,
        38020000,
        38030000,
        38040000,
        38050000,
        38060000,
        38070000,
        38080000,
        38090000,
        38100000,
        38110000,
        38120000,
        38130000,
        38140000,
        38150000,
        38160000,
        38170000,
        38180000,
        38190000,
        38200000,
        38210000,
        38220000,
        38230000,
        38240000,
        38250000,
        38260000,
        38270000,
        38280000,
        38290000,
        38300000,
        38310000,
        38320000,
        38330000,
        38340000,
        38350000,
        38360000,
        38370000,
        38380000,
        38390000,
        38400000,
        38410000,
        38420000,
        38430000,
        38440000,
        38450000,
        38460000,
        38470000,
        38480000,
        38490000,
        38500000,
        38510000,
        38520000,
        38530000,
        38540000,
        38550000,
        38560000,
        38570000,
        38580000,
        38590000,
        38600000,
        38610000,
        38620000,
        38630000,
        38640000,
        38650000,
        38660000,
        38670000,
        38680000,
        38690000,
        38700000,
        38710000,
        38720000,
        38730000,
        38740000,
        38750000,
        38760000,
        38770000,
        38780000,
        38790000,
        38800000,
        38810000,
        38820000,
        38830000,
        38840000,
        38850000,
        38860000,
        38870000,
        38880000,
        38890000,
        38900000,
        38910000,
        38920000,
        38930000,
        38940000,
        38950000,
        38960000,
        38970000,
        38980000,
        38990000,
        39000000,
        39010000,
        39020000,
        39030000,
        39040000,
        39050000,
        39060000,
        39070000,
        39080000,
        39090000,
        39100000,
        39110000,
        39120000,
        39130000,
        39140000,
        39150000,
        39160000,
        39170000,
        39180000,
        39190000,
        39200000,
        39210000,
        39220000,
        39230000,
        39240000,
        39250000,
        39260000,
        39270000,
        39280000,
        39290000,
        39300000,
        39310000,
        39320000,
        39330000,
        39340000,
        39350000,
        39360000,
        39370000,
        39380000,
        39390000,
        39400000,
        39410000,
        39420000,
        39430000,
        39440000,
        39450000,
        39460000,
        39470000,
        39480000,
        39490000,
        39500000,
        39510000,
        39520000,
        39530000,
        39540000,
        39550000,
        39560000,
        39570000,
        39580000,
        39590000,
        39600000,
        39610000,
        39620000,
        39630000,
        39640000,
        39650000,
        39660000,
        39670000,
        39680000,
        39690000,
        39700000,
        39710000,
        39720000,
        39730000,
        39740000,
        39750000,
        39760000,
        39770000,
        39780000,
        39790000,
        39800000,
        39810000,
        39820000,
        39830000,
        39840000,
        39850000,
        39860000,
        39870000,
        39880000,
        39890000,
        39900000,
        39910000,
        39920000,
        39930000,
        39940000,
        39950000,
        39960000,
        39970000,
        39980000,
        39990000,
        40000000,
        40010000,
        40020000,
        40030000,
        40040000,
        40050000,
        40060000,
        40070000,
        40080000,
        40090000,
        40100000,
        40110000,
        40120000,
        40130000,
        40140000,
        40150000,
        40160000,
        40170000,
        40180000,
        40190000,
        40200000,
        40210000,
        40220000,
        40230000,
        40240000,
        40250000,
        40260000,
        40270000,
        40280000,
        40290000,
        40300000,
        40310000,
        40320000,
        40330000,
        40340000,
        40350000,
        40360000,
        40370000,
        40380000,
        40390000,
        40400000,
        40410000,
        40420000,
        40430000,
        40440000,
        40450000,
        40460000,
        40470000,
        40480000,
        40490000,
        40500000,
        40510000,
        40520000,
        40530000,
        40540000,
        40550000,
        40560000,
        40570000,
        40580000,
        40590000,
        40600000,
        40610000,
        40620000,
        40630000,
        40640000,
        40650000,
        40660000,
        40670000,
        40680000,
        40690000,
        40700000,
        40710000,
        40720000,
        40730000,
        40740000,
        40750000,
        40760000,
        40770000,
        40780000,
        40790000,
        40800000,
        40810000,
        40820000,
        40830000,
        40840000,
        40850000,
        40860000,
        40870000,
        40880000,
        40890000,
        40900000,
        40910000,
        40920000,
        40930000,
        40940000,
        40950000,
        40960000,
        40970000,
        40980000,
        40990000,
        41000000,
        41010000,
        41020000,
        41030000,
        41040000,
        41050000,
        41060000,
        41070000,
        41080000,
        41090000,
        41100000,
        41110000,
        41120000,
        41130000,
        41140000,
        41150000,
        41160000,
        41170000,
        41180000,
        41190000,
        41200000,
        41210000,
        41220000,
        41230000,
        41240000,
        41250000,
        41260000,
        41270000,
        41280000,
        41290000,
        41300000,
        41310000,
        41320000,
        41330000,
        41340000,
        41350000,
        41360000,
        41370000,
        41380000,
        41390000,
        41400000,
        41410000,
        41420000,
        41430000,
        41440000,
        41450000,
        41460000,
        41470000,
        41480000,
        41490000,
        41500000,
        41510000,
        41520000,
        41530000,
        41540000,
        41550000,
        41560000,
        41570000,
        41580000,
        41590000,
        41600000,
        41610000,
        41620000,
        41630000,
        41640000,
        41650000,
        41660000,
        41670000,
        41680000,
        41690000,
        41700000,
        41710000,
        41720000,
        41730000,
        41740000,
        41750000,
        41760000,
        41770000,
        41780000,
        41790000,
        41800000,
        41810000,
        41820000,
        41830000,
        41840000,
        41850000,
        41860000,
        41870000,
        41880000,
        41890000,
        41900000,
        41910000,
        41920000,
        41930000,
        41940000,
        41950000,
        41960000,
        41970000,
        41980000,
        41990000,
        42000000,
        42010000,
        42020000,
        42030000,
        42040000,
        42050000,
        42060000,
        42070000,
        42080000,
        42090000,
        42100000,
        42110000,
        42120000,
        42130000,
        42140000,
        42150000,
        42160000,
        42170000,
        42180000,
        42190000,
        42200000,
        42210000,
        42220000,
        42230000,
        42240000,
        42250000,
        42260000,
        42270000,
        42280000,
        42290000,
        42300000,
        42310000,
        42320000,
        42330000,
        42340000,
        42350000,
        42360000,
        42370000,
        42380000,
        42390000,
        42400000,
        42410000,
        42420000,
        42430000,
        42440000,
        42450000,
        42460000,
        42470000,
        42480000,
        42490000,
        42500000,
        42510000,
        42520000,
        42530000,
        42540000,
        42550000,
        42560000,
        42570000,
        42580000,
        42590000,
        42600000,
        42610000,
        42620000,
        42630000,
        42640000,
        42650000,
        42660000,
        42670000,
        42680000,
        42690000,
        42700000,
        42710000,
        42720000,
        42730000,
        42740000,
        42750000,
        42760000,
        42770000,
        42780000,
        42790000,
        42800000,
        42810000,
        42820000,
        42830000,
        42840000,
        42850000,
        42860000,
        42870000,
        42880000,
        42890000,
        42900000,
        42910000,
        42920000,
        42930000,
        42940000,
        42950000,
        42960000,
        42970000,
        42980000,
        42990000,
        43000000,
        43010000,
        43020000,
        43030000,
        43040000,
        43050000,
        43060000,
        43070000,
        43080000,
        43090000,
        43100000,
        43110000,
        43120000,
        43130000,
        43140000,
        43150000,
        43160000,
        43170000,
        43180000,
        43190000,
        43200000,
        43210000,
        43220000,
        43230000,
        43240000,
        43250000,
        43260000,
        43270000,
        43280000,
        43290000,
        43300000,
        43310000,
        43320000,
        43330000,
        43340000,
        43350000,
        43360000,
        43370000,
        43380000,
        43390000,
        43400000,
        43410000,
        43420000,
        43430000,
        43440000,
        43450000,
        43460000,
        43470000,
        43480000,
        43490000,
        43500000,
        43510000,
        43520000,
        43530000,
        43540000,
        43550000,
        43560000,
        43570000,
        43580000,
        43590000,
        43600000,
        43610000,
        43620000,
        43630000,
        43640000,
        43650000,
        43660000,
        43670000,
        43680000,
        43690000,
        43700000,
        43710000,
        43720000,
        43730000,
        43740000,
        43750000,
        43760000,
        43770000,
        43780000,
        43790000,
        43800000,
        43810000,
        43820000,
        43830000,
        43840000,
        43850000,
        43860000,
        43870000,
        43880000,
        43890000,
        43900000,
        43910000,
        43920000,
        43930000,
        43940000,
        43950000,
        43960000,
        43970000,
        43980000,
        43990000,
        44000000,
        44010000,
        44020000,
        44030000,
        44040000,
        44050000,
        44060000,
        44070000,
        44080000,
        44090000,
        44100000,
        44110000,
        44120000,
        44130000,
        44140000,
        44150000,
        44160000,
        44170000,
        44180000,
        44190000,
        44200000,
        44210000,
        44220000,
        44230000,
        44240000,
        44250000,
        44260000,
        44270000,
        44280000,
        44290000,
        44300000,
        44310000,
        44320000,
        44330000,
        44340000,
        44350000,
        44360000,
        44370000,
        44380000,
        44390000,
        44400000,
        44410000,
        44420000,
        44430000,
        44440000,
        44450000,
        44460000,
        44470000,
        44480000,
        44490000,
        44500000,
        44510000,
        44520000,
        44530000,
        44540000,
        44550000,
        44560000,
        44570000,
        44580000,
        44590000,
        44600000,
        44610000,
        44620000,
        44630000,
        44640000,
        44650000,
        44660000,
        44670000,
        44680000,
        44690000,
        44700000,
        44710000,
        44720000,
        44730000,
        44740000,
        44750000,
        44760000,
        44770000,
        44780000,
        44790000,
        44800000,
        44810000,
        44820000,
        44830000,
        44840000,
        44850000,
        44860000,
        44870000,
        44880000,
        44890000,
        44900000,
        44910000,
        44920000,
        44930000,
        44940000,
        44950000,
        44960000,
        44970000,
        44980000,
        44990000,
        45000000,
        45010000,
        45020000,
        45030000,
        45040000,
        45050000,
        45060000,
        45070000,
        45080000,
        45090000,
        45100000,
        45110000,
        45120000,
        45130000,
        45140000,
        45150000,
        45160000,
        45170000,
        45180000,
        45190000,
        45200000,
        45210000,
        45220000,
        45230000,
        45240000,
        45250000,
        45260000,
        45270000,
        45280000,
        45290000,
        45300000,
        45310000,
        45320000,
        45330000,
        45340000,
        45350000,
        45360000,
        45370000,
        45380000,
        45390000,
        45400000,
        45410000,
        45420000,
        45430000,
        45440000,
        45450000,
        45460000,
        45470000,
        45480000,
        45490000,
        45500000,
        45510000,
        45520000,
        45530000,
        45540000,
        45550000,
        45560000,
        45570000,
        45580000,
        45590000,
        45600000,
        45610000,
        45620000,
        45630000,
        45640000,
        45650000,
        45660000,
        45670000,
        45680000,
        45690000,
        45700000,
        45710000,
        45720000,
        45730000,
        45740000,
        45750000,
        45760000,
        45770000,
        45780000,
        45790000,
        45800000,
        45810000,
        45820000,
        45830000,
        45840000,
        45850000,
        45860000,
        45870000,
        45880000,
        45890000,
        45900000,
        45910000,
        45920000,
        45930000,
        45940000,
        45950000,
        45960000,
        45970000,
        45980000,
        45990000,
        46000000,
        46010000,
        46020000,
        46030000,
        46040000,
        46050000,
        46060000,
        46070000,
        46080000,
        46090000,
        46100000,
        46110000,
        46120000,
        46130000,
        46140000,
        46150000,
        46160000,
        46170000,
        46180000,
        46190000,
        46200000,
        46210000,
        46220000,
        46230000,
        46240000,
        46250000,
        46260000,
        46270000,
        46280000,
        46290000,
        46300000,
        46310000,
        46320000,
        46330000,
        46340000,
        46350000,
        46360000,
        46370000,
        46380000,
        46390000,
        46400000,
        46410000,
        46420000,
        46430000,
        46440000,
        46450000,
        46460000,
        46470000,
        46480000,
        46490000,
        46500000,
        46510000,
        46520000,
        46530000,
        46540000,
        46550000,
        46560000,
        46570000,
        46580000,
        46590000,
        46600000,
        46610000,
        46620000,
        46630000,
        46640000,
        46650000,
        46660000,
        46670000,
        46680000,
        46690000,
        46700000,
        46710000,
        46720000,
        46730000,
        46740000,
        46750000,
        46760000,
        46770000,
        46780000,
        46790000,
        46800000,
        46810000,
        46820000,
        46830000,
        46840000,
        46850000,
        46860000,
        46870000,
        46880000,
        46890000,
        46900000,
        46910000,
        46920000,
        46930000,
        46940000,
        46950000,
        46960000,
        46970000,
        46980000,
        46990000,
        47000000,
        47010000,
        47020000,
        47030000,
        47040000,
        47050000,
        47060000,
        47070000,
        47080000,
        47090000,
        47100000,
        47110000,
        47120000,
        47130000,
        47140000,
        47150000,
        47160000,
        47170000,
        47180000,
        47190000,
        47200000,
        47210000,
        47220000,
        47230000,
        47240000,
        47250000,
        47260000,
        47270000,
        47280000,
        47290000,
        47300000,
        47310000,
        47320000,
        47330000,
        47340000,
        47350000,
        47360000,
        47370000,
        47380000,
        47390000,
        47400000,
        47410000,
        47420000,
        47430000,
        47440000,
        47450000,
        47460000,
        47470000,
        47480000,
        47490000,
        47500000,
        47510000,
        47520000,
        47530000,
        47540000,
        47550000,
        47560000,
        47570000,
        47580000,
        47590000,
        47600000,
        47610000,
        47620000,
        47630000,
        47640000,
        47650000,
        47660000,
        47670000,
        47680000,
        47690000,
        47700000,
        47710000,
        47720000,
        47730000,
        47740000,
        47750000,
        47760000,
        47770000,
        47780000,
        47790000,
        47800000,
        47810000,
        47820000,
        47830000,
        47840000,
        47850000,
        47860000,
        47870000,
        47880000,
        47890000,
        47900000,
        47910000,
        47920000,
        47930000,
        47940000,
        47950000,
        47960000,
        47970000,
        47980000,
        47990000,
        48000000,
        48010000,
        48020000,
        48030000,
        48040000,
        48050000,
        48060000,
        48070000,
        48080000,
        48090000,
        48100000,
        48110000,
        48120000,
        48130000,
        48140000,
        48150000,
        48160000,
        48170000,
        48180000,
        48190000,
        48200000,
        48210000,
        48220000,
        48230000,
        48240000,
        48250000,
        48260000,
        48270000,
        48280000,
        48290000,
        48300000,
        48310000,
        48320000,
        48330000,
        48340000,
        48350000,
        48360000,
        48370000,
        48380000,
        48390000,
        48400000,
        48410000,
        48420000,
        48430000,
        48440000,
        48450000,
        48460000,
        48470000,
        48480000,
        48490000,
        48500000,
        48510000,
        48520000,
        48530000,
        48540000,
        48550000,
        48560000,
        48570000,
        48580000,
        48590000,
        48600000,
        48610000,
        48620000,
        48630000,
        48640000,
        48650000,
        48660000,
        48670000,
        48680000,
        48690000,
        48700000,
        48710000,
        48720000,
        48730000,
        48740000,
        48750000,
        48760000,
        48770000,
        48780000,
        48790000,
        48800000,
        48810000,
        48820000,
        48830000,
        48840000,
        48850000,
        48860000,
        48870000,
        48880000,
        48890000,
        48900000,
        48910000,
        48920000,
        48930000,
        48940000,
        48950000,
        48960000,
        48970000,
        48980000,
        48990000,
        49000000,
        49010000,
        49020000,
        49030000,
        49040000,
        49050000,
        49060000,
        49070000,
        49080000,
        49090000,
        49100000,
        49110000,
        49120000,
        49130000,
        49140000,
        49150000,
        49160000,
        49170000,
        49180000,
        49190000,
        49200000,
        49210000,
        49220000,
        49230000,
        49240000,
        49250000,
        49260000,
        49270000,
        49280000,
        49290000,
        49300000,
        49310000,
        49320000,
        49330000,
        49340000,
        49350000,
        49360000,
        49370000,
        49380000,
        49390000,
        49400000,
        49410000,
        49420000,
        49430000,
        49440000,
        49450000,
        49460000,
        49470000,
        49480000,
        49490000,
        49500000,
        49510000,
        49520000,
        49530000,
        49540000,
        49550000,
        49560000,
        49570000,
        49580000,
        49590000,
        49600000,
        49610000,
        49620000,
        49630000,
        49640000,
        49650000,
        49660000,
        49670000,
        49680000,
        49690000,
        49700000,
        49710000,
        49720000,
        49730000,
        49740000,
        49750000,
        49760000,
        49770000,
        49780000,
        49790000,
        49800000,
        49810000,
        49820000,
        49830000,
        49840000,
        49850000,
        49860000,
        49870000,
        49880000,
        49890000,
        49900000,
        49910000,
        49920000,
        49930000,
        49940000,
        49950000,
        49960000,
        49970000,
        49980000,
        49990000,
        50000000,
        50010000,
        50020000,
        50030000,
        50040000,
        50050000,
        50060000,
        50070000,
        50080000,
        50090000,
        50100000,
        50110000,
        50120000,
        50130000,
        50140000,
        50150000,
        50160000,
        50170000,
        50180000,
        50190000,
        50200000,
        50210000,
        50220000,
        50230000,
        50240000,
        50250000,
        50260000,
        50270000,
        50280000,
        50290000,
        50300000,
        50310000,
        50320000,
        50330000,
        50340000,
        50350000,
        50360000,
        50370000,
        50380000,
        50390000,
        50400000,
        50410000,
        50420000,
        50430000,
        50440000,
        50450000,
        50460000,
        50470000,
        50480000,
        50490000,
        50500000,
        50510000,
        50520000,
        50530000,
        50540000,
        50550000,
        50560000,
        50570000,
        50580000,
        50590000,
        50600000,
        50610000,
        50620000,
        50630000,
        50640000,
        50650000,
        50660000,
        50670000,
        50680000,
        50690000,
        50700000,
        50710000,
        50720000,
        50730000,
        50740000,
        50750000,
        50760000,
        50770000,
        50780000,
        50790000,
        50800000,
        50810000,
        50820000,
        50830000,
        50840000,
        50850000,
        50860000,
        50870000,
        50880000,
        50890000,
        50900000,
        50910000,
        50920000,
        50930000,
        50940000,
        50950000,
        50960000,
        50970000,
        50980000,
        50990000,
        51000000,
        51010000,
        51020000,
        51030000,
        51040000,
        51050000,
        51060000,
        51070000,
        51080000,
        51090000,
        51100000,
        51110000,
        51120000,
        51130000,
        51140000,
        51150000,
        51160000,
        51170000,
        51180000,
        51190000,
        51200000,
        51210000,
        51220000,
        51230000,
        51240000,
        51250000,
        51260000,
        51270000,
        51280000,
        51290000,
        51300000,
        51310000,
        51320000,
        51330000,
        51340000,
        51350000,
        51360000,
        51370000,
        51380000,
        51390000,
        51400000,
        51410000,
        51420000,
        51430000,
        51440000,
        51450000,
        51460000,
        51470000,
        51480000,
        51490000,
        51500000,
        51510000,
        51520000,
        51530000,
        51540000,
        51550000,
        51560000,
        51570000,
        51580000,
        51590000,
        51600000,
        51610000,
        51620000,
        51630000,
        51640000,
        51650000,
        51660000,
        51670000,
        51680000,
        51690000,
        51700000,
        51710000,
        51720000,
        51730000,
        51740000,
        51750000,
        51760000,
        51770000,
        51780000,
        51790000,
        51800000,
        51810000,
        51820000,
        51830000,
        51840000,
        51850000,
        51860000,
        51870000,
        51880000,
        51890000,
        51900000,
        51910000,
        51920000,
        51930000,
        51940000,
        51950000,
        51960000,
        51970000,
        51980000,
        51990000,
        52000000,
        52010000,
        52020000,
        52030000,
        52040000,
        52050000,
        52060000,
        52070000,
        52080000,
        52090000,
        52100000,
        52110000,
        52120000,
        52130000,
        52140000,
        52150000,
        52160000,
        52170000,
        52180000,
        52190000,
        52200000,
        52210000,
        52220000,
        52230000,
        52240000,
        52250000,
        52260000,
        52270000,
        52280000,
        52290000,
        52300000,
        52310000,
        52320000,
        52330000,
        52340000,
        52350000,
        52360000,
        52370000,
        52380000,
        52390000,
        52400000,
        52410000,
        52420000,
        52430000,
        52440000,
        52450000,
        52460000,
        52470000,
        52480000,
        52490000,
        52500000,
        52510000,
        52520000,
        52530000,
        52540000,
        52550000,
        52560000,
        52570000,
        52580000,
        52590000,
        52600000,
        52610000,
        52620000,
        52630000,
        52640000,
        52650000,
        52660000,
        52670000,
        52680000,
        52690000,
        52700000,
        52710000,
        52720000,
        52730000,
        52740000,
        52750000,
        52760000,
        52770000,
        52780000,
        52790000,
        52800000,
        52810000,
        52820000,
        52830000,
        52840000,
        52850000,
        52860000,
        52870000,
        52880000,
        52890000,
        52900000,
        52910000,
        52920000,
        52930000,
        52940000,
        52950000,
        52960000,
        52970000,
        52980000,
        52990000,
        53000000,
        53010000,
        53020000,
        53030000,
        53040000,
        53050000,
        53060000,
        53070000,
        53080000,
        53090000,
        53100000,
        53110000,
        53120000,
        53130000,
        53140000,
        53150000,
        53160000,
        53170000,
        53180000,
        53190000,
        53200000,
        53210000,
        53220000,
        53230000,
        53240000,
        53250000,
        53260000,
        53270000,
        53280000,
        53290000,
        53300000,
        53310000,
        53320000,
        53330000,
        53340000,
        53350000,
        53360000,
        53370000,
        53380000,
        53390000,
        53400000,
        53410000,
        53420000,
        53430000,
        53440000,
        53450000,
        53460000,
        53470000,
        53480000,
        53490000,
        53500000,
        53510000,
        53520000,
        53530000,
        53540000,
        53550000,
        53560000,
        53570000,
        53580000,
        53590000,
        53600000,
        53610000,
        53620000,
        53630000,
        53640000,
        53650000,
        53660000,
        53670000,
        53680000,
        53690000,
        53700000,
        53710000,
        53720000,
        53730000,
        53740000,
        53750000,
        53760000,
        53770000,
        53780000,
        53790000,
        53800000,
        53810000,
        53820000,
        53830000,
        53840000,
        53850000,
        53860000,
        53870000,
        53880000,
        53890000,
        53900000,
        53910000,
        53920000,
        53930000,
        53940000,
        53950000,
        53960000,
        53970000,
        53980000,
        53990000,
        54000000,
        54010000,
        54020000,
        54030000,
        54040000,
        54050000,
        54060000,
        54070000,
        54080000,
        54090000,
        54100000,
        54110000,
        54120000,
        54130000,
        54140000,
        54150000,
        54160000,
        54170000,
        54180000,
        54190000,
        54200000,
        54210000,
        54220000,
        54230000,
        54240000,
        54250000,
        54260000,
        54270000,
        54280000,
        54290000,
        54300000,
        54310000,
        54320000,
        54330000,
        54340000,
        54350000,
        54360000,
        54370000,
        54380000,
        54390000,
        54400000,
        54410000,
        54420000,
        54430000,
        54440000,
        54450000,
        54460000,
        54470000,
        54480000,
        54490000,
        54500000,
        54510000,
        54520000,
        54530000,
        54540000,
        54550000,
        54560000,
        54570000,
        54580000,
        54590000,
        54600000,
        54610000,
        54620000,
        54630000,
        54640000,
        54650000,
        54660000,
        54670000,
        54680000,
        54690000,
        54700000,
        54710000,
        54720000,
        54730000,
        54740000,
        54750000,
        54760000,
        54770000,
        54780000,
        54790000,
        54800000,
        54810000,
        54820000,
        54830000,
        54840000,
        54850000,
        54860000,
        54870000,
        54880000,
        54890000,
        54900000,
        54910000,
        54920000,
        54930000,
        54940000,
        54950000,
        54960000,
        54970000,
        54980000,
        54990000,
        55000000,
        55010000,
        55020000,
        55030000,
        55040000,
        55050000,
        55060000,
        55070000,
        55080000,
        55090000,
        55100000,
        55110000,
        55120000,
        55130000,
        55140000,
        55150000,
        55160000,
        55170000,
        55180000,
        55190000,
        55200000,
        55210000,
        55220000,
        55230000,
        55240000,
        55250000,
        55260000,
        55270000,
        55280000,
        55290000,
        55300000,
        55310000,
        55320000,
        55330000,
        55340000,
        55350000,
        55360000,
        55370000,
        55380000,
        55390000,
        55400000,
        55410000,
        55420000,
        55430000,
        55440000,
        55450000,
        55460000,
        55470000,
        55480000,
        55490000,
        55500000,
        55510000,
        55520000,
        55530000,
        55540000,
        55550000,
        55560000,
        55570000,
        55580000,
        55590000,
        55600000,
        55610000,
        55620000,
        55630000,
        55640000,
        55650000,
        55660000,
        55670000,
        55680000,
        55690000,
        55700000,
        55710000,
        55720000,
        55730000,
        55740000,
        55750000,
        55760000,
        55770000,
        55780000,
        55790000,
        55800000,
        55810000,
        55820000,
        55830000,
        55840000,
        55850000,
        55860000,
        55870000,
        55880000,
        55890000,
        55900000,
        55910000,
        55920000,
        55930000,
        55940000,
        55950000,
        55960000,
        55970000,
        55980000,
        55990000,
        56000000,
        56010000,
        56020000,
        56030000,
        56040000,
        56050000,
        56060000,
        56070000,
        56080000,
        56090000,
        56100000,
        56110000,
        56120000,
        56130000,
        56140000,
        56150000,
        56160000,
        56170000,
        56180000,
        56190000,
        56200000,
        56210000,
        56220000,
        56230000,
        56240000,
        56250000,
        56260000,
        56270000,
        56280000,
        56290000,
        56300000,
        56310000,
        56320000,
        56330000,
        56340000,
        56350000,
        56360000,
        56370000,
        56380000,
        56390000,
        56400000,
        56410000,
        56420000,
        56430000,
        56440000,
        56450000,
        56460000,
        56470000,
        56480000,
        56490000,
        56500000,
        56510000,
        56520000,
        56530000,
        56540000,
        56550000,
        56560000,
        56570000,
        56580000,
        56590000,
        56600000,
        56610000,
        56620000,
        56630000,
        56640000,
        56650000,
        56660000,
        56670000,
        56680000,
        56690000,
        56700000,
        56710000,
        56720000,
        56730000,
        56740000,
        56750000,
        56760000,
        56770000,
        56780000,
        56790000,
        56800000,
        56810000,
        56820000,
        56830000,
        56840000,
        56850000,
        56860000,
        56870000,
        56880000,
        56890000,
        56900000,
        56910000,
        56920000,
        56930000,
        56940000,
        56950000,
        56960000,
        56970000,
        56980000,
        56990000,
        57000000,
        57010000,
        57020000,
        57030000,
        57040000,
        57050000,
        57060000,
        57070000,
        57080000,
        57090000,
        57100000,
        57110000,
        57120000,
        57130000,
        57140000,
        57150000,
        57160000,
        57170000,
        57180000,
        57190000,
        57200000,
        57210000,
        57220000,
        57230000,
        57240000,
        57250000,
        57260000,
        57270000,
        57280000,
        57290000,
        57300000,
        57310000,
        57320000,
        57330000,
        57340000,
        57350000,
        57360000,
        57370000,
        57380000,
        57390000,
        57400000,
        57410000,
        57420000,
        57430000,
        57440000,
        57450000,
        57460000,
        57470000,
        57480000,
        57490000,
        57500000,
        57510000,
        57520000,
        57530000,
        57540000,
        57550000,
        57560000,
        57570000,
        57580000,
        57590000,
        57600000,
        57610000,
        57620000,
        57630000,
        57640000,
        57650000,
        57660000,
        57670000,
        57680000,
        57690000,
        57700000,
        57710000,
        57720000,
        57730000,
        57740000,
        57750000,
        57760000,
        57770000,
        57780000,
        57790000,
        57800000,
        57810000,
        57820000,
        57830000,
        57840000,
        57850000,
        57860000,
        57870000,
        57880000,
        57890000,
        57900000,
        57910000,
        57920000,
        57930000,
        57940000,
        57950000,
        57960000,
        57970000,
        57980000,
        57990000,
        58000000,
        58010000,
        58020000,
        58030000,
        58040000,
        58050000,
        58060000,
        58070000,
        58080000,
        58090000,
        58100000,
        58110000,
        58120000,
        58130000,
        58140000,
        58150000,
        58160000,
        58170000,
        58180000,
        58190000,
        58200000,
        58210000,
        58220000,
        58230000,
        58240000,
        58250000,
        58260000,
        58270000,
        58280000,
        58290000,
        58300000,
        58310000,
        58320000,
        58330000,
        58340000,
        58350000,
        58360000,
        58370000,
        58380000,
        58390000,
        58400000,
        58410000,
        58420000,
        58430000,
        58440000,
        58450000,
        58460000,
        58470000,
        58480000,
        58490000,
        58500000,
        58510000,
        58520000,
        58530000,
        58540000,
        58550000,
        58560000,
        58570000,
        58580000,
        58590000,
        58600000,
        58610000,
        58620000,
        58630000,
        58640000,
        58650000,
        58660000,
        58670000,
        58680000,
        58690000,
        58700000,
        58710000,
        58720000,
        58730000,
        58740000,
        58750000,
        58760000,
        58770000,
        58780000,
        58790000,
        58800000,
        58810000,
        58820000,
        58830000,
        58840000,
        58850000,
        58860000,
        58870000,
        58880000,
        58890000,
        58900000,
        58910000,
        58920000,
        58930000,
        58940000,
        58950000,
        58960000,
        58970000,
        58980000,
        58990000,
        59000000,
        59010000,
        59020000,
        59030000,
        59040000,
        59050000,
        59060000,
        59070000,
        59080000,
        59090000,
        59100000,
        59110000,
        59120000,
        59130000,
        59140000,
        59150000,
        59160000,
        59170000,
        59180000,
        59190000,
        59200000,
        59210000,
        59220000,
        59230000,
        59240000,
        59250000,
        59260000,
        59270000,
        59280000,
        59290000,
        59300000,
        59310000,
        59320000,
        59330000,
        59340000,
        59350000,
        59360000,
        59370000,
        59380000,
        59390000,
        59400000,
        59410000,
        59420000,
        59430000,
        59440000,
        59450000,
        59460000,
        59470000,
        59480000,
        59490000,
        59500000,
        59510000,
        59520000,
        59530000,
        59540000,
        59550000,
        59560000,
        59570000,
        59580000,
        59590000,
        59600000,
        59610000,
        59620000,
        59630000,
        59640000,
        59650000,
        59660000,
        59670000,
        59680000,
        59690000,
        59700000,
        59710000,
        59720000,
        59730000,
        59740000,
        59750000,
        59760000,
        59770000,
        59780000,
        59790000,
        59800000,
        59810000,
        59820000,
        59830000,
        59840000,
        59850000,
        59860000,
        59870000,
        59880000,
        59890000,
        59900000,
        59910000,
        59920000,
        59930000,
        59940000,
        59950000,
        59960000,
        59970000,
        59980000,
        59990000,
        60000000,
        60010000,
        60020000,
        60030000,
        60040000,
        60050000,
        60060000,
        60070000,
        60080000,
        60090000,
        60100000,
        60110000,
        60120000,
        60130000,
        60140000,
        60150000,
        60160000,
        60170000,
        60180000,
        60190000,
        60200000,
        60210000,
        60220000,
        60230000,
        60240000,
        60250000,
        60260000,
        60270000,
        60280000,
        60290000,
        60300000,
        60310000,
        60320000,
        60330000,
        60340000,
        60350000,
        60360000,
        60370000,
        60380000,
        60390000,
        60400000,
        60410000,
        60420000,
        60430000,
        60440000,
        60450000,
        60460000,
        60470000,
        60480000,
        60490000,
        60500000,
        60510000,
        60520000,
        60530000,
        60540000,
        60550000,
        60560000,
        60570000,
        60580000,
        60590000,
        60600000,
        60610000,
        60620000,
        60630000,
        60640000,
        60650000,
        60660000,
        60670000,
        60680000,
        60690000,
        60700000,
        60710000,
        60720000,
        60730000,
        60740000,
        60750000,
        60760000,
        60770000,
        60780000,
        60790000,
        60800000,
        60810000,
        60820000,
        60830000,
        60840000,
        60850000,
        60860000,
        60870000,
        60880000,
        60890000,
        60900000,
        60910000,
        60920000,
        60930000,
        60940000,
        60950000,
        60960000,
        60970000,
        60980000,
        60990000,
        61000000,
        61010000,
        61020000,
        61030000,
        61040000,
        61050000,
        61060000,
        61070000,
        61080000,
        61090000,
        61100000,
        61110000,
        61120000,
        61130000,
        61140000,
        61150000,
        61160000,
        61170000,
        61180000,
        61190000,
        61200000,
        61210000,
        61220000,
        61230000,
        61240000,
        61250000,
        61260000,
        61270000,
        61280000,
        61290000,
        61300000,
        61310000,
        61320000,
        61330000,
        61340000,
        61350000,
        61360000,
        61370000,
        61380000,
        61390000,
        61400000,
        61410000,
        61420000,
        61430000,
        61440000,
        61450000,
        61460000,
        61470000,
        61480000,
        61490000,
        61500000,
        61510000,
        61520000,
        61530000,
        61540000,
        61550000,
        61560000,
        61570000,
        61580000,
        61590000,
        61600000,
        61610000,
        61620000,
        61630000,
        61640000,
        61650000,
        61660000,
        61670000,
        61680000,
        61690000,
        61700000,
        61710000,
        61720000,
        61730000,
        61740000,
        61750000,
        61760000,
        61770000,
        61780000,
        61790000,
        61800000,
        61810000,
        61820000,
        61830000,
        61840000,
        61850000,
        61860000,
        61870000,
        61880000,
        61890000,
        61900000,
        61910000,
        61920000,
        61930000,
        61940000,
        61950000,
        61960000,
        61970000,
        61980000,
        61990000,
        62000000,
        62010000,
        62020000,
        62030000,
        62040000,
        62050000,
        62060000,
        62070000,
        62080000,
        62090000,
        62100000,
        62110000,
        62120000,
        62130000,
        62140000,
        62150000,
        62160000,
        62170000,
        62180000,
        62190000,
        62200000,
        62210000,
        62220000,
        62230000,
        62240000,
        62250000,
        62260000,
        62270000,
        62280000,
        62290000,
        62300000,
        62310000,
        62320000,
        62330000,
        62340000,
        62350000,
        62360000,
        62370000,
        62380000,
        62390000,
        62400000,
        62410000,
        62420000,
        62430000,
        62440000,
        62450000,
        62460000,
        62470000,
        62480000,
        62490000,
        62500000,
        62510000,
        62520000,
        62530000,
        62540000,
        62550000,
        62560000,
        62570000,
        62580000,
        62590000,
        62600000,
        62610000,
        62620000,
        62630000,
        62640000,
        62650000,
        62660000,
        62670000,
        62680000,
        62690000,
        62700000,
        62710000,
        62720000,
        62730000,
        62740000,
        62750000,
        62760000,
        62770000,
        62780000,
        62790000,
        62800000,
        62810000,
        62820000,
        62830000,
        62840000,
        62850000,
        62860000,
        62870000,
        62880000,
        62890000,
        62900000,
        62910000,
        62920000,
        62930000,
        62940000,
        62950000,
        62960000,
        62970000,
        62980000,
        62990000,
        63000000,
        63010000,
        63020000,
        63030000,
        63040000,
        63050000,
        63060000,
        63070000,
        63080000,
        63090000,
        63100000,
        63110000,
        63120000,
        63130000,
        63140000,
        63150000,
        63160000,
        63170000,
        63180000,
        63190000,
        63200000,
        63210000,
        63220000,
        63230000,
        63240000,
        63250000,
        63260000,
        63270000,
        63280000,
        63290000,
        63300000,
        63310000,
        63320000,
        63330000,
        63340000,
        63350000,
        63360000,
        63370000,
        63380000,
        63390000,
        63400000,
        63410000,
        63420000,
        63430000,
        63440000,
        63450000,
        63460000,
        63470000,
        63480000,
        63490000,
        63500000,
        63510000,
        63520000,
        63530000,
        63540000,
        63550000,
        63560000,
        63570000,
        63580000,
        63590000,
        63600000,
        63610000,
        63620000,
        63630000,
        63640000,
        63650000,
        63660000,
        63670000,
        63680000,
        63690000,
        63700000,
        63710000,
        63720000,
        63730000,
        63740000,
        63750000,
        63760000,
        63770000,
        63780000,
        63790000,
        63800000,
        63810000,
        63820000,
        63830000,
        63840000,
        63850000,
        63860000,
        63870000,
        63880000,
        63890000,
        63900000,
        63910000,
        63920000,
        63930000,
        63940000,
        63950000,
        63960000,
        63970000,
        63980000,
        63990000,
        64000000,
        64010000,
        64020000,
        64030000,
        64040000,
        64050000,
        64060000,
        64070000,
        64080000,
        64090000,
        64100000,
        64110000,
        64120000,
        64130000,
        64140000,
        64150000,
        64160000,
        64170000,
        64180000,
        64190000,
        64200000,
        64210000,
        64220000,
        64230000,
        64240000,
        64250000,
        64260000,
        64270000,
        64280000,
        64290000,
        64300000,
        64310000,
        64320000,
        64330000,
        64340000,
        64350000,
        64360000,
        64370000,
        64380000,
        64390000,
        64400000,
        64410000,
        64420000,
        64430000,
        64440000,
        64450000,
        64460000,
        64470000,
        64480000,
        64490000,
        64500000,
        64510000,
        64520000,
        64530000,
        64540000,
        64550000,
        64560000,
        64570000,
        64580000,
        64590000,
        64600000,
        64610000,
        64620000,
        64630000,
        64640000,
        64650000,
        64660000,
        64670000,
        64680000,
        64690000,
        64700000,
        64710000,
        64720000,
        64730000,
        64740000,
        64750000,
        64760000,
        64770000,
        64780000,
        64790000,
        64800000,
        64810000,
        64820000,
        64830000,
        64840000,
        64850000,
        64860000,
        64870000,
        64880000,
        64890000,
        64900000,
        64910000,
        64920000,
        64930000,
        64940000,
        64950000,
        64960000,
        64970000,
        64980000,
        64990000,
        65000000,
        65010000,
        65020000,
        65030000,
        65040000,
        65050000,
        65060000,
        65070000,
        65080000,
        65090000,
        65100000,
        65110000,
        65120000,
        65130000,
        65140000,
        65150000,
        65160000,
        65170000,
        65180000,
        65190000,
        65200000,
        65210000,
        65220000,
        65230000,
        65240000,
        65250000,
        65260000,
        65270000,
        65280000,
        65290000,
        65300000,
        65310000,
        65320000,
        65330000,
        65340000,
        65350000,
        65360000,
        65370000,
        65380000,
        65390000,
        65400000,
        65410000,
        65420000,
        65430000,
        65440000,
        65450000,
        65460000,
        65470000,
        65480000,
        65490000,
        65500000,
        65510000,
        65520000,
        65530000,
        65540000,
        65550000,
        65560000,
        65570000,
        65580000,
        65590000,
        65600000,
        65610000,
        65620000,
        65630000,
        65640000,
        65650000,
        65660000,
        65670000,
        65680000,
        65690000,
        65700000,
        65710000,
        65720000,
        65730000,
        65740000,
        65750000,
        65760000,
        65770000,
        65780000,
        65790000,
        65800000,
        65810000,
        65820000,
        65830000,
        65840000,
        65850000,
        65860000,
        65870000,
        65880000,
        65890000,
        65900000,
        65910000,
        65920000,
        65930000,
        65940000,
        65950000,
        65960000,
        65970000,
        65980000,
        65990000,
        66000000,
        66010000,
        66020000,
        66030000,
        66040000,
        66050000,
        66060000,
        66070000,
        66080000,
        66090000,
        66100000,
        66110000,
        66120000,
        66130000,
        66140000,
        66150000,
        66160000,
        66170000,
        66180000,
        66190000,
        66200000,
        66210000,
        66220000,
        66230000,
        66240000,
        66250000,
        66260000,
        66270000,
        66280000,
        66290000,
        66300000,
        66310000,
        66320000,
        66330000,
        66340000,
        66350000,
        66360000,
        66370000,
        66380000,
        66390000,
        66400000,
        66410000,
        66420000,
        66430000,
        66440000,
        66450000,
        66460000,
        66470000,
        66480000,
        66490000,
        66500000,
        66510000,
        66520000,
        66530000,
        66540000,
        66550000,
        66560000,
        66570000,
        66580000,
        66590000,
        66600000,
        66610000,
        66620000,
        66630000,
        66640000,
        66650000,
        66660000,
        66670000,
        66680000,
        66690000,
        66700000,
        66710000,
        66720000,
        66730000,
        66740000,
        66750000,
        66760000,
        66770000,
        66780000,
        66790000,
        66800000,
        66810000,
        66820000,
        66830000,
        66840000,
        66850000,
        66860000,
        66870000,
        66880000,
        66890000,
        66900000,
        66910000,
        66920000,
        66930000,
        66940000,
        66950000,
        66960000,
        66970000,
        66980000,
        66990000,
        67000000,
        67010000,
        67020000,
        67030000,
        67040000,
        67050000,
        67060000,
        67070000,
        67080000,
        67090000,
        67100000,
        67110000,
        67120000,
        67130000,
        67140000,
        67150000,
        67160000,
        67170000,
        67180000,
        67190000,
        67200000,
        67210000,
        67220000,
        67230000,
        67240000,
        67250000,
        67260000,
        67270000,
        67280000,
        67290000,
        67300000,
        67310000,
        67320000,
        67330000,
        67340000,
        67350000,
        67360000,
        67370000,
        67380000,
        67390000,
        67400000,
        67410000,
        67420000,
        67430000,
        67440000,
        67450000,
        67460000,
        67470000,
        67480000,
        67490000,
        67500000,
        67510000,
        67520000,
        67530000,
        67540000,
        67550000,
        67560000,
        67570000,
        67580000,
        67590000,
        67600000,
        67610000,
        67620000,
        67630000,
        67640000,
        67650000,
        67660000,
        67670000,
        67680000,
        67690000,
        67700000,
        67710000,
        67720000,
        67730000,
        67740000,
        67750000,
        67760000,
        67770000,
        67780000,
        67790000,
        67800000,
        67810000,
        67820000,
        67830000,
        67840000,
        67850000,
        67860000,
        67870000,
        67880000,
        67890000,
        67900000,
        67910000,
        67920000,
        67930000,
        67940000,
        67950000,
        67960000,
        67970000,
        67980000,
        67990000,
        68000000,
        68010000,
        68020000,
        68030000,
        68040000,
        68050000,
        68060000,
        68070000,
        68080000,
        68090000,
        68100000,
        68110000,
        68120000,
        68130000,
        68140000,
        68150000,
        68160000,
        68170000,
        68180000,
        68190000,
        68200000,
        68210000,
        68220000,
        68230000,
        68240000,
        68250000,
        68260000,
        68270000,
        68280000,
        68290000,
        68300000,
        68310000,
        68320000,
        68330000,
        68340000,
        68350000,
        68360000,
        68370000,
        68380000,
        68390000,
        68400000,
        68410000,
        68420000,
        68430000,
        68440000,
        68450000,
        68460000,
        68470000,
        68480000,
        68490000,
        68500000,
        68510000,
        68520000,
        68530000,
        68540000,
        68550000,
        68560000,
        68570000,
        68580000,
        68590000,
        68600000,
        68610000,
        68620000,
        68630000,
        68640000,
        68650000,
        68660000,
        68670000,
        68680000,
        68690000,
        68700000,
        68710000,
        68720000,
        68730000,
        68740000,
        68750000,
        68760000,
        68770000,
        68780000,
        68790000,
        68800000,
        68810000,
        68820000,
        68830000,
        68840000,
        68850000,
        68860000,
        68870000,
        68880000,
        68890000,
        68900000,
        68910000,
        68920000,
        68930000,
        68940000,
        68950000,
        68960000,
        68970000,
        68980000,
        68990000,
        69000000,
        69010000,
        69020000,
        69030000,
        69040000,
        69050000,
        69060000,
        69070000,
        69080000,
        69090000,
        69100000,
        69110000,
        69120000,
        69130000,
        69140000,
        69150000,
        69160000,
        69170000,
        69180000,
        69190000,
        69200000,
        69210000,
        69220000,
        69230000,
        69240000,
        69250000,
        69260000,
        69270000,
        69280000,
        69290000,
        69300000,
        69310000,
        69320000,
        69330000,
        69340000,
        69350000,
        69360000,
        69370000,
        69380000,
        69390000,
        69400000,
        69410000,
        69420000,
        69430000,
        69440000,
        69450000,
        69460000,
        69470000,
        69480000,
        69490000,
        69500000,
        69510000,
        69520000,
        69530000,
        69540000,
        69550000,
        69560000,
        69570000,
        69580000,
        69590000,
        69600000,
        69610000,
        69620000,
        69630000,
        69640000,
        69650000,
        69660000,
        69670000,
        69680000,
        69690000,
        69700000,
        69710000,
        69720000,
        69730000,
        69740000,
        69750000,
        69760000,
        69770000,
        69780000,
        69790000,
        69800000,
        69810000,
        69820000,
        69830000,
        69840000,
        69850000,
        69860000,
        69870000,
        69880000,
        69890000,
        69900000,
        69910000,
        69920000,
        69930000,
        69940000,
        69950000,
        69960000,
        69970000,
        69980000,
        69990000,
        70000000,
        70010000,
        70020000,
        70030000,
        70040000,
        70050000,
        70060000,
        70070000,
        70080000,
        70090000,
        70100000,
        70110000,
        70120000,
        70130000,
        70140000,
        70150000,
        70160000,
        70170000,
        70180000,
        70190000,
        70200000,
        70210000,
        70220000,
        70230000,
        70240000,
        70250000,
        70260000,
        70270000,
        70280000,
        70290000,
        70300000,
        70310000,
        70320000,
        70330000,
        70340000,
        70350000,
        70360000,
        70370000,
        70380000,
        70390000,
        70400000,
        70410000,
        70420000,
        70430000,
        70440000,
        70450000,
        70460000,
        70470000,
        70480000,
        70490000,
        70500000,
        70510000,
        70520000,
        70530000,
        70540000,
        70550000,
        70560000,
        70570000,
        70580000,
        70590000,
        70600000,
        70610000,
        70620000,
        70630000,
        70640000,
        70650000,
        70660000,
        70670000,
        70680000,
        70690000,
        70700000,
        70710000,
        70720000,
        70730000,
        70740000,
        70750000,
        70760000,
        70770000,
        70780000,
        70790000,
        70800000,
        70810000,
        70820000,
        70830000,
        70840000,
        70850000,
        70860000,
        70870000,
        70880000,
        70890000,
        70900000,
        70910000,
        70920000,
        70930000,
        70940000,
        70950000,
        70960000,
        70970000,
        70980000,
        70990000,
        71000000,
        71010000,
        71020000,
        71030000,
        71040000,
        71050000,
        71060000,
        71070000,
        71080000,
        71090000,
        71100000,
        71110000,
        71120000,
        71130000,
        71140000,
        71150000,
        71160000,
        71170000,
        71180000,
        71190000,
        71200000,
        71210000,
        71220000,
        71230000,
        71240000,
        71250000,
        71260000,
        71270000,
        71280000,
        71290000,
        71300000,
        71310000,
        71320000,
        71330000,
        71340000,
        71350000,
        71360000,
        71370000,
        71380000,
        71390000,
        71400000,
        71410000,
        71420000,
        71430000,
        71440000,
        71450000,
        71460000,
        71470000,
        71480000,
        71490000,
        71500000,
        71510000,
        71520000,
        71530000,
        71540000,
        71550000,
        71560000,
        71570000,
        71580000,
        71590000,
        71600000,
        71610000,
        71620000,
        71630000,
        71640000,
        71650000,
        71660000,
        71670000,
        71680000,
        71690000,
        71700000,
        71710000,
        71720000,
        71730000,
        71740000,
        71750000,
        71760000,
        71770000,
        71780000,
        71790000,
        71800000,
        71810000,
        71820000,
        71830000,
        71840000,
        71850000,
        71860000,
        71870000,
        71880000,
        71890000,
        71900000,
        71910000,
        71920000,
        71930000,
        71940000,
        71950000,
        71960000,
        71970000,
        71980000,
        71990000,
        72000000,
        72010000,
        72020000,
        72030000,
        72040000,
        72050000,
        72060000,
        72070000,
        72080000,
        72090000,
        72100000,
        72110000,
        72120000,
        72130000,
        72140000,
        72150000,
        72160000,
        72170000,
        72180000,
        72190000,
        72200000,
        72210000,
        72220000,
        72230000,
        72240000,
        72250000,
        72260000,
        72270000,
        72280000,
        72290000,
        72300000,
        72310000,
        72320000,
        72330000,
        72340000,
        72350000,
        72360000,
        72370000,
        72380000,
        72390000,
        72400000,
        72410000,
        72420000,
        72430000,
        72440000,
        72450000,
        72460000,
        72470000,
        72480000,
        72490000,
        72500000,
        72510000,
        72520000,
        72530000,
        72540000,
        72550000,
        72560000,
        72570000,
        72580000,
        72590000,
        72600000,
        72610000,
        72620000,
        72630000,
        72640000,
        72650000,
        72660000,
        72670000,
        72680000,
        72690000,
        72700000,
        72710000,
        72720000,
        72730000,
        72740000,
        72750000,
        72760000,
        72770000,
        72780000,
        72790000,
        72800000,
        72810000,
        72820000,
        72830000,
        72840000,
        72850000,
        72860000,
        72870000,
        72880000,
        72890000,
        72900000,
        72910000,
        72920000,
        72930000,
        72940000,
        72950000,
        72960000,
        72970000,
        72980000,
        72990000,
        73000000,
        73010000,
        73020000,
        73030000,
        73040000,
        73050000,
        73060000,
        73070000,
        73080000,
        73090000,
        73100000,
        73110000,
        73120000,
        73130000,
        73140000,
        73150000,
        73160000,
        73170000,
        73180000,
        73190000,
        73200000,
        73210000,
        73220000,
        73230000,
        73240000,
        73250000,
        73260000,
        73270000,
        73280000,
        73290000,
        73300000,
        73310000,
        73320000,
        73330000,
        73340000,
        73350000,
        73360000,
        73370000,
        73380000,
        73390000,
        73400000,
        73410000,
        73420000,
        73430000,
        73440000,
        73450000,
        73460000,
        73470000,
        73480000,
        73490000,
        73500000,
        73510000,
        73520000,
        73530000,
        73540000,
        73550000,
        73560000,
        73570000,
        73580000,
        73590000,
        73600000,
        73610000,
        73620000,
        73630000,
        73640000,
        73650000,
        73660000,
        73670000,
        73680000,
        73690000,
        73700000,
        73710000,
        73720000,
        73730000,
        73740000,
        73750000,
        73760000,
        73770000,
        73780000,
        73790000,
        73800000,
        73810000,
        73820000,
        73830000,
        73840000,
        73850000,
        73860000,
        73870000,
        73880000,
        73890000,
        73900000,
        73910000,
        73920000,
        73930000,
        73940000,
        73950000,
        73960000,
        73970000,
        73980000,
        73990000,
        74000000,
        74010000,
        74020000,
        74030000,
        74040000,
        74050000,
        74060000,
        74070000,
        74080000,
        74090000,
        74100000,
        74110000,
        74120000,
        74130000,
        74140000,
        74150000,
        74160000,
        74170000,
        74180000,
        74190000,
        74200000,
        74210000,
        74220000,
        74230000,
        74240000,
        74250000,
        74260000,
        74270000,
        74280000,
        74290000,
        74300000,
        74310000,
        74320000,
        74330000,
        74340000,
        74350000,
        74360000,
        74370000,
        74380000,
        74390000,
        74400000,
        74410000,
        74420000,
        74430000,
        74440000,
        74450000,
        74460000,
        74470000,
        74480000,
        74490000,
        74500000,
        74510000,
        74520000,
        74530000,
        74540000,
        74550000,
        74560000,
        74570000,
        74580000,
        74590000,
        74600000,
        74610000,
        74620000,
        74630000,
        74640000,
        74650000,
        74660000,
        74670000,
        74680000,
        74690000,
        74700000,
        74710000,
        74720000,
        74730000,
        74740000,
        74750000,
        74760000,
        74770000,
        74780000,
        74790000,
        74800000,
        74810000,
        74820000,
        74830000,
        74840000,
        74850000,
        74860000,
        74870000,
        74880000,
        74890000,
        74900000,
        74910000,
        74920000,
        74930000,
        74940000,
        74950000,
        74960000,
        74970000,
        74980000,
        74990000,
        75000000,
        75010000,
        75020000,
        75030000,
        75040000,
        75050000,
        75060000,
        75070000,
        75080000,
        75090000,
        75100000,
        75110000,
        75120000,
        75130000,
        75140000,
        75150000,
        75160000,
        75170000,
        75180000,
        75190000,
        75200000,
        75210000,
        75220000,
        75230000,
        75240000,
        75250000,
        75260000,
        75270000,
        75280000,
        75290000,
        75300000,
        75310000,
        75320000,
        75330000,
        75340000,
        75350000,
        75360000,
        75370000,
        75380000,
        75390000,
        75400000,
        75410000,
        75420000,
        75430000,
        75440000,
        75450000,
        75460000,
        75470000,
        75480000,
        75490000,
        75500000,
        75510000,
        75520000,
        75530000,
        75540000,
        75550000,
        75560000,
        75570000,
        75580000,
        75590000,
        75600000,
        75610000,
        75620000,
        75630000,
        75640000,
        75650000,
        75660000,
        75670000,
        75680000,
        75690000,
        75700000,
        75710000,
        75720000,
        75730000,
        75740000,
        75750000,
        75760000,
        75770000,
        75780000,
        75790000,
        75800000,
        75810000,
        75820000,
        75830000,
        75840000,
        75850000,
        75860000,
        75870000,
        75880000,
        75890000,
        75900000,
        75910000,
        75920000,
        75930000,
        75940000,
        75950000,
        75960000,
        75970000,
        75980000,
        75990000,
        76000000,
        76010000,
        76020000,
        76030000,
        76040000,
        76050000,
        76060000,
        76070000,
        76080000,
        76090000,
        76100000,
        76110000,
        76120000,
        76130000,
        76140000,
        76150000,
        76160000,
        76170000,
        76180000,
        76190000,
        76200000,
        76210000,
        76220000,
        76230000,
        76240000,
        76250000,
        76260000,
        76270000,
        76280000,
        76290000,
        76300000,
        76310000,
        76320000,
        76330000,
        76340000,
        76350000,
        76360000,
        76370000,
        76380000,
        76390000,
        76400000,
        76410000,
        76420000,
        76430000,
        76440000,
        76450000,
        76460000,
        76470000,
        76480000,
        76490000,
        76500000,
        76510000,
        76520000,
        76530000,
        76540000,
        76550000,
        76560000,
        76570000,
        76580000,
        76590000,
        76600000,
        76610000,
        76620000,
        76630000,
        76640000,
        76650000,
        76660000,
        76670000,
        76680000,
        76690000,
        76700000,
        76710000,
        76720000,
        76730000,
        76740000,
        76750000,
        76760000,
        76770000,
        76780000,
        76790000,
        76800000,
        76810000,
        76820000,
        76830000,
        76840000,
        76850000,
        76860000,
        76870000,
        76880000,
        76890000,
        76900000,
        76910000,
        76920000,
        76930000,
        76940000,
        76950000,
        76960000,
        76970000,
        76980000,
        76990000,
        77000000,
        77010000,
        77020000,
        77030000,
        77040000,
        77050000,
        77060000,
        77070000,
        77080000,
        77090000,
        77100000,
        77110000,
        77120000,
        77130000,
        77140000,
        77150000,
        77160000,
        77170000,
        77180000,
        77190000,
        77200000,
        77210000,
        77220000,
        77230000,
        77240000,
        77250000,
        77260000,
        77270000,
        77280000,
        77290000,
        77300000,
        77310000,
        77320000,
        77330000,
        77340000,
        77350000,
        77360000,
        77370000,
        77380000,
        77390000,
        77400000,
        77410000,
        77420000,
        77430000,
        77440000,
        77450000,
        77460000,
        77470000,
        77480000,
        77490000,
        77500000,
        77510000,
        77520000,
        77530000,
        77540000,
        77550000,
        77560000,
        77570000,
        77580000,
        77590000,
        77600000,
        77610000,
        77620000,
        77630000,
        77640000,
        77650000,
        77660000,
        77670000,
        77680000,
        77690000,
        77700000,
        77710000,
        77720000,
        77730000,
        77740000,
        77750000,
        77760000,
        77770000,
        77780000,
        77790000,
        77800000,
        77810000,
        77820000,
        77830000,
        77840000,
        77850000,
        77860000,
        77870000,
        77880000,
        77890000,
        77900000,
        77910000,
        77920000,
        77930000,
        77940000,
        77950000,
        77960000,
        77970000,
        77980000,
        77990000,
        78000000,
        78010000,
        78020000,
        78030000,
        78040000,
        78050000,
        78060000,
        78070000,
        78080000,
        78090000,
        78100000,
        78110000,
        78120000,
        78130000,
        78140000,
        78150000,
        78160000,
        78170000,
        78180000,
        78190000,
        78200000,
        78210000,
        78220000,
        78230000,
        78240000,
        78250000,
        78260000,
        78270000,
        78280000,
        78290000,
        78300000,
        78310000,
        78320000,
        78330000,
        78340000,
        78350000,
        78360000,
        78370000,
        78380000,
        78390000,
        78400000,
        78410000,
        78420000,
        78430000,
        78440000,
        78450000,
        78460000,
        78470000,
        78480000,
        78490000,
        78500000,
        78510000,
        78520000,
        78530000,
        78540000,
        78550000,
        78560000,
        78570000,
        78580000,
        78590000,
        78600000,
        78610000,
        78620000,
        78630000,
        78640000,
        78650000,
        78660000,
        78670000,
        78680000,
        78690000,
        78700000,
        78710000,
        78720000,
        78730000,
        78740000,
        78750000,
        78760000,
        78770000,
        78780000,
        78790000,
        78800000,
        78810000,
        78820000,
        78830000,
        78840000,
        78850000,
        78860000,
        78870000,
        78880000,
        78890000,
        78900000,
        78910000,
        78920000,
        78930000,
        78940000,
        78950000,
        78960000,
        78970000,
        78980000,
        78990000,
        79000000,
        79010000,
        79020000,
        79030000,
        79040000,
        79050000,
        79060000,
        79070000,
        79080000,
        79090000,
        79100000,
        79110000,
        79120000,
        79130000,
        79140000,
        79150000,
        79160000,
        79170000,
        79180000,
        79190000,
        79200000,
        79210000,
        79220000,
        79230000,
        79240000,
        79250000,
        79260000,
        79270000,
        79280000,
        79290000,
        79300000,
        79310000,
        79320000,
        79330000,
        79340000,
        79350000,
        79360000,
        79370000,
        79380000,
        79390000,
        79400000,
        79410000,
        79420000,
        79430000,
        79440000,
        79450000,
        79460000,
        79470000,
        79480000,
        79490000,
        79500000,
        79510000,
        79520000,
        79530000,
        79540000,
        79550000,
        79560000,
        79570000,
        79580000,
        79590000,
        79600000,
        79610000,
        79620000,
        79630000,
        79640000,
        79650000,
        79660000,
        79670000,
        79680000,
        79690000,
        79700000,
        79710000,
        79720000,
        79730000,
        79740000,
        79750000,
        79760000,
        79770000,
        79780000,
        79790000,
        79800000,
        79810000,
        79820000,
        79830000,
        79840000,
        79850000,
        79860000,
        79870000,
        79880000,
        79890000,
        79900000,
        79910000,
        79920000,
        79930000,
        79940000,
        79950000,
        79960000,
        79970000,
        79980000,
        79990000,
        80000000,
        80010000,
        80020000,
        80030000,
        80040000,
        80050000,
        80060000,
        80070000,
        80080000,
        80090000,
        80100000,
        80110000,
        80120000,
        80130000,
        80140000,
        80150000,
        80160000,
        80170000,
        80180000,
        80190000,
        80200000,
        80210000,
        80220000,
        80230000,
        80240000,
        80250000,
        80260000,
        80270000,
        80280000,
        80290000,
        80300000,
        80310000,
        80320000,
        80330000,
        80340000,
        80350000,
        80360000,
        80370000,
        80380000,
        80390000,
        80400000,
        80410000,
        80420000,
        80430000,
        80440000,
        80450000,
        80460000,
        80470000,
        80480000,
        80490000,
        80500000,
        80510000,
        80520000,
        80530000,
        80540000,
        80550000,
        80560000,
        80570000,
        80580000,
        80590000,
        80600000,
        80610000,
        80620000,
        80630000,
        80640000,
        80650000,
        80660000,
        80670000,
        80680000,
        80690000,
        80700000,
        80710000,
        80720000,
        80730000,
        80740000,
        80750000,
        80760000,
        80770000,
        80780000,
        80790000,
        80800000,
        80810000,
        80820000,
        80830000,
        80840000,
        80850000,
        80860000,
        80870000,
        80880000,
        80890000,
        80900000,
        80910000,
        80920000,
        80930000,
        80940000,
        80950000,
        80960000,
        80970000,
        80980000,
        80990000,
        81000000,
        81010000,
        81020000,
        81030000,
        81040000,
        81050000,
        81060000,
        81070000,
        81080000,
        81090000,
        81100000,
        81110000,
        81120000,
        81130000,
        81140000,
        81150000,
        81160000,
        81170000,
        81180000,
        81190000,
        81200000,
        81210000,
        81220000,
        81230000,
        81240000,
        81250000,
        81260000,
        81270000,
        81280000,
        81290000,
        81300000,
        81310000,
        81320000,
        81330000,
        81340000,
        81350000,
        81360000,
        81370000,
        81380000,
        81390000,
        81400000,
        81410000,
        81420000,
        81430000,
        81440000,
        81450000,
        81460000,
        81470000,
        81480000,
        81490000,
        81500000,
        81510000,
        81520000,
        81530000,
        81540000,
        81550000,
        81560000,
        81570000,
        81580000,
        81590000,
        81600000,
        81610000,
        81620000,
        81630000,
        81640000,
        81650000,
        81660000,
        81670000,
        81680000,
        81690000,
        81700000,
        81710000,
        81720000,
        81730000,
        81740000,
        81750000,
        81760000,
        81770000,
        81780000,
        81790000,
        81800000,
        81810000,
        81820000,
        81830000,
        81840000,
        81850000,
        81860000,
        81870000,
        81880000,
        81890000,
        81900000,
        81910000,
        81920000,
        81930000,
        81940000,
        81950000,
        81960000,
        81970000,
        81980000,
        81990000,
        82000000,
        82010000,
        82020000,
        82030000,
        82040000,
        82050000,
        82060000,
        82070000,
        82080000,
        82090000,
        82100000,
        82110000,
        82120000,
        82130000,
        82140000,
        82150000,
        82160000,
        82170000,
        82180000,
        82190000,
        82200000,
        82210000,
        82220000,
        82230000,
        82240000,
        82250000,
        82260000,
        82270000,
        82280000,
        82290000,
        82300000,
        82310000,
        82320000,
        82330000,
        82340000,
        82350000,
        82360000,
        82370000,
        82380000,
        82390000,
        82400000,
        82410000,
        82420000,
        82430000,
        82440000,
        82450000,
        82460000,
        82470000,
        82480000,
        82490000,
        82500000,
        82510000,
        82520000,
        82530000,
        82540000,
        82550000,
        82560000,
        82570000,
        82580000,
        82590000,
        82600000,
        82610000,
        82620000,
        82630000,
        82640000,
        82650000,
        82660000,
        82670000,
        82680000,
        82690000,
        82700000,
        82710000,
        82720000,
        82730000,
        82740000,
        82750000,
        82760000,
        82770000,
        82780000,
        82790000,
        82800000,
        82810000,
        82820000,
        82830000,
        82840000,
        82850000,
        82860000,
        82870000,
        82880000,
        82890000,
        82900000,
        82910000,
        82920000,
        82930000,
        82940000,
        82950000,
        82960000,
        82970000,
        82980000,
        82990000,
        83000000,
        83010000,
        83020000,
        83030000,
        83040000,
        83050000,
        83060000,
        83070000,
        83080000,
        83090000,
        83100000,
        83110000,
        83120000,
        83130000,
        83140000,
        83150000,
        83160000,
        83170000,
        83180000,
        83190000,
        83200000,
        83210000,
        83220000,
        83230000,
        83240000,
        83250000,
        83260000,
        83270000,
        83280000,
        83290000,
        83300000,
        83310000,
        83320000,
        83330000,
        83340000,
        83350000,
        83360000,
        83370000,
        83380000,
        83390000,
        83400000,
        83410000,
        83420000,
        83430000,
        83440000,
        83450000,
        83460000,
        83470000,
        83480000,
        83490000,
        83500000,
        83510000,
        83520000,
        83530000,
        83540000,
        83550000,
        83560000,
        83570000,
        83580000,
        83590000,
        83600000,
        83610000,
        83620000,
        83630000,
        83640000,
        83650000,
        83660000,
        83670000,
        83680000,
        83690000,
        83700000,
        83710000,
        83720000,
        83730000,
        83740000,
        83750000,
        83760000,
        83770000,
        83780000,
        83790000,
        83800000,
        83810000,
        83820000,
        83830000,
        83840000,
        83850000,
        83860000,
        83870000,
        83880000,
        83890000,
        83900000,
        83910000,
        83920000,
        83930000,
        83940000,
        83950000,
        83960000,
        83970000,
        83980000,
        83990000,
        84000000,
        84010000,
        84020000,
        84030000,
        84040000,
        84050000,
        84060000,
        84070000,
        84080000,
        84090000,
        84100000,
        84110000,
        84120000,
        84130000,
        84140000,
        84150000,
        84160000,
        84170000,
        84180000,
        84190000,
        84200000,
        84210000,
        84220000,
        84230000,
        84240000,
        84250000,
        84260000,
        84270000,
        84280000,
        84290000,
        84300000,
        84310000,
        84320000,
        84330000,
        84340000,
        84350000,
        84360000,
        84370000,
        84380000,
        84390000,
        84400000,
        84410000,
        84420000,
        84430000,
        84440000,
        84450000,
        84460000,
        84470000,
        84480000,
        84490000,
        84500000,
        84510000,
        84520000,
        84530000,
        84540000,
        84550000,
        84560000,
        84570000,
        84580000,
        84590000,
        84600000,
        84610000,
        84620000,
        84630000,
        84640000,
        84650000,
        84660000,
        84670000,
        84680000,
        84690000,
        84700000,
        84710000,
        84720000,
        84730000,
        84740000,
        84750000,
        84760000,
        84770000,
        84780000,
        84790000,
        84800000,
        84810000,
        84820000,
        84830000,
        84840000,
        84850000,
        84860000,
        84870000,
        84880000,
        84890000,
        84900000,
        84910000,
        84920000,
        84930000,
        84940000,
        84950000,
        84960000,
        84970000,
        84980000,
        84990000,
        85000000,
        85010000,
        85020000,
        85030000,
        85040000,
        85050000,
        85060000,
        85070000,
        85080000,
        85090000,
        85100000,
        85110000,
        85120000,
        85130000,
        85140000,
        85150000,
        85160000,
        85170000,
        85180000,
        85190000,
        85200000,
        85210000,
        85220000,
        85230000,
        85240000,
        85250000,
        85260000,
        85270000,
        85280000,
        85290000,
        85300000,
        85310000,
        85320000,
        85330000,
        85340000,
        85350000,
        85360000,
        85370000,
        85380000,
        85390000,
        85400000,
        85410000,
        85420000,
        85430000,
        85440000,
        85450000,
        85460000,
        85470000,
        85480000,
        85490000,
        85500000,
        85510000,
        85520000,
        85530000,
        85540000,
        85550000,
        85560000,
        85570000,
        85580000,
        85590000,
        85600000,
        85610000,
        85620000,
        85630000,
        85640000,
        85650000,
        85660000,
        85670000,
        85680000,
        85690000,
        85700000,
        85710000,
        85720000,
        85730000,
        85740000,
        85750000,
        85760000,
        85770000,
        85780000,
        85790000,
        85800000,
        85810000,
        85820000,
        85830000,
        85840000,
        85850000,
        85860000,
        85870000,
        85880000,
        85890000,
        85900000,
        85910000,
        85920000,
        85930000,
        85940000,
        85950000,
        85960000,
        85970000,
        85980000,
        85990000,
        86000000,
        86010000,
        86020000,
        86030000,
        86040000,
        86050000,
        86060000,
        86070000,
        86080000,
        86090000,
        86100000,
        86110000,
        86120000,
        86130000,
        86140000,
        86150000,
        86160000,
        86170000,
        86180000,
        86190000,
        86200000,
        86210000,
        86220000,
        86230000,
        86240000,
        86250000,
        86260000,
        86270000,
        86280000,
        86290000,
        86300000,
        86310000,
        86320000,
        86330000,
        86340000,
        86350000,
        86360000,
        86370000,
        86380000,
        86390000,
        86400000,
        86410000,
        86420000,
        86430000,
        86440000,
        86450000,
        86460000,
        86470000,
        86480000,
        86490000,
        86500000,
        86510000,
        86520000,
        86530000,
        86540000,
        86550000,
        86560000,
        86570000,
        86580000,
        86590000,
        86600000,
        86610000,
        86620000,
        86630000,
        86640000,
        86650000,
        86660000,
        86670000,
        86680000,
        86690000,
        86700000,
        86710000,
        86720000,
        86730000,
        86740000,
        86750000,
        86760000,
        86770000,
        86780000,
        86790000,
        86800000,
        86810000,
        86820000,
        86830000,
        86840000,
        86850000,
        86860000,
        86870000,
        86880000,
        86890000,
        86900000,
        86910000,
        86920000,
        86930000,
        86940000,
        86950000,
        86960000,
        86970000,
        86980000,
        86990000,
        87000000,
        87010000,
        87020000,
        87030000,
        87040000,
        87050000,
        87060000,
        87070000,
        87080000,
        87090000,
        87100000,
        87110000,
        87120000,
        87130000,
        87140000,
        87150000,
        87160000,
        87170000,
        87180000,
        87190000,
        87200000,
        87210000,
        87220000,
        87230000,
        87240000,
        87250000,
        87260000,
        87270000,
        87280000,
        87290000,
        87300000,
        87310000,
        87320000,
        87330000,
        87340000,
        87350000,
        87360000,
        87370000,
        87380000,
        87390000,
        87400000,
        87410000,
        87420000,
        87430000,
        87440000,
        87450000,
        87460000,
        87470000,
        87480000,
        87490000,
        87500000,
        87510000,
        87520000,
        87530000,
        87540000,
        87550000,
        87560000,
        87570000,
        87580000,
        87590000,
        87600000,
        87610000,
        87620000,
        87630000,
        87640000,
        87650000,
        87660000,
        87670000,
        87680000,
        87690000,
        87700000,
        87710000,
        87720000,
        87730000,
        87740000,
        87750000,
        87760000,
        87770000,
        87780000,
        87790000,
        87800000,
        87810000,
        87820000,
        87830000,
        87840000,
        87850000,
        87860000,
        87870000,
        87880000,
        87890000,
        87900000,
        87910000,
        87920000,
        87930000,
        87940000,
        87950000,
        87960000,
        87970000,
        87980000,
        87990000,
        88000000,
        88010000,
        88020000,
        88030000,
        88040000,
        88050000,
        88060000,
        88070000,
        88080000,
        88090000,
        88100000,
        88110000,
        88120000,
        88130000,
        88140000,
        88150000,
        88160000,
        88170000,
        88180000,
        88190000,
        88200000,
        88210000,
        88220000,
        88230000,
        88240000,
        88250000,
        88260000,
        88270000,
        88280000,
        88290000,
        88300000,
        88310000,
        88320000,
        88330000,
        88340000,
        88350000,
        88360000,
        88370000,
        88380000,
        88390000,
        88400000,
        88410000,
        88420000,
        88430000,
        88440000,
        88450000,
        88460000,
        88470000,
        88480000,
        88490000,
        88500000,
        88510000,
        88520000,
        88530000,
        88540000,
        88550000,
        88560000,
        88570000,
        88580000,
        88590000,
        88600000,
        88610000,
        88620000,
        88630000,
        88640000,
        88650000,
        88660000,
        88670000,
        88680000,
        88690000,
        88700000,
        88710000,
        88720000,
        88730000,
        88740000,
        88750000,
        88760000,
        88770000,
        88780000,
        88790000,
        88800000,
        88810000,
        88820000,
        88830000,
        88840000,
        88850000,
        88860000,
        88870000,
        88880000,
        88890000,
        88900000,
        88910000,
        88920000,
        88930000,
        88940000,
        88950000,
        88960000,
        88970000,
        88980000,
        88990000,
        89000000,
        89010000,
        89020000,
        89030000,
        89040000,
        89050000,
        89060000,
        89070000,
        89080000,
        89090000,
        89100000,
        89110000,
        89120000,
        89130000,
        89140000,
        89150000,
        89160000,
        89170000,
        89180000,
        89190000,
        89200000,
        89210000,
        89220000,
        89230000,
        89240000,
        89250000,
        89260000,
        89270000,
        89280000,
        89290000,
        89300000,
        89310000,
        89320000,
        89330000,
        89340000,
        89350000,
        89360000,
        89370000,
        89380000,
        89390000,
        89400000,
        89410000,
        89420000,
        89430000,
        89440000,
        89450000,
        89460000,
        89470000,
        89480000,
        89490000,
        89500000,
        89510000,
        89520000,
        89530000,
        89540000,
        89550000,
        89560000,
        89570000,
        89580000,
        89590000,
        89600000,
        89610000,
        89620000,
        89630000,
        89640000,
        89650000,
        89660000,
        89670000,
        89680000,
        89690000,
        89700000,
        89710000,
        89720000,
        89730000,
        89740000,
        89750000,
        89760000,
        89770000,
        89780000,
        89790000,
        89800000,
        89810000,
        89820000,
        89830000,
        89840000,
        89850000,
        89860000,
        89870000,
        89880000,
        89890000,
        89900000,
        89910000,
        89920000,
        89930000,
        89940000,
        89950000,
        89960000,
        89970000,
        89980000,
        89990000,
        90000000,
        90010000,
        90020000,
        90030000,
        90040000,
        90050000,
        90060000,
        90070000,
        90080000,
        90090000,
        90100000,
        90110000,
        90120000,
        90130000,
        90140000,
        90150000,
        90160000,
        90170000,
        90180000,
        90190000,
        90200000,
        90210000,
        90220000,
        90230000,
        90240000,
        90250000,
        90260000,
        90270000,
        90280000,
        90290000,
        90300000,
        90310000,
        90320000,
        90330000,
        90340000,
        90350000,
        90360000,
        90370000,
        90380000,
        90390000,
        90400000,
        90410000,
        90420000,
        90430000,
        90440000,
        90450000,
        90460000,
        90470000,
        90480000,
        90490000,
        90500000,
        90510000,
        90520000,
        90530000,
        90540000,
        90550000,
        90560000,
        90570000,
        90580000,
        90590000,
        90600000,
        90610000,
        90620000,
        90630000,
        90640000,
        90650000,
        90660000,
        90670000,
        90680000,
        90690000,
        90700000,
        90710000,
        90720000,
        90730000,
        90740000,
        90750000,
        90760000,
        90770000,
        90780000,
        90790000,
        90800000,
        90810000,
        90820000,
        90830000,
        90840000,
        90850000,
        90860000,
        90870000,
        90880000,
        90890000,
        90900000,
        90910000,
        90920000,
        90930000,
        90940000,
        90950000,
        90960000,
        90970000,
        90980000,
        90990000,
        91000000,
        91010000,
        91020000,
        91030000,
        91040000,
        91050000,
        91060000,
        91070000,
        91080000,
        91090000,
        91100000,
        91110000,
        91120000,
        91130000,
        91140000,
        91150000,
        91160000,
        91170000,
        91180000,
        91190000,
        91200000,
        91210000,
        91220000,
        91230000,
        91240000,
        91250000,
        91260000,
        91270000,
        91280000,
        91290000,
        91300000,
        91310000,
        91320000,
        91330000,
        91340000,
        91350000,
        91360000,
        91370000,
        91380000,
        91390000,
        91400000,
        91410000,
        91420000,
        91430000,
        91440000,
        91450000,
        91460000,
        91470000,
        91480000,
        91490000,
        91500000,
        91510000,
        91520000,
        91530000,
        91540000,
        91550000,
        91560000,
        91570000,
        91580000,
        91590000,
        91600000,
        91610000,
        91620000,
        91630000,
        91640000,
        91650000,
        91660000,
        91670000,
        91680000,
        91690000,
        91700000,
        91710000,
        91720000,
        91730000,
        91740000,
        91750000,
        91760000,
        91770000,
        91780000,
        91790000,
        91800000,
        91810000,
        91820000,
        91830000,
        91840000,
        91850000,
        91860000,
        91870000,
        91880000,
        91890000,
        91900000,
        91910000,
        91920000,
        91930000,
        91940000,
        91950000,
        91960000,
        91970000,
        91980000,
        91990000,
        92000000,
        92010000,
        92020000,
        92030000,
        92040000,
        92050000,
        92060000,
        92070000,
        92080000,
        92090000,
        92100000,
        92110000,
        92120000,
        92130000,
        92140000,
        92150000,
        92160000,
        92170000,
        92180000,
        92190000,
        92200000,
        92210000,
        92220000,
        92230000,
        92240000,
        92250000,
        92260000,
        92270000,
        92280000,
        92290000,
        92300000,
        92310000,
        92320000,
        92330000,
        92340000,
        92350000,
        92360000,
        92370000,
        92380000,
        92390000,
        92400000,
        92410000,
        92420000,
        92430000,
        92440000,
        92450000,
        92460000,
        92470000,
        92480000,
        92490000,
        92500000,
        92510000,
        92520000,
        92530000,
        92540000,
        92550000,
        92560000,
        92570000,
        92580000,
        92590000,
        92600000,
        92610000,
        92620000,
        92630000,
        92640000,
        92650000,
        92660000,
        92670000,
        92680000,
        92690000,
        92700000,
        92710000,
        92720000,
        92730000,
        92740000,
        92750000,
        92760000,
        92770000,
        92780000,
        92790000,
        92800000,
        92810000,
        92820000,
        92830000,
        92840000,
        92850000,
        92860000,
        92870000,
        92880000,
        92890000,
        92900000,
        92910000,
        92920000,
        92930000,
        92940000,
        92950000,
        92960000,
        92970000,
        92980000,
        92990000,
        93000000,
        93010000,
        93020000,
        93030000,
        93040000,
        93050000,
        93060000,
        93070000,
        93080000,
        93090000,
        93100000,
        93110000,
        93120000,
        93130000,
        93140000,
        93150000,
        93160000,
        93170000,
        93180000,
        93190000,
        93200000,
        93210000,
        93220000,
        93230000,
        93240000,
        93250000,
        93260000,
        93270000,
        93280000,
        93290000,
        93300000,
        93310000,
        93320000,
        93330000,
        93340000,
        93350000,
        93360000,
        93370000,
        93380000,
        93390000,
        93400000,
        93410000,
        93420000,
        93430000,
        93440000,
        93450000,
        93460000,
        93470000,
        93480000,
        93490000,
        93500000,
        93510000,
        93520000,
        93530000,
        93540000
    ],
    "detectable_events": [
        0.0,
        1.0,
        3.0,
        3.0,
        3.0,
        4.0,
        4.0,
        5.0,
        5.0,
        5.0,
        5.0,
        5.0,
        5.0,
        5.0,
        6.0,
        6.0,
        6.0,
        6.0,
        6.0,
        6.0,
        6.0,
        7.0,
        7.0,
        7.0,
        7.0,
        8.0,
        8.0,
        8.0,
        8.0,
        8.0,
        10.0,
        10.0,
        10.0,
        10.0,
        10.0,
        10.0,
        10.0,
        10.0,
        11.0,
        11.0,
        11.0,
        11.0,
        11.0,
        11.0,
        12.0,
        12.0,
        13.0,
        13.0,
        13.0,
        13.0,
        15.0,
        15.0,
        15.0,
        17.0,
        18.0,
        18.0,
        18.0,
        19.0,
        19.0,
        19.0,
        20.0,
        20.0,
        21.0,
        22.0,
        23.0,
        23.0,
        24.0,
        24.0,
        24.0,
        24.0,
        25.0,
        25.0,
        25.0,
        25.0,
        25.0,
        25.0,
        25.0,
        25.0,
        26.0,
        27.0,
        28.0,
        28.0,
        28.0,
        28.0,
        29.0,
        29.0,
        30.0,
        30.0,
        31.0,
        31.0,
        31.0,
        32.0,
        33.0,
        33.0,
        33.0,
        33.0,
        33.0,
        33.0,
        34.0,
        34.0,
        34.0,
        35.0,
        35.0,
        35.0,
        36.0,
        36.0,
        36.0,
        36.0,
        36.0,
        36.0,
        36.0,
        36.0,
        36.0,
        37.0,
        37.0,
        37.0,
        38.0,
        38.0,
        38.0,
        38.0,
        38.0,
        38.0,
        38.0,
        38.0,
        38.0,
        38.0,
        39.0,
        39.0,
        39.0,
        39.0,
        39.0,
        39.0,
        39.0,
        39.0,
        39.0,
        39.0,
        39.0,
        40.0,
        40.0,
        40.0,
        40.0,
        40.0,
        41.0,
        41.0,
        41.0,
        41.0,
        41.0,
        41.0,
        41.0,
        41.0,
        41.0,
        41.0,
        41.0,
        41.0,
        42.0,
        43.0,
        43.0,
        43.0,
        43.0,
        43.0,
        43.0,
        43.0,
        43.0,
        44.0,
        44.0,
        45.0,
        45.0,
        45.0,
        45.0,
        45.0,
        45.0,
        46.0,
        46.0,
        46.0,
        46.0,
        46.0,
        46.0,
        46.0,
        47.0,
        48.0,
        48.0,
        49.0,
        49.0,
        50.0,
        50.0,
        50.0,
        50.0,
        50.0,
        50.0,
        50.0,
        50.0,
        50.0,
        50.0,
        50.0,
        50.0,
        50.0,
        50.0,
        50.0,
        51.0,
        51.0,
        52.0,
        53.0,
        54.0,
        54.0,
        54.0,
        54.0,
        54.0,
        54.0,
        54.0,
        55.0,
        55.0,
        55.0,
        55.0,
        55.0,
        56.0,
        56.0,
        56.0,
        56.0,
        56.0,
        56.0,
        56.0,
        56.0,
        56.0,
        56.0,
        56.0,
        56.0,
        56.0,
        56.0,
        56.0,
        56.0,
        56.0,
        56.0,
        56.0,
        57.0,
        58.0,
        59.0,
        59.0,
        59.0,
        59.0,
        59.0,
        59.0,
        59.0,
        61.0,
        61.0,
        62.0,
        62.0,
        62.0,
        62.0,
        62.0,
        62.0,
        62.0,
        62.0,
        62.0,
        63.0,
        64.0,
        64.0,
        64.0,
        64.0,
        65.0,
        65.0,
        65.0,
        65.0,
        65.0,
        65.0,
        65.0,
        65.0,
        65.0,
        65.0,
        65.0,
        65.0,
        65.0,
        65.0,
        66.0,
        66.0,
        67.0,
        67.0,
        68.0,
        68.0,
        69.0,
        70.0,
        70.0,
        70.0,
        70.0,
        70.0,
        70.0,
        70.0,
        70.0,
        70.0,
        71.0,
        71.0,
        71.0,
        71.0,
        71.0,
        73.0,
        73.0,
        73.0,
        73.0,
        73.0,
        73.0,
        73.0,
        73.0,
        73.0,
        74.0,
        74.0,
        75.0,
        75.0,
        76.0,
        76.0,
        76.0,
        76.0,
        76.0,
        76.0,
        76.0,
        76.0,
        76.0,
        76.0,
        76.0,
        77.0,
        77.0,
        77.0,
        77.0,
        77.0,
        77.0,
        77.0,
        77.0,
        77.0,
        77.0,
        77.0,
        77.0,
        77.0,
        77.0,
        77.0,
        77.0,
        77.0,
        77.0,
        77.0,
        77.0,
        78.0,
        78.0,
        78.0,
        78.0,
        78.0,
        79.0,
        79.0,
        79.0,
        80.0,
        80.0,
        80.0,
        80.0,
        80.0,
        81.0,
        82.0,
        82.0,
        83.0,
        83.0,
        84.0,
        84.0,
        85.0,
        85.0,
        86.0,
        88.0,
        88.0,
        88.0,
        88.0,
        89.0,
        89.0,
        89.0,
        90.0,
        91.0,
        91.0,
        91.0,
        91.0,
        91.0,
        92.0,
        93.0,
        93.0,
        93.0,
        93.0,
        94.0,
        94.0,
        94.0,
        94.0,
        94.0,
        94.0,
        95.0,
        95.0,
        95.0,
        95.0,
        95.0,
        95.0,
        95.0,
        96.0,
        97.0,
        98.0,
        98.0,
        99.0,
        99.0,
        99.0,
        99.0,
        99.0,
        99.0,
        99.0,
        99.0,
        99.0,
        99.0,
        99.0,
        99.0,
        99.0,
        99.0,
        99.0,
        99.0,
        99.0,
        99.0,
        99.0,
        100.0,
        100.0,
        100.0,
        100.0,
        100.0,
        100.0,
        100.0,
        100.0,
        100.0,
        100.0,
        101.0,
        102.0,
        102.0,
        102.0,
        102.0,
        103.0,
        103.0,
        103.0,
        103.0,
        103.0,
        103.0,
        104.0,
        104.0,
        104.0,
        104.0,
        104.0,
        104.0,
        104.0,
        104.0,
        104.0,
        104.0,
        105.0,
        105.0,
        105.0,
        105.0,
        105.0,
        105.0,
        106.0,
        106.0,
        106.0,
        106.0,
        107.0,
        107.0,
        107.0,
        107.0,
        107.0,
        107.0,
        107.0,
        108.0,
        108.0,
        109.0,
        109.0,
        110.0,
        110.0,
        110.0,
        110.0,
        110.0,
        111.0,
        111.0,
        111.0,
        112.0,
        112.0,
        112.0,
        112.0,
        112.0,
        113.0,
        113.0,
        113.0,
        113.0,
        113.0,
        113.0,
        113.0,
        113.0,
        114.0,
        114.0,
        114.0,
        114.0,
        114.0,
        115.0,
        116.0,
        116.0,
        116.0,
        116.0,
        116.0,
        116.0,
        117.0,
        117.0,
        117.0,
        117.0,
        117.0,
        117.0,
        118.0,
        119.0,
        120.0,
        120.0,
        120.0,
        122.0,
        122.0,
        122.0,
        122.0,
        123.0,
        123.0,
        123.0,
        123.0,
        123.0,
        123.0,
        123.0,
        123.0,
        123.0,
        123.0,
        123.0,
        124.0,
        124.0,
        124.0,
        124.0,
        124.0,
        125.0,
        125.0,
        126.0,
        126.0,
        126.0,
        126.0,
        126.0,
        127.0,
        128.0,
        128.0,
        128.0,
        128.0,
        128.0,
        128.0,
        128.0,
        128.0,
        129.0,
        130.0,
        130.0,
        130.0,
        131.0,
        132.0,
        133.0,
        133.0,
        133.0,
        133.0,
        133.0,
        134.0,
        135.0,
        135.0,
        137.0,
        138.0,
        138.0,
        138.0,
        138.0,
        138.0,
        138.0,
        138.0,
        138.0,
        139.0,
        139.0,
        139.0,
        139.0,
        139.0,
        139.0,
        141.0,
        141.0,
        143.0,
        143.0,
        143.0,
        143.0,
        144.0,
        144.0,
        144.0,
        144.0,
        146.0,
        146.0,
        146.0,
        147.0,
        148.0,
        148.0,
        149.0,
        149.0,
        149.0,
        149.0,
        149.0,
        149.0,
        150.0,
        150.0,
        150.0,
        151.0,
        152.0,
        152.0,
        152.0,
        152.0,
        152.0,
        152.0,
        152.0,
        152.0,
        153.0,
        153.0,
        153.0,
        154.0,
        154.0,
        154.0,
        155.0,
        155.0,
        155.0,
        155.0,
        156.0,
        156.0,
        156.0,
        156.0,
        157.0,
        157.0,
        157.0,
        157.0,
        157.0,
        157.0,
        157.0,
        157.0,
        157.0,
        157.0,
        157.0,
        157.0,
        158.0,
        159.0,
        159.0,
        159.0,
        159.0,
        159.0,
        159.0,
        159.0,
        159.0,
        159.0,
        159.0,
        161.0,
        161.0,
        161.0,
        161.0,
        161.0,
        161.0,
        161.0,
        161.0,
        162.0,
        163.0,
        163.0,
        163.0,
        163.0,
        163.0,
        163.0,
        164.0,
        164.0,
        164.0,
        164.0,
        164.0,
        164.0,
        165.0,
        165.0,
        165.0,
        165.0,
        165.0,
        165.0,
        166.0,
        166.0,
        166.0,
        167.0,
        167.0,
        168.0,
        169.0,
        169.0,
        169.0,
        169.0,
        170.0,
        170.0,
        171.0,
        171.0,
        171.0,
        172.0,
        173.0,
        173.0,
        174.0,
        174.0,
        174.0,
        176.0,
        176.0,
        176.0,
        176.0,
        176.0,
        176.0,
        176.0,
        176.0,
        177.0,
        178.0,
        179.0,
        179.0,
        179.0,
        179.0,
        179.0,
        179.0,
        180.0,
        180.0,
        180.0,
        180.0,
        180.0,
        180.0,
        180.0,
        180.0,
        180.0,
        180.0,
        180.0,
        181.0,
        181.0,
        181.0,
        181.0,
        182.0,
        183.0,
        183.0,
        183.0,
        184.0,
        184.0,
        184.0,
        185.0,
        185.0,
        186.0,
        187.0,
        187.0,
        187.0,
        187.0,
        189.0,
        189.0,
        189.0,
        189.0,
        190.0,
        190.0,
        190.0,
        190.0,
        191.0,
        191.0,
        191.0,
        191.0,
        191.0,
        191.0,
        192.0,
        192.0,
        192.0,
        193.0,
        193.0,
        193.0,
        193.0,
        193.0,
        193.0,
        193.0,
        193.0,
        193.0,
        193.0,
        193.0,
        193.0,
        193.0,
        193.0,
        193.0,
        193.0,
        193.0,
        193.0,
        193.0,
        193.0,
        195.0,
        197.0,
        197.0,
        197.0,
        197.0,
        197.0,
        197.0,
        197.0,
        197.0,
        197.0,
        197.0,
        197.0,
        198.0,
        198.0,
        198.0,
        198.0,
        198.0,
        198.0,
        198.0,
        198.0,
        198.0,
        198.0,
        198.0,
        198.0,
        199.0,
        199.0,
        199.0,
        199.0,
        199.0,
        199.0,
        199.0,
        200.0,
        200.0,
        200.0,
        200.0,
        200.0,
        200.0,
        201.0,
        201.0,
        201.0,
        201.0,
        201.0,
        201.0,
        201.0,
        201.0,
        201.0,
        201.0,
        201.0,
        201.0,
        202.0,
        202.0,
        202.0,
        202.0,
        202.0,
        202.0,
        202.0,
        202.0,
        202.0,
        203.0,
        203.0,
        203.0,
        203.0,
        203.0,
        203.0,
        203.0,
        203.0,
        203.0,
        203.0,
        203.0,
        203.0,
        203.0,
        203.0,
        203.0,
        203.0,
        203.0,
        203.0,
        203.0,
        204.0,
        204.0,
        204.0,
        204.0,
        204.0,
        205.0,
        205.0,
        205.0,
        205.0,
        205.0,
        205.0,
        206.0,
        206.0,
        206.0,
        206.0,
        206.0,
        206.0,
        206.0,
        206.0,
        206.0,
        207.0,
        207.0,
        207.0,
        207.0,
        207.0,
        208.0,
        209.0,
        209.0,
        210.0,
        210.0,
        210.0,
        210.0,
        210.0,
        210.0,
        210.0,
        211.0,
        211.0,
        211.0,
        211.0,
        211.0,
        211.0,
        211.0,
        212.0,
        212.0,
        212.0,
        212.0,
        212.0,
        212.0,
        213.0,
        213.0,
        213.0,
        213.0,
        213.0,
        213.0,
        213.0,
        213.0,
        214.0,
        214.0,
        214.0,
        214.0,
        214.0,
        214.0,
        214.0,
        214.0,
        214.0,
        214.0,
        214.0,
        215.0,
        215.0,
        215.0,
        215.0,
        215.0,
        215.0,
        216.0,
        216.0,
        216.0,
        216.0,
        217.0,
        217.0,
        217.0,
        217.0,
        217.0,
        217.0,
        217.0,
        218.0,
        218.0,
        218.0,
        219.0,
        219.0,
        219.0,
        220.0,
        220.0,
        221.0,
        221.0,
        221.0,
        222.0,
        222.0,
        222.0,
        222.0,
        222.0,
        222.0,
        222.0,
        225.0,
        226.0,
        227.0,
        227.0,
        227.0,
        227.0,
        228.0,
        228.0,
        229.0,
        229.0,
        229.0,
        230.0,
        230.0,
        230.0,
        230.0,
        231.0,
        231.0,
        231.0,
        231.0,
        231.0,
        232.0,
        232.0,
        232.0,
        233.0,
        233.0,
        234.0,
        234.0,
        234.0,
        234.0,
        234.0,
        234.0,
        234.0,
        234.0,
        234.0,
        234.0,
        236.0,
        236.0,
        236.0,
        236.0,
        237.0,
        238.0,
        239.0,
        239.0,
        239.0,
        239.0,
        239.0,
        239.0,
        240.0,
        242.0,
        242.0,
        242.0,
        242.0,
        242.0,
        242.0,
        242.0,
        242.0,
        242.0,
        242.0,
        242.0,
        242.0,
        244.0,
        244.0,
        244.0,
        244.0,
        244.0,
        244.0,
        244.0,
        244.0,
        244.0,
        244.0,
        245.0,
        245.0,
        245.0,
        246.0,
        246.0,
        246.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        247.0,
        248.0,
        248.0,
        248.0,
        248.0,
        248.0,
        248.0,
        248.0,
        248.0,
        248.0,
        248.0,
        248.0,
        249.0,
        250.0,
        251.0,
        251.0,
        251.0,
        251.0,
        251.0,
        251.0,
        252.0,
        252.0,
        253.0,
        253.0,
        253.0,
        253.0,
        253.0,
        254.0,
        255.0,
        256.0,
        256.0,
        256.0,
        256.0,
        256.0,
        256.0,
        256.0,
        256.0,
        256.0,
        256.0,
        256.0,
        258.0,
        258.0,
        258.0,
        258.0,
        258.0,
        258.0,
        258.0,
        258.0,
        258.0,
        258.0,
        258.0,
        258.0,
        258.0,
        258.0,
        259.0,
        259.0,
        259.0,
        259.0,
        259.0,
        259.0,
        259.0,
        259.0,
        259.0,
        259.0,
        259.0,
        259.0,
        259.0,
        259.0,
        259.0,
        259.0,
        259.0,
        260.0,
        260.0,
        260.0,
        260.0,
        260.0,
        261.0,
        262.0,
        262.0,
        262.0,
        263.0,
        263.0,
        263.0,
        263.0,
        263.0,
        263.0,
        263.0,
        263.0,
        263.0,
        263.0,
        263.0,
        263.0,
        263.0,
        264.0,
        264.0,
        264.0,
        264.0,
        264.0,
        264.0,
        264.0,
        264.0,
        264.0,
        264.0,
        264.0,
        264.0,
        264.0,
        264.0,
        264.0,
        265.0,
        268.0,
        268.0,
        268.0,
        268.0,
        268.0,
        268.0,
        268.0,
        269.0,
        269.0,
        271.0,
        271.0,
        271.0,
        272.0,
        272.0,
        272.0,
        272.0,
        272.0,
        273.0,
        273.0,
        273.0,
        273.0,
        273.0,
        273.0,
        273.0,
        273.0,
        273.0,
        273.0,
        273.0,
        274.0,
        274.0,
        274.0,
        274.0,
        275.0,
        275.0,
        275.0,
        275.0,
        275.0,
        275.0,
        275.0,
        275.0,
        275.0,
        277.0,
        277.0,
        277.0,
        277.0,
        277.0,
        277.0,
        277.0,
        277.0,
        277.0,
        278.0,
        278.0,
        278.0,
        278.0,
        278.0,
        278.0,
        278.0,
        278.0,
        278.0,
        278.0,
        278.0,
        278.0,
        278.0,
        278.0,
        279.0,
        279.0,
        279.0,
        279.0,
        281.0,
        281.0,
        281.0,
        281.0,
        281.0,
        282.0,
        282.0,
        283.0,
        283.0,
        283.0,
        283.0,
        283.0,
        283.0,
        284.0,
        284.0,
        284.0,
        284.0,
        284.0,
        284.0,
        284.0,
        284.0,
        284.0,
        284.0,
        284.0,
        284.0,
        284.0,
        284.0,
        284.0,
        284.0,
        284.0,
        285.0,
        285.0,
        285.0,
        285.0,
        285.0,
        285.0,
        285.0,
        285.0,
        285.0,
        286.0,
        286.0,
        287.0,
        287.0,
        288.0,
        289.0,
        289.0,
        289.0,
        290.0,
        290.0,
        290.0,
        290.0,
        290.0,
        291.0,
        291.0,
        292.0,
        292.0,
        292.0,
        292.0,
        292.0,
        292.0,
        293.0,
        294.0,
        294.0,
        294.0,
        294.0,
        294.0,
        294.0,
        294.0,
        296.0,
        296.0,
        296.0,
        296.0,
        296.0,
        296.0,
        296.0,
        298.0,
        299.0,
        299.0,
        299.0,
        299.0,
        299.0,
        301.0,
        302.0,
        302.0,
        303.0,
        303.0,
        303.0,
        303.0,
        303.0,
        303.0,
        303.0,
        303.0,
        303.0,
        303.0,
        303.0,
        303.0,
        304.0,
        304.0,
        304.0,
        304.0,
        304.0,
        304.0,
        304.0,
        304.0,
        304.0,
        304.0,
        304.0,
        304.0,
        305.0,
        305.0,
        306.0,
        306.0,
        306.0,
        306.0,
        306.0,
        307.0,
        307.0,
        308.0,
        308.0,
        308.0,
        308.0,
        308.0,
        308.0,
        310.0,
        310.0,
        310.0,
        313.0,
        313.0,
        314.0,
        314.0,
        314.0,
        314.0,
        314.0,
        314.0,
        315.0,
        315.0,
        315.0,
        315.0,
        317.0,
        318.0,
        319.0,
        319.0,
        319.0,
        319.0,
        319.0,
        319.0,
        319.0,
        319.0,
        319.0,
        320.0,
        321.0,
        321.0,
        321.0,
        321.0,
        321.0,
        321.0,
        322.0,
        322.0,
        322.0,
        322.0,
        323.0,
        324.0,
        324.0,
        324.0,
        324.0,
        324.0,
        325.0,
        326.0,
        326.0,
        327.0,
        327.0,
        327.0,
        327.0,
        327.0,
        327.0,
        327.0,
        328.0,
        328.0,
        329.0,
        330.0,
        330.0,
        330.0,
        330.0,
        330.0,
        330.0,
        330.0,
        330.0,
        330.0,
        331.0,
        331.0,
        332.0,
        332.0,
        333.0,
        333.0,
        333.0,
        334.0,
        334.0,
        334.0,
        334.0,
        334.0,
        334.0,
        334.0,
        334.0,
        334.0,
        334.0,
        334.0,
        336.0,
        337.0,
        337.0,
        337.0,
        337.0,
        337.0,
        338.0,
        338.0,
        338.0,
        338.0,
        338.0,
        338.0,
        338.0,
        338.0,
        338.0,
        339.0,
        339.0,
        339.0,
        339.0,
        339.0,
        339.0,
        339.0,
        339.0,
        339.0,
        339.0,
        339.0,
        339.0,
        339.0,
        339.0,
        339.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        341.0,
        341.0,
        341.0,
        341.0,
        341.0,
        341.0,
        341.0,
        341.0,
        341.0,
        341.0,
        341.0,
        341.0,
        341.0,
        341.0,
        341.0,
        341.0,
        341.0,
        341.0,
        341.0,
        341.0,
        341.0,
        342.0,
        342.0,
        345.0,
        346.0,
        347.0,
        347.0,
        347.0,
        347.0,
        347.0,
        347.0,
        347.0,
        347.0,
        347.0,
        347.0,
        347.0,
        348.0,
        348.0,
        348.0,
        348.0,
        349.0,
        349.0,
        349.0,
        349.0,
        349.0,
        349.0,
        349.0,
        349.0,
        349.0,
        349.0,
        349.0,
        349.0,
        349.0,
        349.0,
        349.0,
        349.0,
        349.0,
        349.0,
        351.0,
        351.0,
        351.0,
        351.0,
        351.0,
        351.0,
        351.0,
        351.0,
        351.0,
        351.0,
        351.0,
        352.0,
        353.0,
        353.0,
        353.0,
        353.0,
        353.0,
        354.0,
        354.0,
        355.0,
        355.0,
        355.0,
        355.0,
        355.0,
        355.0,
        355.0,
        355.0,
        355.0,
        355.0,
        355.0,
        355.0,
        355.0,
        355.0,
        355.0,
        356.0,
        356.0,
        356.0,
        356.0,
        356.0,
        356.0,
        356.0,
        357.0,
        357.0,
        357.0,
        357.0,
        357.0,
        358.0,
        358.0,
        358.0,
        358.0,
        359.0,
        360.0,
        360.0,
        360.0,
        360.0,
        360.0,
        360.0,
        360.0,
        360.0,
        360.0,
        361.0,
        361.0,
        362.0,
        362.0,
        362.0,
        362.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        363.0,
        364.0,
        364.0,
        364.0,
        364.0,
        364.0,
        364.0,
        364.0,
        365.0,
        365.0,
        365.0,
        365.0,
        365.0,
        365.0,
        366.0,
        368.0,
        369.0,
        369.0,
        369.0,
        369.0,
        369.0,
        369.0,
        369.0,
        369.0,
        370.0,
        370.0,
        370.0,
        370.0,
        372.0,
        372.0,
        373.0,
        374.0,
        375.0,
        376.0,
        376.0,
        376.0,
        376.0,
        376.0,
        376.0,
        376.0,
        376.0,
        376.0,
        376.0,
        376.0,
        376.0,
        376.0,
        376.0,
        377.0,
        378.0,
        379.0,
        379.0,
        380.0,
        380.0,
        380.0,
        382.0,
        382.0,
        383.0,
        384.0,
        384.0,
        384.0,
        384.0,
        384.0,
        384.0,
        385.0,
        385.0,
        386.0,
        386.0,
        387.0,
        387.0,
        387.0,
        387.0,
        387.0,
        387.0,
        389.0,
        389.0,
        389.0,
        389.0,
        390.0,
        390.0,
        390.0,
        391.0,
        391.0,
        391.0,
        391.0,
        392.0,
        392.0,
        393.0,
        393.0,
        393.0,
        393.0,
        393.0,
        393.0,
        393.0,
        394.0,
        394.0,
        394.0,
        395.0,
        395.0,
        395.0,
        396.0,
        396.0,
        396.0,
        397.0,
        397.0,
        397.0,
        397.0,
        397.0,
        397.0,
        397.0,
        397.0,
        397.0,
        398.0,
        398.0,
        398.0,
        399.0,
        400.0,
        400.0,
        400.0,
        400.0,
        400.0,
        400.0,
        400.0,
        400.0,
        401.0,
        402.0,
        402.0,
        402.0,
        404.0,
        404.0,
        407.0,
        408.0,
        408.0,
        408.0,
        409.0,
        409.0,
        409.0,
        409.0,
        409.0,
        409.0,
        409.0,
        409.0,
        410.0,
        410.0,
        410.0,
        411.0,
        411.0,
        411.0,
        411.0,
        411.0,
        411.0,
        411.0,
        411.0,
        411.0,
        412.0,
        412.0,
        412.0,
        413.0,
        414.0,
        414.0,
        414.0,
        414.0,
        415.0,
        415.0,
        415.0,
        416.0,
        416.0,
        416.0,
        416.0,
        416.0,
        418.0,
        418.0,
        418.0,
        419.0,
        419.0,
        419.0,
        419.0,
        419.0,
        420.0,
        420.0,
        421.0,
        422.0,
        422.0,
        422.0,
        422.0,
        422.0,
        422.0,
        422.0,
        422.0,
        422.0,
        422.0,
        422.0,
        422.0,
        422.0,
        423.0,
        423.0,
        424.0,
        424.0,
        424.0,
        424.0,
        424.0,
        424.0,
        424.0,
        424.0,
        425.0,
        425.0,
        425.0,
        425.0,
        425.0,
        425.0,
        426.0,
        427.0,
        427.0,
        427.0,
        427.0,
        427.0,
        427.0,
        427.0,
        427.0,
        428.0,
        428.0,
        428.0,
        428.0,
        428.0,
        428.0,
        428.0,
        429.0,
        429.0,
        429.0,
        429.0,
        429.0,
        429.0,
        429.0,
        429.0,
        429.0,
        431.0,
        431.0,
        431.0,
        431.0,
        431.0,
        431.0,
        431.0,
        431.0,
        431.0,
        431.0,
        431.0,
        431.0,
        431.0,
        431.0,
        432.0,
        432.0,
        433.0,
        433.0,
        433.0,
        433.0,
        433.0,
        433.0,
        433.0,
        433.0,
        433.0,
        433.0,
        433.0,
        434.0,
        434.0,
        434.0,
        434.0,
        434.0,
        434.0,
        434.0,
        434.0,
        434.0,
        435.0,
        435.0,
        435.0,
        435.0,
        435.0,
        435.0,
        435.0,
        435.0,
        435.0,
        435.0,
        435.0,
        435.0,
        435.0,
        435.0,
        435.0,
        435.0,
        436.0,
        437.0,
        437.0,
        437.0,
        437.0,
        438.0,
        438.0,
        438.0,
        438.0,
        439.0,
        439.0,
        439.0,
        441.0,
        441.0,
        441.0,
        441.0,
        441.0,
        441.0,
        442.0,
        442.0,
        442.0,
        442.0,
        443.0,
        443.0,
        443.0,
        444.0,
        444.0,
        445.0,
        445.0,
        447.0,
        447.0,
        447.0,
        447.0,
        447.0,
        447.0,
        447.0,
        447.0,
        447.0,
        448.0,
        448.0,
        448.0,
        448.0,
        449.0,
        450.0,
        450.0,
        450.0,
        451.0,
        451.0,
        451.0,
        452.0,
        453.0,
        453.0,
        453.0,
        453.0,
        453.0,
        454.0,
        454.0,
        454.0,
        455.0,
        455.0,
        455.0,
        455.0,
        456.0,
        456.0,
        456.0,
        456.0,
        456.0,
        457.0,
        457.0,
        457.0,
        458.0,
        458.0,
        458.0,
        458.0,
        458.0,
        458.0,
        458.0,
        458.0,
        458.0,
        458.0,
        458.0,
        459.0,
        459.0,
        460.0,
        460.0,
        460.0,
        461.0,
        462.0,
        462.0,
        462.0,
        462.0,
        462.0,
        462.0,
        462.0,
        462.0,
        462.0,
        462.0,
        462.0,
        463.0,
        464.0,
        464.0,
        464.0,
        465.0,
        465.0,
        465.0,
        466.0,
        466.0,
        466.0,
        466.0,
        467.0,
        467.0,
        467.0,
        467.0,
        467.0,
        467.0,
        467.0,
        467.0,
        467.0,
        468.0,
        468.0,
        468.0,
        468.0,
        468.0,
        468.0,
        468.0,
        468.0,
        469.0,
        469.0,
        470.0,
        470.0,
        470.0,
        470.0,
        470.0,
        470.0,
        470.0,
        470.0,
        470.0,
        471.0,
        471.0,
        471.0,
        472.0,
        472.0,
        472.0,
        472.0,
        472.0,
        472.0,
        472.0,
        473.0,
        473.0,
        473.0,
        473.0,
        474.0,
        474.0,
        474.0,
        474.0,
        474.0,
        474.0,
        474.0,
        475.0,
        475.0,
        475.0,
        476.0,
        476.0,
        476.0,
        476.0,
        476.0,
        476.0,
        476.0,
        476.0,
        476.0,
        476.0,
        476.0,
        476.0,
        476.0,
        476.0,
        476.0,
        476.0,
        476.0,
        476.0,
        476.0,
        476.0,
        476.0,
        476.0,
        476.0,
        476.0,
        476.0,
        476.0,
        476.0,
        477.0,
        477.0,
        477.0,
        477.0,
        477.0,
        477.0,
        477.0,
        477.0,
        477.0,
        479.0,
        479.0,
        479.0,
        479.0,
        479.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        480.0,
        481.0,
        481.0,
        481.0,
        481.0,
        481.0,
        481.0,
        481.0,
        481.0,
        481.0,
        481.0,
        481.0,
        481.0,
        481.0,
        483.0,
        483.0,
        483.0,
        483.0,
        484.0,
        484.0,
        484.0,
        484.0,
        485.0,
        485.0,
        485.0,
        487.0,
        487.0,
        488.0,
        488.0,
        488.0,
        488.0,
        489.0,
        489.0,
        489.0,
        491.0,
        491.0,
        491.0,
        492.0,
        492.0,
        492.0,
        493.0,
        493.0,
        493.0,
        493.0,
        493.0,
        493.0,
        493.0,
        493.0,
        493.0,
        493.0,
        493.0,
        493.0,
        493.0,
        493.0,
        493.0,
        494.0,
        494.0,
        494.0,
        494.0,
        494.0,
        495.0,
        495.0,
        495.0,
        495.0,
        496.0,
        496.0,
        496.0,
        496.0,
        496.0,
        496.0,
        496.0,
        496.0,
        496.0,
        496.0,
        496.0,
        496.0,
        496.0,
        496.0,
        497.0,
        497.0,
        497.0,
        498.0,
        498.0,
        498.0,
        498.0,
        499.0,
        499.0,
        501.0,
        501.0,
        501.0,
        501.0,
        501.0,
        501.0,
        501.0,
        501.0,
        501.0,
        502.0,
        502.0,
        502.0,
        503.0,
        503.0,
        503.0,
        503.0,
        503.0,
        503.0,
        503.0,
        503.0,
        503.0,
        503.0,
        503.0,
        503.0,
        503.0,
        504.0,
        505.0,
        505.0,
        505.0,
        505.0,
        505.0,
        506.0,
        506.0,
        506.0,
        506.0,
        506.0,
        506.0,
        506.0,
        506.0,
        506.0,
        507.0,
        508.0,
        508.0,
        509.0,
        510.0,
        510.0,
        510.0,
        510.0,
        510.0,
        510.0,
        510.0,
        510.0,
        511.0,
        511.0,
        512.0,
        512.0,
        512.0,
        512.0,
        512.0,
        512.0,
        512.0,
        512.0,
        512.0,
        512.0,
        512.0,
        512.0,
        512.0,
        512.0,
        512.0,
        512.0,
        512.0,
        513.0,
        513.0,
        514.0,
        515.0,
        515.0,
        516.0,
        517.0,
        518.0,
        519.0,
        519.0,
        520.0,
        520.0,
        521.0,
        521.0,
        521.0,
        521.0,
        521.0,
        521.0,
        521.0,
        521.0,
        521.0,
        521.0,
        521.0,
        521.0,
        521.0,
        521.0,
        521.0,
        521.0,
        521.0,
        522.0,
        524.0,
        524.0,
        524.0,
        524.0,
        524.0,
        524.0,
        524.0,
        524.0,
        524.0,
        525.0,
        526.0,
        526.0,
        526.0,
        527.0,
        527.0,
        527.0,
        527.0,
        527.0,
        527.0,
        527.0,
        527.0,
        527.0,
        527.0,
        528.0,
        529.0,
        529.0,
        529.0,
        529.0,
        529.0,
        529.0,
        529.0,
        530.0,
        530.0,
        530.0,
        530.0,
        530.0,
        531.0,
        532.0,
        532.0,
        532.0,
        532.0,
        532.0,
        532.0,
        532.0,
        532.0,
        532.0,
        532.0,
        532.0,
        532.0,
        532.0,
        532.0,
        532.0,
        533.0,
        534.0,
        535.0,
        535.0,
        535.0,
        536.0,
        537.0,
        537.0,
        537.0,
        537.0,
        537.0,
        537.0,
        537.0,
        537.0,
        537.0,
        537.0,
        537.0,
        537.0,
        537.0,
        537.0,
        538.0,
        539.0,
        540.0,
        540.0,
        541.0,
        542.0,
        542.0,
        542.0,
        543.0,
        543.0,
        543.0,
        543.0,
        543.0,
        543.0,
        543.0,
        543.0,
        544.0,
        544.0,
        544.0,
        544.0,
        544.0,
        544.0,
        544.0,
        544.0,
        544.0,
        544.0,
        544.0,
        544.0,
        544.0,
        544.0,
        544.0,
        544.0,
        545.0,
        545.0,
        545.0,
        545.0,
        545.0,
        545.0,
        545.0,
        545.0,
        545.0,
        545.0,
        545.0,
        545.0,
        545.0,
        545.0,
        545.0,
        546.0,
        546.0,
        547.0,
        547.0,
        547.0,
        547.0,
        547.0,
        547.0,
        548.0,
        549.0,
        549.0,
        550.0,
        550.0,
        550.0,
        550.0,
        550.0,
        550.0,
        550.0,
        550.0,
        550.0,
        550.0,
        550.0,
        550.0,
        551.0,
        551.0,
        551.0,
        551.0,
        551.0,
        551.0,
        551.0,
        552.0,
        552.0,
        552.0,
        552.0,
        552.0,
        554.0,
        554.0,
        554.0,
        554.0,
        555.0,
        555.0,
        555.0,
        555.0,
        555.0,
        555.0,
        555.0,
        556.0,
        556.0,
        556.0,
        556.0,
        556.0,
        556.0,
        556.0,
        557.0,
        557.0,
        557.0,
        558.0,
        558.0,
        558.0,
        559.0,
        559.0,
        559.0,
        559.0,
        559.0,
        559.0,
        560.0,
        560.0,
        560.0,
        562.0,
        562.0,
        562.0,
        562.0,
        562.0,
        562.0,
        562.0,
        562.0,
        564.0,
        565.0,
        565.0,
        565.0,
        566.0,
        566.0,
        566.0,
        566.0,
        567.0,
        567.0,
        567.0,
        567.0,
        569.0,
        569.0,
        570.0,
        571.0,
        572.0,
        572.0,
        572.0,
        572.0,
        572.0,
        572.0,
        572.0,
        572.0,
        572.0,
        572.0,
        572.0,
        572.0,
        572.0,
        572.0,
        572.0,
        572.0,
        573.0,
        573.0,
        573.0,
        573.0,
        573.0,
        573.0,
        573.0,
        573.0,
        574.0,
        574.0,
        574.0,
        575.0,
        575.0,
        575.0,
        576.0,
        576.0,
        576.0,
        576.0,
        576.0,
        576.0,
        577.0,
        577.0,
        577.0,
        578.0,
        578.0,
        579.0,
        579.0,
        579.0,
        580.0,
        580.0,
        580.0,
        581.0,
        581.0,
        582.0,
        582.0,
        582.0,
        582.0,
        582.0,
        583.0,
        583.0,
        583.0,
        583.0,
        583.0,
        583.0,
        583.0,
        585.0,
        585.0,
        585.0,
        585.0,
        585.0,
        585.0,
        585.0,
        585.0,
        585.0,
        585.0,
        585.0,
        586.0,
        586.0,
        586.0,
        587.0,
        587.0,
        587.0,
        587.0,
        587.0,
        588.0,
        589.0,
        590.0,
        591.0,
        591.0,
        592.0,
        592.0,
        593.0,
        594.0,
        594.0,
        594.0,
        594.0,
        594.0,
        595.0,
        596.0,
        597.0,
        598.0,
        598.0,
        598.0,
        598.0,
        598.0,
        598.0,
        598.0,
        598.0,
        598.0,
        598.0,
        598.0,
        598.0,
        599.0,
        599.0,
        599.0,
        599.0,
        600.0,
        601.0,
        601.0,
        601.0,
        602.0,
        602.0,
        604.0,
        604.0,
        606.0,
        607.0,
        608.0,
        608.0,
        609.0,
        609.0,
        609.0,
        609.0,
        609.0,
        609.0,
        609.0,
        609.0,
        609.0,
        610.0,
        610.0,
        610.0,
        611.0,
        611.0,
        611.0,
        611.0,
        611.0,
        611.0,
        611.0,
        612.0,
        612.0,
        612.0,
        612.0,
        613.0,
        613.0,
        613.0,
        613.0,
        614.0,
        614.0,
        615.0,
        616.0,
        616.0,
        617.0,
        617.0,
        617.0,
        617.0,
        618.0,
        619.0,
        619.0,
        620.0,
        620.0,
        620.0,
        621.0,
        621.0,
        621.0,
        621.0,
        621.0,
        621.0,
        621.0,
        621.0,
        621.0,
        621.0,
        621.0,
        621.0,
        621.0,
        622.0,
        622.0,
        622.0,
        622.0,
        622.0,
        622.0,
        622.0,
        622.0,
        622.0,
        623.0,
        623.0,
        623.0,
        623.0,
        624.0,
        624.0,
        624.0,
        624.0,
        625.0,
        625.0,
        625.0,
        625.0,
        625.0,
        626.0,
        626.0,
        626.0,
        627.0,
        627.0,
        628.0,
        628.0,
        628.0,
        628.0,
        629.0,
        629.0,
        630.0,
        630.0,
        630.0,
        630.0,
        630.0,
        631.0,
        631.0,
        632.0,
        632.0,
        632.0,
        632.0,
        632.0,
        633.0,
        633.0,
        633.0,
        634.0,
        634.0,
        634.0,
        635.0,
        635.0,
        635.0,
        636.0,
        636.0,
        636.0,
        637.0,
        637.0,
        638.0,
        638.0,
        638.0,
        639.0,
        639.0,
        639.0,
        639.0,
        639.0,
        639.0,
        639.0,
        639.0,
        639.0,
        639.0,
        639.0,
        639.0,
        640.0,
        640.0,
        640.0,
        640.0,
        640.0,
        641.0,
        641.0,
        641.0,
        641.0,
        641.0,
        641.0,
        642.0,
        642.0,
        642.0,
        642.0,
        643.0,
        643.0,
        643.0,
        643.0,
        643.0,
        643.0,
        645.0,
        645.0,
        645.0,
        645.0,
        645.0,
        645.0,
        646.0,
        646.0,
        646.0,
        646.0,
        646.0,
        646.0,
        646.0,
        646.0,
        646.0,
        646.0,
        646.0,
        646.0,
        646.0,
        646.0,
        646.0,
        646.0,
        646.0,
        646.0,
        646.0,
        646.0,
        646.0,
        646.0,
        646.0,
        646.0,
        646.0,
        647.0,
        647.0,
        648.0,
        649.0,
        649.0,
        649.0,
        649.0,
        649.0,
        649.0,
        649.0,
        649.0,
        649.0,
        649.0,
        649.0,
        649.0,
        649.0,
        649.0,
        649.0,
        649.0,
        649.0,
        649.0,
        651.0,
        651.0,
        652.0,
        652.0,
        652.0,
        652.0,
        652.0,
        653.0,
        653.0,
        653.0,
        653.0,
        653.0,
        653.0,
        653.0,
        653.0,
        653.0,
        653.0,
        653.0,
        654.0,
        654.0,
        654.0,
        654.0,
        655.0,
        655.0,
        655.0,
        655.0,
        655.0,
        655.0,
        655.0,
        655.0,
        655.0,
        655.0,
        655.0,
        656.0,
        656.0,
        656.0,
        656.0,
        656.0,
        656.0,
        656.0,
        656.0,
        656.0,
        656.0,
        656.0,
        658.0,
        658.0,
        658.0,
        658.0,
        658.0,
        658.0,
        658.0,
        658.0,
        658.0,
        658.0,
        658.0,
        659.0,
        659.0,
        659.0,
        659.0,
        659.0,
        659.0,
        659.0,
        659.0,
        660.0,
        660.0,
        660.0,
        660.0,
        660.0,
        661.0,
        661.0,
        661.0,
        661.0,
        661.0,
        661.0,
        661.0,
        661.0,
        661.0,
        661.0,
        662.0,
        662.0,
        662.0,
        662.0,
        662.0,
        662.0,
        662.0,
        663.0,
        664.0,
        664.0,
        664.0,
        664.0,
        664.0,
        664.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        665.0,
        666.0,
        666.0,
        666.0,
        666.0,
        666.0,
        666.0,
        666.0,
        666.0,
        666.0,
        666.0,
        666.0,
        666.0,
        666.0,
        666.0,
        668.0,
        669.0,
        669.0,
        669.0,
        669.0,
        669.0,
        670.0,
        670.0,
        670.0,
        670.0,
        670.0,
        671.0,
        671.0,
        671.0,
        671.0,
        671.0,
        671.0,
        671.0,
        671.0,
        672.0,
        672.0,
        672.0,
        672.0,
        672.0,
        672.0,
        672.0,
        672.0,
        672.0,
        672.0,
        672.0,
        672.0,
        672.0,
        672.0,
        673.0,
        673.0,
        673.0,
        674.0,
        675.0,
        675.0,
        675.0,
        675.0,
        675.0,
        675.0,
        675.0,
        675.0,
        675.0,
        678.0,
        678.0,
        678.0,
        678.0,
        678.0,
        678.0,
        678.0,
        678.0,
        678.0,
        678.0,
        678.0,
        678.0,
        678.0,
        678.0,
        679.0,
        680.0,
        680.0,
        680.0,
        680.0,
        680.0,
        680.0,
        680.0,
        681.0,
        681.0,
        681.0,
        682.0,
        682.0,
        682.0,
        682.0,
        684.0,
        684.0,
        684.0,
        685.0,
        685.0,
        686.0,
        687.0,
        687.0,
        687.0,
        687.0,
        687.0,
        687.0,
        687.0,
        687.0,
        687.0,
        689.0,
        689.0,
        690.0,
        690.0,
        690.0,
        690.0,
        690.0,
        690.0,
        692.0,
        692.0,
        692.0,
        694.0,
        694.0,
        694.0,
        694.0,
        694.0,
        694.0,
        694.0,
        694.0,
        694.0,
        695.0,
        695.0,
        695.0,
        695.0,
        695.0,
        696.0,
        696.0,
        696.0,
        696.0,
        697.0,
        697.0,
        697.0,
        697.0,
        697.0,
        697.0,
        697.0,
        697.0,
        697.0,
        697.0,
        697.0,
        697.0,
        697.0,
        698.0,
        699.0,
        699.0,
        699.0,
        699.0,
        699.0,
        699.0,
        699.0,
        699.0,
        699.0,
        699.0,
        699.0,
        699.0,
        699.0,
        699.0,
        699.0,
        700.0,
        700.0,
        700.0,
        700.0,
        700.0,
        700.0,
        701.0,
        701.0,
        701.0,
        701.0,
        701.0,
        701.0,
        701.0,
        701.0,
        701.0,
        701.0,
        701.0,
        701.0,
        701.0,
        701.0,
        701.0,
        702.0,
        702.0,
        702.0,
        702.0,
        702.0,
        702.0,
        703.0,
        703.0,
        703.0,
        703.0,
        703.0,
        703.0,
        703.0,
        703.0,
        703.0,
        705.0,
        705.0,
        705.0,
        705.0,
        705.0,
        705.0,
        706.0,
        706.0,
        706.0,
        706.0,
        706.0,
        707.0,
        707.0,
        707.0,
        707.0,
        707.0,
        707.0,
        707.0,
        707.0,
        708.0,
        708.0,
        708.0,
        708.0,
        708.0,
        708.0,
        708.0,
        708.0,
        708.0,
        709.0,
        709.0,
        709.0,
        709.0,
        710.0,
        710.0,
        710.0,
        710.0,
        710.0,
        710.0,
        710.0,
        710.0,
        710.0,
        710.0,
        710.0,
        710.0,
        710.0,
        710.0,
        711.0,
        711.0,
        712.0,
        713.0,
        713.0,
        714.0,
        714.0,
        715.0,
        715.0,
        715.0,
        715.0,
        715.0,
        715.0,
        716.0,
        716.0,
        716.0,
        717.0,
        717.0,
        717.0,
        718.0,
        718.0,
        718.0,
        719.0,
        719.0,
        719.0,
        719.0,
        719.0,
        719.0,
        719.0,
        719.0,
        719.0,
        719.0,
        719.0,
        720.0,
        720.0,
        721.0,
        721.0,
        721.0,
        721.0,
        721.0,
        721.0,
        721.0,
        721.0,
        722.0,
        722.0,
        722.0,
        722.0,
        722.0,
        722.0,
        722.0,
        722.0,
        722.0,
        723.0,
        723.0,
        723.0,
        724.0,
        724.0,
        725.0,
        725.0,
        725.0,
        725.0,
        725.0,
        725.0,
        726.0,
        726.0,
        726.0,
        726.0,
        726.0,
        726.0,
        726.0,
        726.0,
        726.0,
        726.0,
        726.0,
        726.0,
        726.0,
        727.0,
        728.0,
        728.0,
        728.0,
        728.0,
        728.0,
        729.0,
        730.0,
        730.0,
        731.0,
        731.0,
        731.0,
        731.0,
        731.0,
        732.0,
        733.0,
        733.0,
        734.0,
        734.0,
        734.0,
        734.0,
        734.0,
        734.0,
        734.0,
        734.0,
        734.0,
        735.0,
        735.0,
        735.0,
        735.0,
        735.0,
        735.0,
        735.0,
        735.0,
        735.0,
        735.0,
        735.0,
        735.0,
        735.0,
        735.0,
        736.0,
        736.0,
        736.0,
        736.0,
        736.0,
        736.0,
        736.0,
        736.0,
        736.0,
        736.0,
        736.0,
        736.0,
        738.0,
        739.0,
        739.0,
        739.0,
        739.0,
        739.0,
        739.0,
        739.0,
        739.0,
        739.0,
        739.0,
        739.0,
        740.0,
        740.0,
        740.0,
        740.0,
        741.0,
        741.0,
        741.0,
        741.0,
        741.0,
        741.0,
        741.0,
        741.0,
        741.0,
        742.0,
        742.0,
        742.0,
        742.0,
        742.0,
        743.0,
        743.0,
        744.0,
        744.0,
        744.0,
        744.0,
        746.0,
        746.0,
        746.0,
        746.0,
        746.0,
        746.0,
        747.0,
        747.0,
        747.0,
        747.0,
        747.0,
        748.0,
        748.0,
        749.0,
        749.0,
        749.0,
        749.0,
        749.0,
        750.0,
        750.0,
        750.0,
        750.0,
        750.0,
        751.0,
        751.0,
        751.0,
        752.0,
        752.0,
        752.0,
        752.0,
        752.0,
        752.0,
        754.0,
        754.0,
        754.0,
        755.0,
        755.0,
        755.0,
        755.0,
        755.0,
        755.0,
        755.0,
        755.0,
        755.0,
        756.0,
        756.0,
        756.0,
        756.0,
        757.0,
        757.0,
        757.0,
        757.0,
        757.0,
        758.0,
        758.0,
        758.0,
        758.0,
        758.0,
        759.0,
        759.0,
        760.0,
        760.0,
        760.0,
        761.0,
        761.0,
        761.0,
        761.0,
        762.0,
        762.0,
        762.0,
        762.0,
        763.0,
        763.0,
        763.0,
        763.0,
        763.0,
        763.0,
        763.0,
        763.0,
        764.0,
        764.0,
        764.0,
        764.0,
        765.0,
        765.0,
        765.0,
        765.0,
        765.0,
        766.0,
        766.0,
        766.0,
        766.0,
        766.0,
        768.0,
        768.0,
        768.0,
        768.0,
        768.0,
        768.0,
        769.0,
        769.0,
        769.0,
        770.0,
        771.0,
        771.0,
        771.0,
        772.0,
        772.0,
        772.0,
        772.0,
        772.0,
        773.0,
        773.0,
        773.0,
        773.0,
        773.0,
        773.0,
        773.0,
        773.0,
        773.0,
        773.0,
        773.0,
        773.0,
        774.0,
        775.0,
        775.0,
        775.0,
        775.0,
        775.0,
        775.0,
        775.0,
        775.0,
        775.0,
        775.0,
        775.0,
        775.0,
        775.0,
        775.0,
        776.0,
        776.0,
        776.0,
        776.0,
        776.0,
        776.0,
        778.0,
        778.0,
        778.0,
        778.0,
        778.0,
        778.0,
        778.0,
        778.0,
        779.0,
        779.0,
        779.0,
        779.0,
        779.0,
        779.0,
        779.0,
        779.0,
        779.0,
        779.0,
        779.0,
        779.0,
        779.0,
        779.0,
        780.0,
        780.0,
        781.0,
        783.0,
        783.0,
        783.0,
        783.0,
        784.0,
        784.0,
        784.0,
        784.0,
        784.0,
        784.0,
        784.0,
        784.0,
        784.0,
        785.0,
        785.0,
        785.0,
        786.0,
        786.0,
        787.0,
        787.0,
        787.0,
        787.0,
        787.0,
        787.0,
        787.0,
        787.0,
        787.0,
        788.0,
        789.0,
        789.0,
        789.0,
        789.0,
        789.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        791.0,
        791.0,
        791.0,
        791.0,
        792.0,
        793.0,
        793.0,
        793.0,
        793.0,
        793.0,
        793.0,
        794.0,
        795.0,
        795.0,
        795.0,
        796.0,
        796.0,
        796.0,
        796.0,
        797.0,
        797.0,
        797.0,
        797.0,
        797.0,
        797.0,
        797.0,
        797.0,
        797.0,
        797.0,
        798.0,
        798.0,
        798.0,
        799.0,
        799.0,
        799.0,
        799.0,
        799.0,
        799.0,
        799.0,
        801.0,
        801.0,
        801.0,
        801.0,
        801.0,
        801.0,
        801.0,
        802.0,
        804.0,
        804.0,
        804.0,
        804.0,
        804.0,
        804.0,
        804.0,
        804.0,
        804.0,
        804.0,
        804.0,
        804.0,
        804.0,
        804.0,
        804.0,
        804.0,
        805.0,
        806.0,
        806.0,
        807.0,
        808.0,
        808.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        809.0,
        810.0,
        810.0,
        810.0,
        810.0,
        810.0,
        810.0,
        810.0,
        810.0,
        810.0,
        810.0,
        810.0,
        810.0,
        810.0,
        811.0,
        811.0,
        811.0,
        811.0,
        811.0,
        811.0,
        811.0,
        811.0,
        811.0,
        811.0,
        812.0,
        814.0,
        814.0,
        814.0,
        815.0,
        815.0,
        815.0,
        815.0,
        815.0,
        815.0,
        815.0,
        815.0,
        815.0,
        816.0,
        816.0,
        817.0,
        818.0,
        818.0,
        819.0,
        819.0,
        819.0,
        819.0,
        819.0,
        819.0,
        819.0,
        819.0,
        819.0,
        819.0,
        819.0,
        819.0,
        819.0,
        820.0,
        820.0,
        821.0,
        821.0,
        821.0,
        821.0,
        821.0,
        821.0,
        821.0,
        821.0,
        821.0,
        821.0,
        821.0,
        821.0,
        821.0,
        821.0,
        821.0,
        822.0,
        822.0,
        822.0,
        822.0,
        822.0,
        822.0,
        823.0,
        823.0,
        824.0,
        825.0,
        825.0,
        825.0,
        826.0,
        827.0,
        827.0,
        827.0,
        827.0,
        827.0,
        827.0,
        827.0,
        827.0,
        827.0,
        827.0,
        827.0,
        827.0,
        828.0,
        828.0,
        828.0,
        829.0,
        829.0,
        829.0,
        829.0,
        829.0,
        830.0,
        830.0,
        830.0,
        830.0,
        830.0,
        830.0,
        831.0,
        831.0,
        831.0,
        831.0,
        831.0,
        831.0,
        832.0,
        833.0,
        833.0,
        833.0,
        833.0,
        833.0,
        833.0,
        833.0,
        833.0,
        833.0,
        833.0,
        833.0,
        833.0,
        833.0,
        833.0,
        833.0,
        833.0,
        834.0,
        834.0,
        834.0,
        834.0,
        836.0,
        836.0,
        836.0,
        836.0,
        836.0,
        836.0,
        836.0,
        836.0,
        836.0,
        836.0,
        836.0,
        836.0,
        836.0,
        836.0,
        836.0,
        836.0,
        837.0,
        839.0,
        839.0,
        839.0,
        839.0,
        839.0,
        839.0,
        839.0,
        839.0,
        839.0,
        839.0,
        840.0,
        840.0,
        840.0,
        840.0,
        840.0,
        840.0,
        840.0,
        840.0,
        840.0,
        840.0,
        840.0,
        841.0,
        841.0,
        842.0,
        842.0,
        842.0,
        842.0,
        842.0,
        842.0,
        842.0,
        842.0,
        843.0,
        844.0,
        847.0,
        847.0,
        847.0,
        847.0,
        847.0,
        847.0,
        847.0,
        847.0,
        847.0,
        847.0,
        847.0,
        847.0,
        847.0,
        847.0,
        847.0,
        847.0,
        847.0,
        848.0,
        848.0,
        848.0,
        848.0,
        848.0,
        849.0,
        849.0,
        849.0,
        850.0,
        850.0,
        850.0,
        850.0,
        850.0,
        850.0,
        850.0,
        850.0,
        850.0,
        851.0,
        852.0,
        852.0,
        852.0,
        853.0,
        853.0,
        855.0,
        855.0,
        855.0,
        856.0,
        856.0,
        856.0,
        856.0,
        856.0,
        856.0,
        856.0,
        856.0,
        857.0,
        857.0,
        857.0,
        857.0,
        857.0,
        857.0,
        857.0,
        857.0,
        857.0,
        859.0,
        859.0,
        859.0,
        860.0,
        860.0,
        860.0,
        860.0,
        860.0,
        860.0,
        861.0,
        861.0,
        861.0,
        862.0,
        863.0,
        863.0,
        863.0,
        863.0,
        863.0,
        865.0,
        866.0,
        866.0,
        868.0,
        868.0,
        868.0,
        868.0,
        868.0,
        868.0,
        868.0,
        868.0,
        868.0,
        868.0,
        868.0,
        868.0,
        868.0,
        868.0,
        868.0,
        868.0,
        868.0,
        868.0,
        868.0,
        869.0,
        871.0,
        871.0,
        872.0,
        872.0,
        872.0,
        872.0,
        872.0,
        872.0,
        872.0,
        872.0,
        873.0,
        873.0,
        873.0,
        873.0,
        873.0,
        873.0,
        873.0,
        873.0,
        873.0,
        874.0,
        875.0,
        875.0,
        875.0,
        875.0,
        875.0,
        875.0,
        876.0,
        876.0,
        876.0,
        878.0,
        878.0,
        878.0,
        878.0,
        878.0,
        878.0,
        878.0,
        878.0,
        878.0,
        878.0,
        878.0,
        878.0,
        879.0,
        879.0,
        880.0,
        880.0,
        880.0,
        880.0,
        880.0,
        881.0,
        881.0,
        881.0,
        881.0,
        881.0,
        881.0,
        881.0,
        881.0,
        881.0,
        881.0,
        881.0,
        881.0,
        883.0,
        883.0,
        883.0,
        883.0,
        883.0,
        883.0,
        884.0,
        884.0,
        884.0,
        884.0,
        884.0,
        884.0,
        885.0,
        885.0,
        885.0,
        885.0,
        885.0,
        886.0,
        886.0,
        886.0,
        886.0,
        887.0,
        887.0,
        887.0,
        888.0,
        888.0,
        889.0,
        890.0,
        890.0,
        891.0,
        891.0,
        891.0,
        891.0,
        891.0,
        891.0,
        891.0,
        891.0,
        892.0,
        892.0,
        892.0,
        892.0,
        892.0,
        892.0,
        892.0,
        893.0,
        893.0,
        894.0,
        894.0,
        895.0,
        895.0,
        895.0,
        895.0,
        896.0,
        896.0,
        896.0,
        896.0,
        896.0,
        896.0,
        896.0,
        896.0,
        897.0,
        897.0,
        897.0,
        897.0,
        897.0,
        897.0,
        897.0,
        897.0,
        897.0,
        897.0,
        898.0,
        899.0,
        899.0,
        899.0,
        899.0,
        899.0,
        899.0,
        899.0,
        899.0,
        900.0,
        900.0,
        901.0,
        902.0,
        903.0,
        903.0,
        903.0,
        904.0,
        904.0,
        905.0,
        906.0,
        906.0,
        907.0,
        908.0,
        909.0,
        909.0,
        910.0,
        910.0,
        911.0,
        911.0,
        911.0,
        912.0,
        912.0,
        912.0,
        912.0,
        914.0,
        914.0,
        914.0,
        914.0,
        915.0,
        915.0,
        915.0,
        915.0,
        916.0,
        916.0,
        917.0,
        917.0,
        917.0,
        917.0,
        917.0,
        917.0,
        917.0,
        917.0,
        917.0,
        917.0,
        918.0,
        918.0,
        918.0,
        918.0,
        918.0,
        918.0,
        918.0,
        919.0,
        919.0,
        919.0,
        919.0,
        919.0,
        919.0,
        919.0,
        919.0,
        919.0,
        919.0,
        919.0,
        919.0,
        920.0,
        920.0,
        920.0,
        920.0,
        920.0,
        921.0,
        921.0,
        921.0,
        921.0,
        923.0,
        923.0,
        923.0,
        925.0,
        925.0,
        926.0,
        926.0,
        926.0,
        927.0,
        928.0,
        928.0,
        928.0,
        928.0,
        929.0,
        929.0,
        929.0,
        929.0,
        929.0,
        929.0,
        929.0,
        929.0,
        929.0,
        929.0,
        929.0,
        930.0,
        930.0,
        930.0,
        930.0,
        930.0,
        930.0,
        931.0,
        932.0,
        932.0,
        932.0,
        932.0,
        932.0,
        932.0,
        932.0,
        933.0,
        933.0,
        933.0,
        933.0,
        933.0,
        933.0,
        933.0,
        933.0,
        933.0,
        933.0,
        934.0,
        935.0,
        936.0,
        936.0,
        936.0,
        937.0,
        937.0,
        937.0,
        937.0,
        937.0,
        937.0,
        937.0,
        937.0,
        937.0,
        937.0,
        937.0,
        937.0,
        937.0,
        938.0,
        938.0,
        938.0,
        938.0,
        938.0,
        938.0,
        938.0,
        938.0,
        939.0,
        939.0,
        939.0,
        939.0,
        939.0,
        940.0,
        940.0,
        941.0,
        941.0,
        941.0,
        942.0,
        942.0,
        942.0,
        942.0,
        942.0,
        942.0,
        942.0,
        942.0,
        943.0,
        944.0,
        944.0,
        944.0,
        944.0,
        944.0,
        944.0,
        944.0,
        945.0,
        945.0,
        946.0,
        946.0,
        946.0,
        946.0,
        947.0,
        947.0,
        947.0,
        947.0,
        947.0,
        947.0,
        947.0,
        947.0,
        948.0,
        949.0,
        949.0,
        949.0,
        949.0,
        949.0,
        949.0,
        950.0,
        950.0,
        951.0,
        951.0,
        951.0,
        951.0,
        952.0,
        952.0,
        952.0,
        953.0,
        953.0,
        953.0,
        954.0,
        954.0,
        954.0,
        954.0,
        956.0,
        956.0,
        956.0,
        956.0,
        956.0,
        957.0,
        957.0,
        957.0,
        957.0,
        957.0,
        957.0,
        957.0,
        957.0,
        957.0,
        958.0,
        958.0,
        958.0,
        958.0,
        958.0,
        959.0,
        959.0,
        960.0,
        961.0,
        961.0,
        961.0,
        961.0,
        961.0,
        962.0,
        962.0,
        962.0,
        962.0,
        962.0,
        962.0,
        963.0,
        963.0,
        963.0,
        963.0,
        963.0,
        963.0,
        963.0,
        964.0,
        964.0,
        964.0,
        964.0,
        964.0,
        964.0,
        964.0,
        965.0,
        965.0,
        965.0,
        965.0,
        965.0,
        965.0,
        965.0,
        965.0,
        965.0,
        965.0,
        965.0,
        965.0,
        965.0,
        965.0,
        965.0,
        965.0,
        965.0,
        965.0,
        965.0,
        965.0,
        965.0,
        965.0,
        966.0,
        966.0,
        966.0,
        966.0,
        966.0,
        966.0,
        966.0,
        966.0,
        966.0,
        966.0,
        966.0,
        967.0,
        967.0,
        967.0,
        968.0,
        968.0,
        968.0,
        968.0,
        968.0,
        968.0,
        968.0,
        968.0,
        969.0,
        971.0,
        971.0,
        971.0,
        971.0,
        971.0,
        971.0,
        971.0,
        971.0,
        972.0,
        972.0,
        972.0,
        972.0,
        972.0,
        973.0,
        975.0,
        975.0,
        976.0,
        976.0,
        976.0,
        978.0,
        978.0,
        978.0,
        978.0,
        978.0,
        978.0,
        978.0,
        978.0,
        978.0,
        978.0,
        978.0,
        978.0,
        978.0,
        979.0,
        979.0,
        979.0,
        982.0,
        982.0,
        983.0,
        983.0,
        983.0,
        984.0,
        984.0,
        984.0,
        984.0,
        985.0,
        985.0,
        985.0,
        986.0,
        986.0,
        986.0,
        986.0,
        986.0,
        987.0,
        987.0,
        987.0,
        987.0,
        987.0,
        987.0,
        987.0,
        987.0,
        987.0,
        987.0,
        987.0,
        987.0,
        987.0,
        987.0,
        987.0,
        987.0,
        987.0,
        987.0,
        987.0,
        988.0,
        988.0,
        988.0,
        988.0,
        988.0,
        988.0,
        988.0,
        988.0,
        988.0,
        988.0,
        989.0,
        990.0,
        990.0,
        990.0,
        990.0,
        990.0,
        990.0,
        990.0,
        990.0,
        991.0,
        991.0,
        991.0,
        991.0,
        991.0,
        991.0,
        991.0,
        991.0,
        992.0,
        992.0,
        993.0,
        993.0,
        993.0,
        993.0,
        993.0,
        993.0,
        993.0,
        993.0,
        993.0,
        993.0,
        993.0,
        993.0,
        993.0,
        993.0,
        995.0,
        995.0,
        995.0,
        995.0,
        995.0,
        995.0,
        996.0,
        996.0,
        997.0,
        997.0,
        997.0,
        997.0,
        998.0,
        999.0,
        999.0,
        1000.0,
        1001.0,
        1001.0,
        1002.0,
        1002.0,
        1003.0,
        1003.0,
        1003.0,
        1003.0,
        1003.0,
        1003.0,
        1003.0,
        1003.0,
        1004.0,
        1004.0,
        1004.0,
        1004.0,
        1004.0,
        1004.0,
        1004.0,
        1004.0,
        1005.0,
        1005.0,
        1005.0,
        1005.0,
        1006.0,
        1006.0,
        1006.0,
        1006.0,
        1006.0,
        1007.0,
        1007.0,
        1007.0,
        1007.0,
        1007.0,
        1007.0,
        1007.0,
        1007.0,
        1007.0,
        1007.0,
        1007.0,
        1007.0,
        1007.0,
        1007.0,
        1007.0,
        1007.0,
        1007.0,
        1007.0,
        1008.0,
        1008.0,
        1008.0,
        1008.0,
        1008.0,
        1008.0,
        1008.0,
        1009.0,
        1010.0,
        1010.0,
        1010.0,
        1011.0,
        1012.0,
        1012.0,
        1012.0,
        1012.0,
        1012.0,
        1013.0,
        1013.0,
        1013.0,
        1013.0,
        1013.0,
        1013.0,
        1014.0,
        1014.0,
        1014.0,
        1014.0,
        1015.0,
        1015.0,
        1015.0,
        1015.0,
        1016.0,
        1016.0,
        1016.0,
        1016.0,
        1016.0,
        1016.0,
        1016.0,
        1017.0,
        1018.0,
        1018.0,
        1018.0,
        1018.0,
        1018.0,
        1018.0,
        1018.0,
        1018.0,
        1019.0,
        1019.0,
        1019.0,
        1019.0,
        1021.0,
        1021.0,
        1021.0,
        1021.0,
        1021.0,
        1021.0,
        1021.0,
        1021.0,
        1022.0,
        1022.0,
        1022.0,
        1022.0,
        1022.0,
        1022.0,
        1022.0,
        1022.0,
        1022.0,
        1023.0,
        1023.0,
        1024.0,
        1024.0,
        1024.0,
        1024.0,
        1024.0,
        1025.0,
        1026.0,
        1027.0,
        1027.0,
        1028.0,
        1028.0,
        1028.0,
        1028.0,
        1028.0,
        1028.0,
        1028.0,
        1028.0,
        1028.0,
        1028.0,
        1028.0,
        1029.0,
        1029.0,
        1030.0,
        1030.0,
        1030.0,
        1031.0,
        1031.0,
        1031.0,
        1031.0,
        1031.0,
        1031.0,
        1032.0,
        1032.0,
        1032.0,
        1032.0,
        1032.0,
        1033.0,
        1033.0,
        1033.0,
        1033.0,
        1033.0,
        1033.0,
        1033.0,
        1033.0,
        1033.0,
        1034.0,
        1034.0,
        1034.0,
        1034.0,
        1034.0,
        1036.0,
        1036.0,
        1036.0,
        1036.0,
        1037.0,
        1037.0,
        1039.0,
        1040.0,
        1040.0,
        1040.0,
        1040.0,
        1040.0,
        1040.0,
        1040.0,
        1040.0,
        1040.0,
        1041.0,
        1042.0,
        1042.0,
        1042.0,
        1042.0,
        1042.0,
        1043.0,
        1043.0,
        1043.0,
        1043.0,
        1043.0,
        1043.0,
        1044.0,
        1045.0,
        1046.0,
        1047.0,
        1047.0,
        1047.0,
        1047.0,
        1047.0,
        1047.0,
        1047.0,
        1047.0,
        1048.0,
        1049.0,
        1049.0,
        1049.0,
        1049.0,
        1049.0,
        1049.0,
        1050.0,
        1050.0,
        1050.0,
        1050.0,
        1050.0,
        1051.0,
        1052.0,
        1052.0,
        1052.0,
        1052.0,
        1052.0,
        1052.0,
        1052.0,
        1053.0,
        1053.0,
        1053.0,
        1053.0,
        1053.0,
        1053.0,
        1053.0,
        1054.0,
        1054.0,
        1054.0,
        1054.0,
        1054.0,
        1054.0,
        1055.0,
        1055.0,
        1055.0,
        1056.0,
        1056.0,
        1056.0,
        1056.0,
        1056.0,
        1056.0,
        1056.0,
        1056.0,
        1057.0,
        1058.0,
        1059.0,
        1059.0,
        1059.0,
        1059.0,
        1059.0,
        1059.0,
        1059.0,
        1059.0,
        1060.0,
        1061.0,
        1061.0,
        1061.0,
        1061.0,
        1061.0,
        1061.0,
        1061.0,
        1061.0,
        1061.0,
        1061.0,
        1062.0,
        1062.0,
        1062.0,
        1062.0,
        1063.0,
        1063.0,
        1064.0,
        1064.0,
        1064.0,
        1064.0,
        1064.0,
        1064.0,
        1064.0,
        1064.0,
        1064.0,
        1064.0,
        1064.0,
        1064.0,
        1064.0,
        1064.0,
        1064.0,
        1064.0,
        1064.0,
        1064.0,
        1064.0,
        1064.0,
        1064.0,
        1064.0,
        1064.0,
        1065.0,
        1065.0,
        1065.0,
        1065.0,
        1066.0,
        1066.0,
        1067.0,
        1067.0,
        1067.0,
        1067.0,
        1067.0,
        1067.0,
        1067.0,
        1069.0,
        1069.0,
        1069.0,
        1069.0,
        1069.0,
        1069.0,
        1069.0,
        1069.0,
        1069.0,
        1069.0,
        1069.0,
        1070.0,
        1070.0,
        1070.0,
        1070.0,
        1070.0,
        1070.0,
        1070.0,
        1070.0,
        1070.0,
        1070.0,
        1070.0,
        1071.0,
        1071.0,
        1071.0,
        1071.0,
        1071.0,
        1071.0,
        1072.0,
        1072.0,
        1072.0,
        1072.0,
        1072.0,
        1074.0,
        1074.0,
        1075.0,
        1075.0,
        1075.0,
        1075.0,
        1075.0,
        1075.0,
        1075.0,
        1075.0,
        1075.0,
        1075.0,
        1075.0,
        1075.0,
        1076.0,
        1076.0,
        1076.0,
        1076.0,
        1076.0,
        1076.0,
        1076.0,
        1077.0,
        1077.0,
        1078.0,
        1078.0,
        1078.0,
        1079.0,
        1079.0,
        1079.0,
        1080.0,
        1080.0,
        1080.0,
        1080.0,
        1080.0,
        1080.0,
        1080.0,
        1080.0,
        1082.0,
        1082.0,
        1083.0,
        1083.0,
        1083.0,
        1083.0,
        1083.0,
        1083.0,
        1083.0,
        1083.0,
        1083.0,
        1083.0,
        1084.0,
        1084.0,
        1084.0,
        1084.0,
        1085.0,
        1085.0,
        1085.0,
        1086.0,
        1086.0,
        1087.0,
        1087.0,
        1087.0,
        1087.0,
        1087.0,
        1087.0,
        1087.0,
        1087.0,
        1088.0,
        1088.0,
        1088.0,
        1088.0,
        1088.0,
        1088.0,
        1088.0,
        1088.0,
        1088.0,
        1088.0,
        1088.0,
        1088.0,
        1088.0,
        1088.0,
        1088.0,
        1089.0,
        1089.0,
        1089.0,
        1089.0,
        1090.0,
        1090.0,
        1090.0,
        1090.0,
        1090.0,
        1090.0,
        1091.0,
        1091.0,
        1092.0,
        1095.0,
        1096.0,
        1097.0,
        1098.0,
        1098.0,
        1098.0,
        1098.0,
        1099.0,
        1100.0,
        1100.0,
        1100.0,
        1100.0,
        1100.0,
        1101.0,
        1101.0,
        1101.0,
        1102.0,
        1102.0,
        1102.0,
        1102.0,
        1102.0,
        1102.0,
        1103.0,
        1103.0,
        1103.0,
        1104.0,
        1104.0,
        1104.0,
        1104.0,
        1104.0,
        1104.0,
        1104.0,
        1105.0,
        1106.0,
        1106.0,
        1106.0,
        1106.0,
        1107.0,
        1107.0,
        1107.0,
        1107.0,
        1107.0,
        1107.0,
        1107.0,
        1108.0,
        1109.0,
        1109.0,
        1109.0,
        1110.0,
        1110.0,
        1110.0,
        1111.0,
        1111.0,
        1112.0,
        1112.0,
        1112.0,
        1112.0,
        1112.0,
        1112.0,
        1112.0,
        1112.0,
        1112.0,
        1113.0,
        1113.0,
        1115.0,
        1115.0,
        1115.0,
        1115.0,
        1115.0,
        1115.0,
        1115.0,
        1118.0,
        1118.0,
        1119.0,
        1119.0,
        1119.0,
        1119.0,
        1119.0,
        1119.0,
        1119.0,
        1120.0,
        1120.0,
        1120.0,
        1120.0,
        1120.0,
        1120.0,
        1120.0,
        1121.0,
        1121.0,
        1122.0,
        1122.0,
        1122.0,
        1122.0,
        1122.0,
        1122.0,
        1122.0,
        1122.0,
        1122.0,
        1122.0,
        1122.0,
        1122.0,
        1122.0,
        1122.0,
        1122.0,
        1122.0,
        1122.0,
        1122.0,
        1123.0,
        1123.0,
        1123.0,
        1123.0,
        1124.0,
        1124.0,
        1124.0,
        1124.0,
        1124.0,
        1125.0,
        1126.0,
        1126.0,
        1126.0,
        1126.0,
        1127.0,
        1127.0,
        1127.0,
        1127.0,
        1127.0,
        1127.0,
        1127.0,
        1127.0,
        1127.0,
        1127.0,
        1127.0,
        1127.0,
        1127.0,
        1127.0,
        1127.0,
        1127.0,
        1127.0,
        1127.0,
        1127.0,
        1128.0,
        1128.0,
        1129.0,
        1129.0,
        1129.0,
        1129.0,
        1130.0,
        1130.0,
        1130.0,
        1130.0,
        1130.0,
        1130.0,
        1130.0,
        1131.0,
        1131.0,
        1132.0,
        1134.0,
        1134.0,
        1134.0,
        1134.0,
        1134.0,
        1134.0,
        1134.0,
        1134.0,
        1134.0,
        1134.0,
        1134.0,
        1134.0,
        1134.0,
        1134.0,
        1134.0,
        1135.0,
        1135.0,
        1135.0,
        1135.0,
        1135.0,
        1135.0,
        1135.0,
        1135.0,
        1135.0,
        1135.0,
        1136.0,
        1136.0,
        1136.0,
        1136.0,
        1137.0,
        1137.0,
        1139.0,
        1139.0,
        1139.0,
        1139.0,
        1139.0,
        1140.0,
        1140.0,
        1140.0,
        1140.0,
        1140.0,
        1140.0,
        1140.0,
        1140.0,
        1140.0,
        1140.0,
        1140.0,
        1141.0,
        1141.0,
        1141.0,
        1141.0,
        1141.0,
        1141.0,
        1141.0,
        1141.0,
        1141.0,
        1141.0,
        1141.0,
        1141.0,
        1142.0,
        1143.0,
        1143.0,
        1143.0,
        1143.0,
        1143.0,
        1143.0,
        1143.0,
        1144.0,
        1145.0,
        1145.0,
        1145.0,
        1145.0,
        1145.0,
        1146.0,
        1146.0,
        1147.0,
        1147.0,
        1147.0,
        1147.0,
        1147.0,
        1147.0,
        1148.0,
        1148.0,
        1148.0,
        1148.0,
        1148.0,
        1148.0,
        1148.0,
        1148.0,
        1148.0,
        1148.0,
        1148.0,
        1148.0,
        1149.0,
        1149.0,
        1149.0,
        1149.0,
        1149.0,
        1149.0,
        1150.0,
        1150.0,
        1150.0,
        1150.0,
        1150.0,
        1150.0,
        1150.0,
        1150.0,
        1151.0,
        1151.0,
        1151.0,
        1151.0,
        1152.0,
        1152.0,
        1152.0,
        1152.0,
        1152.0,
        1152.0,
        1152.0,
        1152.0,
        1153.0,
        1154.0,
        1154.0,
        1154.0,
        1155.0,
        1155.0,
        1156.0,
        1156.0,
        1156.0,
        1156.0,
        1156.0,
        1156.0,
        1156.0,
        1156.0,
        1156.0,
        1156.0,
        1157.0,
        1157.0,
        1157.0,
        1158.0,
        1159.0,
        1159.0,
        1159.0,
        1159.0,
        1159.0,
        1159.0,
        1159.0,
        1160.0,
        1160.0,
        1160.0,
        1160.0,
        1160.0,
        1160.0,
        1161.0,
        1161.0,
        1161.0,
        1161.0,
        1161.0,
        1162.0,
        1162.0,
        1162.0,
        1164.0,
        1164.0,
        1164.0,
        1165.0,
        1165.0,
        1165.0,
        1165.0,
        1166.0,
        1166.0,
        1166.0,
        1166.0,
        1166.0,
        1166.0,
        1166.0,
        1166.0,
        1166.0,
        1166.0,
        1166.0,
        1166.0,
        1166.0,
        1167.0,
        1167.0,
        1167.0,
        1167.0,
        1167.0,
        1167.0,
        1167.0,
        1167.0,
        1167.0,
        1167.0,
        1167.0,
        1167.0,
        1169.0,
        1169.0,
        1169.0,
        1169.0,
        1170.0,
        1170.0,
        1170.0,
        1170.0,
        1170.0,
        1170.0,
        1170.0,
        1170.0,
        1170.0,
        1170.0,
        1170.0,
        1170.0,
        1170.0,
        1170.0,
        1172.0,
        1172.0,
        1172.0,
        1173.0,
        1173.0,
        1174.0,
        1174.0,
        1174.0,
        1174.0,
        1176.0,
        1177.0,
        1178.0,
        1178.0,
        1178.0,
        1178.0,
        1178.0,
        1178.0,
        1178.0,
        1179.0,
        1179.0,
        1179.0,
        1180.0,
        1180.0,
        1180.0,
        1180.0,
        1180.0,
        1180.0,
        1180.0,
        1180.0,
        1180.0,
        1180.0,
        1180.0,
        1180.0,
        1180.0,
        1181.0,
        1181.0,
        1181.0,
        1181.0,
        1181.0,
        1181.0,
        1181.0,
        1181.0,
        1181.0,
        1181.0,
        1181.0,
        1181.0,
        1181.0,
        1182.0,
        1182.0,
        1182.0,
        1182.0,
        1182.0,
        1182.0,
        1182.0,
        1182.0,
        1182.0,
        1182.0,
        1182.0,
        1182.0,
        1182.0,
        1182.0,
        1182.0,
        1182.0,
        1182.0,
        1182.0,
        1182.0,
        1182.0,
        1183.0,
        1183.0,
        1183.0,
        1183.0,
        1183.0,
        1183.0,
        1183.0,
        1184.0,
        1184.0,
        1185.0,
        1185.0,
        1185.0,
        1185.0,
        1185.0,
        1185.0,
        1186.0,
        1187.0,
        1187.0,
        1187.0,
        1187.0,
        1187.0,
        1187.0,
        1187.0,
        1187.0,
        1188.0,
        1188.0,
        1189.0,
        1190.0,
        1190.0,
        1190.0,
        1190.0,
        1191.0,
        1191.0,
        1192.0,
        1193.0,
        1193.0,
        1193.0,
        1193.0,
        1194.0,
        1195.0,
        1196.0,
        1197.0,
        1197.0,
        1197.0,
        1197.0,
        1197.0,
        1197.0,
        1197.0,
        1197.0,
        1197.0,
        1197.0,
        1197.0,
        1199.0,
        1199.0,
        1200.0,
        1200.0,
        1200.0,
        1200.0,
        1200.0,
        1201.0,
        1201.0,
        1201.0,
        1201.0,
        1201.0,
        1201.0,
        1201.0,
        1201.0,
        1202.0,
        1203.0,
        1203.0,
        1204.0,
        1204.0,
        1206.0,
        1206.0,
        1206.0,
        1206.0,
        1206.0,
        1206.0,
        1206.0,
        1206.0,
        1206.0,
        1206.0,
        1206.0,
        1206.0,
        1206.0,
        1207.0,
        1207.0,
        1208.0,
        1208.0,
        1209.0,
        1210.0,
        1210.0,
        1210.0,
        1210.0,
        1210.0,
        1210.0,
        1210.0,
        1210.0,
        1212.0,
        1212.0,
        1212.0,
        1212.0,
        1212.0,
        1212.0,
        1212.0,
        1212.0,
        1212.0,
        1212.0,
        1212.0,
        1212.0,
        1212.0,
        1212.0,
        1212.0,
        1213.0,
        1213.0,
        1214.0,
        1214.0,
        1214.0,
        1214.0,
        1214.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1215.0,
        1216.0,
        1216.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1217.0,
        1218.0,
        1218.0,
        1218.0,
        1218.0,
        1219.0,
        1219.0,
        1220.0,
        1220.0,
        1220.0,
        1222.0,
        1222.0,
        1222.0,
        1222.0,
        1222.0,
        1222.0,
        1222.0,
        1222.0,
        1222.0,
        1222.0,
        1222.0,
        1222.0,
        1222.0,
        1222.0,
        1223.0,
        1224.0,
        1224.0,
        1224.0,
        1225.0,
        1225.0,
        1225.0,
        1225.0,
        1225.0,
        1225.0,
        1226.0,
        1226.0,
        1227.0,
        1227.0,
        1228.0,
        1229.0,
        1229.0,
        1229.0,
        1229.0,
        1229.0,
        1229.0,
        1229.0,
        1229.0,
        1230.0,
        1232.0,
        1232.0,
        1232.0,
        1232.0,
        1232.0,
        1232.0,
        1232.0,
        1232.0,
        1232.0,
        1232.0,
        1232.0,
        1232.0,
        1232.0,
        1232.0,
        1232.0,
        1232.0,
        1232.0,
        1232.0,
        1232.0,
        1232.0,
        1232.0,
        1232.0,
        1232.0,
        1232.0,
        1233.0,
        1233.0,
        1233.0,
        1233.0,
        1234.0,
        1234.0,
        1234.0,
        1234.0,
        1234.0,
        1234.0,
        1234.0,
        1234.0,
        1235.0,
        1235.0,
        1235.0,
        1235.0,
        1235.0,
        1235.0,
        1236.0,
        1236.0,
        1236.0,
        1236.0,
        1236.0,
        1236.0,
        1236.0,
        1236.0,
        1237.0,
        1237.0,
        1238.0,
        1238.0,
        1238.0,
        1240.0,
        1240.0,
        1240.0,
        1241.0,
        1241.0,
        1241.0,
        1241.0,
        1241.0,
        1241.0,
        1241.0,
        1241.0,
        1241.0,
        1242.0,
        1242.0,
        1242.0,
        1242.0,
        1242.0,
        1243.0,
        1243.0,
        1243.0,
        1243.0,
        1243.0,
        1243.0,
        1243.0,
        1244.0,
        1244.0,
        1244.0,
        1244.0,
        1244.0,
        1244.0,
        1245.0,
        1246.0,
        1246.0,
        1246.0,
        1247.0,
        1247.0,
        1248.0,
        1248.0,
        1248.0,
        1249.0,
        1250.0,
        1250.0,
        1250.0,
        1251.0,
        1251.0,
        1252.0,
        1253.0,
        1253.0,
        1253.0,
        1253.0,
        1253.0,
        1253.0,
        1253.0,
        1253.0,
        1254.0,
        1255.0,
        1255.0,
        1256.0,
        1256.0,
        1256.0,
        1257.0,
        1257.0,
        1257.0,
        1257.0,
        1257.0,
        1257.0,
        1257.0,
        1257.0,
        1258.0,
        1258.0,
        1258.0,
        1258.0,
        1258.0,
        1258.0,
        1258.0,
        1258.0,
        1258.0,
        1260.0,
        1260.0,
        1261.0,
        1262.0,
        1262.0,
        1262.0,
        1262.0,
        1262.0,
        1262.0,
        1263.0,
        1263.0,
        1263.0,
        1264.0,
        1264.0,
        1264.0,
        1264.0,
        1264.0,
        1265.0,
        1265.0,
        1265.0,
        1265.0,
        1265.0,
        1265.0,
        1265.0,
        1265.0,
        1265.0,
        1265.0,
        1265.0,
        1265.0,
        1265.0,
        1265.0,
        1265.0,
        1265.0,
        1266.0,
        1266.0,
        1266.0,
        1267.0,
        1268.0,
        1268.0,
        1268.0,
        1268.0,
        1268.0,
        1268.0,
        1269.0,
        1270.0,
        1270.0,
        1271.0,
        1271.0,
        1271.0,
        1271.0,
        1271.0,
        1271.0,
        1271.0,
        1271.0,
        1271.0,
        1271.0,
        1271.0,
        1271.0,
        1272.0,
        1272.0,
        1272.0,
        1272.0,
        1272.0,
        1272.0,
        1272.0,
        1273.0,
        1273.0,
        1273.0,
        1273.0,
        1273.0,
        1273.0,
        1273.0,
        1273.0,
        1273.0,
        1273.0,
        1273.0,
        1273.0,
        1274.0,
        1274.0,
        1274.0,
        1274.0,
        1274.0,
        1274.0,
        1275.0,
        1275.0,
        1276.0,
        1276.0,
        1277.0,
        1277.0,
        1278.0,
        1278.0,
        1278.0,
        1278.0,
        1280.0,
        1280.0,
        1280.0,
        1280.0,
        1281.0,
        1281.0,
        1282.0,
        1282.0,
        1282.0,
        1282.0,
        1283.0,
        1284.0,
        1284.0,
        1284.0,
        1284.0,
        1284.0,
        1284.0,
        1285.0,
        1285.0,
        1285.0,
        1285.0,
        1285.0,
        1285.0,
        1285.0,
        1285.0,
        1285.0,
        1285.0,
        1286.0,
        1286.0,
        1286.0,
        1286.0,
        1286.0,
        1286.0,
        1286.0,
        1286.0,
        1286.0,
        1287.0,
        1287.0,
        1287.0,
        1288.0,
        1288.0,
        1288.0,
        1288.0,
        1288.0,
        1288.0,
        1288.0,
        1288.0,
        1288.0,
        1288.0,
        1288.0,
        1288.0,
        1289.0,
        1289.0,
        1289.0,
        1289.0,
        1289.0,
        1291.0,
        1292.0,
        1292.0,
        1292.0,
        1292.0,
        1293.0,
        1293.0,
        1293.0,
        1294.0,
        1294.0,
        1294.0,
        1294.0,
        1294.0,
        1294.0,
        1294.0,
        1294.0,
        1294.0,
        1295.0,
        1295.0,
        1295.0,
        1296.0,
        1296.0,
        1296.0,
        1296.0,
        1296.0,
        1296.0,
        1296.0,
        1296.0,
        1297.0,
        1297.0,
        1297.0,
        1297.0,
        1297.0,
        1297.0,
        1297.0,
        1298.0,
        1298.0,
        1298.0,
        1299.0,
        1299.0,
        1299.0,
        1299.0,
        1299.0,
        1299.0,
        1300.0,
        1301.0,
        1301.0,
        1301.0,
        1301.0,
        1301.0,
        1301.0,
        1301.0,
        1301.0,
        1301.0,
        1301.0,
        1301.0,
        1302.0,
        1303.0,
        1303.0,
        1303.0,
        1303.0,
        1303.0,
        1303.0,
        1303.0,
        1303.0,
        1304.0,
        1304.0,
        1304.0,
        1304.0,
        1305.0,
        1305.0,
        1305.0,
        1306.0,
        1306.0,
        1306.0,
        1307.0,
        1308.0,
        1308.0,
        1309.0,
        1309.0,
        1309.0,
        1309.0,
        1309.0,
        1309.0,
        1309.0,
        1309.0,
        1309.0,
        1309.0,
        1309.0,
        1309.0,
        1309.0,
        1309.0,
        1310.0,
        1310.0,
        1310.0,
        1310.0,
        1310.0,
        1311.0,
        1311.0,
        1311.0,
        1311.0,
        1311.0,
        1312.0,
        1312.0,
        1313.0,
        1313.0,
        1313.0,
        1313.0,
        1313.0,
        1313.0,
        1315.0,
        1315.0,
        1315.0,
        1315.0,
        1315.0,
        1315.0,
        1315.0,
        1315.0,
        1315.0,
        1315.0,
        1315.0,
        1315.0,
        1315.0,
        1316.0,
        1316.0,
        1316.0,
        1316.0,
        1316.0,
        1316.0,
        1316.0,
        1316.0,
        1316.0,
        1316.0,
        1316.0,
        1316.0,
        1316.0,
        1316.0,
        1317.0,
        1317.0,
        1318.0,
        1319.0,
        1320.0,
        1320.0,
        1320.0,
        1320.0,
        1320.0,
        1320.0,
        1320.0,
        1320.0,
        1320.0,
        1321.0,
        1321.0,
        1321.0,
        1321.0,
        1321.0,
        1321.0,
        1321.0,
        1322.0,
        1323.0,
        1323.0,
        1324.0,
        1324.0,
        1325.0,
        1325.0,
        1325.0,
        1326.0,
        1326.0,
        1326.0,
        1326.0,
        1326.0,
        1326.0,
        1326.0,
        1326.0,
        1326.0,
        1326.0,
        1326.0,
        1326.0,
        1326.0,
        1326.0,
        1326.0,
        1326.0,
        1328.0,
        1328.0,
        1328.0,
        1328.0,
        1328.0,
        1329.0,
        1329.0,
        1329.0,
        1329.0,
        1329.0,
        1329.0,
        1329.0,
        1330.0,
        1330.0,
        1330.0,
        1330.0,
        1330.0,
        1330.0,
        1330.0,
        1330.0,
        1332.0,
        1332.0,
        1332.0,
        1332.0,
        1332.0,
        1332.0,
        1334.0,
        1335.0,
        1337.0,
        1337.0,
        1338.0,
        1340.0,
        1340.0,
        1340.0,
        1340.0,
        1340.0,
        1340.0,
        1341.0,
        1342.0,
        1342.0,
        1342.0,
        1342.0,
        1342.0,
        1343.0,
        1343.0,
        1343.0,
        1344.0,
        1344.0,
        1345.0,
        1345.0,
        1345.0,
        1345.0,
        1346.0,
        1346.0,
        1346.0,
        1347.0,
        1347.0,
        1347.0,
        1347.0,
        1347.0,
        1347.0,
        1347.0,
        1347.0,
        1347.0,
        1347.0,
        1347.0,
        1347.0,
        1347.0,
        1348.0,
        1348.0,
        1349.0,
        1349.0,
        1349.0,
        1349.0,
        1349.0,
        1350.0,
        1350.0,
        1350.0,
        1350.0,
        1350.0,
        1350.0,
        1350.0,
        1351.0,
        1352.0,
        1353.0,
        1353.0,
        1353.0,
        1353.0,
        1353.0,
        1353.0,
        1354.0,
        1355.0,
        1355.0,
        1355.0,
        1355.0,
        1355.0,
        1356.0,
        1357.0,
        1357.0,
        1357.0,
        1357.0,
        1357.0,
        1357.0,
        1357.0,
        1357.0,
        1357.0,
        1357.0,
        1357.0,
        1357.0,
        1358.0,
        1359.0,
        1359.0,
        1359.0,
        1359.0,
        1359.0,
        1359.0,
        1359.0,
        1359.0,
        1359.0,
        1359.0,
        1359.0,
        1359.0,
        1359.0,
        1359.0,
        1359.0,
        1359.0,
        1359.0,
        1359.0,
        1359.0,
        1359.0,
        1360.0,
        1360.0,
        1360.0,
        1360.0,
        1360.0,
        1361.0,
        1361.0,
        1362.0,
        1362.0,
        1362.0,
        1363.0,
        1363.0,
        1363.0,
        1363.0,
        1363.0,
        1363.0,
        1363.0,
        1363.0,
        1364.0,
        1364.0,
        1364.0,
        1364.0,
        1364.0,
        1364.0,
        1364.0,
        1365.0,
        1365.0,
        1365.0,
        1366.0,
        1367.0,
        1367.0,
        1367.0,
        1367.0,
        1367.0,
        1367.0,
        1367.0,
        1368.0,
        1368.0,
        1368.0,
        1368.0,
        1368.0,
        1368.0,
        1368.0,
        1368.0,
        1368.0,
        1368.0,
        1368.0,
        1368.0,
        1368.0,
        1368.0,
        1368.0,
        1368.0,
        1368.0,
        1368.0,
        1368.0,
        1368.0,
        1368.0,
        1368.0,
        1368.0,
        1368.0,
        1368.0,
        1369.0,
        1369.0,
        1369.0,
        1369.0,
        1369.0,
        1369.0,
        1369.0,
        1369.0,
        1369.0,
        1369.0,
        1369.0,
        1369.0,
        1370.0,
        1370.0,
        1370.0,
        1370.0,
        1370.0,
        1370.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1371.0,
        1372.0,
        1372.0,
        1372.0,
        1372.0,
        1372.0,
        1372.0,
        1372.0,
        1372.0,
        1373.0,
        1373.0,
        1373.0,
        1373.0,
        1374.0,
        1375.0,
        1375.0,
        1375.0,
        1375.0,
        1375.0,
        1375.0,
        1375.0,
        1375.0,
        1375.0,
        1375.0,
        1376.0,
        1376.0,
        1376.0,
        1377.0,
        1377.0,
        1377.0,
        1377.0,
        1377.0,
        1377.0,
        1378.0,
        1378.0,
        1378.0,
        1378.0,
        1378.0,
        1379.0,
        1379.0,
        1380.0,
        1380.0,
        1380.0,
        1381.0,
        1381.0,
        1381.0,
        1382.0,
        1383.0,
        1383.0,
        1383.0,
        1383.0,
        1383.0,
        1384.0,
        1384.0,
        1384.0,
        1386.0,
        1386.0,
        1387.0,
        1387.0,
        1387.0,
        1387.0,
        1388.0,
        1389.0,
        1389.0,
        1389.0,
        1389.0,
        1389.0,
        1389.0,
        1389.0,
        1389.0,
        1389.0,
        1389.0,
        1390.0,
        1390.0,
        1391.0,
        1391.0,
        1391.0,
        1391.0,
        1391.0,
        1391.0,
        1391.0,
        1391.0,
        1391.0,
        1391.0,
        1392.0,
        1392.0,
        1392.0,
        1392.0,
        1392.0,
        1393.0,
        1393.0,
        1394.0,
        1395.0,
        1396.0,
        1396.0,
        1396.0,
        1396.0,
        1396.0,
        1396.0,
        1396.0,
        1396.0,
        1396.0,
        1396.0,
        1396.0,
        1396.0,
        1396.0,
        1396.0,
        1397.0,
        1397.0,
        1397.0,
        1397.0,
        1397.0,
        1398.0,
        1398.0,
        1398.0,
        1399.0,
        1399.0,
        1399.0,
        1399.0,
        1400.0,
        1400.0,
        1400.0,
        1400.0,
        1400.0,
        1401.0,
        1402.0,
        1402.0,
        1403.0,
        1404.0,
        1404.0,
        1404.0,
        1404.0,
        1404.0,
        1405.0,
        1405.0,
        1405.0,
        1405.0,
        1406.0,
        1406.0,
        1406.0,
        1406.0,
        1406.0,
        1406.0,
        1406.0,
        1406.0,
        1406.0,
        1406.0,
        1406.0,
        1406.0,
        1407.0,
        1407.0,
        1408.0,
        1408.0,
        1408.0,
        1408.0,
        1408.0,
        1408.0,
        1408.0,
        1409.0,
        1409.0,
        1409.0,
        1409.0,
        1409.0,
        1409.0,
        1409.0,
        1409.0,
        1409.0,
        1409.0,
        1409.0,
        1409.0,
        1409.0,
        1409.0,
        1409.0,
        1410.0,
        1410.0,
        1410.0,
        1410.0,
        1410.0,
        1410.0,
        1411.0,
        1411.0,
        1411.0,
        1411.0,
        1411.0,
        1412.0,
        1412.0,
        1412.0,
        1412.0,
        1413.0,
        1413.0,
        1413.0,
        1413.0,
        1413.0,
        1413.0,
        1414.0,
        1414.0,
        1415.0,
        1415.0,
        1416.0,
        1416.0,
        1416.0,
        1416.0,
        1416.0,
        1416.0,
        1416.0,
        1416.0,
        1416.0,
        1416.0,
        1416.0,
        1416.0,
        1416.0,
        1416.0,
        1418.0,
        1418.0,
        1418.0,
        1418.0,
        1418.0,
        1418.0,
        1419.0,
        1419.0,
        1419.0,
        1419.0,
        1419.0,
        1419.0,
        1420.0,
        1420.0,
        1420.0,
        1420.0,
        1420.0,
        1420.0,
        1420.0,
        1421.0,
        1421.0,
        1421.0,
        1421.0,
        1422.0,
        1422.0,
        1422.0,
        1422.0,
        1422.0,
        1422.0,
        1423.0,
        1423.0,
        1423.0,
        1425.0,
        1425.0,
        1425.0,
        1425.0,
        1425.0,
        1425.0,
        1425.0,
        1425.0,
        1425.0,
        1425.0,
        1425.0,
        1425.0,
        1425.0,
        1425.0,
        1425.0,
        1425.0,
        1425.0,
        1425.0,
        1425.0,
        1425.0,
        1425.0,
        1425.0,
        1425.0,
        1425.0,
        1425.0,
        1426.0,
        1426.0,
        1426.0,
        1426.0,
        1426.0,
        1426.0,
        1426.0,
        1428.0,
        1429.0,
        1429.0,
        1429.0,
        1429.0,
        1430.0,
        1430.0,
        1430.0,
        1430.0,
        1430.0,
        1430.0,
        1430.0,
        1430.0,
        1431.0,
        1431.0,
        1431.0,
        1431.0,
        1432.0,
        1432.0,
        1432.0,
        1433.0,
        1433.0,
        1433.0,
        1433.0,
        1434.0,
        1434.0,
        1435.0,
        1435.0,
        1435.0,
        1435.0,
        1435.0,
        1435.0,
        1435.0,
        1435.0,
        1435.0,
        1437.0,
        1437.0,
        1437.0,
        1438.0,
        1438.0,
        1438.0,
        1438.0,
        1438.0,
        1438.0,
        1438.0,
        1438.0,
        1438.0,
        1438.0,
        1438.0,
        1438.0,
        1438.0,
        1438.0,
        1438.0,
        1439.0,
        1439.0,
        1439.0,
        1439.0,
        1439.0,
        1439.0,
        1439.0,
        1439.0,
        1439.0,
        1440.0,
        1441.0,
        1441.0,
        1441.0,
        1441.0,
        1441.0,
        1441.0,
        1441.0,
        1441.0,
        1441.0,
        1441.0,
        1441.0,
        1442.0,
        1442.0,
        1442.0,
        1442.0,
        1443.0,
        1443.0,
        1443.0,
        1443.0,
        1443.0,
        1443.0,
        1443.0,
        1443.0,
        1444.0,
        1445.0,
        1446.0,
        1446.0,
        1446.0,
        1446.0,
        1446.0,
        1446.0,
        1447.0,
        1447.0,
        1447.0,
        1447.0,
        1447.0,
        1447.0,
        1448.0,
        1448.0,
        1449.0,
        1450.0,
        1451.0,
        1451.0,
        1451.0,
        1452.0,
        1452.0,
        1452.0,
        1452.0,
        1454.0,
        1455.0,
        1455.0,
        1455.0,
        1455.0,
        1455.0,
        1455.0,
        1456.0,
        1456.0,
        1456.0,
        1456.0,
        1456.0,
        1456.0,
        1456.0,
        1456.0,
        1456.0,
        1456.0,
        1456.0,
        1456.0,
        1456.0,
        1456.0,
        1456.0,
        1456.0,
        1456.0,
        1456.0,
        1456.0,
        1456.0,
        1456.0,
        1456.0,
        1456.0,
        1456.0,
        1456.0,
        1457.0,
        1457.0,
        1457.0,
        1457.0,
        1458.0,
        1458.0,
        1459.0,
        1459.0,
        1461.0,
        1461.0,
        1462.0,
        1462.0,
        1462.0,
        1462.0,
        1464.0,
        1464.0,
        1464.0,
        1464.0,
        1464.0,
        1464.0,
        1465.0,
        1465.0,
        1465.0,
        1465.0,
        1465.0,
        1466.0,
        1466.0,
        1466.0,
        1466.0,
        1466.0,
        1466.0,
        1467.0,
        1467.0,
        1468.0,
        1468.0,
        1468.0,
        1468.0,
        1468.0,
        1468.0,
        1468.0,
        1468.0,
        1468.0,
        1468.0,
        1469.0,
        1469.0,
        1469.0,
        1469.0,
        1469.0,
        1470.0,
        1470.0,
        1470.0,
        1471.0,
        1472.0,
        1473.0,
        1473.0,
        1473.0,
        1473.0,
        1473.0,
        1473.0,
        1473.0,
        1473.0,
        1473.0,
        1473.0,
        1473.0,
        1474.0,
        1474.0,
        1474.0,
        1474.0,
        1474.0,
        1474.0,
        1474.0,
        1474.0,
        1474.0,
        1474.0,
        1474.0,
        1474.0,
        1474.0,
        1475.0,
        1476.0,
        1476.0,
        1476.0,
        1476.0,
        1476.0,
        1476.0,
        1476.0,
        1476.0,
        1477.0,
        1477.0,
        1477.0,
        1477.0,
        1477.0,
        1477.0,
        1477.0,
        1477.0,
        1477.0,
        1477.0,
        1477.0,
        1477.0,
        1477.0,
        1477.0,
        1477.0,
        1477.0,
        1477.0,
        1477.0,
        1478.0,
        1478.0,
        1478.0,
        1478.0,
        1479.0,
        1480.0,
        1480.0,
        1482.0,
        1482.0,
        1482.0,
        1482.0,
        1483.0,
        1484.0,
        1484.0,
        1484.0,
        1484.0,
        1484.0,
        1484.0,
        1484.0,
        1484.0,
        1484.0,
        1485.0,
        1486.0,
        1486.0,
        1486.0,
        1488.0,
        1489.0,
        1489.0,
        1489.0,
        1489.0,
        1490.0,
        1490.0,
        1490.0,
        1490.0,
        1490.0,
        1490.0,
        1490.0,
        1490.0,
        1490.0,
        1490.0,
        1493.0,
        1493.0,
        1493.0,
        1493.0,
        1493.0,
        1493.0,
        1493.0,
        1494.0,
        1495.0,
        1495.0,
        1495.0,
        1495.0,
        1495.0,
        1495.0,
        1495.0,
        1495.0,
        1495.0,
        1495.0,
        1495.0,
        1497.0,
        1497.0,
        1497.0,
        1497.0,
        1497.0,
        1497.0,
        1497.0,
        1497.0,
        1497.0,
        1498.0,
        1498.0,
        1498.0,
        1498.0,
        1498.0,
        1498.0,
        1499.0,
        1500.0,
        1500.0,
        1500.0,
        1500.0,
        1500.0,
        1500.0,
        1500.0,
        1500.0,
        1500.0,
        1501.0,
        1501.0,
        1502.0,
        1502.0,
        1502.0,
        1502.0,
        1502.0,
        1502.0,
        1502.0,
        1502.0,
        1502.0,
        1502.0,
        1502.0,
        1503.0,
        1504.0,
        1505.0,
        1505.0,
        1505.0,
        1505.0,
        1505.0,
        1505.0,
        1505.0,
        1505.0,
        1505.0,
        1505.0,
        1506.0,
        1506.0,
        1506.0,
        1506.0,
        1506.0,
        1507.0,
        1507.0,
        1507.0,
        1508.0,
        1508.0,
        1508.0,
        1508.0,
        1508.0,
        1508.0,
        1508.0,
        1508.0,
        1508.0,
        1508.0,
        1508.0,
        1509.0,
        1509.0,
        1509.0,
        1509.0,
        1510.0,
        1510.0,
        1510.0,
        1510.0,
        1510.0,
        1510.0,
        1510.0,
        1510.0,
        1510.0,
        1511.0,
        1511.0,
        1511.0,
        1511.0,
        1511.0,
        1511.0,
        1511.0,
        1511.0,
        1511.0,
        1511.0,
        1513.0,
        1513.0,
        1514.0,
        1514.0,
        1514.0,
        1514.0,
        1514.0,
        1515.0,
        1515.0,
        1515.0,
        1517.0,
        1518.0,
        1518.0,
        1518.0,
        1518.0,
        1519.0,
        1519.0,
        1519.0,
        1519.0,
        1519.0,
        1519.0,
        1519.0,
        1519.0,
        1519.0,
        1520.0,
        1520.0,
        1520.0,
        1520.0,
        1520.0,
        1521.0,
        1521.0,
        1521.0,
        1521.0,
        1521.0,
        1521.0,
        1521.0,
        1521.0,
        1522.0,
        1522.0,
        1522.0,
        1522.0,
        1522.0,
        1523.0,
        1523.0,
        1523.0,
        1523.0,
        1523.0,
        1524.0,
        1524.0,
        1525.0,
        1525.0,
        1525.0,
        1525.0,
        1525.0,
        1525.0,
        1525.0,
        1525.0,
        1527.0,
        1527.0,
        1527.0,
        1527.0,
        1528.0,
        1528.0,
        1529.0,
        1529.0,
        1530.0,
        1530.0,
        1531.0,
        1532.0,
        1532.0,
        1532.0,
        1532.0,
        1533.0,
        1533.0,
        1533.0,
        1533.0,
        1533.0,
        1533.0,
        1533.0,
        1533.0,
        1533.0,
        1534.0,
        1535.0,
        1535.0,
        1535.0,
        1535.0,
        1535.0,
        1535.0,
        1536.0,
        1536.0,
        1536.0,
        1536.0,
        1536.0,
        1537.0,
        1537.0,
        1537.0,
        1537.0,
        1538.0,
        1538.0,
        1538.0,
        1538.0,
        1538.0,
        1538.0,
        1538.0,
        1538.0,
        1538.0,
        1538.0,
        1538.0,
        1538.0,
        1538.0,
        1538.0,
        1539.0,
        1539.0,
        1539.0,
        1540.0,
        1542.0,
        1542.0,
        1542.0,
        1542.0,
        1543.0,
        1543.0,
        1543.0,
        1543.0,
        1543.0,
        1543.0,
        1543.0,
        1543.0,
        1543.0,
        1544.0,
        1545.0,
        1546.0,
        1546.0,
        1546.0,
        1546.0,
        1546.0,
        1546.0,
        1547.0,
        1548.0,
        1548.0,
        1548.0,
        1548.0,
        1549.0,
        1549.0,
        1549.0,
        1549.0,
        1549.0,
        1549.0,
        1549.0,
        1549.0,
        1549.0,
        1549.0,
        1550.0,
        1550.0,
        1550.0,
        1551.0,
        1551.0,
        1551.0,
        1551.0,
        1551.0,
        1551.0,
        1551.0,
        1551.0,
        1552.0,
        1552.0,
        1552.0,
        1552.0,
        1552.0,
        1552.0,
        1552.0,
        1553.0,
        1554.0,
        1555.0,
        1555.0,
        1556.0,
        1556.0,
        1556.0,
        1557.0,
        1557.0,
        1557.0,
        1557.0,
        1557.0,
        1557.0,
        1558.0,
        1559.0,
        1559.0,
        1559.0,
        1559.0,
        1559.0,
        1559.0,
        1559.0,
        1559.0,
        1559.0,
        1559.0,
        1560.0,
        1561.0,
        1562.0,
        1562.0,
        1563.0,
        1563.0,
        1563.0,
        1563.0,
        1563.0,
        1563.0,
        1563.0,
        1563.0,
        1563.0,
        1564.0,
        1565.0,
        1565.0,
        1566.0,
        1566.0,
        1566.0,
        1566.0,
        1566.0,
        1566.0,
        1567.0,
        1568.0,
        1570.0,
        1570.0,
        1570.0,
        1570.0,
        1570.0,
        1570.0,
        1570.0,
        1570.0,
        1571.0,
        1571.0,
        1572.0,
        1572.0,
        1573.0,
        1573.0,
        1573.0,
        1573.0,
        1574.0,
        1574.0,
        1575.0,
        1575.0,
        1575.0,
        1575.0,
        1575.0,
        1576.0,
        1576.0,
        1576.0,
        1576.0,
        1576.0,
        1578.0,
        1578.0,
        1578.0,
        1578.0,
        1579.0,
        1579.0,
        1579.0,
        1579.0,
        1579.0,
        1579.0,
        1579.0,
        1579.0,
        1579.0,
        1579.0,
        1579.0,
        1579.0,
        1579.0,
        1579.0,
        1579.0,
        1579.0,
        1580.0,
        1581.0,
        1581.0,
        1581.0,
        1581.0,
        1581.0,
        1581.0,
        1581.0,
        1581.0,
        1581.0,
        1581.0,
        1582.0,
        1583.0,
        1583.0,
        1583.0,
        1583.0,
        1583.0,
        1583.0,
        1583.0,
        1583.0,
        1583.0,
        1583.0,
        1583.0,
        1583.0,
        1583.0,
        1583.0,
        1583.0,
        1583.0,
        1583.0,
        1583.0,
        1583.0,
        1583.0,
        1583.0,
        1583.0,
        1583.0,
        1583.0,
        1583.0,
        1583.0,
        1584.0,
        1584.0,
        1585.0,
        1585.0,
        1585.0,
        1587.0,
        1587.0,
        1587.0,
        1587.0,
        1587.0,
        1587.0,
        1588.0,
        1588.0,
        1588.0,
        1588.0,
        1588.0,
        1588.0,
        1588.0,
        1588.0,
        1588.0,
        1588.0,
        1588.0,
        1589.0,
        1589.0,
        1589.0,
        1589.0,
        1590.0,
        1590.0,
        1590.0,
        1590.0,
        1590.0,
        1590.0,
        1591.0,
        1591.0,
        1591.0,
        1591.0,
        1591.0,
        1591.0,
        1591.0,
        1591.0,
        1591.0,
        1591.0,
        1591.0,
        1591.0,
        1592.0,
        1592.0,
        1592.0,
        1592.0,
        1593.0,
        1593.0,
        1594.0,
        1594.0,
        1594.0,
        1594.0,
        1595.0,
        1595.0,
        1595.0,
        1596.0,
        1596.0,
        1596.0,
        1596.0,
        1597.0,
        1597.0,
        1597.0,
        1597.0,
        1597.0,
        1597.0,
        1597.0,
        1597.0,
        1598.0,
        1598.0,
        1598.0,
        1598.0,
        1598.0,
        1598.0,
        1598.0,
        1598.0,
        1598.0,
        1598.0,
        1598.0,
        1598.0,
        1598.0,
        1598.0,
        1598.0,
        1598.0,
        1598.0,
        1598.0,
        1599.0,
        1600.0,
        1600.0,
        1601.0,
        1601.0,
        1602.0,
        1602.0,
        1603.0,
        1603.0,
        1603.0,
        1603.0,
        1603.0,
        1603.0,
        1603.0,
        1603.0,
        1603.0,
        1603.0,
        1603.0,
        1603.0,
        1604.0,
        1604.0,
        1604.0,
        1604.0,
        1604.0,
        1605.0,
        1607.0,
        1607.0,
        1607.0,
        1607.0,
        1607.0,
        1608.0,
        1610.0,
        1610.0,
        1610.0,
        1610.0,
        1611.0,
        1612.0,
        1612.0,
        1612.0,
        1613.0,
        1613.0,
        1613.0,
        1613.0,
        1613.0,
        1613.0,
        1613.0,
        1613.0,
        1613.0,
        1613.0,
        1613.0,
        1614.0,
        1614.0,
        1614.0,
        1614.0,
        1614.0,
        1615.0,
        1615.0,
        1615.0,
        1615.0,
        1616.0,
        1617.0,
        1617.0,
        1618.0,
        1618.0,
        1618.0,
        1618.0,
        1618.0,
        1619.0,
        1619.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1621.0,
        1621.0,
        1621.0,
        1621.0,
        1621.0,
        1621.0,
        1621.0,
        1622.0,
        1622.0,
        1622.0,
        1622.0,
        1622.0,
        1622.0,
        1622.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1623.0,
        1624.0,
        1625.0,
        1625.0,
        1625.0,
        1625.0,
        1627.0,
        1628.0,
        1628.0,
        1628.0,
        1628.0,
        1629.0,
        1629.0,
        1629.0,
        1629.0,
        1629.0,
        1630.0,
        1630.0,
        1630.0,
        1630.0,
        1630.0,
        1630.0,
        1630.0,
        1630.0,
        1630.0,
        1630.0,
        1631.0,
        1631.0,
        1631.0,
        1631.0,
        1631.0,
        1631.0,
        1631.0,
        1632.0,
        1632.0,
        1632.0,
        1632.0,
        1632.0,
        1632.0,
        1632.0,
        1633.0,
        1634.0,
        1634.0,
        1634.0,
        1634.0,
        1634.0,
        1634.0,
        1635.0,
        1635.0,
        1635.0,
        1635.0,
        1635.0,
        1636.0,
        1636.0,
        1636.0,
        1636.0,
        1637.0,
        1637.0,
        1637.0,
        1637.0,
        1637.0,
        1637.0,
        1637.0,
        1637.0,
        1637.0,
        1637.0,
        1637.0,
        1637.0,
        1637.0,
        1638.0,
        1638.0,
        1638.0,
        1638.0,
        1638.0,
        1639.0,
        1639.0,
        1639.0,
        1639.0,
        1639.0,
        1639.0,
        1639.0,
        1639.0,
        1639.0,
        1640.0,
        1640.0,
        1640.0,
        1641.0,
        1641.0,
        1641.0,
        1641.0,
        1642.0,
        1642.0,
        1642.0,
        1642.0,
        1642.0,
        1642.0,
        1642.0,
        1643.0,
        1643.0,
        1643.0,
        1643.0,
        1643.0,
        1643.0,
        1643.0,
        1643.0,
        1643.0,
        1643.0,
        1643.0,
        1643.0,
        1643.0,
        1643.0,
        1643.0,
        1643.0,
        1643.0,
        1643.0,
        1643.0,
        1643.0,
        1643.0,
        1644.0,
        1644.0,
        1645.0,
        1645.0,
        1646.0,
        1646.0,
        1646.0,
        1647.0,
        1648.0,
        1648.0,
        1649.0,
        1649.0,
        1649.0,
        1649.0,
        1649.0,
        1649.0,
        1649.0,
        1649.0,
        1649.0,
        1649.0,
        1649.0,
        1649.0,
        1649.0,
        1649.0,
        1649.0,
        1649.0,
        1649.0,
        1650.0,
        1650.0,
        1650.0,
        1650.0,
        1650.0,
        1650.0,
        1650.0,
        1651.0,
        1651.0,
        1651.0,
        1651.0,
        1651.0,
        1651.0,
        1651.0,
        1651.0,
        1651.0,
        1651.0,
        1651.0,
        1651.0,
        1651.0,
        1651.0,
        1651.0,
        1651.0,
        1651.0,
        1651.0,
        1651.0,
        1651.0,
        1651.0,
        1651.0,
        1651.0,
        1651.0,
        1652.0,
        1652.0,
        1652.0,
        1653.0,
        1653.0,
        1653.0,
        1653.0,
        1653.0,
        1653.0,
        1653.0,
        1653.0,
        1653.0,
        1653.0,
        1653.0,
        1653.0,
        1653.0,
        1653.0,
        1653.0,
        1654.0,
        1655.0,
        1657.0,
        1658.0,
        1659.0,
        1659.0,
        1659.0,
        1659.0,
        1660.0,
        1661.0,
        1661.0,
        1662.0,
        1662.0,
        1663.0,
        1663.0,
        1663.0,
        1663.0,
        1663.0,
        1663.0,
        1664.0,
        1664.0,
        1665.0,
        1665.0,
        1666.0,
        1666.0,
        1666.0,
        1666.0,
        1666.0,
        1666.0,
        1666.0,
        1666.0,
        1666.0,
        1666.0,
        1666.0,
        1666.0,
        1667.0,
        1668.0,
        1668.0,
        1668.0,
        1668.0,
        1668.0,
        1668.0,
        1669.0,
        1669.0,
        1669.0,
        1670.0,
        1670.0,
        1670.0,
        1670.0,
        1670.0,
        1670.0,
        1670.0,
        1670.0,
        1670.0,
        1670.0,
        1670.0,
        1671.0,
        1671.0,
        1671.0,
        1671.0,
        1671.0,
        1672.0,
        1672.0,
        1672.0,
        1672.0,
        1672.0,
        1672.0,
        1673.0,
        1673.0,
        1673.0,
        1673.0,
        1673.0,
        1673.0,
        1673.0,
        1673.0,
        1673.0,
        1675.0,
        1676.0,
        1676.0,
        1677.0,
        1677.0,
        1677.0,
        1677.0,
        1677.0,
        1677.0,
        1678.0,
        1678.0,
        1678.0,
        1678.0,
        1678.0,
        1678.0,
        1678.0,
        1678.0,
        1679.0,
        1679.0,
        1679.0,
        1679.0,
        1680.0,
        1680.0,
        1681.0,
        1681.0,
        1681.0,
        1681.0,
        1682.0,
        1682.0,
        1682.0,
        1682.0,
        1682.0,
        1682.0,
        1683.0,
        1683.0,
        1683.0,
        1683.0,
        1683.0,
        1683.0,
        1684.0,
        1684.0,
        1684.0,
        1685.0,
        1687.0,
        1687.0,
        1687.0,
        1687.0,
        1687.0,
        1687.0,
        1687.0,
        1687.0,
        1687.0,
        1687.0,
        1688.0,
        1688.0,
        1689.0,
        1689.0,
        1689.0,
        1689.0,
        1691.0,
        1691.0,
        1691.0,
        1691.0,
        1691.0,
        1691.0,
        1691.0,
        1691.0,
        1692.0,
        1692.0,
        1692.0,
        1692.0,
        1692.0,
        1692.0,
        1692.0,
        1692.0,
        1694.0,
        1694.0,
        1694.0,
        1694.0,
        1694.0,
        1694.0,
        1694.0,
        1694.0,
        1694.0,
        1696.0,
        1696.0,
        1696.0,
        1696.0,
        1696.0,
        1696.0,
        1697.0,
        1697.0,
        1697.0,
        1697.0,
        1697.0,
        1697.0,
        1697.0,
        1698.0,
        1698.0,
        1698.0,
        1698.0,
        1698.0,
        1698.0,
        1698.0,
        1698.0,
        1698.0,
        1698.0,
        1698.0,
        1698.0,
        1698.0,
        1698.0,
        1698.0,
        1698.0,
        1698.0,
        1698.0,
        1698.0,
        1698.0,
        1698.0,
        1698.0,
        1698.0,
        1699.0,
        1700.0,
        1700.0,
        1701.0,
        1703.0,
        1704.0,
        1704.0,
        1704.0,
        1704.0,
        1705.0,
        1705.0,
        1705.0,
        1705.0,
        1706.0,
        1707.0,
        1707.0,
        1707.0,
        1708.0,
        1709.0,
        1709.0,
        1709.0,
        1709.0,
        1710.0,
        1710.0,
        1711.0,
        1711.0,
        1711.0,
        1711.0,
        1711.0,
        1711.0,
        1712.0,
        1712.0,
        1712.0,
        1712.0,
        1712.0,
        1712.0,
        1712.0,
        1712.0,
        1712.0,
        1713.0,
        1713.0,
        1713.0,
        1713.0,
        1713.0,
        1714.0,
        1714.0,
        1714.0,
        1714.0,
        1715.0,
        1715.0,
        1715.0,
        1715.0,
        1715.0,
        1715.0,
        1715.0,
        1715.0,
        1715.0,
        1715.0,
        1715.0,
        1715.0,
        1715.0,
        1715.0,
        1715.0,
        1715.0,
        1715.0,
        1715.0,
        1715.0,
        1715.0,
        1716.0,
        1716.0,
        1717.0,
        1718.0,
        1719.0,
        1720.0,
        1720.0,
        1720.0,
        1721.0,
        1721.0,
        1722.0,
        1722.0,
        1722.0,
        1723.0,
        1723.0,
        1723.0,
        1724.0,
        1724.0,
        1724.0,
        1724.0,
        1725.0,
        1725.0,
        1725.0,
        1725.0,
        1725.0,
        1725.0,
        1725.0,
        1725.0,
        1725.0,
        1725.0,
        1725.0,
        1725.0,
        1726.0,
        1726.0,
        1726.0,
        1727.0,
        1727.0,
        1727.0,
        1727.0,
        1727.0,
        1727.0,
        1727.0,
        1728.0,
        1728.0,
        1728.0,
        1728.0,
        1729.0,
        1729.0,
        1729.0,
        1729.0,
        1729.0,
        1729.0,
        1729.0,
        1730.0,
        1731.0,
        1731.0,
        1731.0,
        1731.0,
        1731.0,
        1731.0,
        1731.0,
        1731.0,
        1731.0,
        1731.0,
        1731.0,
        1733.0,
        1733.0,
        1733.0,
        1733.0,
        1733.0,
        1734.0,
        1734.0,
        1735.0,
        1735.0,
        1735.0,
        1735.0,
        1735.0,
        1735.0,
        1736.0,
        1736.0,
        1736.0,
        1737.0,
        1737.0,
        1737.0,
        1737.0,
        1737.0,
        1738.0,
        1738.0,
        1738.0,
        1738.0,
        1738.0,
        1738.0,
        1738.0,
        1738.0,
        1738.0,
        1738.0,
        1739.0,
        1739.0,
        1739.0,
        1739.0,
        1739.0,
        1739.0,
        1739.0,
        1739.0,
        1739.0,
        1740.0,
        1740.0,
        1740.0,
        1741.0,
        1741.0,
        1741.0,
        1741.0,
        1742.0,
        1742.0,
        1743.0,
        1743.0,
        1744.0,
        1744.0,
        1744.0,
        1745.0,
        1745.0,
        1745.0,
        1745.0,
        1745.0,
        1745.0,
        1745.0,
        1745.0,
        1745.0,
        1745.0,
        1745.0,
        1745.0,
        1745.0,
        1746.0,
        1746.0,
        1746.0,
        1746.0,
        1746.0,
        1746.0,
        1746.0,
        1746.0,
        1747.0,
        1747.0,
        1748.0,
        1748.0,
        1748.0,
        1748.0,
        1748.0,
        1748.0,
        1748.0,
        1748.0,
        1749.0,
        1749.0,
        1749.0,
        1749.0,
        1749.0,
        1749.0,
        1749.0,
        1749.0,
        1749.0,
        1749.0,
        1749.0,
        1749.0,
        1749.0,
        1750.0,
        1750.0,
        1750.0,
        1750.0,
        1750.0,
        1750.0,
        1751.0,
        1751.0,
        1751.0,
        1751.0,
        1751.0,
        1751.0,
        1751.0,
        1752.0,
        1752.0,
        1752.0,
        1753.0,
        1754.0,
        1754.0,
        1754.0,
        1754.0,
        1754.0,
        1754.0,
        1754.0,
        1754.0,
        1754.0,
        1754.0,
        1755.0,
        1755.0,
        1755.0,
        1755.0,
        1755.0,
        1755.0,
        1755.0,
        1755.0,
        1755.0,
        1755.0,
        1755.0,
        1755.0,
        1755.0,
        1756.0,
        1756.0,
        1756.0,
        1757.0,
        1757.0,
        1757.0,
        1757.0,
        1759.0,
        1760.0,
        1761.0,
        1761.0,
        1761.0,
        1761.0,
        1761.0,
        1761.0,
        1761.0,
        1762.0,
        1762.0,
        1762.0,
        1762.0,
        1762.0,
        1762.0,
        1762.0,
        1762.0,
        1762.0,
        1762.0,
        1763.0,
        1763.0,
        1764.0,
        1764.0,
        1764.0,
        1764.0,
        1764.0,
        1765.0,
        1765.0,
        1765.0,
        1766.0,
        1767.0,
        1767.0,
        1767.0,
        1768.0,
        1768.0,
        1768.0,
        1769.0,
        1769.0,
        1769.0,
        1769.0,
        1769.0,
        1769.0,
        1771.0,
        1771.0,
        1771.0,
        1771.0,
        1771.0,
        1771.0,
        1771.0,
        1771.0,
        1771.0,
        1771.0,
        1771.0,
        1771.0,
        1771.0,
        1771.0,
        1771.0,
        1772.0,
        1772.0,
        1772.0,
        1772.0,
        1772.0,
        1774.0,
        1774.0,
        1774.0,
        1774.0,
        1774.0,
        1774.0,
        1774.0,
        1774.0,
        1774.0,
        1775.0,
        1775.0,
        1776.0,
        1776.0,
        1778.0,
        1778.0,
        1778.0,
        1779.0,
        1779.0,
        1779.0,
        1781.0,
        1781.0,
        1781.0,
        1781.0,
        1781.0,
        1781.0,
        1782.0,
        1782.0,
        1782.0,
        1782.0,
        1782.0,
        1782.0,
        1782.0,
        1782.0,
        1782.0,
        1782.0,
        1782.0,
        1782.0,
        1782.0,
        1782.0,
        1782.0,
        1782.0,
        1782.0,
        1783.0,
        1783.0,
        1783.0,
        1783.0,
        1783.0,
        1784.0,
        1784.0,
        1784.0,
        1784.0,
        1784.0,
        1785.0,
        1785.0,
        1785.0,
        1786.0,
        1786.0,
        1786.0,
        1786.0,
        1786.0,
        1786.0,
        1786.0,
        1786.0,
        1786.0,
        1786.0,
        1786.0,
        1786.0,
        1786.0,
        1787.0,
        1787.0,
        1787.0,
        1787.0,
        1788.0,
        1789.0,
        1789.0,
        1790.0,
        1790.0,
        1790.0,
        1790.0,
        1790.0,
        1790.0,
        1790.0,
        1790.0,
        1790.0,
        1790.0,
        1791.0,
        1791.0,
        1791.0,
        1791.0,
        1791.0,
        1792.0,
        1792.0,
        1792.0,
        1792.0,
        1792.0,
        1792.0,
        1792.0,
        1792.0,
        1792.0,
        1792.0,
        1792.0,
        1792.0,
        1792.0,
        1793.0,
        1793.0,
        1793.0,
        1793.0,
        1793.0,
        1793.0,
        1793.0,
        1794.0,
        1794.0,
        1794.0,
        1794.0,
        1794.0,
        1795.0,
        1795.0,
        1795.0,
        1795.0,
        1795.0,
        1795.0,
        1795.0,
        1795.0,
        1795.0,
        1796.0,
        1796.0,
        1796.0,
        1796.0,
        1796.0,
        1796.0,
        1796.0,
        1796.0,
        1796.0,
        1796.0,
        1796.0,
        1796.0,
        1797.0,
        1797.0,
        1797.0,
        1797.0,
        1797.0,
        1797.0,
        1797.0,
        1797.0,
        1797.0,
        1797.0,
        1797.0,
        1797.0,
        1797.0,
        1797.0,
        1797.0,
        1797.0,
        1797.0,
        1798.0,
        1798.0,
        1798.0,
        1798.0,
        1798.0,
        1798.0,
        1798.0,
        1798.0,
        1798.0,
        1798.0,
        1798.0,
        1798.0,
        1798.0,
        1798.0,
        1798.0,
        1798.0,
        1798.0,
        1799.0,
        1799.0,
        1800.0,
        1801.0,
        1801.0,
        1801.0,
        1801.0,
        1801.0,
        1801.0,
        1801.0,
        1801.0,
        1801.0,
        1801.0,
        1801.0,
        1801.0,
        1801.0,
        1802.0,
        1802.0,
        1802.0,
        1802.0,
        1802.0,
        1802.0,
        1802.0,
        1802.0,
        1803.0,
        1803.0,
        1803.0,
        1803.0,
        1803.0,
        1803.0,
        1803.0,
        1803.0,
        1803.0,
        1803.0,
        1803.0,
        1803.0,
        1803.0,
        1804.0,
        1804.0,
        1804.0,
        1804.0,
        1804.0,
        1804.0,
        1804.0,
        1804.0,
        1804.0,
        1804.0,
        1805.0,
        1807.0,
        1807.0,
        1807.0,
        1807.0,
        1807.0,
        1807.0,
        1807.0,
        1807.0,
        1807.0,
        1807.0,
        1807.0,
        1807.0,
        1807.0,
        1807.0,
        1808.0,
        1808.0,
        1808.0,
        1808.0,
        1808.0,
        1808.0,
        1808.0,
        1808.0,
        1808.0,
        1809.0,
        1809.0,
        1809.0,
        1810.0,
        1810.0,
        1810.0,
        1810.0,
        1811.0,
        1811.0,
        1811.0,
        1811.0,
        1811.0,
        1811.0,
        1811.0,
        1811.0,
        1811.0,
        1811.0,
        1811.0,
        1811.0,
        1811.0,
        1811.0,
        1811.0,
        1811.0,
        1811.0,
        1811.0,
        1811.0,
        1811.0,
        1811.0,
        1811.0,
        1811.0,
        1811.0,
        1811.0,
        1812.0,
        1812.0,
        1812.0,
        1812.0,
        1812.0,
        1812.0,
        1812.0,
        1812.0,
        1812.0,
        1812.0,
        1813.0,
        1813.0,
        1813.0,
        1813.0,
        1813.0,
        1813.0,
        1813.0,
        1813.0,
        1813.0,
        1813.0,
        1813.0,
        1813.0,
        1813.0,
        1814.0,
        1814.0,
        1815.0,
        1815.0,
        1816.0,
        1817.0,
        1817.0,
        1817.0,
        1817.0,
        1818.0,
        1818.0,
        1818.0,
        1818.0,
        1819.0,
        1819.0,
        1819.0,
        1819.0,
        1819.0,
        1819.0,
        1819.0,
        1819.0,
        1819.0,
        1819.0,
        1819.0,
        1819.0,
        1819.0,
        1820.0,
        1820.0,
        1821.0,
        1821.0,
        1821.0,
        1822.0,
        1822.0,
        1822.0,
        1822.0,
        1823.0,
        1825.0,
        1825.0,
        1826.0,
        1826.0,
        1826.0,
        1828.0,
        1828.0,
        1828.0,
        1828.0,
        1828.0,
        1829.0,
        1829.0,
        1829.0,
        1829.0,
        1830.0,
        1830.0,
        1830.0,
        1830.0,
        1830.0,
        1830.0,
        1830.0,
        1831.0,
        1832.0,
        1832.0,
        1833.0,
        1833.0,
        1834.0,
        1834.0,
        1834.0,
        1834.0,
        1834.0,
        1834.0,
        1834.0,
        1834.0,
        1836.0,
        1836.0,
        1836.0,
        1836.0,
        1836.0,
        1837.0,
        1837.0,
        1837.0,
        1838.0,
        1838.0,
        1838.0,
        1838.0,
        1838.0,
        1838.0,
        1839.0,
        1839.0,
        1839.0,
        1839.0,
        1839.0,
        1840.0,
        1840.0,
        1841.0,
        1841.0,
        1842.0,
        1842.0,
        1842.0,
        1842.0,
        1843.0,
        1843.0,
        1843.0,
        1843.0,
        1843.0,
        1844.0,
        1845.0,
        1845.0,
        1845.0,
        1845.0,
        1846.0,
        1846.0,
        1847.0,
        1847.0,
        1848.0,
        1848.0,
        1848.0,
        1848.0,
        1848.0,
        1848.0,
        1848.0,
        1849.0,
        1849.0,
        1849.0,
        1849.0,
        1849.0,
        1850.0,
        1851.0,
        1851.0,
        1851.0,
        1851.0,
        1852.0,
        1852.0,
        1852.0,
        1853.0,
        1853.0,
        1853.0,
        1854.0,
        1854.0,
        1855.0,
        1855.0,
        1855.0,
        1856.0,
        1856.0,
        1856.0,
        1856.0,
        1856.0,
        1857.0,
        1857.0,
        1857.0,
        1858.0,
        1858.0,
        1858.0,
        1858.0,
        1858.0,
        1858.0,
        1859.0,
        1860.0,
        1860.0,
        1860.0,
        1860.0,
        1861.0,
        1861.0,
        1861.0,
        1861.0,
        1861.0,
        1863.0,
        1863.0,
        1863.0,
        1863.0,
        1863.0,
        1863.0,
        1864.0,
        1866.0,
        1867.0,
        1867.0,
        1867.0,
        1867.0,
        1867.0,
        1867.0,
        1867.0,
        1867.0,
        1867.0,
        1867.0,
        1867.0,
        1867.0,
        1867.0,
        1867.0,
        1868.0,
        1868.0,
        1868.0,
        1868.0,
        1869.0,
        1869.0,
        1870.0,
        1871.0,
        1871.0,
        1871.0,
        1871.0,
        1872.0,
        1872.0,
        1872.0,
        1872.0,
        1872.0,
        1872.0,
        1872.0,
        1873.0,
        1873.0,
        1873.0,
        1873.0,
        1874.0,
        1875.0,
        1875.0,
        1875.0,
        1875.0,
        1875.0,
        1875.0,
        1875.0,
        1875.0,
        1876.0,
        1876.0,
        1876.0,
        1876.0,
        1877.0,
        1878.0,
        1878.0,
        1879.0,
        1879.0,
        1879.0,
        1880.0,
        1880.0,
        1880.0,
        1880.0,
        1880.0,
        1880.0,
        1881.0,
        1881.0,
        1881.0,
        1881.0,
        1881.0,
        1883.0,
        1883.0,
        1883.0,
        1883.0,
        1883.0,
        1883.0,
        1883.0,
        1883.0,
        1883.0,
        1883.0,
        1883.0,
        1883.0,
        1883.0,
        1883.0,
        1883.0,
        1883.0,
        1883.0,
        1883.0,
        1883.0,
        1884.0,
        1884.0,
        1884.0,
        1885.0,
        1885.0,
        1885.0,
        1885.0,
        1887.0,
        1887.0,
        1887.0,
        1888.0,
        1888.0,
        1888.0,
        1890.0,
        1890.0,
        1890.0,
        1890.0,
        1890.0,
        1890.0,
        1890.0,
        1891.0,
        1892.0,
        1893.0,
        1893.0,
        1893.0,
        1893.0,
        1893.0,
        1893.0,
        1893.0,
        1893.0,
        1893.0,
        1893.0,
        1893.0,
        1893.0,
        1893.0,
        1893.0,
        1893.0,
        1893.0,
        1894.0,
        1894.0,
        1894.0,
        1894.0,
        1894.0,
        1894.0,
        1894.0,
        1894.0,
        1895.0,
        1895.0,
        1895.0,
        1895.0,
        1895.0,
        1895.0,
        1895.0,
        1895.0,
        1895.0,
        1896.0,
        1896.0,
        1896.0,
        1897.0,
        1897.0,
        1897.0,
        1897.0,
        1897.0,
        1897.0,
        1897.0,
        1897.0,
        1897.0,
        1897.0,
        1897.0,
        1899.0,
        1899.0,
        1899.0,
        1899.0,
        1899.0,
        1899.0,
        1900.0,
        1900.0,
        1900.0,
        1900.0,
        1900.0,
        1900.0,
        1900.0,
        1900.0,
        1900.0,
        1900.0,
        1900.0,
        1900.0,
        1900.0,
        1900.0,
        1901.0,
        1901.0,
        1903.0,
        1903.0,
        1903.0,
        1903.0,
        1903.0,
        1903.0,
        1903.0,
        1903.0,
        1904.0,
        1905.0,
        1905.0,
        1905.0,
        1905.0,
        1905.0,
        1905.0,
        1906.0,
        1906.0,
        1906.0,
        1906.0,
        1906.0,
        1906.0,
        1906.0,
        1906.0,
        1907.0,
        1907.0,
        1907.0,
        1907.0,
        1907.0,
        1907.0,
        1907.0,
        1907.0,
        1907.0,
        1908.0,
        1908.0,
        1909.0,
        1909.0,
        1910.0,
        1910.0,
        1910.0,
        1910.0,
        1910.0,
        1910.0,
        1910.0,
        1911.0,
        1911.0,
        1911.0,
        1911.0,
        1911.0,
        1912.0,
        1912.0,
        1912.0,
        1912.0,
        1912.0,
        1912.0,
        1912.0,
        1912.0,
        1912.0,
        1913.0,
        1913.0,
        1914.0,
        1914.0,
        1914.0,
        1914.0,
        1914.0,
        1915.0,
        1915.0,
        1916.0,
        1917.0,
        1917.0,
        1917.0,
        1918.0,
        1918.0,
        1919.0,
        1919.0,
        1919.0,
        1920.0,
        1921.0,
        1921.0,
        1922.0,
        1922.0,
        1923.0,
        1924.0,
        1924.0,
        1924.0,
        1924.0,
        1926.0,
        1926.0,
        1926.0,
        1926.0,
        1926.0,
        1927.0,
        1927.0,
        1927.0,
        1927.0,
        1928.0,
        1930.0,
        1930.0,
        1931.0,
        1931.0,
        1931.0,
        1931.0,
        1931.0,
        1931.0,
        1931.0,
        1931.0,
        1931.0,
        1931.0,
        1931.0,
        1931.0,
        1931.0,
        1933.0,
        1935.0,
        1937.0,
        1937.0,
        1939.0,
        1939.0,
        1939.0,
        1940.0,
        1941.0,
        1941.0,
        1941.0,
        1942.0,
        1942.0,
        1942.0,
        1942.0,
        1943.0,
        1943.0,
        1943.0,
        1944.0,
        1944.0,
        1944.0,
        1944.0,
        1944.0,
        1944.0,
        1945.0,
        1945.0,
        1945.0,
        1945.0,
        1945.0,
        1945.0,
        1945.0,
        1945.0,
        1946.0,
        1947.0,
        1947.0,
        1947.0,
        1947.0,
        1947.0,
        1948.0,
        1948.0,
        1948.0,
        1948.0,
        1948.0,
        1948.0,
        1948.0,
        1948.0,
        1948.0,
        1948.0,
        1949.0,
        1951.0,
        1951.0,
        1951.0,
        1951.0,
        1951.0,
        1951.0,
        1952.0,
        1952.0,
        1952.0,
        1952.0,
        1953.0,
        1954.0,
        1954.0,
        1954.0,
        1954.0,
        1954.0,
        1954.0,
        1954.0,
        1954.0,
        1954.0,
        1954.0,
        1954.0,
        1954.0,
        1954.0,
        1954.0,
        1954.0,
        1954.0,
        1954.0,
        1955.0,
        1955.0,
        1955.0,
        1955.0,
        1955.0,
        1955.0,
        1955.0,
        1955.0,
        1955.0,
        1956.0,
        1956.0,
        1956.0,
        1956.0,
        1956.0,
        1957.0,
        1957.0,
        1957.0,
        1957.0,
        1957.0,
        1957.0,
        1958.0,
        1959.0,
        1959.0,
        1959.0,
        1960.0,
        1960.0,
        1960.0,
        1960.0,
        1960.0,
        1960.0,
        1960.0,
        1960.0,
        1960.0,
        1962.0,
        1962.0,
        1963.0,
        1963.0,
        1963.0,
        1964.0,
        1964.0,
        1964.0,
        1964.0,
        1964.0,
        1964.0,
        1964.0,
        1964.0,
        1964.0,
        1964.0,
        1964.0,
        1964.0,
        1965.0,
        1965.0,
        1965.0,
        1965.0,
        1965.0,
        1965.0,
        1965.0,
        1966.0,
        1966.0,
        1967.0,
        1968.0,
        1968.0,
        1968.0,
        1968.0,
        1969.0,
        1969.0,
        1969.0,
        1970.0,
        1970.0,
        1970.0,
        1970.0,
        1970.0,
        1970.0,
        1971.0,
        1971.0,
        1972.0,
        1972.0,
        1972.0,
        1972.0,
        1972.0,
        1972.0,
        1972.0,
        1972.0,
        1973.0,
        1973.0,
        1973.0,
        1973.0,
        1973.0,
        1974.0,
        1974.0,
        1974.0,
        1975.0,
        1975.0,
        1975.0,
        1975.0,
        1976.0,
        1976.0,
        1976.0,
        1976.0,
        1976.0,
        1977.0,
        1977.0,
        1977.0,
        1977.0,
        1977.0,
        1978.0,
        1978.0,
        1978.0,
        1978.0,
        1978.0,
        1978.0,
        1978.0,
        1978.0,
        1979.0,
        1979.0,
        1979.0,
        1980.0,
        1980.0,
        1980.0,
        1980.0,
        1980.0,
        1980.0,
        1980.0,
        1980.0,
        1980.0,
        1980.0,
        1980.0,
        1980.0,
        1980.0,
        1980.0,
        1981.0,
        1981.0,
        1981.0,
        1981.0,
        1981.0,
        1981.0,
        1981.0,
        1981.0,
        1982.0,
        1982.0,
        1983.0,
        1983.0,
        1984.0,
        1985.0,
        1985.0,
        1985.0,
        1985.0,
        1985.0,
        1985.0,
        1985.0,
        1985.0,
        1985.0,
        1985.0,
        1985.0,
        1985.0,
        1985.0,
        1985.0,
        1985.0,
        1985.0,
        1986.0,
        1986.0,
        1986.0,
        1987.0,
        1987.0,
        1987.0,
        1987.0,
        1988.0,
        1988.0,
        1988.0,
        1988.0,
        1989.0,
        1989.0,
        1989.0,
        1989.0,
        1989.0,
        1991.0,
        1992.0,
        1992.0,
        1992.0,
        1992.0,
        1993.0,
        1993.0,
        1994.0,
        1995.0,
        1996.0,
        1996.0,
        1996.0,
        1996.0,
        1996.0,
        1996.0,
        1996.0,
        1996.0,
        1996.0,
        1996.0,
        1996.0,
        1996.0,
        1996.0,
        1996.0,
        1996.0,
        1996.0,
        1996.0,
        1996.0,
        1996.0,
        1996.0,
        1996.0,
        1996.0,
        1997.0,
        1997.0,
        1997.0,
        1997.0,
        1998.0,
        1998.0,
        1998.0,
        1998.0,
        1998.0,
        1998.0,
        1998.0,
        1998.0,
        1998.0,
        1998.0,
        1998.0,
        1998.0,
        1999.0,
        2000.0
    ],
    "total_rate": [
        0.0,
        3.752584724893134,
        7.505169449786268,
        5.628877087339702,
        4.503101669871761,
        5.003446299857512,
        4.288668257020725,
        4.690730906116419,
        4.169538583214594,
        3.7525847248931345,
        3.4114406589937585,
        3.1271539374109456,
        2.8866036345331803,
        2.680417660637953,
        3.0020677799145075,
        2.814438543669851,
        2.648883335218683,
        2.501723149928756,
        2.370053510458822,
        2.2515508349358804,
        2.1443341285103625,
        2.3880084612956307,
        2.2841820064566902,
        2.1890077561876615,
        2.101447445940155,
        2.309282907626544,
        2.2237539110477833,
        2.1443341285103625,
        2.0703915723548327,
        2.001378519943005,
        2.421022403156861,
        2.3453654530582093,
        2.2742937726625057,
        2.207402779348903,
        2.1443341285103625,
        2.084769291607297,
        2.0284241756179107,
        1.9750445920490183,
        2.116842665324332,
        2.063921598691224,
        2.013582047503633,
        1.9656396178011655,
        1.9199270685499756,
        1.876292362446567,
        2.001378519943005,
        1.9578702912485917,
        2.0758979329196063,
        2.0326500593171146,
        1.9911674050453365,
        1.9513440569444298,
        2.207402779348903,
        2.1649527258998855,
        2.124104561260265,
        2.3627385304882695,
        2.456237274475506,
        2.412375894574158,
        2.370053510458822,
        2.4585899921713636,
        2.4169189753549,
        2.3766369924323185,
        2.4607112950118917,
        2.421022403156861,
        2.501723149928756,
        2.5799019983640297,
        2.655675343770526,
        2.6154378385618817,
        2.688418907386126,
        2.648883335218683,
        2.610493721664789,
        2.5732009542124348,
        2.642665299220517,
        2.605961614509121,
        2.570263510200777,
        2.535530219522388,
        2.501723149928756,
        2.4688057400612724,
        2.4367433278526844,
        2.40550302877765,
        2.4700557682840882,
        2.5329946893028654,
        2.5943795628890802,
        2.5627407877318964,
        2.531864392698982,
        2.501723149928756,
        2.560587224044727,
        2.530812953997695,
        2.587989465443541,
        2.558580494245319,
        2.614160145431172,
        2.585113921593048,
        2.5567060763008165,
        2.610493721664789,
        2.663124643472547,
        2.634793530244116,
        2.607058861504704,
        2.57990199836403,
        2.553305070545844,
        2.5272509371729273,
        2.5775329423508397,
        2.551757612927331,
        2.5264926860666646,
        2.5753032425737197,
        2.550300298471062,
        2.5257781802165327,
        2.573200954212435,
        2.548925473512318,
        2.5251037401150063,
        2.501723149928756,
        2.4787715613973,
        2.456237274475506,
        2.4341090107414924,
        2.412375894574158,
        2.391027435330139,
        2.4358883301937886,
        2.4147066925399296,
        2.393890255535275,
        2.4375764024946855,
        2.4169189753549,
        2.396608731864523,
        2.3766369924323185,
        2.356995364395688,
        2.3376757302612967,
        2.318670236519335,
        2.2999712829990178,
        2.2815715127350256,
        2.2634638023164935,
        2.304737075131216,
        2.286731316731754,
        2.269004717377244,
        2.251550834935881,
        2.2343634239821717,
        2.217436428345943,
        2.200763973997477,
        2.1843403622512274,
        2.1681600632715887,
        2.15221770986518,
        2.136508091544996,
        2.1754114347206577,
        2.1597609927442503,
        2.1443341285103625,
        2.1291260850457503,
        2.114132239376414,
        2.1518318002883707,
        2.136888523897479,
        2.1221513616637036,
        2.107616078364637,
        2.0932785540220205,
        2.079134780008358,
        2.0651808553103153,
        2.05141298294158,
        2.0378274664982583,
        2.0244207068502433,
        2.011189198962333,
        1.9981295288392014,
        2.0336588186517632,
        2.0687326047487793,
        2.055555963954201,
        2.0425461160810734,
        2.029699914093142,
        2.0170142896300596,
        2.0044862505640344,
        1.9921128786469726,
        1.9798913272442304,
        2.013582047503633,
        2.001378519943005,
        2.0345338869902534,
        2.022351049343605,
        2.0103132454784647,
        1.9984179008306633,
        1.9866625014140122,
        1.975044592049018,
        2.007196480756793,
        1.9955941889605109,
        1.984125256840048,
        1.9727873982295336,
        1.9615783789214112,
        1.9504960151986914,
        1.9395381724166763,
        1.970631084580752,
        2.001378519943005,
        1.990321180053817,
        2.0206225441732264,
        2.009580890926378,
        2.0394482200506165,
        2.02842417561791,
        2.017518669297384,
        2.006729799408093,
        1.9960557047303904,
        1.9854945634355208,
        1.9750445920490178,
        1.964704044446667,
        1.9544712108818407,
        1.9443444170430746,
        1.9343220231407907,
        1.92440242302212,
        1.9145840433128236,
        1.9048653425853472,
        1.8952448105520878,
        1.9234353866286418,
        1.9138182096954985,
        1.9416358775566467,
        1.9691781229637237,
        1.996449016199303,
        1.9866625014140122,
        1.9769714648217487,
        1.9673745159633909,
        1.9578702912485917,
        1.9484574533098966,
        1.9391346903753994,
        1.9656396178011657,
        1.9563237902286483,
        1.9470958478219094,
        1.9379545527617126,
        1.9288986903656298,
        1.9548348334327024,
        1.9457846721668102,
        1.9368179225254885,
        1.9279334366423442,
        1.91913008761658,
        1.9104067690365045,
        1.9017623945159774,
        1.8931958972433829,
        1.88470622954274,
        1.876292362446567,
        1.867953285280138,
        1.8596880052567744,
        1.851495547083837,
        1.8433749525790835,
        1.8353252802970788,
        1.8273456051653523,
        1.8194350181300043,
        1.8115926258104784,
        1.8038175501632232,
        1.8281823018710142,
        1.8523396939898025,
        1.8762923624465673,
        1.8683755170354002,
        1.860525199736932,
        1.8527405754702504,
        1.8450208230724578,
        1.8373651350099165,
        1.8297727170966522,
        1.8840137301932607,
        1.876292362446567,
        1.8992673709663208,
        1.8915467718973522,
        1.8838886878006016,
        1.876292362446567,
        1.8687570517540104,
        1.8612820235469945,
        1.8538665573177235,
        1.846509943995034,
        1.839211485718374,
        1.8615184068367516,
        1.8836503717110635,
        1.876292362446567,
        1.868991613954557,
        1.8617474604120976,
        1.8835367345023455,
        1.8762923624465673,
        1.869103502820335,
        1.861969519985143,
        1.8548897879699904,
        1.847863690288286,
        1.8408906197588961,
        1.833969978331231,
        1.8271011769142602,
        1.8202836352093563,
        1.813516781546868,
        1.806800052726324,
        1.800132893860175,
        1.7935147582209834,
        1.814436570277999,
        1.8078145389996123,
        1.8285321932206546,
        1.8219070765785508,
        1.8424242692616108,
        1.8357968438326122,
        1.8561171757535933,
        1.876292362446567,
        1.8696151654271842,
        1.8629853244150312,
        1.856402337402964,
        1.849865709454362,
        1.8433749525790835,
        1.8369295856120238,
        1.8305291340942118,
        1.8241731301563846,
        1.8438305568679068,
        1.837472520464914,
        1.8311581819066154,
        1.8248870922425515,
        1.81865880865128,
        1.8635284688244818,
        1.8572114231674497,
        1.8509370602513433,
        1.8447049489373657,
        1.8385146638738177,
        1.8323657853993232,
        1.826257899447992,
        1.8201905974564705,
        1.8141634762728398,
        1.8329456742052272,
        1.8269162476453416,
        1.8455334712589184,
        1.8395023161240853,
        1.8579572579275452,
        1.8519249291680402,
        1.845931644607626,
        1.8399770263992141,
        1.8340607015554868,
        1.8281823018710142,
        1.822341463845867,
        1.8165378286106892,
        1.8107710418531948,
        1.8050407537460647,
        1.799346618876203,
        1.8172894579671153,
        1.8115926258104786,
        1.805931398854821,
        1.8003054443412545,
        1.7947144336445424,
        1.7891580422091105,
        1.7836359494862428,
        1.778147838872439,
        1.7726933976489039,
        1.767272316922149,
        1.761884291565679,
        1.7565290201627437,
        1.7512062049501294,
        1.7459155517629688,
        1.7406567699805502,
        1.735429572473101,
        1.730233675549529,
        1.7250687989060975,
        1.71993466557602,
        1.7148310018799486,
        1.7319621807199082,
        1.7268531477384335,
        1.721774167892144,
        1.7167249767839559,
        1.711705313109149,
        1.7285958791052922,
        1.7235708910846372,
        1.7185750334293195,
        1.7352992947482704,
        1.730298432227382,
        1.725326310295694,
        1.7203826818994312,
        1.71546730280829,
        1.731962180719908,
        1.748363337734301,
        1.7434104670891615,
        1.759686622407515,
        1.7547297586824233,
        1.770882679163052,
        1.765922223479122,
        1.7819536403123823,
        1.7769899811471668,
        1.7929015907822754,
        1.8295149905296166,
        1.824461081715999,
        1.8194350181300045,
        1.814436570277999,
        1.8300276192629532,
        1.825027543800486,
        1.8200547167056618,
        1.8355033980455548,
        1.8508683466952587,
        1.8458659998122986,
        1.8408906197588961,
        1.8359419890606195,
        1.8310198925752024,
        1.8461914154554457,
        1.8612820235469945,
        1.856331805399263,
        1.8514078483557637,
        1.846509943995034,
        1.8614404440103145,
        1.8565419165260768,
        1.8516691030968746,
        1.846821801779867,
        1.8419998127412773,
        1.8372029382289303,
        1.8519249291680402,
        1.847127196190921,
        1.8423542576994716,
        1.8376059219837513,
        1.8328819993051297,
        1.8281823018710142,
        1.823506643809963,
        1.8380006815803107,
        1.8524209583441935,
        1.8667680357336405,
        1.8620420407064666,
        1.8762923624465673,
        1.8715661852111856,
        1.8668637576101523,
        1.8621849010747886,
        1.8575294388221015,
        1.8528971958325202,
        1.8482879988279617,
        1.843701676250225,
        1.8391380582397046,
        1.8345969766144212,
        1.8300782648493612,
        1.8255817580561196,
        1.8211072929628447,
        1.816654707894476,
        1.8122238427532698,
        1.8078145389996123,
        1.8034266396331082,
        1.7990599891739483,
        1.7947144336445426,
        1.8084745662135586,
        1.8041272715832375,
        1.7998008272868748,
        1.7954950836809254,
        1.791209892550422,
        1.7869451070919686,
        1.7827005818969759,
        1.7784761729351346,
        1.774271737538125,
        1.7700871343835538,
        1.7835814457139132,
        1.7970124034699515,
        1.7928039435086636,
        1.7886151492481295,
        1.784445883165966,
        1.7977498914604317,
        1.7935787780231687,
        1.789426975296263,
        1.7852943494872648,
        1.7811807680368332,
        1.7770860996045648,
        1.7902239054536053,
        1.7861272832443293,
        1.7820493670725388,
        1.777990029106542,
        1.7739491426767544,
        1.7699265822625214,
        1.765922223479122,
        1.761935943064948,
        1.7579676188688558,
        1.7540171298376899,
        1.766912090196319,
        1.7629592667283183,
        1.7590240897936569,
        1.7551064414867668,
        1.7512062049501294,
        1.7473232643626568,
        1.7600618621180186,
        1.7561765158440275,
        1.7523082856329173,
        1.7484570586315262,
        1.7610814279103744,
        1.757227858046238,
        1.753391115998102,
        1.7495710917802412,
        1.7457676763633276,
        1.741980761664058,
        1.738210240534915,
        1.7506658759760627,
        1.74689288917439,
        1.759276279627319,
        1.7555010086409941,
        1.7678129324978362,
        1.7640355544369435,
        1.7602742845980588,
        1.7565290201627437,
        1.7527996591857529,
        1.764986883318381,
        1.7612554099921265,
        1.757539681279063,
        1.76963995447592,
        1.7659222234791219,
        1.7622200804529602,
        1.7585334275649833,
        1.754862167799712,
        1.766841974637184,
        1.7631687064986452,
        1.7595106801366147,
        1.7558678008816735,
        1.752239974846794,
        1.7486271089192749,
        1.7450291107527742,
        1.7414458887594422,
        1.7532567976959725,
        1.7496714054716453,
        1.746100647501295,
        1.742544434369928,
        1.7390026773895013,
        1.7506987560353364,
        1.762347482136047,
        1.7587871841923377,
        1.755241242288724,
        1.7517095697690286,
        1.7481920806731068,
        1.7446886897298741,
        1.756209651249987,
        1.752704242764458,
        1.7492128000497877,
        1.74573523981112,
        1.7422714794146694,
        1.7388214368811752,
        1.750217381570711,
        1.7615683718433255,
        1.7728746731778589,
        1.7693916188101224,
        1.765922223479122,
        1.7918408471113987,
        1.7883411579568842,
        1.784855112814668,
        1.7813826320504371,
        1.7924967812110892,
        1.7890229502397499,
        1.7855625576860947,
        1.7821155257214498,
        1.7786817771169767,
        1.7752612352379056,
        1.771853824037833,
        1.768459468053086,
        1.765078092397153,
        1.7617096227551736,
        1.758353985378497,
        1.769279490063683,
        1.7659222234791219,
        1.7625776738134418,
        1.7592457689480099,
        1.7559264373084853,
        1.7667536369553363,
        1.7634326714723374,
        1.7742051607374667,
        1.770882679163052,
        1.7675726180805043,
        1.7642749079721451,
        1.7609894798381187,
        1.7716663942804016,
        1.7823036912293921,
        1.7790031288382266,
        1.7757147681564553,
        1.7724385416469417,
        1.7691743822700596,
        1.765922223479122,
        1.7626819992158576,
        1.7594536439059385,
        1.7699576947393576,
        1.7804234096208302,
        1.7771803797308106,
        1.7739491426767544,
        1.7843506314373887,
        1.7947144336445426,
        1.8050407537460647,
        1.801782557439664,
        1.798536102381214,
        1.7953013252186578,
        1.79207816305489,
        1.8023166779056632,
        1.8125185612185084,
        1.8092819209306181,
        1.832813216792725,
        1.842906377349653,
        1.8396330090062256,
        1.8363712483519592,
        1.8331210337531063,
        1.8298823040114929,
        1.826654998360679,
        1.8234390564621568,
        1.8202344184015906,
        1.8302079886320899,
        1.8270027207010355,
        1.8238086600005092,
        1.8206257478539116,
        1.817453925993539,
        1.8142931365570283,
        1.8372029382289303,
        1.8340188776774071,
        1.856815279099371,
        1.8536083442477314,
        1.8504124677921319,
        1.8472275926324206,
        1.8569491422151594,
        1.8537639807362312,
        1.8505897273445595,
        1.8474263261012354,
        1.8698886342470908,
        1.8667031340183906,
        1.8635284688244818,
        1.87310680665294,
        1.8826526755396062,
        1.8794671380175425,
        1.888970013544179,
        1.885784566641069,
        1.8826098451484072,
        1.879445794988494,
        1.876292362446567,
        1.873149494167762,
        1.8825675877390304,
        1.8794247370082475,
        1.876292362446567,
        1.8856582145053686,
        1.8949929507765992,
        1.8918503422346813,
        1.8887181396813126,
        1.88559629151655,
        1.8824847464810441,
        1.8793834536532337,
        1.876292362446567,
        1.8732114226067533,
        1.8824441406840968,
        1.8793632173769215,
        1.876292362446567,
        1.8854748699299924,
        1.8824040639529078,
        1.8793432443367242,
        1.8884760790858306,
        1.885415339897685,
        1.8823645060143555,
        1.879323529429518,
        1.8883974744623515,
        1.8853565767579032,
        1.8823254568595786,
        1.879304067683239,
        1.8883198775904555,
        1.8852985657863108,
        1.882286906735534,
        1.879284854252702,
        1.8762923624465673,
        1.8733093857177174,
        1.8703358787562607,
        1.8673717965395313,
        1.8644170943298168,
        1.8614717276721078,
        1.858535652391868,
        1.8556088245928255,
        1.864491781550677,
        1.8733468485337783,
        1.8704105682069228,
        1.8674834781158323,
        1.8645655351812762,
        1.8616566965928498,
        1.8587569198068796,
        1.8558661625443496,
        1.852984382788846,
        1.8501115387845222,
        1.8472475890340816,
        1.8675923978602615,
        1.8647103108265264,
        1.8618371054169325,
        1.858972740639368,
        1.8561171757535933,
        1.8532703702693085,
        1.8504322839442406,
        1.8476028767822463,
        1.8562403830005731,
        1.8648515553584781,
        1.8620131207232293,
        1.859183313548878,
        1.8563620945601846,
        1.853549424719942,
        1.8507452652271736,
        1.8592866914878368,
        1.8564823375036923,
        1.8536864303688976,
        1.8508989319773654,
        1.8481198044518738,
        1.8453490101423509,
        1.8538217952316383,
        1.8510507611580482,
        1.8482879988279617,
        1.8455334712589184,
        1.8427871416885926,
        1.8400489735731564,
        1.8484541968316328,
        1.84571574616966,
        1.8429853974327228,
        1.8513490370964651,
        1.8486184337969127,
        1.8569491422151592,
        1.8652553485498227,
        1.862516353911717,
        1.8597853915159521,
        1.8570624260818147,
        1.8653198924907393,
        1.8625967977571762,
        1.8708221223228163,
        1.8680989460166695,
        1.8653836859207151,
        1.8735691514705926,
        1.8817308910333685,
        1.8790076914804983,
        1.8871379830387438,
        1.884414840206076,
        1.8816995450472775,
        1.90058967361494,
        1.8978589413252633,
        1.8951360447093015,
        1.8924209500893743,
        1.8897136239805197,
        1.887014033089119,
        1.884322144311531,
        1.8816379247327397,
        1.8896372583387901,
        1.8976138665652782,
        1.9055678461159462,
        1.9028687415180483,
        1.900177272293836,
        1.8974934060900313,
        1.8948171107358844,
        1.8921483542418902,
        1.900042898680068,
        1.89737429910327,
        1.8947131850792824,
        1.8920595251562022,
        1.8894132880580816,
        1.8867744426836988,
        1.8841429581053395,
        1.8815188035675883,
        1.8789019484861311,
        1.876292362446567,
        1.8736900152032294,
        1.8814898482151172,
        1.878887510942344,
        1.8762923624465673,
        1.8737043729811236,
        1.881461211929891,
        1.8891967115693085,
        1.8866016611413285,
        1.884013730193261,
        1.8917139435077719,
        1.889126099535805,
        1.8865453261757834,
        1.89421057054633,
        1.8916299021940868,
        1.8992673709663208,
        1.9068840857473264,
        1.9042967260651724,
        1.9017163781978754,
        1.899143013680693,
        1.9168608459589254,
        1.9142739892167404,
        1.9116941051342382,
        1.9091211655580145,
        1.9166427358325149,
        1.9140700610193169,
        1.9115042834576286,
        1.9089453754476453,
        1.9164269584347289,
        1.9138683109601833,
        1.9113164865455696,
        1.9087714579349897,
        1.906233198017523,
        1.9037016798262647,
        1.9111306821736918,
        1.9085993832569055,
        1.9060747808981,
        1.91347120714498,
        1.910946838797823,
        1.9084291222776677,
        1.9059180313273025,
        1.9034135398275294,
        1.9009156217962597,
        1.8984242513876144,
        1.895939402891034,
        1.893461050730392,
        1.8909891694631198,
        1.8885237337793348,
        1.8860647185009765,
        1.883612098580949,
        1.8811658491022725,
        1.8787259452772371,
        1.876292362446567,
        1.8738650760785898,
        1.8714440617684107,
        1.8690292952370966,
        1.866620752330863,
        1.8835367345023455,
        1.9004092308584768,
        1.8979696811397881,
        1.8955363866767885,
        1.893109323441607,
        1.8906884675292774,
        1.888273795156954,
        1.8858652826631312,
        1.8834629065068726,
        1.881066643267042,
        1.878676469641544,
        1.8762923624465673,
        1.8834265539387596,
        1.8810424696932675,
        1.8786644134736805,
        1.8762923624465673,
        1.8739262938936712,
        1.8715661852111856,
        1.8692120139090331,
        1.8668637576101523,
        1.8645213940497882,
        1.8621849010747886,
        1.8598542566429053,
        1.8575294388221015,
        1.8645801754150653,
        1.8622552624781388,
        1.8599361401089258,
        1.8576227867008301,
        1.8553151807546178,
        1.853013300877751,
        1.8507171257837265,
        1.8577152103431356,
        1.8554188998235521,
        1.853128259206486,
        1.8508432675181918,
        1.8485639038882433,
        1.8462901475488975,
        1.8532420877236362,
        1.8509681710515826,
        1.8486998277047058,
        1.846437037217919,
        1.8441797792262102,
        1.8419280334640291,
        1.8396817797646827,
        1.837440998059732,
        1.8352056683783942,
        1.83297577084695,
        1.8307512856881551,
        1.8285321932206544,
        1.8354046354198865,
        1.833185282777299,
        1.8309712908898867,
        1.8287626403580532,
        1.8265593118756942,
        1.8243612862296343,
        1.82216854429907,
        1.8199810670550134,
        1.8177988355597436,
        1.8246100578522306,
        1.8224275099361393,
        1.8202501771883064,
        1.8180780409386783,
        1.8159110826062128,
        1.8137492836983482,
        1.8115926258104786,
        1.8094410906254306,
        1.807294659912945,
        1.8051533155291617,
        1.8030170394161094,
        1.8008858136011967,
        1.7987596201967089,
        1.7966384413993073,
        1.7945222594895318,
        1.7924110568313087,
        1.79030481587146,
        1.7882035191392165,
        1.7861071492457357,
        1.7928039435086636,
        1.7907070967911096,
        1.7886151492481295,
        1.7865280837297535,
        1.784445883165966,
        1.791105631206269,
        1.78902295023975,
        1.7869451070919686,
        1.7848720849259687,
        1.7828038669828332,
        1.7807404365812327,
        1.7873582735907183,
        1.7852943494872648,
        1.7832351864544076,
        1.7811807680368332,
        1.7791310778549727,
        1.7770860996045648,
        1.7750458170562242,
        1.773010214055013,
        1.770979274520013,
        1.7775401328441163,
        1.7755086584065802,
        1.773481822038536,
        1.7714596078742961,
        1.769442000120453,
        1.7759672873214378,
        1.7824777443242388,
        1.780454500573587,
        1.7869451070919689,
        1.7849213866988862,
        1.782902244858729,
        1.7808876660509791,
        1.7788776348251878,
        1.7768721358005823,
        1.7748711536656716,
        1.7813169335263248,
        1.7793154538257334,
        1.7773184667844026,
        1.7753259572924918,
        1.7733379103078417,
        1.771354310855596,
        1.7693751440278243,
        1.7757767001726439,
        1.7737970160029977,
        1.7718217409294976,
        1.7698508602388086,
        1.7678843592829876,
        1.7659222234791219,
        1.7722850252821232,
        1.7703223619097177,
        1.7683640407129149,
        1.7664100472977626,
        1.7644603673338577,
        1.7625149865539969,
        1.7605738907538273,
        1.7586370657915018,
        1.7649519365431443,
        1.7630145579080805,
        1.7610814279103744,
        1.7591525325895525,
        1.757227858046238,
        1.7553073904418157,
        1.753391115998102,
        1.7514790209970135,
        1.7495710917802412,
        1.7476673147489243,
        1.7457676763633276,
        1.752021098484308,
        1.7501208586811796,
        1.748224736407419,
        1.746332718294424,
        1.744444791031403,
        1.7425609413650622,
        1.748777347523014,
        1.74689288917439,
        1.7450124877866888,
        1.7431361302729398,
        1.7493252101005587,
        1.7474482517206227,
        1.7455753168313186,
        1.7437063925092293,
        1.741841465886225,
        1.739980524149167,
        1.738123554539616,
        1.7442717911017127,
        1.7424142066596449,
        1.7405605745249006,
        1.746686620088409,
        1.7448323880076357,
        1.7429820885505756,
        1.749086100585783,
        1.7472352158232582,
        1.7533218270642341,
        1.7514703784612096,
        1.749622835867896,
        1.7556876900448384,
        1.753839597739528,
        1.7519953920636715,
        1.7501550607694871,
        1.7483185916605999,
        1.7464859725917732,
        1.7446571914686404,
        1.7663840232237558,
        1.7723806642128492,
        1.7783647861184584,
        1.776510391138147,
        1.7746598594807115,
        1.7728131790858306,
        1.7787719693880137,
        1.7769248541550045,
        1.7828670165986054,
        1.7810194860114565,
        1.779175780539395,
        1.7850971804041798,
        1.7832530717467374,
        1.7814127692991144,
        1.7795762612895276,
        1.7854728557164035,
        1.7836359494862426,
        1.781802819014006,
        1.779973452670049,
        1.7781478388724388,
        1.7840156888836212,
        1.7821896748724815,
        1.7803673950413235,
        1.7862149967315633,
        1.7843923283675514,
        1.7902239054536053,
        1.788400866853347,
        1.7865815373855412,
        1.7847659057418566,
        1.7829539606598852,
        1.7811456909229075,
        1.7793410853596625,
        1.7775401328441163,
        1.7757428222952345,
        1.7739491426767544,
        1.7873057418259934,
        1.7855040223281848,
        1.7837059316712582,
        1.7819114589029774,
        1.787663476984267,
        1.7934039448284458,
        1.7991328971904896,
        1.7973301588165511,
        1.7955310295284466,
        1.7937354984989182,
        1.7919435549439742,
        1.7901551881226727,
        1.795853108622836,
        1.809014947060037,
        1.8072149321873405,
        1.8054184958730388,
        1.8036256274560845,
        1.8018363163177353,
        1.800050551881345,
        1.7982683236121555,
        1.796489621017089,
        1.7947144336445426,
        1.7929427510841829,
        1.7911745629667428,
        1.7894098589638199,
        1.8024225843974895,
        1.8006502908041784,
        1.798881479123624,
        1.7971161391048571,
        1.7953542605371071,
        1.7935958332496076,
        1.7918408471113987,
        1.7900892920311333,
        1.7883411579568842,
        1.7865964348759507,
        1.79217009278522,
        1.7904250391408334,
        1.7886833805424474,
        1.7942387605903032,
        1.7924967812110892,
        1.7907581810353268,
        1.796295401256985,
        1.7945564899295339,
        1.7928209420669328,
        1.7910887479200082,
        1.7893598977772283,
        1.787634381964521,
        1.7859121908450948,
        1.7841933148192572,
        1.7824777443242388,
        1.7807654698340138,
        1.779056481859125,
        1.7773507709465086,
        1.7756483276793185,
        1.7739491426767544,
        1.7722532065938894,
        1.770560510121498,
        1.768871043985886,
        1.767184798948721,
        1.765501765806865,
        1.7638219353922058,
        1.762145298571491,
        1.7604718462461617,
        1.7588015693521901,
        1.7571344588599132,
        1.7554705057738715,
        1.7538097011326474,
        1.7521520360087035,
        1.7504975015082231,
        1.7488460887709514,
        1.747197788970036,
        1.7455525933118723,
        1.743910493035944,
        1.7422714794146694,
        1.7476826512178352,
        1.7460431740590943,
        1.744406769959695,
        1.742773430287448,
        1.7411431464424645,
        1.739515909857004,
        1.7378917119953263,
        1.7362705443535396,
        1.7346523984594544,
        1.7330372658724342,
        1.7314251381832506,
        1.7367910715583466,
        1.7421470403403594,
        1.7474930722600681,
        1.7458735235369356,
        1.744256973978105,
        1.7426434152602714,
        1.7410328390908998,
        1.7394252372080827,
        1.7447441894337081,
        1.7431361302729398,
        1.7484418699778326,
        1.74683336779754,
        1.7452278224227262,
        1.743625225707921,
        1.7420255695375468,
        1.747308011224301,
        1.752580778109431,
        1.7578438967477445,
        1.7562370924545565,
        1.7546332229637303,
        1.7530322802420482,
        1.7514342562855831,
        1.7498391431195672,
        1.7482469327982573,
        1.7466576174048043,
        1.7450711890511215,
        1.743487639877754,
        1.7419069620537486,
        1.7539254692435302,
        1.7523382063754365,
        1.750753813783777,
        1.7491722836900248,
        1.747593608343734,
        1.7460177800224141,
        1.744444791031403,
        1.742874633703742,
        1.7413073004000514,
        1.7397427835084074,
        1.7381810754442166,
        1.7366221686500962,
        1.7350660555957502,
        1.733512728777849,
        1.7386752124281246,
        1.7371214365457046,
        1.7355704352630745,
        1.7340222011549005,
        1.7324767268223202,
        1.730934004892826,
        1.7293940280201454,
        1.7278567888841274,
        1.7263222801906246,
        1.7247904946713783,
        1.7232614250839038,
        1.721735064211376,
        1.7202114048625163,
        1.7186904398714795,
        1.7171721620977416,
        1.7156565644259871,
        1.7141436397659995,
        1.7192458651492775,
        1.7177324444933362,
        1.7162216859669568,
        1.714713582552223,
        1.7132081272558646,
        1.7182887950826455,
        1.7233605572690645,
        1.721851484977235,
        1.720345053231848,
        1.7254017179141508,
        1.7238948168504704,
        1.7223905456315782,
        1.720888897379066,
        1.7193898652384918,
        1.7178934423792764,
        1.7163996219945987,
        1.7149083973012933,
        1.713419761539747,
        1.7119337079737975,
        1.7104502298906312,
        1.7089693206006826,
        1.7074909734375334,
        1.7125019314983363,
        1.711023086997906,
        1.7095467944293141,
        1.708073047192737,
        1.7066018387110895,
        1.7051331624299269,
        1.7036670118173474,
        1.702203380363896,
        1.7007422615824679,
        1.699283649008212,
        1.697827536198436,
        1.696373916732513,
        1.6949227842117836,
        1.6934741322594657,
        1.6920279545205594,
        1.6969879728612296,
        1.7147360720739302,
        1.713275479167564,
        1.711817372376783,
        1.710361745359456,
        1.7089085917950044,
        1.7074579053843124,
        1.7060096798496354,
        1.7109242220275476,
        1.7094755139648656,
        1.720728359468764,
        1.7192738130955865,
        1.717821723726418,
        1.7227055614699283,
        1.7212530272697006,
        1.7198029404733486,
        1.7183552949005596,
        1.7169100843918124,
        1.721774167892144,
        1.7203285136789683,
        1.7188852850601102,
        1.7174444759360028,
        1.7160060802275137,
        1.7145700918758588,
        1.7131365048425178,
        1.711705313109149,
        1.7102765106775053,
        1.7088500915693505,
        1.7074260498263762,
        1.7122534798013633,
        1.7108289760744073,
        1.7094068405996987,
        1.707987067476277,
        1.7127980072126339,
        1.711377776692557,
        1.7099598994956289,
        1.7085443697775033,
        1.7071311817131711,
        1.7057203294968792,
        1.7043118073420511,
        1.7029056094812078,
        1.7015017301658895,
        1.7124645284932425,
        1.7110550926673223,
        1.7096479749924314,
        1.7082431697541467,
        1.7068406712568116,
        1.705440473823459,
        1.7040425717957348,
        1.7026469595338218,
        1.7012536314163638,
        1.7059992698614739,
        1.7046054796083192,
        1.7032139649310878,
        1.7018247202614867,
        1.7004377400493746,
        1.6990530187626893,
        1.697670550887374,
        1.696290330927303,
        1.69491235340421,
        1.6935366128576157,
        1.6921631038447547,
        1.6907918209405046,
        1.6894227587373138,
        1.6880559118451315,
        1.6927585096931035,
        1.6913911764865663,
        1.6900260504361333,
        1.6886631262019105,
        1.6993977561562785,
        1.6980294809902912,
        1.6966634073933562,
        1.6952995300562232,
        1.6939378436867,
        1.6986017534829276,
        1.6972396029187873,
        1.7018933928601874,
        1.7005307880620608,
        1.699170363431611,
        1.6978121137406186,
        1.696456033777567,
        1.695102118347577,
        1.6997353458846094,
        1.6983809750910759,
        1.6970287609389334,
        1.6956786982810663,
        1.6943307819867253,
        1.6929850069414618,
        1.6916413680470637,
        1.6902998602214911,
        1.6889604783988117,
        1.6876232175291372,
        1.6862880725785603,
        1.6849550385290912,
        1.6836241103785943,
        1.6822952831407263,
        1.680968551844874,
        1.6796439115360917,
        1.6783213572750395,
        1.6829058168285496,
        1.6815827776643761,
        1.6802618171163286,
        1.6789429302897068,
        1.677626112305166,
        1.676311358298657,
        1.6749986634213676,
        1.6736880228396607,
        1.6723794317350167,
        1.6769362989366194,
        1.6756272151747642,
        1.6801744400067542,
        1.6788648730231168,
        1.6834024934100043,
        1.6879330513527093,
        1.6866205062116886,
        1.6853100007678568,
        1.6898285251847966,
        1.6885175643429153,
        1.6872086359984635,
        1.685901735428364,
        1.6845968579241626,
        1.6890984608567703,
        1.6877931297432798,
        1.6922853122297996,
        1.6909795365259186,
        1.689675774354349,
        1.6883740210613178,
        1.687074272007383,
        1.6857765225673773,
        1.690249537884225,
        1.6947156822098026,
        1.693415056206572,
        1.6921164250284992,
        1.69081978408978,
        1.6895251288186548,
        1.688232454657355,
        1.6869417570620513,
        1.6971200589279873,
        1.6958245474326223,
        1.6945310123087225,
        1.6932394490371458,
        1.6919498531125174,
        1.6906622200431776,
        1.6893765453511296,
        1.6994988571704468,
        1.7039071112271027,
        1.7026143137223781,
        1.701323476486804,
        1.700034595065223,
        1.6987476650159685,
        1.7088169473416543,
        1.7131981661643636,
        1.7119042098455084,
        1.716276485498294,
        1.7149821593403012,
        1.7136897839376333,
        1.7123993548834635,
        1.7111108677842284,
        1.7098243182595785,
        1.7085397019423287,
        1.707257014478408,
        1.7059762515268113,
        1.70469740875955,
        1.7034204818616026,
        1.702145466530868,
        1.7064857986051052,
        1.7052103981577171,
        1.7039369027147315,
        1.702665308011213,
        1.7013956097949483,
        1.7001278038263976,
        1.698861885878649,
        1.6975978517373702,
        1.6963356972007626,
        1.6950754180795138,
        1.6938170101967525,
        1.6925604693880012,
        1.696869297394227,
        1.6956123571739348,
        1.6999125474719454,
        1.6986552157060637,
        1.6973997425237237,
        1.696146123806941,
        1.6948943554498879,
        1.6991792190887791,
        1.6979270604895982,
        1.702203380363896,
        1.7009508392451587,
        1.6997001400986549,
        1.698451278864196,
        1.6972042514935175,
        1.6959590539502354,
        1.7057203294968792,
        1.7044707175338778,
        1.7032229351637944,
        1.7184477233234103,
        1.7171915480870628,
        1.7214194355243888,
        1.72016292498751,
        1.7189082474346378,
        1.7176553988577903,
        1.7164043752606617,
        1.7151551726585796,
        1.7193660921328542,
        1.718116552821711,
        1.7168688283824798,
        1.7156229148640598,
        1.725263753141586,
        1.729452090602923,
        1.7336343624053727,
        1.7323799236482051,
        1.7311272989745623,
        1.729876484452182,
        1.7286274761601585,
        1.7273802701889032,
        1.7261348626401007,
        1.7248912496266713,
        1.7236494272727283,
        1.7278087941954001,
        1.7319621807199082,
        1.730717955015368,
        1.7294755157081063,
        1.728234858953653,
        1.7269959809185607,
        1.725758877780367,
        1.7298958932220316,
        1.7286584855730889,
        1.7274228469129222,
        1.7261889734508415,
        1.7303138702933367,
        1.7344328828322046,
        1.7331966512692452,
        1.731962180719908,
        1.730729467424022,
        1.729498507632113,
        1.7336034621041487,
        1.7377025856749457,
        1.7364692978213794,
        1.7405605745249006,
        1.7393270092700992,
        1.7380951912748654,
        1.7368651168295186,
        1.7356367822348726,
        1.734410183802198,
        1.7331853178531849,
        1.7372587011502443,
        1.7360335539703076,
        1.74009918885108,
        1.7441590974855412,
        1.7429316808089153,
        1.741705990456729,
        1.740482022789507,
        1.7392597741779976,
        1.7380392410031358,
        1.7368204196560089,
        1.7356033065378196,
        1.734387898059852,
        1.7384262336453848,
        1.737210550964514,
        1.7412412699713775,
        1.7400253193638555,
        1.7440484485546597,
        1.7428322362474389,
        1.7416177190096358,
        1.7456313344210401,
        1.7444165596580472,
        1.7432034744287994,
        1.7419920752109894,
        1.740782358492093,
        1.7395743207693364,
        1.7383679585496628,
        1.7371632683496976,
        1.7359602466957158,
        1.7347588901236082,
        1.7335591951788476,
        1.7427345785267354,
        1.7467141606201466,
        1.745508698811575,
        1.7443048997089465,
        1.7431027598745503,
        1.7419022758801463,
        1.7458687364265375,
        1.7446680013946072,
        1.743468916857566,
        1.7422714794146694,
        1.7410756856745084,
        1.7398815322549785,
        1.738689015783248,
        1.7374981328957253,
        1.736308880238028,
        1.7402547493006464,
        1.7390652381938105,
        1.7378773521021482,
        1.7366910876979829,
        1.7355064416627182,
        1.7343234106868064,
        1.7331419914697173,
        1.7319621807199082,
        1.7307839751547924,
        1.7296073715007103,
        1.7284323664928973,
        1.7272589568754548,
        1.7260871394013195,
        1.7249169108322338,
        1.7237482679387162,
        1.7276625679941309,
        1.7264936488006302,
        1.725326310295694,
        1.7241605492752239,
        1.7229963625437754,
        1.7218337469145286,
        1.7206726992092591,
        1.7195132162583096,
        1.7183552949005598,
        1.7171989319833993,
        1.7160441243626976,
        1.7148908689027764,
        1.7137391624763811,
        1.7176260284410185,
        1.716474032446088,
        1.7153235806817142,
        1.7141746700449547,
        1.7130272974411764,
        1.711881459784025,
        1.7107371539953995,
        1.7095943770054225,
        1.708453125752415,
        1.707313397182867,
        1.7061751882514116,
        1.7050384959207978,
        1.7039033171618625,
        1.7027696489535047,
        1.701637488282658,
        1.700506832144264,
        1.6993776775412466,
        1.698250021484484,
        1.6971238609927835,
        1.6959991930928546,
        1.6948760148192832,
        1.6987213446902079,
        1.6975978517373704,
        1.7113572109558908,
        1.7151840354201116,
        1.7190058079708483,
        1.7178718991265403,
        1.716739485218085,
        1.715608563291064,
        1.7144791303988383,
        1.7133511836025233,
        1.7122247199709633,
        1.7110997365807064,
        1.7099762305159785,
        1.7088541988686583,
        1.7077336387382527,
        1.7115327447743258,
        1.710411898183118,
        1.7092925186686003,
        1.7081746033522702,
        1.7119634888728155,
        1.710845289337301,
        1.7097285495923027,
        1.7086132667810878,
        1.7074994380543727,
        1.7063870605702982,
        1.705276131494406,
        1.7041666479996147,
        1.7030586072661948,
        1.7019520064817464,
        1.7008468428411738,
        1.699743113546663,
        1.6986408158076574,
        1.6975399468408345,
        1.6964405038700827,
        1.6953424841264775,
        1.6942458848482587,
        1.6931507032808066,
        1.701753538032933,
        1.7006549237411106,
        1.6995577270161164,
        1.6984619451160414,
        1.697367575306044,
        1.696274614858326,
        1.6951830610521108,
        1.6940929111736207,
        1.6930041625160541,
        1.6919168123795634,
        1.6908308580712326,
        1.694560388919029,
        1.698285138317021,
        1.6971971913994572,
        1.6961106374997137,
        1.6950254739440518,
        1.6939416980655708,
        1.6976549426353604,
        1.6965708717907657,
        1.7002776992176933,
        1.699193338440131,
        1.6981103598942802,
        1.6970287609389334,
        1.6959485389396087,
        1.6948696912685277,
        1.6937922153045935,
        1.6927161084333706,
        1.6916413680470639,
        1.6905679915444958,
        1.6894959763310877,
        1.6884253198188375,
        1.6873560194262986,
        1.6862880725785605,
        1.6852214767072267,
        1.6889003313046218,
        1.6878334328009548,
        1.6867678813913582,
        1.6857036745261271,
        1.6846408096619871,
        1.683579284262074,
        1.6825190957959142,
        1.6861834446656376,
        1.6851229519331434,
        1.684063792315335,
        1.6830059633000616,
        1.6819494623814804,
        1.6856026744187478,
        1.6845458702341594,
        1.6834903903655916,
        1.6824362323252875,
        1.6860799952899064,
        1.6897192007023494,
        1.6886631262019105,
        1.6876083709700542,
        1.6865549325362401,
        1.6855028084360928,
        1.684451996211382,
        1.6834024934100043,
        1.682354297585963,
        1.6813074062993507,
        1.684929211052763,
        1.6838820207413565,
        1.6874977272190244,
        1.6864502425962937,
        1.6854040575822762,
        1.6843591697598446,
        1.6879656197474693,
        1.686920439797161,
        1.6858765533863957,
        1.6848339581152847,
        1.6837926515898736,
        1.682752631422122,
        1.681713895229886,
        1.6806764406369004,
        1.6796402652727591,
        1.678605366772899,
        1.6775717427785808,
        1.6765393909368709,
        1.6755083089006244,
        1.6744784943284667,
        1.673449944884776,
        1.6724226582396657,
        1.6713966320689664,
        1.6703718640542093,
        1.6693483518826076,
        1.6683260932470394,
        1.6673050858460314,
        1.6662853273837404,
        1.665266815569936,
        1.664249548119985,
        1.6678154332858375,
        1.6667978521795008,
        1.6657815120257329,
        1.6647664105558817,
        1.663752545506822,
        1.6627399146209385,
        1.6617285156461081,
        1.6652807593750687,
        1.6642690456694944,
        1.663258560517297,
        1.6622493016820314,
        1.6612412669326793,
        1.6602344540436291,
        1.6637746932899906,
        1.671853727313164,
        1.6753826539450292,
        1.6743697261010477,
        1.6733580223390532,
        1.6723475404415056,
        1.6713382781962178,
        1.6703302333963408,
        1.6693234038403455,
        1.6683177873320079,
        1.6718318461293917,
        1.6708259304578337,
        1.6698212245465542,
        1.668817726214495,
        1.6768306518441392,
        1.6758241508526361,
        1.6793210586504368,
        1.682813773513228,
        1.6863023029777415,
        1.6897866545626568,
        1.6887754118010994,
        1.68776537866007,
        1.6867565529704942,
        1.6857489325684807,
        1.6847425152953055,
        1.6837372989973967,
        1.682733281526319,
        1.6817304607387586,
        1.680728834496508,
        1.6797284006664506,
        1.6787291571205454,
        1.6777311017358125,
        1.6767342323943177,
        1.6801952984378998,
        1.6836522563912222,
        1.6871051135640545,
        1.6861050512560734,
        1.6895523642883779,
        1.6885520372520912,
        1.6875528940347821,
        1.6954315374443256,
        1.6944295093489092,
        1.6978617243166811,
        1.7012898870826016,
        1.7002861762347652,
        1.6992836490082117,
        1.698282303310505,
        1.6972821370541384,
        1.6962831481565197,
        1.6997001400986549,
        1.6987009042726122,
        1.702112460409812,
        1.7011129815722252,
        1.7045191179972334,
        1.7035194000394638,
        1.7025208540839893,
        1.701523478071052,
        1.7005272699457177,
        1.6995322276578617,
        1.7073163251268177,
        1.7063184780636227,
        1.7053217967096135,
        1.704326279023268,
        1.707710668271088,
        1.7067149186102886,
        1.7057203294968792,
        1.709097993515685,
        1.7081031751259783,
        1.7071095141747707,
        1.7061170086432738,
        1.7094865917003006,
        1.708493858487931,
        1.7118581507637862,
        1.71086519359977,
        1.7098733876904368,
        1.7088827310347645,
        1.7078932216363656,
        1.7069048575034742,
        1.705917636648932,
        1.7092698053270463,
        1.7082823588768283,
        1.7072960526650058,
        1.7106416230037946,
        1.7096550938094441,
        1.7086697018245396,
        1.7120086993752088,
        1.711023086997906,
        1.7100386088120614,
        1.7133710589793838,
        1.7123863629684761,
        1.711402798141958,
        1.71042036255175,
        1.7094390542542448,
        1.7084588713102917,
        1.7074798117851855,
        1.7065018737486533,
        1.7055250552748418,
        1.7088429296424112,
        1.7078658896597683,
        1.7068899662942485,
        1.7102013766217712,
        1.7135090068005179,
        1.7125315344634953,
        1.711555176690141,
        1.710579931575218,
        1.7096057972178287,
        1.7086327717214043,
        1.70766085319369,
        1.7066900397467353,
        1.7099846303206214,
        1.7132754791675637,
        1.7123031321305788,
        1.7113318881531934,
        1.7188710077741793,
        1.7178971431805397,
        1.7296738199677302,
        1.732942351733332,
        1.7319621807199082,
        1.7309831178704338,
        1.7342453700353582,
        1.7332661236378226,
        1.7322879824845283,
        1.7313109447053492,
        1.7303350084343765,
        1.7293601718099065,
        1.7283864329744278,
        1.7274137900746112,
        1.7306633714355288,
        1.729690542109258,
        1.728718805849646,
        1.731962180719908,
        1.7309902603042402,
        1.7300194300965541,
        1.7290496882635404,
        1.728081032975998,
        1.727113462408822,
        1.7261469747409939,
        1.7251815681555684,
        1.7242172408396625,
        1.7274468230792976,
        1.7264823078235303,
        1.7255188690356822,
        1.7287423216741375,
        1.7319621807199082,
        1.7309972992821812,
        1.73003349232267,
        1.7290707580475877,
        1.7322832712243055,
        1.7313203566766544,
        1.7303585120340563,
        1.7335649589733968,
        1.732602936243667,
        1.7316419806495218,
        1.7306820904163458,
        1.7297232637734559,
        1.737076871545216,
        1.7361155672444164,
        1.73515532633333,
        1.7383449416586216,
        1.7373845300886444,
        1.7364251791609313,
        1.7354668871194516,
        1.73450965221205,
        1.7376908318137998,
        1.7367334263968226,
        1.7399098779515523,
        1.7430828331369321,
        1.742124041699563,
        1.7411663044583867,
        1.7402096196757173,
        1.7392539856176856,
        1.7382994005542292,
        1.7373458627590814,
        1.7363933705097618,
        1.7354419220875648,
        1.7344915157775496,
        1.7335421498685306,
        1.7325938226530664,
        1.7316465324274497,
        1.7348014629833834,
        1.7338540017802249,
        1.7370042831383066,
        1.7360566539603806,
        1.7351100581839574,
        1.734164494119552,
        1.7332199600813605,
        1.7322764543872498,
        1.7313339753587473,
        1.7303925213210318,
        1.733530987043024,
        1.7325893623895514,
        1.7316487601298394,
        1.730709178599655,
        1.7297706161383755,
        1.7288330710889779,
        1.7319621807199082,
        1.7350879020350496,
        1.7341490016551606,
        1.7332111168516695,
        1.7322742459776956,
        1.7313383873899173,
        1.730403539448562,
        1.7294697005173971,
        1.72853686896372,
        1.7316509566083682,
        1.730717955015368,
        1.72978595827061,
        1.728854964751627,
        1.7279249728394421,
        1.7269959809185607,
        1.7260679873769602,
        1.7291716938551607,
        1.7282435286947446,
        1.7273163594196939,
        1.7263901844280478,
        1.7254650021212805,
        1.72454081090429,
        1.7236176091853903,
        1.7226953953763025,
        1.721774167892144,
        1.7288765541731064,
        1.7279530090052788,
        1.7270304500042082,
        1.7261088755911855,
        1.7251882841908703,
        1.7242686742312803,
        1.7233500441437837,
        1.7224323923630893,
        1.7215157173272388,
        1.7206000174775968,
        1.719685291258842,
        1.7187715371189596,
        1.717858753509231,
        1.716946938884226,
        1.7200176139563226,
        1.7191056215841294,
        1.7221718981226573,
        1.7212597308037365,
        1.7203485292522258,
        1.7194382919351612,
        1.718529017322821,
        1.717620703888718,
        1.7167133501095904,
        1.715806954465393,
        1.71490151543929,
        1.7139970315176447,
        1.7130935011900128,
        1.7161451745032879,
        1.7152414645641076,
        1.7143387058985475,
        1.7134368970053868,
        1.7125360363865618,
        1.7116361225471575,
        1.7107371539953995,
        1.709839129242646,
        1.7089420468033791,
        1.711981494838504,
        1.7110842299041022,
        1.7101879050063002,
        1.7092925186686005,
        1.7083980694175966,
        1.707504555782964,
        1.7066119762974528,
        1.7057203294968792,
        1.7048296139201184,
        1.7039398281090956,
        1.7030509706087777,
        1.7021630399671674,
        1.7012760347352929,
        1.7003899534672016,
        1.6995047947199515,
        1.6986205570536042,
        1.7016400832588732,
        1.704656470663513,
        1.703770934834597,
        1.7028863185652126,
        1.702002620423767,
        1.7050125617253038,
        1.7041286775564466,
        1.7032457093297335,
        1.7023636556221573,
        1.705367178289944,
        1.7044849397083144,
        1.7036036134726844,
        1.7104804792536146,
        1.709596966609372,
        1.7087143662136006,
        1.7078326766541507,
        1.7069518965217867,
        1.7060720244101775,
        1.709059709843138,
        1.7081796584992435,
        1.7073005130239478,
        1.7064222720193059,
        1.7094036330361526,
        1.7085252139030405,
        1.7076476971008305,
        1.7106238376309566,
        1.7097461445382778,
        1.712718156489687,
        1.7118402896744693,
        1.7186530451098678,
        1.717773038430344,
        1.7168939324741361,
        1.7160157258590598,
        1.7151384172057578,
        1.7142620051376913,
        1.713386488281135,
        1.712511865265167,
        1.7116381347216643,
        1.7145925107109883,
        1.7137186103487503,
        1.712845600358761,
        1.7119734793809818,
        1.7149216707145212,
        1.7178668628707126,
        1.7169935192698633,
        1.7161210632133237,
        1.7190611588895923,
        1.7181885390119833,
        1.717316804593408,
        1.7202518211477653,
        1.723183862520618,
        1.7223109223673654,
        1.7214388662041415,
        1.720567692688856,
        1.7196974004821342,
        1.722622310517172,
        1.7217518596275727,
        1.720882287981296,
        1.7238021704456095,
        1.7229324418025995,
        1.7220635903443027,
        1.7211956147443308,
        1.7241094554672738,
        1.723241323817995,
        1.72237406598014,
        1.7215076806350798,
        1.7206421664668368,
        1.7235489640966455,
        1.7226832940996104,
        1.721818493249159,
        1.7247203251390424,
        1.72385537011139,
        1.722991282206572,
        1.7221280601212983,
        1.721265702554888,
        1.720404208209265,
        1.7195435757889501,
        1.7186838040010557,
        1.717824891555278,
        1.7169668371638918,
        1.716109639541743,
        1.7189983919420646,
        1.7181410361356098,
        1.7210258957635511,
        1.7201683841064692,
        1.7193117265446631,
        1.7221916955457788,
        1.7250687989060973,
        1.724210982496895,
        1.7233540187879004,
        1.7224979065083237,
        1.7216426443898987,
        1.7207882311668763,
        1.7199346655760197,
        1.7190819463565967,
        1.7182300722503745,
        1.7173790420016126,
        1.7165288543570574,
        1.7193931000747364,
        1.7222545127105977,
        1.7214031758283879,
        1.7205526801881565,
        1.723409281062032,
        1.7225586348226134,
        1.7217088278986752,
        1.7245606329390537,
        1.7237106769839334,
        1.7228615584238427,
        1.7220132760218616,
        1.7248593174459586,
        1.724010886891386,
        1.7231632905851464,
        1.7223165272973895,
        1.7214705958006815,
        1.7206254948699988,
        1.719781223282722,
        1.7189377798186305,
        1.718095163259896,
        1.7209305744732846,
        1.720087807296755,
        1.7192458651492775,
        1.718404746819948,
        1.7175644511002317,
        1.7167249767839559,
        1.7158863226673051,
        1.7150484875488152,
        1.717874315251225,
        1.7170363277803706,
        1.7198584307165021,
        1.7190202930797007,
        1.7181829719432762,
        1.7173464661146767,
        1.716510774403672,
        1.7156758956223472,
        1.7148418285850977,
        1.714008572108623,
        1.7131761250119213,
        1.7159877722569576,
        1.7151551726585796,
        1.7143233806252827,
        1.7171303830824618,
        1.7162984400674026,
        1.71546730280829,
        1.7146369701351012,
        1.713807440880077,
        1.712978713877717,
        1.7121507879647748,
        1.714949347704785,
        1.7141212697966708,
        1.7132939911915566,
        1.7124675107327085,
        1.715260520346524,
        1.7144338887704536,
        1.7136080535639167,
        1.7127830135766446,
        1.7119587676605827,
        1.711135314669885,
        1.7103126534609092,
        1.713097303531224,
        1.712274490225013,
        1.7114524669459805,
        1.7142325614674971,
        1.713410387577105,
        1.712589001964652,
        1.711768403497012,
        1.7109485910432298,
        1.710129563474516,
        1.709311319664241,
        1.7084938584879312,
        1.7076771788232619,
        1.7068612795500544,
        1.7060461595502694,
        1.705231817708002,
        1.7044182529094771,
        1.7036054640430445,
        1.7027934499991726,
        1.701982209670445,
        1.7011717419515544,
        1.7003620457392974,
        1.6995531199325709,
        1.6987449634323653,
        1.6979375751417605,
        1.6971309539659212,
        1.6963250988120913,
        1.695520008589589,
        1.6947156822098026,
        1.693912118586185,
        1.6931093166342484,
        1.6958625426565845,
        1.6950595774375237,
        1.6942573722423333,
        1.693455925992455,
        1.6926552376113713,
        1.6918553060245984,
        1.6910561301596836,
        1.6902577089461992,
        1.6894600413157386,
        1.6957434747394444,
        1.6949439728654514,
        1.694145224527626,
        1.6933472286611504,
        1.6925499842032121,
        1.6952853345399572,
        1.694487928455978,
        1.693691272166154,
        1.6928953646134441,
        1.6921002047427944,
        1.6913057915011311,
        1.6905121238373577,
        1.6897192007023496,
        1.6889270210489495,
        1.6881355838319632,
        1.687344888008154,
        1.6865549325362403,
        1.6857657163768878,
        1.6849772384927078,
        1.6841894978482512,
        1.6834024934100043,
        1.6826162241463845,
        1.6818306890277355,
        1.6810458870263225,
        1.6802618171163288,
        1.6794784782738503,
        1.6786958694768914,
        1.6779139897053605,
        1.6771328379410657,
        1.67635241316771,
        1.675572714370888,
        1.6747937405380795,
        1.6740154906586473,
        1.6732379637238315,
        1.6724611587267453,
        1.6716850746623708,
        1.6743907724244875,
        1.6736145133737577,
        1.6728389737475418,
        1.6720641525461766,
        1.6712900487718496,
        1.6705166614285958,
        1.669743989522292,
        1.6689720320606543,
        1.6682007880532326,
        1.6674302565114065,
        1.666660436448382,
        1.6658913268791857,
        1.665122926820662,
        1.6712756312802064,
        1.670505458178234,
        1.6697359945862587,
        1.6689672395242945,
        1.671653020569054,
        1.6708840909367775,
        1.6701158683662318,
        1.6693483518826078,
        1.6720290230346075,
        1.6712613329413868,
        1.6704943474742269,
        1.6766135422228956,
        1.6758448060733209,
        1.678516357239092,
        1.677747453731424,
        1.6769792543478474,
        1.6762117581216012,
        1.6788782529485295,
        1.678110590281429,
        1.6773436293169495,
        1.6834345362471712,
        1.6826658446781086,
        1.6818978547900765,
        1.684554456795093,
        1.6837863061079998,
        1.6830188556494274,
        1.6856713160567793,
        1.6849037061678647,
        1.6841367950590036,
        1.683370581776447,
        1.6826050653681812,
        1.681840244883923,
        1.6810761193751163,
        1.6803126878949277,
        1.6795499494982435,
        1.6787879032416655,
        1.678026548183506,
        1.6772658833837855,
        1.6765059079042277,
        1.6757466208082565,
        1.6749880211609918,
        1.677626112305166,
        1.676867348798922,
        1.6761092713356314,
        1.6753518789852764,
        1.6745951708195197,
        1.6772274842637485,
        1.6764706126553262,
        1.6757144238359056,
        1.674958916881967,
        1.6775863213582645,
        1.6768306518441392,
        1.6760756628068387,
        1.6753213533276279,
        1.6745677224894238,
        1.6738147693767935,
        1.6730624930759501,
        1.6723108926747479,
        1.6715599672626802,
        1.6708097159308748,
        1.67006013777209,
        1.6693112318807126,
        1.6685629973527516,
        1.6678154332858373,
        1.670429564059013,
        1.6696818337259516,
        1.6689347725028079,
        1.671544895345958,
        1.6707976691969433,
        1.6700511108103493,
        1.6693052192914524,
        1.6719105158229233,
        1.671164460260307,
        1.6771141366382338,
        1.6763664263677753,
        1.6756193825057577,
        1.674873004161657,
        1.674127290446536,
        1.6733822404730396,
        1.6726378533553916,
        1.6718941282093909,
        1.671151064152409,
        1.6737428093259472,
        1.672999584277401,
        1.672257018993656,
        1.6748448239762614,
        1.6741020989988884,
        1.6733600324656441,
        1.672618623501326,
        1.6718778712322822,
        1.671137774786407,
        1.6703983332931385,
        1.6696595458834556,
        1.6689214116898732,
        1.6681839298464398,
        1.6674470994887338,
        1.66671091975386,
        1.665975389780447,
        1.6685511260221788,
        1.6711245908915633,
        1.6703880882071684,
        1.6696522344238174,
        1.668917028684309,
        1.6681824701329513,
        1.6707504362480652,
        1.6700157174986157,
        1.6692816446557592,
        1.668548216868125,
        1.6678154332858375,
        1.6670832930605146,
        1.666351795345262,
        1.665620939294672,
        1.664890724064819,
        1.6674500048385794,
        1.6700070435792485,
        1.6692758671153347,
        1.6718298686832431,
        1.6743816357790888,
        1.6736495056366407,
        1.6729180154680932,
        1.6721871644346864,
        1.6714569516991256,
        1.6707273764255772,
        1.6699984377796673,
        1.6692701349284769,
        1.6718141189366973,
        1.6710856596256136,
        1.6736266368861366,
        1.6728980227647234,
        1.6721700427722235,
        1.6714426960811524,
        1.6707159818654649,
        1.6699898993005518,
        1.669264447563236,
        1.6685396258317713,
        1.6678154332858375,
        1.6670918691065377,
        1.6663689324763962,
        1.6656466225793538,
        1.6649249386007667,
        1.6642038797274012,
        1.6634834451474327,
        1.6627636340504413,
        1.662044445627409,
        1.6645706561782774,
        1.663851308444406,
        1.6663745560216594,
        1.6688956246286393,
        1.6681753416659164,
        1.670693458192284,
        1.673209402992454,
        1.6757231788746927,
        1.6782347886424271,
        1.6775120346421506,
        1.6800207119624881,
        1.679297811484019,
        1.6818035627262993,
        1.681080517342496,
        1.6803580933986446,
        1.6796362900939201,
        1.6789151066288732,
        1.6781945422054274,
        1.677474596026875,
        1.6767552672978756,
        1.6760365552244516,
        1.6753184590139871,
        1.674600977875223,
        1.6738841110182558,
        1.673167857654534,
        1.6724522169968545,
        1.6717371882593612,
        1.671022770657541,
        1.670308963408221,
        1.67280036412828,
        1.6784928688382437,
        1.6777767882628007,
        1.6770613184170597,
        1.6763464585200363,
        1.675632207792077,
        1.6749185654548573,
        1.6742055307313772,
        1.6734931028459594,
        1.672781281024247,
        1.6752610378987207,
        1.6777386870325444,
        1.677025968813754,
        1.6763138558758288,
        1.6787879032416653,
        1.6780756470247615,
        1.6773639949267867,
        1.6766529461794673,
        1.675942500015832,
        1.6752326556702088,
        1.674523412378223,
        1.6738147693767935,
        1.67310672590413,
        1.6723992811997308,
        1.6748645264104607,
        1.6773276886087605,
        1.676619357659179,
        1.6759116247095551,
        1.6752044890029267,
        1.6744979497836086,
        1.6737920062971905,
        1.6730866577905334,
        1.6755433059758729,
        1.6748378140575673,
        1.6741329159876777,
        1.6734286110167111,
        1.672724898396435,
        1.675176535450403,
        1.6776261123051661,
        1.6769215234297754,
        1.6762175261487384,
        1.6755141197172871,
        1.6748113033919023,
        1.6741090764303124,
        1.67340743809149,
        1.6727063876356494,
        1.6720059243242442,
        1.6713060474199646,
        1.6706067561867344,
        1.6699080498897094,
        1.6692099277952739,
        1.6685123891710385,
        1.6678154332858375,
        1.670252741852226,
        1.6726880159373403,
        1.675121258087465,
        1.6744227087721657,
        1.673724741823949,
        1.6761545104522668,
        1.6785822551167124,
        1.6778834281995114,
        1.677185182911039,
        1.6764875185254686,
        1.6757904343181815,
        1.6750939295657632,
        1.6743980035460018,
        1.6737026555378847,
        1.6730078848215966,
        1.6723136906785172,
        1.671620072391218,
        1.6709270292434604,
        1.6702345605201934,
        1.6695426655075503,
        1.6719590741138768,
        1.6743734823819532,
        1.676785892794615,
        1.6760924329547497,
        1.6785021382118113,
        1.6809098519769246,
        1.6802155480314571,
        1.6795218174170758,
        1.6819261292752554,
        1.6812322653605378,
        1.680538973704719,
        1.6798462536001417,
        1.6791541043403146,
        1.678462525219911,
        1.6777715155347648,
        1.6770810745818698,
        1.67947847827385,
        1.6787879032416653,
        1.6780978958831607,
        1.6774084554986564,
        1.676719581389622,
        1.676031272858674,
        1.675343529209573,
        1.674656349747223,
        1.673969733777667,
        1.673283680608086,
        1.6725981895467963,
        1.6719132599032474,
        1.6712288909880189,
        1.6705450821128192,
        1.6698618325904826,
        1.6691791417349673,
        1.6715640989511715,
        1.6708812704793776,
        1.670198999646189,
        1.6695172857687823,
        1.6688361281654496,
        1.668155526155594,
        1.6674754790597295,
        1.666795986199477,
        1.6661170468975628,
        1.6654386604778162,
        1.6647608262651676,
        1.6640835435856456,
        1.6634068117663752,
        1.6627306301355758,
        1.6620549980225585,
        1.6644283182710409,
        1.663752545506822,
        1.6661232504192731,
        1.6654473383501374,
        1.6647719744659728,
        1.6640971581001576,
        1.6634228885871511,
        1.6627491652624904,
        1.6651145176044029,
        1.6674779554563586,
        1.666803409357873,
        1.6691642528841277,
        1.6684895704860339,
        1.6678154332858375,
        1.6671418406229597,
        1.6664687918378878,
        1.6657962862721742,
        1.665124323268434,
        1.6644529021703418,
        1.6637820223226312,
        1.663111683071091,
        1.6624418837625645,
        1.6617726237449468,
        1.664124091280577,
        1.6634546930137708,
        1.6627858330648306,
        1.66211751078466,
        1.6614497255252045,
        1.6607824766394514,
        1.6601157634814268,
        1.6624612906428653,
        1.661794438941845,
        1.6611281220056215,
        1.6604623391911904,
        1.6597970898565786,
        1.6651437225396848,
        1.6644771317780596,
        1.6638110745024381,
        1.663145550072637,
        1.6654814252824386,
        1.6648157652403595,
        1.664150637088046,
        1.6634860401882505,
        1.662821973904742,
        1.6621584376023062,
        1.6614954306467407,
        1.663825444210991,
        1.6631623013476147,
        1.6624996868849264,
        1.6618376001916229,
        1.6611760406374065,
        1.6605150075929827,
        1.6598545004300578,
        1.662178681324434,
        1.6615180379693766,
        1.6608579195593767,
        1.663178932875591,
        1.662518679230146,
        1.661858949595531,
        1.6641768038201208,
        1.6635169399010803,
        1.6628575990608498,
        1.6621987806777037,
        1.6615404841309007,
        1.6608827088006826,
        1.6631954459360152,
        1.6625375363450594,
        1.661880147046386,
        1.6671562176995587,
        1.6664975230264256,
        1.665839348649243,
        1.6651816939517896,
        1.6645245583188173,
        1.6638679411360486,
        1.663211841790175,
        1.6625562596688543,
        1.6678154332858375,
        1.670114509306515,
        1.6694569839091502,
        1.6687999760445658,
        1.6710959514472965,
        1.6704388157998535,
        1.6697821967684856,
        1.6691260937442152,
        1.6714183338683481,
        1.6707621036626676,
        1.67010638855134,
        1.6694511879281344,
        1.6746829085993673,
        1.6740264276473487,
        1.676311358298657,
        1.6785944989533723,
        1.6808758517140743,
        1.6802179746683936,
        1.6795606123934843,
        1.6789037642853915,
        1.6782474297411047,
        1.6775916081585565,
        1.6769362989366194,
        1.6762815014751058,
        1.6756272151747642,
        1.6749734394372788,
        1.6743201736652675,
        1.673667417262279,
        1.6730151696327926,
        1.672363430182215,
        1.6717121983168792,
        1.6710614734440428,
        1.6733315543686895,
        1.6726807058450144,
        1.6720303634243903,
        1.6713805265167243,
        1.6707311945328407,
        1.6700823668844784,
        1.6694340429842902,
        1.6687862222458407,
        1.6710501412635057,
        1.670402196268832,
        1.6697547535571,
        1.6720156658764451,
        1.6713680997781195,
        1.6707210350859871,
        1.6729789485591682,
        1.6723317613450255,
        1.6716850746623708,
        1.6710388879307656,
        1.6703932005706688,
        1.669748012003434,
        1.6720010704736203,
        1.6713557593696167,
        1.6707109461908476,
        1.672961026601027,
        1.672316091741119,
        1.6745638194320807,
        1.673918764031683,
        1.673274205400943,
        1.6755189687744558,
        1.674874290448648,
        1.6742301080292445,
        1.6764719147734803,
        1.6758276134995473,
        1.6780670840474867,
        1.6774226650443964,
        1.6767787407967785,
        1.676135310735076,
        1.6754923742906054,
        1.6777276799177125,
        1.6770846259967016,
        1.6764420648373157,
        1.6757999958733796,
        1.6751584185395842,
        1.6745173322714866,
        1.6738767365055065,
        1.6789767220363163,
        1.678334911362755,
        1.6776935911826394,
        1.6770527609339065,
        1.676412420055352,
        1.6757725679866287,
        1.6751332041682439,
        1.6744943280415587,
        1.6738559390487866,
        1.6732180366329905,
        1.6725806202380828,
        1.6748017127093502,
        1.6741641787494304,
        1.6735271299751724,
        1.6757453278906578,
        1.675108162366745,
        1.674471481195188,
        1.6738352838239132,
        1.6731995697016862,
        1.6754136812734723,
        1.677626112305166,
        1.6798368647093698,
        1.6820459403957848,
        1.681408318735286,
        1.6836151247720617,
        1.682977391770254,
        1.6851819324965003,
        1.68738480438041,
        1.6867463689644508,
        1.6861084164799711,
        1.6854709463792226,
        1.6848339581152847,
        1.687032800386411,
        1.6892299819005347,
        1.6914255045384683,
        1.6936193701781843,
        1.6929805096085209,
        1.6923421308341586,
        1.691704233310286,
        1.6910668164929121,
        1.6904298798388657,
        1.689793422805794,
        1.6891574448521598,
        1.6885219454372418,
        1.6878869240211316,
        1.6872523800647325,
        1.686618313029759,
        1.688804094824183,
        1.688169921300028,
        1.6875362238821228,
        1.6869030020345122,
        1.6890853975512983,
        1.691266156476021,
        1.6906322486212697,
        1.6899988157817714,
        1.692176782311361,
        1.691543245515288,
        1.6965278247271356,
        1.6958931341829053,
        1.700872358478115,
        1.7030421891664542,
        1.7052103981577171,
        1.7045734125775311,
        1.7067394305152492,
        1.7061023497274495,
        1.7054657443730736,
        1.7048296139201184,
        1.7041939578373742,
        1.703558775594423,
        1.7029240666616383,
        1.7022898305101815,
        1.701656066612002,
        1.7038159152845642,
        1.7031820551970327,
        1.7025486665562009,
        1.704705774654056,
        1.7040722905311818,
        1.703439277050301,
        1.7028067336871184,
        1.7021746599181182,
        1.7015430552205604,
        1.7009119190724815,
        1.7030640353241366,
        1.7024328032873226,
        1.7018020390030368,
        1.7011717419515542,
        1.7033205748681906,
        1.7026901823534353,
        1.7020602562778329,
        1.701430796123884,
        1.7035763557000996,
        1.7029468005058275,
        1.7050902148572424,
        1.707232046184764,
        1.7066018387110895,
        1.7087415315565047,
        1.708111232208826,
        1.7074813976836754,
        1.7068520274670578,
        1.7089884745644486,
        1.7111233478518233,
        1.7104933318916422,
        1.712626079818729,
        1.7119959745649325,
        1.7113663327942208,
        1.7134964074695855,
        1.7128666770736025,
        1.7122374093744572,
        1.7116086038623843,
        1.7109802600283675,
        1.7103523773641367,
        1.709724955362169,
        1.709097993515685,
        1.7084714913186483,
        1.707845448265765,
        1.707219863852481,
        1.7065947375749808,
        1.7059700689301875,
        1.7080919860106325,
        1.707467226688756,
        1.706842924229272,
        1.706219078131235,
        1.7055956878944314,
        1.7049727530193786,
        1.7043502730073234,
        1.7037282473602404,
        1.7031066755808313,
        1.7052226722162092,
        1.7046010088285986,
        1.703979798548413,
        1.7033590408804538,
        1.7054718633163262,
        1.7048510144399824,
        1.704230617418716,
        1.703610671759415,
        1.7057203294968792,
        1.7051002930266876,
        1.704480707164396,
        1.7038615714189675,
        1.7032428853000792,
        1.705348847755428,
        1.7047300709601612,
        1.704111743041786,
        1.7062150997157326,
        1.7055966817745527,
        1.7076979762557163,
        1.7070794692016578,
        1.7064614100165738,
        1.7058437982141792,
        1.7079419623428231,
        1.7073242618139468,
        1.7094203735955709,
        1.7088025852422657,
        1.7081852432678284,
        1.7075683471886418,
        1.7069518965217867,
        1.709044360452954,
        1.7084278220833822,
        1.7105182445960772,
        1.70990161941778,
        1.709285438654026,
        1.7086697018245396,
        1.7080544084497378,
        1.7101412029210612,
        1.7095258228552386,
        1.7089108855088877,
        1.7109951208789982,
        1.710380097471062,
        1.7097655160490457,
        1.7118471984965087,
        1.71123253163888,
        1.7106183060352764,
        1.7126974417165652,
        1.7120831312998805,
        1.71146926140698,
        1.7135458564565782,
        1.7129319023697074,
        1.7150064860184955,
        1.7143924486085353,
        1.7137788507385967,
        1.715850904620188,
        1.7152372240391365,
        1.7146239822715144,
        1.7140111788468282,
        1.7133988132952573,
        1.712786885147652,
        1.7121753939355322,
        1.7115643391910869,
        1.7109537204471728,
        1.7103435372373128,
        1.7097337890956954,
        1.7091244755571722,
        1.7111893294845786,
        1.710579931575218,
        1.7099709675554333,
        1.7093624369619973,
        1.7087543393323417,
        1.7108156533830008,
        1.7102074714941338,
        1.7095997218596297,
        1.7089924040188271,
        1.7083855175117182,
        1.7077790618789486,
        1.7098363331308675,
        1.7092297931049254,
        1.7086236832492143,
        1.7080180031062688,
        1.710072273640174,
        1.7094665094624764,
        1.708861174296236,
        1.7082562676858657,
        1.7076517891764227,
        1.7070477383136082,
        1.7117518723876037,
        1.7111467992619807,
        1.710542153749874,
        1.7099379353981432,
        1.709334143754288,
        1.7087307783664467,
        1.7107760989985636,
        1.7101726506391286,
        1.7095696278427115,
        1.7089670301592983,
        1.70836485713951,
        1.7077631083346,
        1.707161783296454,
        1.7065608815775888,
        1.7059604027311503,
        1.7053603463109144,
        1.7047607118712833,
        1.7041614989672864,
        1.7035627071545782,
        1.7029643359894377,
        1.7023663850287674,
        1.701768853830091,
        1.7011717419515542,
        1.700575048951922,
        1.6999787743905783,
        1.6993829178275253,
        1.698787478823381,
        1.6981924569393798,
        1.6975978517373702,
        1.6970036627798144,
        1.6964098896297863,
        1.6984416348414535,
        1.6978477741299705,
        1.6998775964563095,
        1.7019060003184097,
        1.7013115518376838,
        1.700717518474612,
        1.700123899794516,
        1.6995306953633247,
        1.698937904747572,
        1.6983455275143964,
        1.6977535632315401,
        1.697162011467348,
        1.6965708717907657,
        1.69598014377134,
        1.6953898269792163,
        1.6947999209851388,
        1.6942104253604482,
        1.6936213396770823,
        1.6930326635075734,
        1.6924443964250482,
        1.6918565380032262,
        1.6964810110454378,
        1.6958921596011318,
        1.697907869972466,
        1.69731893210567,
        1.6967304026562575,
        1.696142281199531,
        1.6955545673113814,
        1.697566903605969,
        1.6969791034315904,
        1.696391710180143,
        1.6958047234292155,
        1.6952181427569812,
        1.6946319677421968,
        1.6940461979642008,
        1.693460833002914,
        1.6928758724388369,
        1.6922913158530501,
        1.691707162827212,
        1.6937131884610834,
        1.6931289479683407,
        1.6925451104000757,
        1.6919616753396138,
        1.6939648482460392,
        1.6933813260799193,
        1.6927982057885695,
        1.6922154869569728,
        1.6916331691706834,
        1.6910512520158258,
        1.6904697350790943,
        1.6898886179477504,
        1.689307900209624,
        1.6887275814531109,
        1.6881476612671724,
        1.6901445791485725,
        1.6895645707137241,
        1.6889849602263438,
        1.6884057472770206,
        1.687826931456905,
        1.6872485123577081,
        1.6866704895717,
        1.6860928626917095,
        1.6855156313111237,
        1.684938795023885,
        1.6843623534244927,
        1.6889198009436952,
        1.68834239246474,
        1.6877653786600701,
        1.6871887591251673,
        1.6866125334560673,
        1.6860367012493565,
        1.6854612621021723,
        1.6848862156122022,
        1.6843115613776825,
        1.6837372989973969,
        1.6831634280706764,
        1.6851470757782456,
        1.6845731156025718,
        1.6839995462748216,
        1.683426367395899,
        1.6828535785672512,
        1.6822811793908676,
        1.6817091694692796,
        1.6811375484055577,
        1.6831164923068085,
        1.6825447815417585,
        1.6819734590352928,
        1.6814025243920356,
        1.6808319772171487,
        1.6828076683543838,
        1.6822370316408013,
        1.6816667817995672,
        1.681096918437385,
        1.6805274411614917,
        1.6799583495796557,
        1.6793896433001771,
        1.678821321931886,
        1.678253385084142,
        1.6776858323668324,
        1.6796559079643374,
        1.6790882648727645,
        1.6785210053238209,
        1.6779541289289126,
        1.6773876352999697,
        1.6768215240494466,
        1.6762557947903205,
        1.6782217015879581,
        1.6801862827572767,
        1.6796199914587402,
        1.6790540817581139,
        1.6784885532698155,
        1.677923405608782,
        1.6773586383904686,
        1.679319543777883,
        1.678754686884584,
        1.6781902098546968,
        1.677626112305166,
        1.6770623938534504,
        1.6764990541175238,
        1.6759360927158726,
        1.6753735092674953,
        1.674811303391902,
        1.674249474709114,
        1.6736880228396607,
        1.673126947404582,
        1.672566248025425,
        1.672005924324244,
        1.6714459759235996,
        1.670886402446558,
        1.6703272035166896,
        1.669768378758069,
        1.6692099277952737,
        1.668651850253383,
        1.6680941457579774,
        1.667536813935138,
        1.6669798544114456,
        1.6664232668139793,
        1.6658670507703166,
        1.6653112059085313,
        1.6647557318571942,
        1.6642006282453712,
        1.6636458947026227,
        1.663091530859003,
        1.6625375363450594,
        1.661983910791831,
        1.6614306538308483,
        1.6608777650941327,
        1.662821973904742,
        1.662268990208731,
        1.66171637418805,
        1.6611641254761231,
        1.660612243706862,
        1.6600607285146645,
        1.659509579534414,
        1.6589587964014785,
        1.65840837875171,
        1.6578583262214444,
        1.6573086384474982,
        1.656759315067171,
        1.656210355718242,
        1.6556617600389714,
        1.6600838385619958,
        1.6620186567054,
        1.66146868362244,
        1.660919074398615,
        1.6603698286729542,
        1.6598209460849631,
        1.6617526541165895,
        1.661203677356062,
        1.6606550631957726,
        1.6601068112765929,
        1.6595589212398678,
        1.6614875291344726,
        1.660939545120906,
        1.6603919224551884,
        1.659844660780022,
        1.6592977597385787,
        1.6587512189745015,
        1.658205038131902,
        1.657659216855361,
        1.6595833729043674,
        1.6590374573211752,
        1.6584919007748677,
        1.657946702911365,
        1.657401863377053,
        1.656857381818782,
        1.6563132578838662,
        1.6557694912200829,
        1.655226081475672,
        1.6546830282993348,
        1.6541403313402336,
        1.653597990247991,
        1.6530560046726885,
        1.6525143742648665,
        1.6544313919771236,
        1.6538896659155726,
        1.6533482945028342,
        1.655263157446317,
        1.657176767617184,
        1.6566348523890555,
        1.6560932914696735,
        1.655552084511677,
        1.655011231168158,
        1.654470731092662,
        1.6539305839391876,
        1.653390789362184,
        1.652851347016552,
        1.6596558665867873,
        1.6591147332752167,
        1.6585739527233019,
        1.6580335245862137,
        1.6574934485195731,
        1.6569537241794496,
        1.65641435122236,
        1.6558753293052684,
        1.6553366580855855,
        1.6547983372211674,
        1.6542603663703153,
        1.6537227451917744,
        1.6531854733447335,
        1.6526485504888242,
        1.6545487196119728,
        1.6564476552595464,
        1.655910196578411,
        1.6553730865568157,
        1.6548363248555975,
        1.6542999111360333,
        1.6537638450598389,
        1.6532281262891684,
        1.6551231850079173,
        1.6545873730347844,
        1.6540519078655174,
        1.6559448608069347,
        1.6554093029606194,
        1.65487409141747,
        1.654339225841705,
        1.6586545730706972,
        1.6581188319295246,
        1.6575834367626114,
        1.6594709725963828,
        1.6589354866420116,
        1.6608213685656066,
        1.662706034183543,
        1.6621700232118524,
        1.6616343577193575,
        1.6610990373721541,
        1.6605640618367685,
        1.6600294307801566,
        1.6594951438697028,
        1.6589612007732195,
        1.658427601158947,
        1.6627208202259611,
        1.6621863551599934,
        1.6640639204217627,
        1.6635293672831755,
        1.6629951574670923,
        1.6624612906428653,
        1.6619277664802712,
        1.6613945846495108,
        1.665675836835182,
        1.6651417952074696,
        1.6646080959141338,
        1.668884203188616,
        1.6683496470697214,
        1.6678154332858375,
        1.667281561508217,
        1.6667480314085346,
        1.6662148426588836,
        1.6656819949317783,
        1.6651494879001505,
        1.6646173212373507,
        1.6664833123327336,
        1.6659510595980378,
        1.66541914674376,
        1.6648875734444484,
        1.664356339375066,
        1.6662194376558987,
        1.6656881176821565,
        1.6651571364524203,
        1.6646264936428434,
        1.6664871317301782,
        1.6659564033442769,
        1.6654260128943106,
        1.664895960057616,
        1.6643662445119407,
        1.6638368659354419,
        1.6633078240066865,
        1.66277911840465,
        1.6622507488087161,
        1.661722714898675,
        1.661195016354725,
        1.6606676528574698,
        1.660140624087918,
        1.6619950114057156,
        1.6638482224549958,
        1.663320686556944,
        1.662793485071506,
        1.662266617680799,
        1.6617400840673429,
        1.66121388391406,
        1.660688016904274,
        1.6601624827217094,
        1.659637281050491,
        1.6591124115751428,
        1.6585878739805886,
        1.6580636679521497,
        1.6575397931755456,
        1.6570162493368925,
        1.6564930361227035,
        1.6583392092330769,
        1.6578159087568278,
        1.6572929384386081,
        1.6567702979660637,
        1.6562479870272344,
        1.655726005310554,
        1.6575689301512837,
        1.6570468611969054,
        1.6565251210013143,
        1.6560037092540683,
        1.6554826256451147,
        1.6549618698647923,
        1.6544414416038284,
        1.65392134055334,
        1.6534015664048318,
        1.6528821188501963,
        1.6523629975817131,
        1.6518442022920485,
        1.6513257326742543,
        1.650807588421768,
        1.650289769228411,
        1.6521257302445784,
        1.6516078224921507,
        1.6510902393450206,
        1.650572980498108,
        1.6500560456467148,
        1.6495394344865248,
        1.651372182535132,
        1.6508554828534878,
        1.6503391064121822,
        1.6498230529079883,
        1.6493073220380579,
        1.648791913499921,
        1.648276826991486,
        1.647762062211039,
        1.6472476188572422,
        1.651418371441735,
        1.6509031082993195,
        1.650388166593674,
        1.6498735460241094,
        1.6493592462903115,
        1.64884526709234,
        1.6506696671492542,
        1.65015559998415,
        1.6496418529106804,
        1.6491284256299739,
        1.64861531784353,
        1.6504369520991888,
        1.6499237565295062,
        1.6494108800120895,
        1.6488983222495002,
        1.6483860829446697,
        1.647874161800898,
        1.647362558521854,
        1.646851272811574,
        1.6486689328106354,
        1.6481575590721707,
        1.6476465024647065,
        1.6471357626933285,
        1.6466253394634887,
        1.646115232481003,
        1.6456054414520527,
        1.645095966083182,
        1.6445868060812994,
        1.646400105166604,
        1.6458908567579535,
        1.6453819232833842,
        1.644873304450839,
        1.6466842735934026,
        1.6461755666815727,
        1.6456671739803121,
        1.6451590951985955,
        1.6446513300457564,
        1.6441438782314874,
        1.6436367394658393,
        1.64312991345922,
        1.6426233999223954,
        1.642117198566487,
        1.6416113091029731,
        1.6411057312436867,
        1.640600464700816,
        1.640095509186904,
        1.641900147322473,
        1.6413951026754958,
        1.6431982313185187,
        1.645000251367233,
        1.6444947196366346,
        1.6462952341466655,
        1.6457896152172593,
        1.6475886265266142,
        1.6470829209936102,
        1.6465775258045972,
        1.6460724406739822,
        1.6455676653165232,
        1.6450631994473275,
        1.646859125359169,
        1.6463545729310565,
        1.6458503295702813,
        1.6476443648183572,
        1.6471400353525418,
        1.6466360145338905,
        1.6484281630304498,
        1.647924056558575,
        1.6474202583144422,
        1.6492105239597576,
        1.6487066405121684,
        1.6482030648736492,
        1.6476997967622373,
        1.6471968358963147,
        1.646694181994607,
        1.6461918347761828,
        1.6456897939604536,
        1.645188059267173,
        1.6446866304164363,
        1.64418550712868,
        1.6459707596241588,
        1.6454695505012527,
        1.6472533252042312,
        1.6467520308265062,
        1.6462510414651352,
        1.6457503568418186,
        1.645249976678595,
        1.6447499006978419,
        1.6442501286222726,
        1.643750660174939,
        1.6455306233664395,
        1.6450310694431347,
        1.6445318187392066,
        1.6440328709786667,
        1.6435342258858616,
        1.6430358831854717,
        1.6425378426025115,
        1.642040103862329,
        1.6415426666906046,
        1.6433184470610154,
        1.6428209240676575,
        1.642323702238339,
        1.6440976343858573,
        1.6436003271764241,
        1.645372800452085,
        1.6448754084326012,
        1.6443783170429267,
        1.6438815260105875,
        1.6433850350634385,
        1.6428888439296632,
        1.644658321927205,
        1.6441620460304256,
        1.643666069545952,
        1.6431703922029044,
        1.6426750137307298,
        1.6421799338592016,
        1.6416851523184184,
        1.6411906688388045,
        1.6406964831511084,
        1.640202594986403,
        1.639709004076085,
        1.6392157101518745,
        1.6387227129458137,
        1.640486527358574,
        1.6422492814681104,
        1.6417558171407463,
        1.6412626492773816,
        1.640769777610932,
        1.6402772018746334,
        1.642037373617704,
        1.643796489152108,
        1.6433034488134302,
        1.645061129773242,
        1.6445680059333818,
        1.6440751776427216,
        1.6435826446356387,
        1.643090406646829,
        1.644845520132799,
        1.646599582967176,
        1.6461068841093163,
        1.647859520234257,
        1.647366739277249,
        1.6468742529575848,
        1.6463820610110942,
        1.6458901631739231,
        1.645398559182533,
        1.6449072487737,
        1.6444162316845137,
        1.6439255076523787,
        1.6456740887807002,
        1.6451832823122299,
        1.644692768513091,
        1.6442025471215818,
        1.6437126178763133,
        1.643222980516207,
        1.6427336347804964,
        1.642244580408725,
        1.6417558171407463,
        1.6412673447167234,
        1.6407791628771289,
        1.6402912713627438,
        1.6398036699146572,
        1.6393163582742667,
        1.6410590359603963,
        1.640571640939321,
        1.6400845353452178,
        1.6395977189203603,
        1.6391111914073275,
        1.6386249525490044,
        1.6381390020885807,
        1.6376533397695505,
        1.6371679653357125,
        1.6366828785311687,
        1.636198079100324,
        1.6357135667878868,
        1.6396728993316358,
        1.6414087669109358,
        1.6409231430154,
        1.6404378063862917,
        1.6399527567687913,
        1.6394679939083807,
        1.638983517550843,
        1.6384993274422606,
        1.6380154233290172,
        1.6375318049577952,
        1.6370484720755762,
        1.6365654244296406,
        1.6382965760595396,
        1.6378134452497313,
        1.6373305993047875,
        1.6368480379728378,
        1.6385770660847452,
        1.6380944218826583,
        1.637612061923329,
        1.6371299859557331,
        1.6366481937291422,
        1.6361666849931231,
        1.6356854594975367,
        1.635204516992539,
        1.6347238572285787,
        1.6364489367444641,
        1.6359681938135755,
        1.6354877332573894,
        1.6350075548271905,
        1.6345276582745556,
        1.6362502644340369,
        1.6357702848903484,
        1.6374915163170038,
        1.6370114543069432,
        1.636531673693137,
        1.6360521742282401,
        1.639969657158921,
        1.6394894317834718,
        1.6390094875704204,
        1.6385298242729167,
        1.6380504416443993,
        1.6375713394385951,
        1.639287011400685,
        1.6388078278252973,
        1.6383289243104449,
        1.6378503006106755,
        1.6373719564808242,
        1.6390851820263148,
        1.6386067566958928,
        1.6403186220863482,
        1.6398401160705705,
        1.6393618891484152,
        1.6388839410757772,
        1.6384062716088357,
        1.640115701439307,
        1.6396379514534523,
        1.6391604797145316,
        1.6386832859795346,
        1.6382063700057339,
        1.6399133711927516,
        1.6394363748660523,
        1.6389596559434392,
        1.6406649494881609,
        1.6401881506071705,
        1.6397116287737576,
        1.6392353837465214,
        1.6387594152843419,
        1.6382837231463785,
        1.64216418024923,
        1.6416877763675215,
        1.6412116488221713,
        1.6429118395443991,
        1.6424356332140964,
        1.6419597028654398,
        1.6414840482585842,
        1.6410086691539625,
        1.640533565312285,
        1.6400587364945391,
        1.6395841824619886,
        1.6391099029761738,
        1.640806276471492,
        1.6403319179064524,
        1.6398578335371152,
        1.6393840231258072,
        1.6410783574489327,
        1.6406044682322278,
        1.6401308526236158,
        1.6396575103862063,
        1.639184441283383,
        1.6408763896561844,
        1.6404032419083021,
        1.639930366946668,
        1.6394577645354442,
        1.6389854344390642,
        1.6406750035679083,
        1.640202594986403,
        1.6418908410585964,
        1.64141835448563,
        1.6409461397691496,
        1.6426327153544291,
        1.64216042302684,
        1.6416884022096436,
        1.6412166526687788,
        1.6429012125070774,
        1.6424293856223828,
        1.641957829669003,
        1.6414865444136444,
        1.6431690933104515,
        1.6426977309773159,
        1.6422266389982572,
        1.6417558171407463,
        1.6412852651725203,
        1.6408149828615826,
        1.6403449699762025,
        1.639875226284915,
        1.6415543829478125,
        1.6410845620024925,
        1.6406150099103602,
        1.6401457264407062,
        1.6418228850690577,
        1.6413535246102045,
        1.6408844324339797,
        1.640415608310427,
        1.639947052009853,
        1.6416218727973393,
        1.6411532396620845,
        1.640684874011496,
        1.6402167756166282,
        1.639748944248797,
        1.6435614877205174,
        1.6430929696225354,
        1.6426247185625118,
        1.6421567343122092,
        1.6416890166436497,
        1.6412215653291156,
        1.6428907790736238,
        1.6424232518172,
        1.6419559905791294,
        1.6436235711989267,
        1.6452902035215278,
        1.6448225258059161,
        1.6443551138917911,
        1.6460201179644884,
        1.645552631421471,
        1.6450854103449744,
        1.644618454508941,
        1.6441517636875707,
        1.6458144637403647,
        1.645347698435844,
        1.6448811978125277,
        1.6444149616453474,
        1.6439489897094886,
        1.6434832817803924,
        1.643017837633754,
        1.6425526570455224,
        1.6420877397919007,
        1.641623085649345,
        1.6411586943945644,
        1.6406945658045207,
        1.6423526022433055,
        1.6440097014088069,
        1.6435451606624352,
        1.6430808823684628,
        1.642616866304535,
        1.6421531122485484,
        1.6416896199786504,
        1.6412263892732388,
        1.6407634199109615,
        1.6403007116707158,
        1.639838264331649,
        1.6393760776731563,
        1.6389141514748826,
        1.6384524855167206,
        1.637991079578811,
        1.6396428752911443,
        1.6391813940428215,
        1.638720172491318,
        1.638259210417481,
        1.6377985076024029,
        1.6373380638274233,
        1.6410966362939057,
        1.6406355245669335,
        1.6401746718914934,
        1.6397140780493447,
        1.639253742822492,
        1.6387936659931845,
        1.638333847343916,
        1.637874286657424,
        1.6395196302253234,
        1.6390599947809092,
        1.6386006169796814,
        1.6381414966050725,
        1.6376826334407573,
        1.6372240272706535,
        1.6367656778789204,
        1.636307585049959,
        1.6358497485684118,
        1.635392168219162,
        1.6349348437873332,
        1.63447777505829,
        1.6340209618176365,
        1.6335644038512165,
        1.635204516992539,
        1.6347478835055262,
        1.6363867504977878,
        1.6401193634336164,
        1.6396617408433727,
        1.639204373551645,
        1.6387472613448544,
        1.640382728918995,
        1.6399255430971111,
        1.6394686120458164,
        1.6390119355522101,
        1.6385555134036298,
        1.638099345387649,
        1.6376434312920776,
        1.6371877709049623,
        1.6367323640145854,
        1.638364298688048,
        1.637908817926667,
        1.6374535903508118,
        1.639083964304531,
        1.6386286632033353,
        1.6402578053267962,
        1.6398024311443067,
        1.6393473097368285,
        1.6388924408939491,
        1.6384378244054905,
        1.6379834600615066,
        1.6375293476522852,
        1.6370754869683461,
        1.6366218778004413,
        1.638247514246975,
        1.639872250313311,
        1.6394182435994922,
        1.6389644882040868,
        1.6385109839184742,
        1.6380577305342645,
        1.639680272492022,
        1.6392269464559448,
        1.638773871014691,
        1.6383210459605284,
        1.6378684710859537,
        1.6394888248497481,
        1.6390361774657478,
        1.6385837799560967,
        1.6381316321139454,
        1.6397501253050275,
        1.6413677257806154,
        1.6409151843618723,
        1.6404628924146945,
        1.6400108497328496,
        1.6395590561103337,
        1.6391075113413691,
        1.6407226165006326,
        1.6423368325296128,
        1.6418848961420152,
        1.6414332084126777,
        1.643045897147929,
        1.642594138583962,
        1.6421426283754452,
        1.6416913663176338,
        1.6433022119449605,
        1.642850879285816,
        1.6423997944754685,
        1.6419489573098152,
        1.641498367584977,
        1.6410480250972994,
        1.6405979296433506,
        1.6401480810199223,
        1.6396984790240285,
        1.6392491234529065,
        1.640856224912176,
        1.6404067983920685,
        1.6399576179982043,
        1.641563205688264,
        1.6411139546741182,
        1.640664949488161,
        1.640216189928673,
        1.639767675794156,
        1.6393194068833319,
        1.6388713829951431,
        1.6425247894204376,
        1.6420761347388149,
        1.6416277250897873,
        1.641179560272673,
        1.6407316400870091,
        1.6402839643325515,
        1.6398365328092748,
        1.641436023651101,
        1.6450807627121482,
        1.6446323896506294,
        1.6441842609341035,
        1.6437363763628874,
        1.6432887357375163,
        1.6428413388587422,
        1.642394185527534,
        1.6419472755450775,
        1.6415006087127746,
        1.6410541848322435,
        1.6406080037053181,
        1.6401620651340472,
        1.6397163689206955,
        1.6392709148677425,
        1.6388257027778814,
        1.6383807324540212,
        1.6399732375347302,
        1.6415648782978922,
        1.6411195270015553,
        1.6427099934845453,
        1.6442995974585968,
        1.6438538670174314,
        1.6454422994246858,
        1.6449965009149528,
        1.6445509438995372,
        1.6441056281822612,
        1.6436605535671605,
        1.643215719858482,
        1.6427711268606848,
        1.6423267743784395,
        1.641882662216628,
        1.6414387901803436,
        1.6409951580748894,
        1.6405517657057798,
        1.6401086128787388,
        1.6396656993997005,
        1.6392230250748085,
        1.638780589710416,
        1.6383383931130844,
        1.6378964350895848,
        1.6374547154468961,
        1.6370132339922057,
        1.6365719905329086,
        1.6361309848766077,
        1.635690216831113,
        1.6352496862044414,
        1.634809392804817,
        1.6343693364406704,
        1.633929516920638,
        1.6334899340535622,
        1.6330505876484913,
        1.632611477514679,
        1.6321726034615835,
        1.6317339652988687,
        1.6312955628364028,
        1.6308573958842576,
        1.6324348158772497,
        1.6319965783427859,
        1.6315585760404931,
        1.6311208087810243,
        1.6306832763752355,
        1.6302459786341854,
        1.6298089153691362,
        1.6293720863915513,
        1.628935491513097,
        1.6284991305456409,
        1.6280630033012526,
        1.6276271095922028,
        1.627191449230963,
        1.6287643627981438,
        1.6283286312939176,
        1.62789313286351,
        1.6274578673199636,
        1.6270228344765207,
        1.6265880341466232,
        1.6261534661439123,
        1.6257191302822287,
        1.6252850263756111,
        1.624851154238298,
        1.6264204945893914,
        1.6299914440037415,
        1.6295566636772534,
        1.6291221152336062,
        1.6306886434486294,
        1.6302540249402475,
        1.6298196380431145,
        1.6293854825721388,
        1.6289515583424259,
        1.6285178651692782,
        1.6280844028681951,
        1.627651171254872,
        1.6272181701452006,
        1.6287814550599986,
        1.62834838368136,
        1.6299105370747957,
        1.631471860198025,
        1.6310384192149756,
        1.6325986133798018,
        1.6321651033921811,
        1.6317318235664864,
        1.6312987737194677,
        1.6308659536680696,
        1.6304333632294308,
        1.6300010022208842,
        1.629568870459956,
        1.6291369677643663,
        1.6287052939520281,
        1.6282738488410475,
        1.627842632249723,
        1.627411643996546,
        1.6289674295459873,
        1.628536371745102,
        1.6300910365805625,
        1.6296599096203455,
        1.6292290106490022,
        1.6287983394857326,
        1.6283678959499277,
        1.6279376798611693,
        1.6275076910392303,
        1.6270779293040736,
        1.6266483944758516,
        1.626219086374908,
        1.6257900048217748,
        1.6253611496371738,
        1.6249325206420164,
        1.6245041176574022,
        1.6240759405046195,
        1.6256256357639822,
        1.625197388757722,
        1.6247693673227055,
        1.6243415712807563,
        1.623914000453886,
        1.6234866546642928,
        1.6250340587145748,
        1.6246066431283797,
        1.6261529388966305,
        1.627698421680776,
        1.6272706428577324,
        1.6268430888265033,
        1.6283871724516568,
        1.6299304451085201,
        1.6295025295282868,
        1.6290748385756546,
        1.628647372073798,
        1.6282201298460768,
        1.6277931117160358,
        1.6273663175074053,
        1.6269397470441007,
        1.6265134001502213,
        1.626087276650051,
        1.6256613763680576,
        1.6252356991288934,
        1.6267749488018404,
        1.626349202937197,
        1.6259236798595056,
        1.6274615416878935,
        1.6270359502805483,
        1.6266105814046579,
        1.6261854348857336,
        1.6257605105494686,
        1.6272964063016204,
        1.6268714137692877,
        1.6264466431651705,
        1.6260220943154797,
        1.6255977670466082,
        1.6251736611851297,
        1.626707306409074,
        1.6262831324047953,
        1.625859179554846,
        1.6254354476863146,
        1.6250119366264695,
        1.6245886462027583,
        1.6261200474536917,
        1.627650651307462,
        1.6272270045996777,
        1.6268035783689725,
        1.6263803724432784,
        1.6259573866507053,
        1.625534620819543,
        1.6251120747782588,
        1.6246897483554994,
        1.6242676413800887,
        1.623845753681029,
        1.6234240850874997,
        1.6230026354288583,
        1.6225814045346383,
        1.6221603922345516,
        1.6217395983584855,
        1.6213190227365046,
        1.6228445219397842,
        1.622423877947576,
        1.622003451962101,
        1.6215832438139244,
        1.625050934996457,
        1.6246301553654379,
        1.6242095935856382,
        1.6237892494879194,
        1.6233691229033171,
        1.6229492136630421,
        1.6225295215984796,
        1.6221100465411895,
        1.6216907883229053,
        1.621271746775535,
        1.62085292173116,
        1.6204343130220353,
        1.6200159204805888,
        1.619597743939422,
        1.6191797832313086,
        1.6187620381891952,
        1.6202803274364475,
        1.6237331532673231,
        1.6233145574557049,
        1.6228961774151234,
        1.6224780129787888,
        1.6220600639800822,
        1.621642330252557,
        1.621224811629938,
        1.6208075079461208,
        1.6203904190351721,
        1.61997354473133,
        1.6214872268056755,
        1.621070284859981,
        1.6206535572803253,
        1.6202370439014304,
        1.6198207445581876,
        1.619404659085658,
        1.6189887873190718,
        1.6185731290938294,
        1.6181576842454994,
        1.6177424526098194,
        1.6173274340226953,
        1.618837524306297,
        1.618422437761603,
        1.6199314731402301,
        1.6195163189953967,
        1.6191013775864818,
        1.6186866487500098,
        1.618272132322673,
        1.6178578281413307,
        1.6174437360430094,
        1.6170298558649023,
        1.618536159163424,
        1.620041691974325,
        1.6253844346635054,
        1.6249689478448286,
        1.624553673388441,
        1.6241386111315712,
        1.6237237609116142,
        1.6233091225661311,
        1.622894695932849,
        1.6224804808496605,
        1.6220664771546234,
        1.6216526846859616,
        1.621239103282063,
        1.6208257327814812,
        1.6204125730229337,
        1.6199996238453032,
        1.6195868850876356,
        1.6191743565891414,
        1.6187620381891952,
        1.6202606144141434,
        1.6198482294270184,
        1.6194360543050268,
        1.619024088888007,
        1.61861233301596,
        1.6201090421735425,
        1.619697219844571,
        1.619285606828092,
        1.6207810041459167,
        1.6203693249475053,
        1.6199578548294384,
        1.6195465936324773,
        1.6191355411975452,
        1.6187246973657266,
        1.618314061978267,
        1.6179036348765732,
        1.617493415902213,
        1.6189858559614991,
        1.6204775395889257,
        1.6200669802933623,
        1.619656628981231,
        1.6211470095385383,
        1.620736592574098,
        1.6241255073569374,
        1.623714544424914,
        1.6233037894174702,
        1.6247913629279327,
        1.6243805433671417,
        1.6239699315007698,
        1.6235595271713534,
        1.623149330221588,
        1.6227393404943282,
        1.6223295578325874,
        1.621919982079537,
        1.6234049011778982,
        1.622995260778913,
        1.6225858270602505,
        1.6221765998655315,
        1.6217675790385357,
        1.6213587644231995,
        1.620950155863617,
        1.6205417532040394,
        1.6201335562888748,
        1.623505554612542,
        1.6230968170610283,
        1.6226882852671545,
        1.6241685271303952,
        1.6237599312745135,
        1.623351540949746,
        1.6229433560010538,
        1.6225353762735522,
        1.6221276016125135,
        1.6236057528306476,
        1.6231979141587483,
        1.6227902803279701,
        1.6242671518241938,
        1.6257432819190638,
        1.6253353162272397,
        1.6249275552347089,
        1.6245199987874466,
        1.6241126467315823,
        1.6274684317034651,
        1.6289415397280473,
        1.6285333859972209,
        1.6318855416869942,
        1.6314768551000454,
        1.6310683731633653,
        1.6306600957232744,
        1.6302520226262465,
        1.6298441537189094,
        1.6294364888480444,
        1.6290290278605855,
        1.6286217706036203,
        1.6282147169243892,
        1.627807866670285,
        1.6274012196888537,
        1.6269947758277925,
        1.6265885349349516,
        1.6261824968583327,
        1.6257766614460896,
        1.6253710285465273,
        1.6249655980081021,
        1.6245603696794217,
        1.6260264901182415,
        1.6293625600109272,
        1.628956538939407,
        1.6304204684139576,
        1.630014386105511,
        1.6296085060292893,
        1.629202828034261,
        1.6287973519695436,
        1.6283920776844056,
        1.6279870050282652,
        1.6275821338506904,
        1.6290434932032354,
        1.6286385606918747,
        1.6282338294392178,
        1.6278292992952577,
        1.627424970110137,
        1.6270208417341476,
        1.626616914017729,
        1.62621318681147,
        1.6258096599661072,
        1.6272681962573055,
        1.6287260090682008,
        1.6283221593263042,
        1.6279185098073836,
        1.6275150603625739,
        1.627111810843158,
        1.6267087611005662,
        1.6281645463132173,
        1.6277614355069996,
        1.627358524260587,
        1.6306703234131015,
        1.630266891863519,
        1.6298636598843292,
        1.6294606273274836,
        1.6290577940450788,
        1.6286551598893582,
        1.6282527247127114,
        1.6278504883676739,
        1.627448450706926,
        1.6270466115832947,
        1.6266449708497515,
        1.6262435283594134,
        1.6276940405532025,
        1.62729253733649,
        1.628742075416009,
        1.628340511787948,
        1.6279391461207584,
        1.6275379782680919,
        1.627137008083744,
        1.6285847993255425,
        1.6281837688406064,
        1.627782935810365,
        1.6273823000890235,
        1.6269818615309308,
        1.6265816199905787,
        1.6261815753226028,
        1.6257817273817807,
        1.625382076023034,
        1.624982621101426,
        1.6245833624721628,
        1.6241842999905927,
        1.6274716660513937,
        1.6270720903906888,
        1.6266727108888748,
        1.62627352740154,
        1.625874539784415,
        1.6254757478933715,
        1.6269175560596032,
        1.6265187039987894,
        1.6261200474536917,
        1.6257215862805836,
        1.62532332033588,
        1.6249252494761355,
        1.6263650742068676,
        1.6259669432217498,
        1.6255690071122975,
        1.6251712657354656,
        1.6247737189483482,
        1.626211820129771,
        1.6258142133277833,
        1.6254168009070236,
        1.6250195827249838,
        1.6264562184120255,
        1.6260589403909185,
        1.625661856400591,
        1.6270972830591326,
        1.6267001394703946,
        1.6281346122157132,
        1.6295683850475187,
        1.6291709293438486,
        1.6306037502461754,
        1.6302062359238334,
        1.629808915369136,
        1.6294117884404398,
        1.62901485499624,
        1.6286181148951693,
        1.6282215679959984,
        1.627825214157635,
        1.6292555729397302,
        1.6288591603915699,
        1.6284629406979694,
        1.6280669137182275,
        1.6276710793117801,
        1.6272754373381992,
        1.6268799876571935,
        1.6283081435031919,
        1.6279126350884474,
        1.6293398465538913,
        1.628944279705978,
        1.6303705479511434,
        1.6299749229698401,
        1.6295794899463152,
        1.6291842487408952,
        1.6306090754142812,
        1.630213776244484,
        1.6298186686884382,
        1.6294237526068565,
        1.6290290278605852,
        1.628634494310607,
        1.6282401518180378,
        1.6278460002441288,
        1.6292683921728661,
        1.628874182544951,
        1.6284801636328696,
        1.6280863352982546,
        1.6276926974028731,
        1.6272992498086254,
        1.6269059923775455,
        1.6265129249718007,
        1.6261200474536917,
        1.6257273596856516,
        1.6271468290458881,
        1.6285656131686834,
        1.6281726195361619,
        1.6277798155266237,
        1.6273872010028594,
        1.6269947758277925,
        1.6266025398644781,
        1.6262104929761039,
        1.6258186350259891,
        1.627235004771776,
        1.6268430888265033,
        1.6282585297995251,
        1.6296732892891705,
        1.6310873677874853,
        1.6306949021070745,
        1.6303026252482562,
        1.6317155321324643,
        1.6313231985108887,
        1.63273518078283,
        1.6341464843802833,
        1.6337538494729358,
        1.635164230352185,
        1.6365739338150653,
        1.637982960349512,
        1.637589781530417,
        1.6389978880022809,
        1.638604654343931,
        1.6400118418698224,
        1.639618553658343,
        1.6392254540290794,
        1.6406314808737001,
        1.6402383269123118,
        1.639845361333272,
        1.639452584001216,
        1.642654424594025,
        1.6422611628213188,
        1.6418680893022137,
        1.6414752039015672,
        1.6428780015680469,
        1.6424850625578655,
        1.6420923114668666,
        1.6416997481602762,
        1.6431011510526345,
        1.6427085342901369,
        1.64410902662542,
        1.6437163566883228,
        1.6433238742726857,
        1.642931579244213,
        1.642539471468737,
        1.6421475508122185,
        1.6417558171407463,
        1.6413642703205362,
        1.6409729102179322,
        1.640581736699406,
        1.6419793982134878,
        1.64158817128992,
        1.6411971307536433,
        1.640806276471492,
        1.6404156083104273,
        1.6400251261375374,
        1.639634829820037,
        1.6410303888540518,
        1.640640039094572,
        1.6402498749949062,
        1.6398598964226296,
        1.6394701032454433,
        1.639080495331174,
        1.638691072547774,
        1.6383018347633207,
        1.6379127818460175,
        1.6375239136641928,
        1.6371352300862996,
        1.636746730980916,
        1.6381390020885807,
        1.637750449194347,
        1.637362080579409,
        1.6369738961126996,
        1.6365858956632773,
        1.6379765552732592,
        1.637588501126073,
        1.637200630803684,
        1.6368129441755042,
        1.6399790251308537,
        1.6395908644148465,
        1.6392028874000772,
        1.6423661559149039,
        1.641977706019938,
        1.6433641311189608,
        1.642975628960304,
        1.6425873104471957,
        1.6439726086842794,
        1.645357252398218,
        1.6449686465284972,
        1.6445802241798482,
        1.6441919852222986,
        1.6455752699672985,
        1.6451869794363956,
        1.6447988721046105,
        1.6444109478423217,
        1.6440232065200293,
        1.6436356480083556,
        1.6432482721780448,
        1.6428610788999634,
        1.6424740680450987,
        1.6420872394845605,
        1.6417005930895796,
        1.6430808823684626,
        1.6426941841141984,
        1.6423076678355835,
        1.6419213334041942,
        1.6415351806917284,
        1.6411492095700047,
        1.6425276816528012,
        1.6439055058051237,
        1.6435192498122184,
        1.6431331752879497,
        1.6427472821044626,
        1.6423615701340224,
        1.6419760392490146,
        1.6415906893219436,
        1.6429664703544318,
        1.6425810688835536,
        1.6421958481825958,
        1.6418108081244054,
        1.6414259485819476,
        1.6410412694283076,
        1.640656770536689,
        1.6402724517804144,
        1.6398883130329247,
        1.63950435416778,
        1.6408774031133837,
        1.6422498093962463,
        1.6436215734674655,
        1.643237100584783,
        1.6428528075303899,
        1.6442234684240666,
        1.6438391244623032,
        1.6434549601424941,
        1.6430709753387227,
        1.6426871699251888,
        1.6423035437762104,
        1.6419200967662229,
        1.641536828769779,
        1.6411537396615479,
        1.6407708293163166,
        1.6403880976089884,
        1.6400055444145831,
        1.639623169608238,
        1.640990429813408,
        1.6406080037053181,
        1.6402257558013793,
        1.6398436859770602,
        1.639461794107946,
        1.639080080069737,
        1.6386985437382495,
        1.6383171849894158,
        1.6396822041296666,
        1.6393007939868125,
        1.6389195612440248,
        1.638538505777565,
        1.638157627463809,
        1.639521097559631,
        1.639140167936592,
        1.6405027763644318,
        1.6401217956917973,
        1.6397409919314787,
        1.6411025120006189,
        1.6407216573911965,
        1.6403409795124515,
        1.6399604782413977,
        1.6395801534551637,
        1.6392000050309914,
        1.6388200328462368,
        1.6384402367783697,
        1.6397995345571017,
        1.6411582025939861,
        1.6407781289018615,
        1.6403982312105205,
        1.6400185093977402,
        1.6396389633414112,
        1.6392595929195368,
        1.638880398010233,
        1.6402370791045382,
        1.6398578335371152,
        1.6412136614650508,
        1.6408343654952184,
        1.6404552448007879,
        1.6400762992602933,
        1.6414308242373203,
        1.6410518284339868,
        1.6406730076056317,
        1.6402943616311094,
        1.6399158903893856,
        1.639537593759538,
        1.6391594716207558,
        1.6387815238523396,
        1.6401338493308857,
        1.6414855514743418,
        1.6411073289970435,
        1.6407292807756666,
        1.6403514066898133,
        1.6399737066191962,
        1.6395961804436392,
        1.6409461397691494,
        1.640568563575001,
        1.6419176781105915,
        1.6415400521496646,
        1.641162599849791,
        1.640785321091205,
        1.6421331455289654,
        1.6417558171407463,
        1.641378662117282,
        1.64272542159998,
        1.6423482171403705,
        1.6419711858692179,
        1.6433168820509756,
        1.6429398015365075,
        1.6425628940344346,
        1.642186159425711,
        1.6452515464333117,
        1.6448743681787419,
        1.6444973628227533,
        1.6441205302464876,
        1.6437438703311964,
        1.6450863864968985,
        1.6447096779128598,
        1.6443331418144367,
        1.6439567780831905,
        1.6435805866007915,
        1.6432045672490183,
        1.6428287199097573,
        1.6424530444650032,
        1.6420775407968586,
        1.6434176760903416,
        1.6430421236049462,
        1.6426667427222401,
        1.6422915333246333,
        1.6419164952946437,
        1.6432551375216966,
        1.6428800507521186,
        1.644217862116572,
        1.6455550630263756,
        1.645179708313094,
        1.6448045247992256,
        1.6444295123676707,
        1.644054670901437,
        1.645390385299542,
        1.645015495715286,
        1.6446407769235514,
        1.64426622880765,
        1.6438918512509997,
        1.643517644137125,
        1.6448516568375458,
        1.6444774016255235,
        1.6441033166842984,
        1.6437294018976976,
        1.6433556571496535,
        1.6429820823242045,
        1.6426086773054944,
        1.6439407747316435,
        1.643567321579728,
        1.6431940380635846,
        1.6428209240676572,
        1.6424479794764955,
        1.6420752041747533,
        1.641702598047189,
        1.6430327856269848,
        1.642660131332218,
        1.6422876460416667,
        1.6419153296403877,
        1.6415431820135424,
        1.641171203046397,
        1.6407993926243203,
        1.6404277506327858,
        1.6400562769573708,
        1.6396849714837558,
        1.6393138340977251,
        1.6389428646851663,
        1.63857206313207,
        1.6382014293245306,
        1.6378309631487449,
        1.6374606644910128,
        1.6370905332377372,
        1.6367205692754236,
        1.63635077249068,
        1.6359811427702167,
        1.635611680000847,
        1.6352423840694852,
        1.6365674240391728,
        1.6361980791003239,
        1.6358289008333788,
        1.6354598891255436,
        1.635091043864126,
        1.6347223649365354,
        1.634353852230283,
        1.6339855056329806,
        1.6336173250323422,
        1.6332493103161827,
        1.6328814613724179,
        1.634203750944229,
        1.6338358527562633,
        1.6334681201763046,
        1.6347893851019597,
        1.6344216034630166,
        1.6340539872679056,
        1.6336865364050166,
        1.6333192507628391,
        1.6329521302299637,
        1.6325851746950806,
        1.6322183840469802,
        1.633537555445394,
        1.636541553052429,
        1.6361741211815146,
        1.6358068542631798,
        1.6354397521863704,
        1.6350728148401314,
        1.6347060421136084,
        1.6343394338960453,
        1.633972990076786,
        1.6352891067456294,
        1.6349226143416076,
        1.6345562861734826,
        1.634190122130881,
        1.6338241221035281,
        1.6351387986211463,
        1.6381330229553643,
        1.6377663862000027,
        1.639079298051331,
        1.638712613644608,
        1.6383460932658012,
        1.6413362526589828,
        1.6409693096112163,
        1.6406025305969985,
        1.6402359155063622,
        1.6398694642294396,
        1.6395031766564598,
        1.6391370526777516,
        1.63877109218374,
        1.6384052950649488,
        1.6380396612119998,
        1.6376741905156116,
        1.6373088828666007,
        1.6369437381558811,
        1.6382521496857874,
        1.637886957499054,
        1.6375219280902065,
        1.6421738858489563,
        1.641808064087796,
        1.6431139352204682,
        1.6427480670540864,
        1.6423823617853746,
        1.6436872331604022,
        1.6433214816621469,
        1.6429558929009316,
        1.642590466768169,
        1.6438941312073547,
        1.6435286589683136,
        1.6431633491974826,
        1.6444660172198358,
        1.6441006615172764,
        1.6437354681228924,
        1.6433704369285502,
        1.6430055678262125,
        1.6443068250697106,
        1.643941910106313,
        1.6435771570754485,
        1.6432125658693537,
        1.6428481363803609,
        1.6424838685008973,
        1.6421197621234862,
        1.6417558171407463,
        1.6413920334453904,
        1.6410284109302276,
        1.6406649494881609,
        1.6403016490121893,
        1.6399385093954055,
        1.6395755305309976,
        1.6392127123122475,
        1.6388500546325324,
        1.6384875573853233,
        1.6381252204641854,
        1.6377630437627784,
        1.6390599947809092,
        1.6386977715776427,
        1.6383357084376566,
        1.6379738052548782,
        1.637612061923329,
        1.6372504783371238,
        1.636889054390471,
        1.6365277899776725,
        1.6361666849931231,
        1.6358057393313112,
        1.637100261543586,
        1.6383942128530111,
        1.6380330148343045,
        1.6376719760388816,
        1.637311096361482,
        1.636950375696939,
        1.6365898139401776,
        1.6362294109862157,
        1.6358691667301641,
        1.6371611104420412,
        1.636800819704708,
        1.6364406875111535,
        1.6360807137567515,
        1.6357208983369678,
        1.63536124114736,
        1.6350017420835772,
        1.634642401041361,
        1.6359323432625748,
        1.6355729556651972,
        1.6368621268697046,
        1.6365026929375857,
        1.6361434168249758,
        1.6357842984279554,
        1.6354253376426957,
        1.6350665343654596,
        1.6347078884926003,
        1.6343493999205625,
        1.6339910685458814,
        1.633632894265183,
        1.6332748769751841,
        1.6329170165726916,
        1.6325593129546034,
        1.6322017660179073,
        1.6351310712803453,
        1.6347731178934626,
        1.634415321194427,
        1.6340576810803802,
        1.6337001974485532,
        1.633342870196268,
        1.6346268908784438,
        1.6342695172687196,
        1.6355527740845703,
        1.6351953543349889,
        1.6348380907662026,
        1.6344809832758649,
        1.6357630729169461,
        1.6370446026935552,
        1.6366872473993632,
        1.6379680161035068,
        1.6392482258861127,
        1.6388906237425949,
        1.6401700738682312,
        1.6398124266650327,
        1.6410911179715777,
        1.640733425923197,
        1.640375889765881,
        1.6400185093977402,
        1.6396612847169738,
        1.63930421562187,
        1.638947302010805,
        1.6385905437822437,
        1.639867274773757,
        1.6395104716243285,
        1.639153823707943,
        1.6387973309233175,
        1.6384409931692572,
        1.6380848103446553,
        1.6377287823484925,
        1.637372909079838,
        1.6386476856474472,
        1.63829176738384,
        1.6379360036992832,
        1.6375803944930958,
        1.638854019206639,
        1.63849836512261,
        1.6381428653688406,
        1.6377875198448995,
        1.6374323284504415,
        1.638704604495831,
        1.6383493682928187,
        1.637994286071689,
        1.6376393577323451,
        1.6372845831747775,
        1.6369299622990627,
        1.6365754950053644,
        1.6362211811939322,
        1.6358670207651025,
        1.6355130136192975,
        1.6351591596570259,
        1.6348054587788823,
        1.6344519108855478,
        1.6340985158777888,
        1.6337452736564577,
        1.6333921841224925,
        1.6330392471769173,
        1.632686462720841,
        1.6339548175776584,
        1.6336019877746832,
        1.6332493103161827,
        1.6328967851035092,
        1.6325444120381007,
        1.6321921910214796,
        1.6318401219552543,
        1.6331067446267729,
        1.6343728211048147,
        1.634020509653833,
        1.633668350061235,
        1.6349334871221541,
        1.636198079100324,
        1.6358456780494732,
        1.6354934287647942,
        1.6351413311482679,
        1.6347893851019597,
        1.6360526474356551,
        1.635700656762799,
        1.6353488175163453,
        1.6349971295985999,
        1.634645592911952,
        1.6342942073588758,
        1.6355559471487806,
        1.635204516992539,
        1.6348532378266973,
        1.6345021095539682,
        1.6357627209647976,
        1.6354115482037488,
        1.6350605261929732,
        1.634709654835421,
        1.6359691398804652,
        1.6356182241490451,
        1.6352674589283398,
        1.634916844121537,
        1.6345663796319077,
        1.634216065362805,
        1.6338659012176664,
        1.6351236783274712,
        1.636380916659332,
        1.636030513893452,
        1.6356802611608694,
        1.6353301583652442,
        1.634980205410319,
        1.634630402199919,
        1.634280748637951,
        1.6339312446284049,
        1.6351865874133436,
        1.6348370391902967,
        1.6344876403787578,
        1.6341383908829503,
        1.6369959427967913,
        1.6366463067560402,
        1.6362968200366816,
        1.6359474825430786,
        1.6355982941796756,
        1.6352492548509987,
        1.6349003644616555,
        1.6345516229163353,
        1.6358036207467619,
        1.63545483532656,
        1.6351061986104385,
        1.6347577105033178,
        1.6344093709101997,
        1.6340611797361668,
        1.6337131368863826,
        1.6333652422660918,
        1.633017495780619,
        1.6342674216967543,
        1.6339196312260804,
        1.635168833315136,
        1.6348209990600169,
        1.634473312756516,
        1.634125774310257,
        1.6337783836269428,
        1.6350262882106112,
        1.63627366244809,
        1.637520506677395,
        1.6371726900871917,
        1.6384188138416402,
        1.638070954220867,
        1.637723242279831,
        1.6373756779245083,
        1.6370282610609554,
        1.6366809915953082,
        1.6363338694337823,
        1.6359868944826725,
        1.6356400666483535,
        1.6352933858372791,
        1.6349468519559829,
        1.6361905431843369,
        1.6358439660728807,
        1.637086940550584,
        1.636740320406491,
        1.6363938470109773,
        1.6376359159216174,
        1.63728939964656,
        1.6369430299830003,
        1.6365968068379109,
        1.6362507301183427,
        1.6359047997314256,
        1.6371453967828005,
        1.6367994235374956,
        1.6364535964883644,
        1.6361079155427607,
        1.635762380608116,
        1.637001697979142,
        1.6366561202510483,
        1.6363106883978928,
        1.6359654023273298,
        1.635620261947092,
        1.6352752671649897,
        1.634930417888911,
        1.6345857140268218,
        1.6342411554867655,
        1.6354784427985252,
        1.6351338413567218,
        1.6347893851019595,
        1.6344450739425025,
        1.6341009077866921,
        1.636916957890226,
        1.6365724163288937,
        1.636228019776636,
        1.6358837681419258,
        1.6371183675701222,
        1.636774073486511,
        1.6395860088999017,
        1.640819051456321,
        1.6404741966745942,
        1.6401294868202814,
        1.639784921802042,
        1.6394405015286115,
        1.6390962259088029,
        1.6387520948515053,
        1.6384081082656843,
        1.638064266060382,
        1.63929529946024,
        1.640525816378706,
        1.6401817463668817,
        1.6398378206494635,
        1.6394940391357005,
        1.6391504017349177,
        1.6403796597081053,
        1.6400359807515354,
        1.6396924457744195,
        1.6393490546862992,
        1.639005807396792,
        1.638662703815591,
        1.639890520212822,
        1.6411178227718457,
        1.6423446118151543,
        1.6435708876649704,
        1.6432271881903435,
        1.6428836324328293,
        1.642540220302304,
        1.6421969517087196,
        1.6418538265621025,
        1.6415108447725555,
        1.6411680062502554,
        1.6423924793017353,
        1.6436164410909802,
        1.6432733777553319,
        1.6429304576013763,
        1.642587680539494,
        1.6422450464801408,
        1.6419025553338467,
        1.6431250880474524,
        1.6427825562383953,
        1.6424401672104172,
        1.6420979208742617,
        1.6417558171407463,
        1.642977107212116,
        1.6441978886245636,
        1.6438555613523118,
        1.643513376597659,
        1.643171334271624,
        1.6428294342853005,
        1.6424876765498553,
        1.6421460609765295,
        1.6433652382251904,
        1.6430235822505075,
        1.6426820683069925,
        1.6423406963060974,
        1.6419994661593478,
        1.6416583777783424,
        1.641317431074754,
        1.642535008321164,
        1.6421940211905182,
        1.6418531756070416,
        1.641512471482616,
        1.6411719087291963,
        1.6408314872588108,
        1.642047650253943,
        1.641707188373318,
        1.6413668676460433,
        1.6425821635179896,
        1.6422418025226482,
        1.6419015825511292,
        1.6415615035158035,
        1.6412215653291158,
        1.6408817679035819,
        1.6405421111517906,
        1.6402025949864032,
        1.6414161200960242,
        1.6426291431265767,
        1.6438416643895881,
        1.6435017467584077,
        1.6431619696761752,
        1.6428223330557377,
        1.6424828368100142,
        1.6421434808519957,
        1.6418042650947446,
        1.6414651894513959,
        1.6426759481258402,
        1.6438862068999238,
        1.643546911501183,
        1.6432077561335598,
        1.642868740710384,
        1.642529865145056,
        1.6421911293510478,
        1.6418525332419034,
        1.641514076731237,
        1.6411757597327352,
        1.6408375821601549,
        1.6420457263438435,
        1.6417075088924853,
        1.6413694307399127,
        1.6410314918000857,
        1.642238601301524,
        1.6419006225813548,
        1.6431070564964179,
        1.6427690381758056,
        1.6424311589001626,
        1.6420934185837117,
        1.6417558171407463,
        1.64141835448563,
        1.641081030532797,
        1.6407438451967518,
        1.6404067983920687,
        1.640069890033393,
        1.6397331200354395,
        1.6393964883129932,
        1.6390599947809092,
        1.6387236393541125,
        1.6383874219475976,
        1.6380513424764287,
        1.6377154008557404,
        1.637379597000736,
        1.6370439308266893,
        1.6367084022489424,
        1.6363730111829078,
        1.6360377575440668,
        1.63570264124797,
        1.6369046618927658,
        1.6365695053280866,
        1.6362344859820626,
        1.6358996037704412,
        1.6371006002603157,
        1.6367656778789204,
        1.6379660059157186,
        1.6376310435423207,
        1.637296218139838,
        1.6369615296242739,
        1.6366269779117,
        1.6362925629182565,
        1.6359582845601528,
        1.638689979947206,
        1.6383553485443172,
        1.6380208537814458,
        1.6376864955749177,
        1.6373522738411268,
        1.6370181884965358,
        1.6366842394576748,
        1.6363504266411424,
        1.6360167499636056,
        1.6356832093417986,
        1.6353498046925237,
        1.6365460181926446,
        1.6362125736086608,
        1.635879264874986,
        1.6355460919086164,
        1.635213054626615,
        1.634880152946113,
        1.6345473867843083,
        1.634214756058467,
        1.633882260685922,
        1.633549900584074,
        1.6332176756703898,
        1.6344116471576033,
        1.6340793821348025,
        1.6337472521790841,
        1.6334152572081069,
        1.6330833971395964,
        1.6327516718913455,
        1.6339442831378717,
        1.633612517801194,
        1.6332808871642064,
        1.6329493911448916,
        1.6326180296612989,
        1.6353321138304835,
        1.6350004034625665,
        1.636190865650018,
        1.6358591156772584,
        1.635527500206819,
        1.635196019156919,
        1.6348646724458435,
        1.6345334599919445,
        1.6342023817136395,
        1.6338714375294123,
        1.633540627357813,
        1.6332099511174571,
        1.6328794087270266,
        1.6325490001052687,
        1.6337370681711563,
        1.6334066197350374,
        1.6330763049484378,
        1.632746123730292,
        1.6324160759996007,
        1.6320861616754294,
        1.6317563806769095,
        1.6329429287716792,
        1.6326131079417918,
        1.6337990038105001,
        1.6334691433211381,
        1.6331394160011299,
        1.6343244876527516,
        1.6339947208069783,
        1.6336650870121816,
        1.6348493355726441,
        1.6345196623853941,
        1.634190122130881,
        1.6338607147287179,
        1.6335314400985832,
        1.6332022981602194,
        1.6328732888334345,
        1.6325444120381005,
        1.6352382893009954,
        1.6349090687877477,
        1.636090683196161,
        1.6357614236503377,
        1.6354322966033257,
        1.6351033019751615,
        1.634774439685947,
        1.6344457096558473,
        1.6341171118050921,
        1.6337886460539754,
        1.6334603123228555,
        1.6331321105321537,
        1.6343117082298746,
        1.6339834672762232,
        1.633655358146248,
        1.633327380760553,
        1.6345059921754521,
        1.6341779757210722,
        1.6338500908944829,
        1.6350278881580516,
        1.6346999643938804,
        1.6358771188926557,
        1.635549156358796,
        1.6352213252991932,
        1.6348936256348046,
        1.6345660572866507,
        1.6342386201758161,
        1.6339113142234476,
        1.6335841393507557,
        1.6347596319053974,
        1.6344324182080583,
        1.6341053354747768,
        1.6337783836269426,
        1.633451562586009,
        1.633124872273492,
        1.6327983126109697,
        1.632471883520084,
        1.6321455849225384,
        1.6318194167401,
        1.6314933788945973,
        1.6311674713079225,
        1.6308416939020292,
        1.6305160465989337,
        1.6301905293207146,
        1.6313631798038417,
        1.631037623391987,
        1.630712196890911,
        1.63038690022287,
        1.6315585760404934,
        1.6312332403324095,
        1.6309080343435074,
        1.6305829579962194,
        1.6302580112130398,
        1.6299331939165238,
        1.6311035597045456,
        1.6307787033891294,
        1.6319484347205506,
        1.6361060218028995,
        1.6372742271030554,
        1.638441967445878,
        1.6396092431088984,
        1.6392830825274167,
        1.6389570516836363,
        1.6386311505001638,
        1.6397974603012144,
        1.6409633064529707,
        1.6406372008674277,
        1.6403112248688447,
        1.6399853783799951,
        1.639659661323713,
        1.6408243773261877,
        1.6404986230324958,
        1.6401729980576978,
        1.6413369187665148,
        1.641011256679458,
        1.6406857237977521,
        1.6403603200445196,
        1.6400350453429442,
        1.6397098996162704,
        1.6408725278720029,
        1.6405473450484056,
        1.6402222910866366,
        1.6413841268946197,
        1.641059035960396,
        1.6407340737750575,
        1.6404092402621342,
        1.6400845353452178,
        1.6397599589479597,
        1.6394355109940721,
        1.6405958935734573,
        1.641755817140746,
        1.6414311669890473,
        1.641106645208306,
        1.6407822517223982,
        1.6419412215243872,
        1.6416167913284725,
        1.6412924893151717,
        1.6409683154085324,
        1.6406442695326617,
        1.6403203516117273,
        1.6399965615699563,
        1.6411540853292257,
        1.6423111522914309,
        1.6419871611388777,
        1.6416632977934855,
        1.64281957981912,
        1.6424956800596922,
        1.6421719079958128,
        1.6433274061317589,
        1.643003597775871,
        1.644158476785329,
        1.6438346322951212,
        1.64351091535296,
        1.6431873258835066,
        1.6428638638114823,
        1.642540529061667,
        1.6422173215589002,
        1.64189424122808,
        1.6415712879941642,
        1.6427244046434841,
        1.642401415181305,
        1.6450292778674445,
        1.6447059623647189,
        1.6443827739264472,
        1.6440597124777385,
        1.6437367779437615,
        1.6434139702497426,
        1.643091289320968,
        1.6471887406480268,
        1.646865445507566,
        1.6480150342054227,
        1.6476917038082861,
        1.647368500257127,
        1.647045423477316,
        1.6467224733942811,
        1.6463996499335098,
        1.6460769530205477,
        1.6472251192946543,
        1.6469023871004351,
        1.6465797813439023,
        1.6462573019507678,
        1.6459349488468025,
        1.645612721957835,
        1.6452906212097516,
        1.6464373685343263,
        1.6461152324810033,
        1.6472613698474556,
        1.6469391986427133,
        1.646617153433749,
        1.6462952341466652,
        1.6459734407076216,
        1.6456517730428362,
        1.645330231078584,
        1.645008814741198,
        1.6446875239570689,
        1.6443663586526445,
        1.6440453187544304,
        1.6437244041889894,
        1.6434036148829416,
        1.6430829507629645,
        1.6427624117557926,
        1.6424419977882179,
        1.6421217087870892,
        1.6418015446793124,
        1.642944501385961,
        1.6426243017170103,
        1.6423042268335892,
        1.6419842766627664,
        1.6431263072769315,
        1.6428063216279973,
        1.6424864605840668,
        1.6421667240723703,
        1.6418471120201958,
        1.6429880581843845,
        1.6441285604006495,
        1.6438087532502117,
        1.6434890704899532,
        1.6431695120473147,
        1.6443090921285233,
        1.643989498524611,
        1.6436700291311939,
        1.643350683875874,
        1.64303146268631,
        1.6427123654902163,
        1.642393392215364,
        1.6420745427895795,
        1.641755817140746,
        1.6414372151968026,
        1.6411187368857438,
        1.6408003821356205,
        1.6404821508745393,
        1.640164043030662,
        1.639846058532207,
        1.639528197307448,
        1.6392104592847139,
        1.6388928443923898,
        1.638575352558916,
        1.6397116287737576,
        1.6393941013475815,
        1.640529779052991,
        1.6402122161844168,
        1.6398947762354747,
        1.63957745913481,
        1.6407122225301767,
        1.6403948700693392,
        1.6400776403516695,
        1.6397605333059713,
        1.6394435488611026,
        1.6391266869459766,
        1.6388099474895619,
        1.6399433245185993,
        1.6396265496828801,
        1.6407593312394855,
        1.6433408295148926,
        1.6430235822505075,
        1.6427064574517716,
        1.6423894550477864,
        1.6420725749677076,
        1.6417558171407463,
        1.6414391814961675,
        1.6411226679632913,
        1.640806276471492,
        1.6404900069501984,
        1.6401738593288937,
        1.6398578335371155,
        1.6395419295044555,
        1.6392261471605603,
        1.6389104864351298,
        1.640039916347211,
        1.6397242205019085,
        1.6394086461715578,
        1.639093193286014,
        1.6387778617751856,
        1.6384626515690353,
        1.6381475625975797,
        1.6378325947908892,
        1.6375177480790877,
        1.6372030223923533,
        1.6383306100993853,
        1.6380158491752548,
        1.6377012091734924,
        1.637386690024429,
        1.6385133764222328,
        1.6381988221169108,
        1.6407654516903187,
        1.6404505859348608,
        1.6401358410027935,
        1.6398212168245847,
        1.6395067133307557,
        1.6406314808737,
        1.6403169426296675,
        1.6400025249676722,
        1.6396882278183875,
        1.6393740511125399,
        1.639059994780909,
        1.6387460587543279,
        1.6384322429636817,
        1.6381185473399091,
        1.6378049718140018,
        1.6374915163170038,
        1.6386143019912232,
        1.6383008115948217,
        1.6379874411258861,
        1.6376741905156116,
        1.6373610596952453,
        1.6370480485960872,
        1.6367351571494901,
        1.636422385286859,
        1.6361097329396508,
        1.635797200039376,
        1.6354847865175959,
        1.6351724923059257,
        1.636293148464284,
        1.6374133768096402,
        1.6371008933407833,
        1.6367885291176694,
        1.6364762840720535,
        1.6361641581357438,
        1.6358521512405997,
        1.6355402633185327,
        1.636659140403258,
        1.637777591005389,
        1.6374655144827128,
        1.6371535568689801,
        1.6368417180962431,
        1.6365299980966057,
        1.6376474085024875,
        1.6373356538083121,
        1.6384524855167206,
        1.6381406962711418,
        1.6378290256668284,
        1.6375174736360758,
        1.6372060401112305,
        1.636894725024691,
        1.6380103666073451,
        1.6376990169843444,
        1.6373877857002348,
        1.6370766726875614,
        1.6367656778789201,
        1.6364548012069584,
        1.6361440426043745,
        1.635833402003918,
        1.6355228793383896,
        1.6352124745406407,
        1.634902187543574,
        1.6345920182801434,
        1.6357055572466659,
        1.6353953532722212,
        1.6350852669329583,
        1.6347752981619759,
        1.634465446892423,
        1.634155713057499,
        1.6352680688242156,
        1.6349583002944137,
        1.634648649101176,
        1.6343391151778468,
        1.6340296984578209,
        1.6337203988745428,
        1.6334112163615082,
        1.633102150852263,
        1.6342130224562987,
        1.633903922206165,
        1.6335949388623288,
        1.633286072358479,
        1.6343960692162158,
        1.6340871680502327,
        1.6337783836269428,
        1.6334697158801779,
        1.6331611647438198,
        1.6328527301518,
        1.6325444120381007,
        1.6322362103367531,
        1.6333447292569965,
        1.6344528297892722,
        1.634144442462897,
        1.6338361714871448,
        1.6349435523393325,
        1.634635246936289,
        1.6357420595688021,
        1.6354337198780255,
        1.6351254964102764,
        1.634817389099854,
        1.634509397881109,
        1.6342015226884397,
        1.633893763456295,
        1.6335861201191726,
        1.6332785926116202,
        1.632971180868234,
        1.634076223824372,
        1.6337687776863052,
        1.6334614472164621,
        1.6345657744691553,
        1.635669686405093,
        1.6353621718936426,
        1.6350547729891514,
        1.6347474896264396,
        1.6344403217403767,
        1.6341332692658812,
        1.6338263321379198,
        1.6349289317844267,
        1.6346219605242343,
        1.6343151045151252,
        1.6340083636922058,
        1.633701737990631,
        1.6333952273456045,
        1.6344966668921135,
        1.634190122130881,
        1.6338836923311189,
        1.6335773774281697,
        1.633271177357424,
        1.6343716080681492,
        1.634065373927608,
        1.6337592545244743,
        1.636264701170859,
        1.6359582845601528,
        1.6356519826907352,
        1.6367507317485965,
        1.63644439621954,
        1.6361381753370141,
        1.6358320690366703,
        1.6369299622990625,
        1.6366238224145855,
        1.636317797017724,
        1.6360118860442678,
        1.635706089430054,
        1.6354004071109678,
        1.6350948390229425,
        1.6347893851019595,
        1.6344840452840472,
        1.6341788195052827,
        1.6338737077017902,
        1.6335687098097422,
        1.633263825765358,
        1.634359534969318,
        1.6340546171456298,
        1.633749813076026,
        1.6334451226968623,
        1.6331405459445414,
        1.6328360827555137,
        1.632531733066277,
        1.6322274968133759,
        1.6319233739334034,
        1.6316193643629984,
        1.6313154680388482,
        1.6310116848976863,
        1.6335027158443767,
        1.6331986386448525,
        1.6328946746324489,
        1.63259082374398,
        1.6336833965116158,
        1.6333795119512526,
        1.6330757404221563,
        1.6327720818612745,
        1.6324685362056022,
        1.6321651033921811,
        1.6318617833580997,
        1.6315585760404931,
        1.6312554813765436,
        1.6309524993034796,
        1.6306496297585764,
        1.6303468726791561,
        1.6300442280025866,
        1.6297416956662834,
        1.6322246418907973,
        1.631921817281912,
        1.6316191050175304,
        1.6327084133158927,
        1.6324056674576848,
        1.6334944260380198,
        1.6331916467190137,
        1.6328889796236248,
        1.6325864246894717,
        1.6350647041401727,
        1.6361519619185845,
        1.6372388170089305,
        1.6369356807717506,
        1.636632656765684,
        1.6363297449284147,
        1.636026945197673,
        1.635724257511235,
        1.6354216818069227,
        1.6365072648969872,
        1.6362046563051054,
        1.635902159603995,
        1.6369870518942324,
        1.6366845224076505,
        1.6363821047205833,
        1.6360797987710691,
        1.635777604497192,
        1.6354755218370816,
        1.6351735507289138,
        1.6348716911109096,
        1.6345699429213356,
        1.6342683060985046,
        1.6339667805807743,
        1.6336653663065481,
        1.6333640632142745,
        1.634446822828247,
        1.6341454867620915,
        1.633844261787573,
        1.63354314784327,
        1.633242144867806,
        1.6329412527998497,
        1.6326404715781144,
        1.63233980114136,
        1.6320392414283895,
        1.6317387923780529,
        1.6314384539292441,
        1.6311382260209024,
        1.6308381085920118,
        1.6319187434965727,
        1.6316185929092089,
        1.6313185527119105,
        1.631018622843789,
        1.6307188032440016,
        1.6304190938517495,
        1.6301194946062787,
        1.6298200054468803,
        1.6295206263128892,
        1.6292213571436858,
        1.6289221978786943,
        1.6286231484573837,
        1.6283242088192675,
        1.6280253789039032,
        1.6277266586508934,
        1.6274280479998842,
        1.6271295468905667,
        1.6268311552626755,
        1.62653287305599,
        1.6262347002103335,
        1.6273122175764583,
        1.6270140111961071,
        1.626715914088889,
        1.626417926194753,
        1.6261200474536917,
        1.6258222778057418,
        1.6255246171909843,
        1.6266008838636172,
        1.6263031897047844,
        1.6273789200359978,
        1.6270811924618969,
        1.6267835738058767,
        1.62648606400818,
        1.6261886630090927,
        1.6258913707489449,
        1.626965996608758,
        1.6280402296959613,
        1.627742762085931,
        1.6274454031597188,
        1.6271481528577718,
        1.6268510111205807,
        1.62655397788868,
        1.626257053102647,
        1.6259602367031027,
        1.6270330850996508,
        1.6267362354216544,
        1.6278085508565987,
        1.6288804751496735,
        1.6285834509930086,
        1.6282865351405031,
        1.627989727532931,
        1.62906083737843,
        1.628763996846838,
        1.6298345753589418,
        1.630904763860659,
        1.6306077496986011,
        1.6303108436990201,
        1.6300140458028434,
        1.6310834224690216,
        1.632152409917123,
        1.6332210083596028,
        1.6342892180087616,
        1.6339919664230926,
        1.6336948229485657,
        1.6333977875262113,
        1.6331008600971029,
        1.632804040602356,
        1.6325073289831298,
        1.6322107251806255,
        1.6319142291360877,
        1.6316178407908033,
        1.6313215600861017,
        1.633750575579836,
        1.6334540153010957,
        1.6345196623853941,
        1.6342230701766507,
        1.6339265855848188,
        1.6336302085513372,
        1.6333339390176862,
        1.6343986417394938,
        1.6341023403178587,
        1.6338061463101883,
        1.6335100596580843,
        1.6332140803031905,
        1.6329182081871936,
        1.632622443251822,
        1.6323267854388461,
        1.63339012830764,
        1.6344530861862565,
        1.634157257573372,
        1.6352196919186877,
        1.6349238316523733,
        1.6373434074606077,
        1.6370472701107326,
        1.6367512398629729,
        1.636455316659237,
        1.636159500441475,
        1.635863791151679,
        1.635568188731883,
        1.6352726931241626,
        1.634977304270636,
        1.6346820221134621,
        1.6343868465948428,
        1.6340917776570212,
        1.6337968152422815,
        1.6348564385295121,
        1.6345614445853531,
        1.6356205475991001,
        1.6353255222478016,
        1.6363841054628672,
        1.637442306931371,
        1.6371471127170334,
        1.6368520249173368,
        1.6365570434747494,
        1.6362621683317808,
        1.6359673994309827,
        1.6356727367149468,
        1.6353781801263072,
        1.6377863473426284,
        1.637491516317004,
        1.6371967914220587,
        1.6369021726004962,
        1.6366076597950625,
        1.6363132529485442,
        1.6360189520037693,
        1.6357247569036069,
        1.635430667590967,
        1.6351366840088006,
        1.6348428061001004,
        1.634549033807899,
        1.6342553670752709,
        1.6339618058453311,
        1.6336683500612352,
        1.634722668807819,
        1.6344291817936702,
        1.6354829854676953,
        1.6351894673439573,
        1.6348960545559896,
        1.634602747047099,
        1.6343095447606333,
        1.6353624249444614,
        1.6350691915887245,
        1.6347760633722332,
        1.6344830402384507,
        1.6341901221308812,
        1.6338973089930688,
        1.6336046007685985,
        1.6333119974010957,
        1.633019498834226,
        1.6327271050116952,
        1.6324348158772497,
        1.6321426313746763,
        1.631850551447802,
        1.6315585760404934,
        1.6312667050966578,
        1.6309749385602428,
        1.6306832763752355,
        1.6303917184856638,
        1.6301002648355947,
        1.6298089153691362,
        1.6295176700304355,
        1.62922652876368,
        1.628935491513097,
        1.6286445582229536,
        1.6283537288375567,
        1.6280630033012529,
        1.6277723815584286,
        1.62748186355351,
        1.6271914492309631,
        1.626901138535293,
        1.6266109314110448,
        1.627659363463546,
        1.6273691246326858,
        1.6284170476715794,
        1.6281267772530996,
        1.6278366102993922,
        1.6275465467551478,
        1.627256586565097,
        1.6269667296740096,
        1.6266769760266944,
        1.6263873255680001,
        1.6260977782428145,
        1.6258083339960643,
        1.6255189927727156,
        1.6252297545177739,
        1.6249406191762834,
        1.6246515866933278,
        1.6243626570140297,
        1.6240738300835507,
        1.6237851058470913,
        1.6234964842498913,
        1.6232079652372293,
        1.6229195487544223,
        1.622631234746827,
        1.6223430231598381,
        1.62205491393889,
        1.6217669070294547,
        1.621479002377044,
        1.621191199927208,
        1.620903499625535,
        1.6206159014176524,
        1.6203284052492264,
        1.6213721869172888,
        1.6210846585989847,
        1.620797232241077,
        1.6205099077893415,
        1.621552917279238,
        1.6212655607459616,
        1.6223080667503984,
        1.6220206782531883,
        1.6217333915584924,
        1.6241043151476573,
        1.6238167612674965,
        1.6235293091943388,
        1.6232419588741276,
        1.6229547102528439,
        1.6226675632765075,
        1.6223805178911765,
        1.6220935740429467,
        1.6218067316779523,
        1.6215199907423656,
        1.621233351182397,
        1.6209468129442948,
        1.6206603759743454,
        1.6203740402188729,
        1.6214135730592838,
        1.6224527387033545,
        1.6221662381314486,
        1.6218798387249986,
        1.6229183717543123,
        1.6226319406968195,
        1.6223456107266947,
        1.6220593817904339,
        1.6217732538345704,
        1.6214872268056755,
        1.6225247302835417,
        1.622238671621644,
        1.6232756768707477,
        1.6229895866915318,
        1.6240260941563944,
        1.6250622363966392,
        1.6247759826998984,
        1.6244898298322163,
        1.6242037777403282,
        1.6239178263710077,
        1.6236319756710655,
        1.62334622558735,
        1.6230605760667471,
        1.624095429844671,
        1.6264500900856083,
        1.6261640453986428,
        1.6258781013076635,
        1.6255922577596138,
        1.6253065147014736,
        1.6250208720802606,
        1.6247353298430298,
        1.6244498879368734,
        1.6241645463089203,
        1.623879304906337,
        1.6235941636763271,
        1.6233091225661311,
        1.6230241815230266,
        1.6227393404943284,
        1.6224545994273878,
        1.6221699582695934,
        1.621885416968371,
        1.6216009754711826,
        1.6213166337255274,
        1.6210323916789415,
        1.620748249278998,
        1.6204642064733057,
        1.6201802632095117,
        1.6198964194352983,
        1.6209272957762253,
        1.620643420593077,
        1.6203596448234057,
        1.6200759684149981,
        1.6211060915519437,
        1.6208223838005347,
        1.6205387753344278,
        1.6202552661015142,
        1.619971856049721,
        1.619688545127012,
        1.6194053332813876,
        1.6191222204608837,
        1.6201510698280095,
        1.6198679256354496,
        1.6195848803924588,
        1.619301934047177,
        1.6190190865477803,
        1.6187363378424802,
        1.6197641766956221,
        1.6194813966368413,
        1.6191987152968803,
        1.6189161326240535,
        1.618633648566712,
        1.6183512630732426,
        1.6180689760920683,
        1.6177867875716476,
        1.6188133582189388,
        1.6185311383168783,
        1.6195572213413632,
        1.6192749701699898,
        1.6189928173611083,
        1.6213258044834449,
        1.621043392742549,
        1.6207610793686822,
        1.621785702104259,
        1.6215033577967897,
        1.6212211117815074,
        1.6209389640070937,
        1.6206569144222656,
        1.620374962975776,
        1.6200931096164133,
        1.6198113542930017,
        1.619529696954401,
        1.620552930569288,
        1.6202712422448367,
        1.6199896518308212,
        1.6197081592762026,
        1.6194267645299767,
        1.6204491273379074,
        1.6201677016471574,
        1.619886373690629,
        1.6196051434174188,
        1.6193240107766589,
        1.6190429757175169,
        1.6187620381891952,
        1.619783274728334,
        1.6195023062504974,
        1.6192214352296423,
        1.6189406616150714,
        1.618659985356123,
        1.6183794064021697,
        1.619399647310902,
        1.620419534644549,
        1.6201387966794336,
        1.6198581559732705,
        1.6208774339943672,
        1.6205967625772253,
        1.621615559787615,
        1.621334857769303,
        1.6210542529133374,
        1.6220724420804722,
        1.6230902789330166,
        1.622809516040968,
        1.6225288502651047,
        1.623546080180291,
        1.6232653841083373,
        1.6242821350272096,
        1.6252985344939845,
        1.6250176811097623,
        1.6247369247723211,
        1.624456265431369,
        1.6241757030366484,
        1.6238952375379372,
        1.6236148688850474,
        1.6233345970278257,
        1.6243497566503247,
        1.6253645659157492,
        1.6250841372466815,
        1.626098469713913,
        1.625818011198957,
        1.6255376494105112,
        1.6265513790312653,
        1.6262709874816996,
        1.6259906925855463,
        1.625710494292838,
        1.6254303925536422,
        1.6251503873180602,
        1.6248704785362278,
        1.6245906661583156,
        1.625603162505359,
        1.62532332033588,
        1.625043574497612,
        1.6247639249408237,
        1.6244843716158166,
        1.6242049144729271,
        1.6239255534625259,
        1.6236462885350174,
        1.6233671196408401,
        1.625668472877892,
        1.6253890523772254,
        1.6263994975391793,
        1.6274095954691186,
        1.6271300198643308,
        1.6268505403006304,
        1.6265711567285368,
        1.6262918690986041,
        1.6260126773614199,
        1.627021801421225,
        1.626742580243703,
        1.6264634548867634,
        1.6274719822490726,
        1.6271928275351362,
        1.6269137685696868,
        1.6266348053034712,
        1.6263559376872696,
        1.6273636191257506,
        1.6270847221901679,
        1.6268059208326986,
        1.6265272150042196,
        1.6262486046556406,
        1.6259700897379052,
        1.6256916702019912,
        1.6254133459989093,
        1.6251351170797037,
        1.6248569833954525,
        1.6245789448972672,
        1.6243010015362924,
        1.6240231532637066,
        1.6237454000307217,
        1.6234677417885823,
        1.6231901784885672,
        1.6241956450306694,
        1.6239180522012333,
        1.623640554242894,
        1.6246454284775675,
        1.6256499594002372,
        1.625372307827325,
        1.6250947510807698,
        1.6248172891120007,
        1.62453992187248,
        1.6242626493137033,
        1.6252662170270948,
        1.6262694422843476,
        1.6259920165862436,
        1.6269947758277925,
        1.626717321057017,
        1.626439960899974,
        1.626162695308276,
        1.6258855242335686,
        1.6256084476275303,
        1.625331465441872,
        1.6250545776283385,
        1.6247777841387068,
        1.6245010849247867,
        1.6242244799384211,
        1.6239479691314858,
        1.6249490281069165,
        1.6246724881089405,
        1.6243960422202033,
        1.6241196903926733,
        1.6238434325783524,
        1.6235672687292746,
        1.6232911987975063,
        1.6242911780989322,
        1.6240150789695598,
        1.6237390736876138,
        1.623463162205254,
        1.623187344474672,
        1.6229116204480922,
        1.6226359900777716,
        1.6223604533159992,
        1.6220850101150968,
        1.621809660427418,
        1.6215344042053494,
        1.62125924140131,
        1.622257529526248,
        1.62198233740928,
        1.621707238641063,
        1.6214322331741065,
        1.621157320960954,
        1.6208825019541797,
        1.6218798387249986,
        1.6216049904215373,
        1.6226018668124838,
        1.6223269893151413,
        1.6233234057210477,
        1.6230484991324412,
        1.624044455947655,
        1.6237695203702134,
        1.623494677865073,
        1.6232199283849806,
        1.6254850923394966,
        1.6252100990909193,
        1.6249351988711813,
        1.6246603916330837,
        1.6256547286398733,
        1.625379892675606,
        1.626373771911088,
        1.6260989073222911,
        1.6258241356245346,
        1.6255494567707378,
        1.626542635823612,
        1.6275354793996908,
        1.6272606507135374,
        1.626985914827886,
        1.6267112716957408,
        1.6264367212701383,
        1.626162263504146,
        1.6271541661844704,
        1.626879679989095,
        1.626605286384779,
        1.6263309853246806,
        1.626056776761989,
        1.625782660649925,
        1.625508636941742,
        1.625234705590724,
        1.6249608665501862,
        1.6246871197734765,
        1.6256776002063569,
        1.6254038249284508,
        1.6251301418462942,
        1.6248565509133235,
        1.6245830520830065,
        1.6243096453088424,
        1.6240363305443617,
        1.623763107743126,
        1.6234899768587285,
        1.6244791594138797,
        1.6242059999789689,
        1.6239329323932292,
        1.6249215416582137,
        1.6246484456007921,
        1.6243754413249392,
        1.624102528784394,
        1.6238297079329267,
        1.623556978724339,
        1.6232843411124624,
        1.6230117950511607,
        1.6227393404943282,
        1.6224669773958902,
        1.6221947057098025,
        1.6219225253900527,
        1.6229094817605267,
        1.6226372728571787,
        1.6223651552531444,
        1.6220931289024982,
        1.6218211937593463,
        1.6240653301498613,
        1.625050934996457,
        1.6247786409389844,
        1.624506438117584,
        1.6242343264864085,
        1.6252192427689909,
        1.6249471029091835,
        1.624675054172718,
        1.6256594020795834,
        1.625387325192206,
        1.6251153393613507,
        1.6248434445413136,
        1.6245716406864221,
        1.624299927751034,
        1.624028305689537,
        1.6237567744563504,
        1.623485334005923,
        1.6244684000456657,
        1.6241969313959255,
        1.623925553462526,
        1.6249080532781497,
        1.6246366472228166,
        1.624365331817469,
        1.6240941070166979,
        1.6238229727751259,
        1.623551929047405,
        1.6232809757882183,
        1.6230101129522783,
        1.6239914541829814,
        1.6237205631981302,
        1.623449762570512,
        1.6231790522549259,
        1.6229084322062004,
        1.622637902379195,
        1.6223674627287983,
        1.6233477663427058,
        1.6230772985375836,
        1.622806920843341,
        1.6237866614377685,
        1.6235162556656724,
        1.6232459399387884,
        1.6229757142121461,
        1.622705578440806,
        1.6224355325798574,
        1.6234143568589268,
        1.624392855460312,
        1.6241226637012534,
        1.6238525618113977,
        1.6235825497459153,
        1.6233126274600058,
        1.6230427949088988,
        1.6227730520478536,
        1.6225033988321593,
        1.6222338352171348,
        1.6219643611581287,
        1.6216949766105189,
        1.6226719733679378,
        1.6236486457033885,
        1.6233791157157218,
        1.6231096751985905,
        1.6228403241074525,
        1.6225710623977947,
        1.622301890025134,
        1.6220328069450172,
        1.6217638131130196,
        1.6227393404943282,
        1.6224703187203737,
        1.6222013861298348,
        1.6219325426783715,
        1.6229073955213058,
        1.622638524183413,
        1.6223697419200067,
        1.6233440379961686,
        1.6230752279219847,
        1.6228065068577593,
        1.62378024679203,
        1.6247536644025884,
        1.62448479899395,
        1.6254577779235977,
        1.6251888849909388,
        1.6249200810073148,
        1.6246513659285968,
        1.6243827397106854,
        1.6241142023095099,
        1.623845753681029,
        1.6235773937812303,
        1.6233091225661311,
        1.623040939991777,
        1.6227728460142425,
        1.6225048405896325,
        1.6222369236740795,
        1.6219690952237453,
        1.622940240874878,
        1.6226723847532616,
        1.6224046170330053,
        1.6221369376703534,
        1.621869346621579,
        1.6228397078459176,
        1.6225720891605868,
        1.6223045587254408,
        1.6220371164968346,
        1.621769762431152,
        1.6227393404943282,
        1.6224719588267562,
        1.6234411017412473,
        1.6231736925661953,
        1.6229063714705816,
        1.622639138410896,
        1.6223719933436567,
        1.6221049362254107,
        1.6243083980363633,
        1.624041110164381,
        1.6237739102449726,
        1.623506798234733,
        1.6232397740902866,
        1.6229728377682853,
        1.6227059892254099,
        1.6224392284183697,
        1.6221725553039026,
        1.6219059698387746,
        1.6216394719797804,
        1.621373061683743,
        1.6211067389075136,
        1.6220730819377123,
        1.6218067316779523,
        1.6215404688751813,
        1.6212742934863313,
        1.621008205468362,
        1.6207422047782623,
        1.6204762913730484,
        1.6202104652097653,
        1.6199447262454862,
        1.6196790744373122,
        1.6194135097423725,
        1.6191480321178247,
        1.618882641520854,
        1.6186173379086741,
        1.6195818720905317,
        1.6193165408532955,
        1.6202806445238824,
        1.621244432405517,
        1.622207904653328,
        1.621942317242612,
        1.6216768167814495,
        1.621411403227148,
        1.6211460765370438,
        1.6208808366685004,
        1.6206156835789096,
        1.620350617225691,
        1.6200856375662918,
        1.621047881485883,
        1.620782874475668,
        1.620517954097362,
        1.6202531203084918,
        1.6199883730666114,
        1.6197237123293027,
        1.6194591380541752,
        1.6204203842262692,
        1.6213813164708089,
        1.621116601153834,
        1.6220771060262846,
        1.6218123635575354,
        1.6227724414110323,
        1.6225076718823308,
        1.6222429887384675,
        1.6232025265725971,
        1.622937816441062,
        1.6226731926327396,
        1.622408655105411,
        1.6221442038168854,
        1.6218798387249989,
        1.621615559787615,
        1.621351366962625,
        1.621087260207948,
        1.6208232394815296,
        1.6205593047413438,
        1.620295455945391,
        1.6200316930516998,
        1.6197680160183257,
        1.619504424803351,
        1.6192409193648865,
        1.6214193963423076,
        1.6211556651457653,
        1.6208920197294137,
        1.620628460051409,
        1.620364986069934,
        1.6213215537655967,
        1.6210580527817247,
        1.6207946374335314,
        1.6205313076792773,
        1.6202680634772502,
        1.6200049047857643,
        1.619741831563162,
        1.620697413251459,
        1.620434313022035,
        1.6201712982008987,
        1.6199083687464682,
        1.6196455246171892,
        1.6193827657715343,
        1.6191200921680027,
        1.6188575037651212,
        1.6210289779658358,
        1.6207661652262173,
        1.6205034376909238,
        1.6202407953185265,
        1.6199782380676242,
        1.619715765896842,
        1.6218849904446595,
        1.622837903379441,
        1.6250059197351,
        1.6247428034916194,
        1.6256947909687594,
        1.6278612921193913,
        1.6275978415137724,
        1.627334476167249,
        1.6270711960384403,
        1.6268080010859916,
        1.626544891268575,
        1.6274955097288788,
        1.628445820794369,
        1.6281825738139626,
        1.6279194119303657,
        1.6276563351023228,
        1.6273933432886045,
        1.6283429032411887,
        1.6280798854890903,
        1.6278169526910462,
        1.6287659842584765,
        1.6285030255913375,
        1.6294516400262358,
        1.6291886555782005,
        1.6289257560049266,
        1.6286629412653324,
        1.6296109177951794,
        1.6293480773245672,
        1.6290853216275305,
        1.6300327715030802,
        1.629769990143818,
        1.6295072934980825,
        1.629244681524916,
        1.6289821541833878,
        1.6287197114325929,
        1.6284573532316533,
        1.628195079539717,
        1.627932890315959,
        1.6276707855195789,
        1.6274087651098044,
        1.6271468290458884,
        1.6268849772871103,
        1.6278307994065793,
        1.627568921864847,
        1.6285143297026985,
        1.6282524264653708,
        1.6279906074548443,
        1.6277288726304946,
        1.627467221951724,
        1.6284118864049282,
        1.628150210061299,
        1.6278886178038983,
        1.627627109592203,
        1.6273656853857152,
        1.627104345143964,
        1.6268430888265033,
        1.6277867918865385,
        1.6287301919921404,
        1.6296732892891703,
        1.6294117884404398,
        1.6291503715002118,
        1.6288890384281072,
        1.6286277891837724,
        1.6283666237268795,
        1.6293088720555728,
        1.63025081828477,
        1.6299895182658108,
        1.629728301996858,
        1.6294671694376532,
        1.6292061205479644,
        1.6301473288339228,
        1.6310882356438128,
        1.6308270525796584,
        1.630565953147609,
        1.6303049373075023,
        1.6300440050192009,
        1.6297831562425935,
        1.6295223909375947,
        1.6292617090641444,
        1.6290011105822084,
        1.6287405954517777,
        1.6284801636328696,
        1.6282198150855263,
        1.6291592251933746,
        1.6300983350262968,
        1.6298378527100574,
        1.6295774536283014,
        1.6293171377411404,
        1.629056905008711,
        1.628796755391175,
        1.628536688848721,
        1.6282767053415612,
        1.6280168048299344,
        1.6277569872741044,
        1.6274972526343607,
        1.6272376008710177,
        1.6269780319444151,
        1.6267185458149185,
        1.626459142442918,
        1.6261998217888296,
        1.625940583813094,
        1.6256814284761776,
        1.6254223557385719,
        1.6251633655607933,
        1.6261001197561455,
        1.6258411041270031,
        1.6255821710000518,
        1.62532332033588,
        1.6250645520951004,
        1.626000576434115,
        1.6257417827724194,
        1.6266774014336247,
        1.6264185824357833,
        1.626159845785698,
        1.62709495149653,
        1.626836189576763,
        1.6265775099473183,
        1.6263189125689483,
        1.6260603974024297,
        1.625801964408564,
        1.625543613548178,
        1.6252853447821234,
        1.626219401033911,
        1.6259611069740263,
        1.6257028949513213,
        1.625444764926718,
        1.6251867168611638,
        1.6249287507156303,
        1.624670866451114,
        1.6256039826972797,
        1.625346073133152,
        1.6250882453931246,
        1.6260208514525047,
        1.6269531617281683,
        1.6266952018166845,
        1.626437323693378,
        1.626179527319358,
        1.6259218126557573,
        1.6256641796637346,
        1.6254066283044724,
        1.6263380021079703,
        1.6260804256109622,
        1.625822930690042,
        1.6255655173064623,
        1.6253081854215001,
        1.625050934996457,
        1.6247937659926597,
        1.624536678371458,
        1.624279672094228,
        1.624022747122369,
        1.6237659034173044,
        1.6235091409404832,
        1.623252459653378,
        1.6229958595174858,
        1.6227393404943284,
        1.6224829025454512,
        1.6222265456324247,
        1.621970269716843,
        1.6217140747603247,
        1.621457960724513,
        1.6212019275710747,
        1.6209459752617013,
        1.6206901037581083,
        1.6204343130220353,
        1.6201786030152463,
        1.6211071279200697,
        1.6208513924526584,
        1.6205957376588962,
        1.6203401635006152,
        1.6200846699396723,
        1.6198292569379475,
        1.6195739244573457,
        1.6193186724597952,
        1.619063500907249,
        1.6188084097616828,
        1.6185533989850978,
        1.6182984685395183,
        1.6192255348357776,
        1.61897057883911,
        1.6187157031182602,
        1.61846090763532,
        1.618206192352406,
        1.6179515572316583,
        1.6188778029667987,
        1.6186231423087893,
        1.6183685617579386,
        1.6181140612764544,
        1.6178596408265682,
        1.617605300370535,
        1.6173510398706339,
        1.6170968592891677,
        1.6168427585884622,
        1.6165887377308679,
        1.616334796678758,
        1.6160809353945302,
        1.615827153840605,
        1.6155734519794274,
        1.6153198297734652,
        1.6150662871852102,
        1.6148128241771773,
        1.6145594407119055,
        1.6143061367519569,
        1.6140529122599174,
        1.6137997671983961,
        1.6135467015300256,
        1.6132937152174622,
        1.6130408082233851,
        1.6127879805104974,
        1.6125352320415254,
        1.6122825627792186,
        1.6120299726863503,
        1.6117774617257163,
        1.6115250298601367,
        1.6112726770524544,
        1.6121954728521621,
        1.6119430940993675,
        1.6116907943507215,
        1.611438573569133,
        1.6111864317175342,
        1.61093436875888,
        1.6106823846561489,
        1.610430479372343,
        1.611352252471704,
        1.6111003212252262,
        1.6108484687441844,
        1.6105966949916455,
        1.611517865917539,
        1.6124387489775187,
        1.6121868447830212,
        1.6119350192839923,
        1.6116832724435608,
        1.6114316042248782,
        1.6111800145911193,
        1.6109285035054823,
        1.6106770709311877,
        1.6104257168314793,
        1.610174441169624,
        1.6110940971772085,
        1.610842795649026,
        1.6105915725056,
        1.6115107332536553,
        1.6112594843086516,
        1.6110083136953532,
        1.610757221377134,
        1.61050620731739,
        1.6102552714795406,
        1.6111736254565319,
        1.610922663832629,
        1.6106717803777415,
        1.6104209750553533,
        1.6101702478289706,
        1.6110879002576688,
        1.610837147277084,
        1.6117544103182462,
        1.6115036316640814,
        1.6112529310368777,
        1.6121697013773273,
        1.6119189751407212,
        1.6116683268783762,
        1.6125846050380321,
        1.6135005983296145,
        1.6132498211150776,
        1.612999121842177,
        1.612748500474582,
        1.612497956975984,
        1.6134132523305678,
        1.613162683414225,
        1.612912192314316,
        1.6149922150914096,
        1.6147415177590452,
        1.6156557545946848,
        1.6154050321001792,
        1.6151543874093954,
        1.6149038204861237,
        1.6158174649144317,
        1.6167308259542692,
        1.6164801311448485,
        1.6162295140702523,
        1.6159789746943307,
        1.615728512980956,
        1.6154781288940225,
        1.6152278223974477,
        1.614977593455171,
        1.6147274420311537,
        1.6144773680893802,
        1.6153895223293455,
        1.6151394233167538,
        1.6160511926706966,
        1.6158010686662592,
        1.6155510220756266,
        1.6153010528628655,
        1.6150511609920637,
        1.6148013464273319,
        1.6145516091328023,
        1.6143019490726302,
        1.6140523662109925,
        1.6138028605120884,
        1.614713427218313,
        1.614463896476972,
        1.6142144428464902,
        1.61396506629113,
        1.6137157667751754,
        1.6146256437918567,
        1.614376319263785,
        1.615285813339827,
        1.6161950266211553,
        1.6171039592377885,
        1.616854406157659,
        1.616604930088201,
        1.616355530993772,
        1.6161062088387523,
        1.6158569635875433,
        1.615607795204569,
        1.6153587036542756,
        1.61510968890113,
        1.6148607509096224,
        1.6146118896442643,
        1.6143631050695888,
        1.614114397150151,
        1.6138657658505284,
        1.6147730973897145,
        1.6145244412305846,
        1.6142758616399409,
        1.6140273585824225,
        1.6137789320226898,
        1.6146855787628813,
        1.614437127373627,
        1.6141887524309544,
        1.6150949177435765,
        1.6148465180330651,
        1.6145981947179748,
        1.6143499477630674,
        1.615255531083901,
        1.6150072594068208,
        1.6147590640388467,
        1.6145109449448025,
        1.6142629020895338,
        1.6151678032489343,
        1.6160724264476038,
        1.6158242580774491,
        1.6167285026946314,
        1.6176324696806756,
        1.617384176131991,
        1.6171359587937264,
        1.6168878176307997,
        1.61663975260815,
        1.617543039875703,
        1.617294950452409,
        1.617046937118495,
        1.6167989998389614,
        1.617701708784224,
        1.6174537471489108,
        1.6172058615171638,
        1.6169580518540443,
        1.6167103181246352,
        1.61646266029404,
        1.6162150783273845,
        1.6159675721898152,
        1.6157201418465004,
        1.615472787262629,
        1.6152255084034124,
        1.6149783052340823,
        1.61587963517204,
        1.6156324075656794,
        1.6165333616795265,
        1.6162861097123074,
        1.6160389333688738,
        1.615791832614536,
        1.6155448074146255,
        1.615297857734495,
        1.615050983539518,
        1.615951062767245,
        1.6157041642091448,
        1.6154573410859843,
        1.6152105933631973,
        1.614963921006239,
        1.6147173239805852,
        1.6144708022517331,
        1.6142243557852012,
        1.613977984546528,
        1.6137316885012747,
        1.6134854676150217,
        1.6132393218533718,
        1.6129932511819483,
        1.612747255566395,
        1.6125013349723776,
        1.6133997445035277,
        1.613153799420524,
        1.612907929309349,
        1.6126621341357266,
        1.6124164138654027,
        1.6121707684641435,
        1.6130684072579473,
        1.6128227373817279,
        1.6125771423250228,
        1.6123316220536579,
        1.612086176533479,
        1.612983145068221,
        1.612737675102452,
        1.6124922798384376,
        1.612246959242083,
        1.6131433575521748,
        1.6128980125548285,
        1.6126527421757904,
        1.6124075463810243,
        1.6121624251365152,
        1.6119173784082683,
        1.6128130094221556,
        1.6125679383069114,
        1.6134631983360028,
        1.613218102908639,
        1.614112992238359,
        1.6138678725736304,
        1.6136228273454838,
        1.6133778565200176,
        1.6131329600633508,
        1.6128881379416233,
        1.612643390120995,
        1.612398716567646,
        1.6121541172477785,
        1.6119095921276134,
        1.6116651411733933,
        1.6114207643513807,
        1.6111764616278588,
        1.610932232969131,
        1.6129630615030204,
        1.6127186361262205,
        1.6124742848177165,
        1.612230007543846,
        1.6119858042709676,
        1.6117416749654594,
        1.6126340777175523,
        1.6123899241857251,
        1.612145844572618,
        1.611901838844667,
        1.6116579069683286,
        1.6114140489100794,
        1.612305691179501,
        1.6120618089088643,
        1.6118180004078193,
        1.6115742656429006,
        1.6113306045806626,
        1.6110870171876799,
        1.6108435034305475,
        1.6117342886725536,
        1.6114907507020682,
        1.6112472863191247,
        1.6110038954903758,
        1.6118941183501094,
        1.6116507033518686,
        1.6114073618595914,
        1.611164093839987,
        1.6109208992597848,
        1.610677778085734,
        1.6115672441596287,
        1.6113240988300934,
        1.6110810268586302,
        1.6131020310626596,
        1.6128587642807168,
        1.6126155708602885,
        1.6123724507681942,
        1.6121294039712741,
        1.6118864304363878,
        1.6116435301304148,
        1.611400703020255,
        1.611157949072828,
        1.6109152682550736,
        1.6106726605339508,
        1.6104301258764393,
        1.6101876642495383,
        1.609945275620267,
        1.6097029599556643,
        1.609460717222789,
        1.60921854738872,
        1.6089764504205557,
        1.6087344262854142,
        1.6084924749504337,
        1.6082505963827718,
        1.6080087905496065,
        1.6077670574181349,
        1.6075253969555738,
        1.6072838091291604,
        1.6081700428843304,
        1.6079284307985604,
        1.6076868913016702,
        1.607445424360952,
        1.607204029943718,
        1.6069627080173001,
        1.6067214585490495,
        1.6087334095308905,
        1.6096183616606,
        1.6093768222906029,
        1.6091353554005368,
        1.6088939609577824,
        1.6097783580612517,
        1.6095369395912364,
        1.6092955935214222,
        1.609054319819245,
        1.6088131184521608,
        1.6085719893876445,
        1.6083309325931912,
        1.6080899480363147,
        1.608973405639573,
        1.6087323970407654,
        1.608491460632642,
        1.6082505963827718,
        1.609133500837541,
        1.6088926125889127,
        1.6086517964517193,
        1.609534244469279,
        1.609293404390801,
        1.6090526363769784,
        1.608811940395471,
        1.6096938365231093,
        1.6094531166432644,
        1.61033465317633,
        1.6100939094697706,
        1.609853237734424,
        1.6096126379380205,
        1.6093721100483107,
        1.6091316540330638,
        1.6088912698600681,
        1.6086509574971315,
        1.6084107169120812,
        1.610411900753004,
        1.6101714689971436,
        1.6099311090226702,
        1.6108109953421872,
        1.6105706116688039,
        1.6103302997303275,
        1.6100900594946523,
        1.6098498909296919,
        1.6096097940033787,
        1.6093697686836645,
        1.60912981493852,
        1.6088899327359354,
        1.6086501220439193,
        1.6084103828304999,
        1.6081707150637243,
        1.607931118711659,
        1.6076915937423886,
        1.6074521401240176,
        1.6083304301180104,
        1.608090952686486,
        1.6078515465598393,
        1.607612211706228,
        1.6073729480938295,
        1.6071337556908394,
        1.6068946344654724,
        1.6066555843859625,
        1.6064166054205622,
        1.60729387383882,
        1.6081708813594073,
        1.607931783696404,
        1.6076927571193718,
        1.607453801596613,
        1.6072149170964503,
        1.6069761035872234,
        1.6067373610372921,
        1.6064986894150346,
        1.606260088688848,
        1.6060215588271478,
        1.6057830997983689,
        1.6066588994346496,
        1.6064204165937062,
        1.6061820045401898,
        1.6059436632425879,
        1.6068189192940039,
        1.6065805542266112,
        1.6063422598697101,
        1.6061040361918413,
        1.6058658831615638,
        1.6056278007474554,
        1.6053897889181123,
        1.60515184764215,
        1.6060261833863918,
        1.6069002600298057,
        1.6077740776875473,
        1.607535924217293,
        1.607297841290128,
        1.6070598288747142,
        1.6068218869397313,
        1.6065840154538777,
        1.607457103884063,
        1.6072192087969113,
        1.6069813841137512,
        1.6067436298033333,
        1.6065059458344275,
        1.6062683321758215,
        1.607140692589547,
        1.6069030553438588,
        1.6077750639769814,
        1.608646814810065,
        1.609518307957416,
        1.609280459825606,
        1.609042681979887,
        1.6099137304017819,
        1.6096759292599205,
        1.6094381983591288,
        1.6092005376682903,
        1.6111791495628578,
        1.6120492396573693,
        1.6118112988101876,
        1.61157342819348,
        1.6113356277761577,
        1.6110978975271497,
        1.6108602374154035,
        1.6117296045558713,
        1.6114919213816261,
        1.6112543082997357,
        1.6110167652791991,
        1.610779292289034,
        1.6105418892982766,
        1.610304556275981,
        1.6100672931912197,
        1.609830100013083,
        1.60959297671068,
        1.609355923253138,
        1.609118939609602,
        1.6088820257492356,
        1.60864518164122,
        1.6084084072547553,
        1.6081717025590592,
        1.6079350675233677,
        1.607698502116935,
        1.6074620063090332,
        1.6072255800689523,
        1.606989223366001,
        1.6067529361695057,
        1.6065167184488103,
        1.6062805701732776,
        1.606044491312288,
        1.6069113722760606,
        1.6066752701055822,
        1.6064392373055079,
        1.6062032738452692,
        1.6070696222335703,
        1.6068336355049015,
        1.6076996369458474,
        1.6074636270167595,
        1.6094308771668484,
        1.6091946824387642,
        1.6100598291397688,
        1.6098236114418316,
        1.6095874630464315,
        1.6093513839230749,
        1.6113166262629561,
        1.6110803628280201,
        1.6108441686683914,
        1.6106080437536057,
        1.6103719880532168,
        1.6101360015367963,
        1.6109997427013747,
        1.610763733363153,
        1.6105277931649162,
        1.6102919220762864,
        1.6100561200669032,
        1.6109192406129824,
        1.6106834158083252,
        1.6104476600390325,
        1.6102119732747944,
        1.609976355485319,
        1.609740806640332,
        1.610603215745532,
        1.6103676441182473,
        1.6112297093135775,
        1.6109941149709375,
        1.6107585895155325,
        1.6105231329171528,
        1.6102877451456068,
        1.6100524261707208,
        1.609817175962338,
        1.6095819944903202,
        1.609346881724546,
        1.6091118376349118,
        1.6099728273563125,
        1.6097377605104437,
        1.6095027622972304,
        1.6092678326866192,
        1.609032971648574,
        1.6098933446936836,
        1.6096584609258555,
        1.6094236456872084,
        1.6102835852735706,
        1.6111432740389948,
        1.612002712093201,
        1.6117676920156252,
        1.6115327404570223,
        1.6112978573874324,
        1.6110630427769124,
        1.6108282965955374,
        1.6105936188133994,
        1.610359009400608,
        1.61012446832729,
        1.6098899955635901,
        1.60965559107967,
        1.6105138694111165,
        1.6102794423558893,
        1.610045083537325,
        1.6098107929256344,
        1.609576570491046,
        1.6093424162038057,
        1.609108330034176,
        1.6088743119524376,
        1.6086403619288876,
        1.6084064799338413,
        1.6081726659376305,
        1.6079389199106047,
        1.6077052418231303,
        1.608562182277644,
        1.609418873730137,
        1.609185082493395,
        1.6089513591698668,
        1.608717703729964,
        1.6084841161441168,
        1.6082505963827718,
        1.608017144416393,
        1.6077837602154619,
        1.6086395700673806,
        1.6084061632812419,
        1.6081728242179485,
        1.60793955284803,
        1.6077063491420331,
        1.6074732130705218,
        1.607240144604077,
        1.6070071437132964,
        1.6067742103687954,
        1.6065413445412056,
        1.6063085462011766,
        1.606075815319374,
        1.605843151866481,
        1.6056105558131981,
        1.6053780271302418,
        1.6051455657883462,
        1.6049131717582625,
        1.6046808450107584,
        1.6055348743355196,
        1.6053025248602177,
        1.6050702426253949,
        1.604838027601867,
        1.6056915400309404,
        1.6065448055660512,
        1.606312478045362,
        1.6082505963827718,
        1.6080180894294132,
        1.6077856496940228,
        1.6075532771474563,
        1.608405533819803,
        1.609257544210782,
        1.6090250597345885,
        1.6087926424213235,
        1.6085602922418865,
        1.6083280091671945,
        1.6080957931681812,
        1.6078636442157965,
        1.6076315622810078,
        1.607399547334799,
        1.608250596382772,
        1.6091013998531807,
        1.608869273280784,
        1.608637213671195,
        1.6105699655728247,
        1.6114199438690344,
        1.6111876168875077,
        1.6109553568879564,
        1.6107231638414174,
        1.611572630088131,
        1.6113404150117494,
        1.6111082668464978,
        1.6108761855634601,
        1.6106441711337376,
        1.6104122235284477,
        1.6101803427187242,
        1.6099485286757185,
        1.6097167813705975,
        1.6094851007745452,
        1.6124935945504244,
        1.6122615810835828,
        1.612029634373601,
        1.6117977543916715,
        1.6115659411090033,
        1.6113341944968218,
        1.6111025145263695,
        1.6119498501984884,
        1.6127969422783486,
        1.612565151973336,
        1.612333428284304,
        1.612101771182539,
        1.6118701806393438,
        1.6116386566260372,
        1.6114071991139554,
        1.6111758080744503,
        1.6109444834788904,
        1.610713225298661,
        1.610482033505163,
        1.612405089886631,
        1.6121737216716951,
        1.6119424198464913,
        1.6117111843824479,
        1.6114800152510103,
        1.6112489124236404,
        1.6110178758718159,
        1.6107869055670314,
        1.6105560014807976,
        1.6114008650967222,
        1.611169939206052,
        1.6109390794927398,
        1.6107082859283426,
        1.6104775584844335,
        1.6102468971326025,
        1.6110910790820014,
        1.6119350192839925,
        1.611704248343508,
        1.6114735434697114,
        1.6112429046342354,
        1.6110123318087297,
        1.6107818249648596,
        1.6105513840743066,
        1.6103210091087687,
        1.6100907000399605,
        1.610933697144171,
        1.6107033663324548,
        1.6115460348218693,
        1.6113156823297563,
        1.6110853956808597,
        1.6108551748469526,
        1.610625019799825,
        1.6103949305112821,
        1.610164906953146,
        1.6099349490972543,
        1.6097050569154612,
        1.6094752303796367,
        1.6092454694616667,
        1.610087022984408,
        1.610928336303489,
        1.6117694095217372,
        1.6115394524080944,
        1.6113095609027581,
        1.6110797349776542,
        1.6108499746047253,
        1.6106202797559297,
        1.6103906504032413,
        1.6101610865186506,
        1.609931588074164,
        1.6097021550418034,
        1.610542204528088,
        1.610312749875783,
        1.6100833605951739,
        1.609854036658328,
        1.6096247780373285,
        1.6104642404710106,
        1.6102349602545425,
        1.610005745313581,
        1.6108447950864921,
        1.6106155585993587,
        1.6103863873474236,
        1.6101572813028444,
        1.6099282404377941,
        1.6096992647244621,
        1.609470354135053,
        1.6092415086417877,
        1.6090127282169027,
        1.60878401283265,
        1.608555362461298,
        1.609393306768151,
        1.6091646348007216,
        1.6089360278061484,
        1.608707485756744,
        1.6095449324211426,
        1.609316368812449,
        1.6090878701089402,
        1.6088594362829736,
        1.608631067306922,
        1.608402763153174,
        1.6081745237941345,
        1.6079463492022228,
        1.6077182393498746,
        1.6085547572520642,
        1.6083266258157782,
        1.6080985590792758,
        1.6078705570150365,
        1.607642619595556,
        1.6074147467933455,
        1.6071869385809314,
        1.6069591949308561,
        1.6067315158156776,
        1.606503901207969,
        1.6084024614060375,
        1.608174674624929,
        1.6090097064537539,
        1.6087818981985573,
        1.608554154441734,
        1.6083264751558966,
        1.6080988603136726,
        1.6089333120738922,
        1.6087056757818614,
        1.6084781038939309,
        1.6103736994803068,
        1.6112073574848758,
        1.6109795283902086,
        1.6107517637177373,
        1.6105240634401408,
        1.6113572288657727,
        1.6111295073806307,
        1.610901850250861,
        1.6106742574491866,
        1.6104467289483462,
        1.6102192647210936,
        1.609991864740198,
        1.6097645289784444,
        1.6095372574086324,
        1.6103695036243828,
        1.6101422108221775,
        1.609914982172612,
        1.6096878176485294,
        1.6094607172227888,
        1.610292387237257,
        1.61006526560295,
        1.6098382080277698,
        1.6096112144846186,
        1.609384284946414,
        1.609157419386089,
        1.6089306177765912,
        1.6087038800908842,
        1.6095347192580949,
        1.6093079603514653,
        1.6090812653295816,
        1.6088546341654508,
        1.608628066832094,
        1.6094583317409865,
        1.609231743210543,
        1.6090052184719155,
        1.6087787574981685,
        1.6085523602623821,
        1.6093820517059623,
        1.609155633296887,
        1.6099850064599885,
        1.6097585669372798,
        1.6095321911016818,
        1.60930587892633,
        1.609079630384375,
        1.6088534454489822,
        1.6086273240933322,
        1.608401266290621,
        1.610284354338012,
        1.6100581272581669,
        1.6098319637341805,
        1.609605863739274,
        1.6104337760530008,
        1.6102076550510276,
        1.611035250417409,
        1.6108091084676033,
        1.6116363871119987,
        1.6114102242735042,
        1.6122371864210436,
        1.613063916536555,
        1.6128376486284983,
        1.6126114441897004,
        1.61238530319346,
        1.6132115488674075,
        1.6129853871473923,
        1.6127592888312796,
        1.6125332538924106,
        1.6123072823041409,
        1.6120813740398416,
        1.6118555290728984,
        1.6116297473767123,
        1.6114040289246987,
        1.612229370672474,
        1.6130544812968246,
        1.6128286581859053,
        1.6126028982953418,
        1.6123772015985895,
        1.6121515680691185,
        1.6119259976804143,
        1.6127504581521697,
        1.6125248670963364,
        1.6122993391428964,
        1.6120738742653766,
        1.6118484724373194,
        1.61267236744324,
        1.6124469449708547,
        1.612221585509643,
        1.6119962890331883,
        1.6128197029162052,
        1.6125943858300196,
        1.612369131690359,
        1.6121439404708493,
        1.6119188121451307,
        1.6116937466868586,
        1.6114687440697026,
        1.611243804267348,
        1.6110189272534934,
        1.6107941130018533,
        1.610569361486156,
        1.6103446726801451,
        1.6101200465575785,
        1.6098954830922287,
        1.6107175823763864,
        1.610492998218219,
        1.6102684766793625,
        1.6110901801882984,
        1.6129576712990141,
        1.612732900163103,
        1.6125081916637072,
        1.6122835457746485,
        1.613104396297564,
        1.6128797299471047,
        1.6126551261690867,
        1.6124305849373728,
        1.6122061062258404,
        1.6119816900083814,
        1.6117573362589022,
        1.6115330449513237,
        1.6113088160595814,
        1.612128774411519,
        1.612948504648739,
        1.6137680068664215,
        1.6135435919023182,
        1.613319239345046,
        1.6130949491685764,
        1.6128707213468962,
        1.6126465558540057,
        1.6134654167342075,
        1.6142840500582385,
        1.614059781643393,
        1.6138355755339828,
        1.6136114317040477,
        1.6144295900179044,
        1.614205425953753,
        1.6139813241314633,
        1.6137572845251151,
        1.6135333071088036,
        1.6133093918566375,
        1.6130855387427403,
        1.61286174774125,
        1.6126380188263185,
        1.6124143519721124,
        1.613231541695842,
        1.6130078545713695,
        1.6127842294702228,
        1.6136010280868454,
        1.6133773827607072,
        1.613153799420524,
        1.6129302780405297,
        1.6127068185949711,
        1.612483421058111,
        1.6122600854042246,
        1.6120368116076031,
        1.6128528089266532,
        1.612629514892467,
        1.6124062826783345,
        1.6121831122585868,
        1.6119600036075683,
        1.6117369566996387,
        1.611513971509171,
        1.6123292510054053,
        1.613144304974808,
        1.6139591335109456,
        1.6137359643829712,
        1.614550485810512,
        1.6143272966363607,
        1.614104169159286,
        1.6149183020062494,
        1.6146951545277353,
        1.6144720687092042,
        1.614249044525103,
        1.6140260819498924,
        1.6138031809580473,
        1.6146166808570848,
        1.615429956125472,
        1.6152069536467135,
        1.6149840127283357,
        1.6147611333448513,
        1.6145383154707869,
        1.6143155590806832,
        1.6140928641490955,
        1.613870230650592,
        1.6136476585597563,
        1.6134251478511847,
        1.614237466105967,
        1.6150495603965211,
        1.6158614308154584,
        1.6156387376744972,
        1.6164503031577702,
        1.6162275902474426,
        1.6160049386989859,
        1.615782348487044,
        1.6155598195862744,
        1.6153373519713492,
        1.6151149456169542,
        1.6148926004977888,
        1.614670316588567,
        1.6154810101108896,
        1.6162914805167896,
        1.61606909588821,
        1.6168792623972068,
        1.6166568580970146,
        1.616434514972534,
        1.616212232998528,
        1.6159900121497726,
        1.615767852401058,
        1.6165773921395303,
        1.6173867093547099,
        1.6192271590166885,
        1.6190046765820887,
        1.618782255277434,
        1.6185598950775333,
        1.6183375959572095,
        1.6181153578912992,
        1.6178931808546535,
        1.6176710648221364,
        1.6184792320678418,
        1.6182570965707148,
        1.619064961584193,
        1.6188428066772795,
        1.6196503696685143,
        1.619428195406557,
        1.619206082089398,
        1.618984029691964,
        1.6197911303940198,
        1.6195690586733735,
        1.6203758579045062,
        1.6201537669152102,
        1.6199317367977761,
        1.6197097675271819,
        1.619487859078418,
        1.6202941168305698,
        1.6200721891334282,
        1.619850322221742,
        1.6196285160705408,
        1.6194067706548685,
        1.621239889358348,
        1.621017984090163,
        1.6207961395597006,
        1.620574355742027,
        1.6213794720498724,
        1.6211576691125196,
        1.6209359268516643,
        1.6207142452424121,
        1.620492624259882,
        1.6202710638792066,
        1.6200495640755321,
        1.6198281248240183,
        1.6196067460998385,
        1.6193854278781794,
        1.619164170134242,
        1.61894297284324,
        1.6187218359804012,
        1.6185007595209666,
        1.6182797434401908,
        1.618058787713342,
        1.6188624888276184,
        1.619665970531271,
        1.6194449160791717,
        1.6192239219585276,
        1.6190029881446433,
        1.6187821146128365,
        1.6185613013384383,
        1.6183405482967936,
        1.6181198554632608,
        1.6178992228132112,
        1.6176786503220302,
        1.618481198140932,
        1.6192835271925397,
        1.6190628562294445,
        1.6188422454028701,
        1.6186216946882375,
        1.6184012040609812,
        1.618180773496549,
        1.6179604029704022,
        1.6177400924580152,
        1.617519841934876,
        1.6172996513764857,
        1.617079520758359,
        1.6168594500560238,
        1.6166394392450216,
        1.6164194883009066,
        1.6161995971992469,
        1.6159797659156234,
        1.615759994425631,
        1.6155402827048766,
        1.615320630728982,
        1.615101038473581,
        1.6148815059143216,
        1.6146620330268637,
        1.6144426197868817,
        1.6142232661700628,
        1.6140039721521076,
        1.613784737708729,
        1.6145848714466182,
        1.6143656176617938,
        1.615165455249319,
        1.6149461821763829,
        1.614726968631904,
        1.6165450484270911,
        1.6163256774068133,
        1.6161063659173416,
        1.6158871139344468,
        1.6156679214339131,
        1.6154487883915378,
        1.6162475028831833,
        1.6160283506794026,
        1.6158092578986707,
        1.6155902245168219,
        1.6153712505097038,
        1.6151523358531772,
        1.6149334805231157,
        1.6147146844954063,
        1.6144959477459488,
        1.6142772702506563,
        1.6140586519854543,
        1.6148563650251024,
        1.614637727553531,
        1.61441914927716,
        1.614200630171952,
        1.6149978921586368,
        1.6147793538782365,
        1.6145608747341587,
        1.6143424547024035,
        1.6141240937589838,
        1.6139057918799251,
        1.6147024468708524,
        1.614484125826116,
        1.6142658638109981,
        1.6140476608015617,
        1.613829516773882,
        1.6136114317040477,
        1.6133934055681602,
        1.6131754383423336,
        1.6129575300026953,
        1.6127396805253853,
        1.6125218898865568,
        1.6123041580623756,
        1.6130997386336896,
        1.6128819875890577,
        1.61266429532457,
        1.612446661816429,
        1.6132417937538153,
        1.613024141056331,
        1.6138189805691774,
        1.6136013087347332,
        1.6133836956115053,
        1.6131661411757434,
        1.6139605328851419,
        1.6137429593433672,
        1.6135254444546567,
        1.6143194665578011,
        1.61410193260462,
        1.6138844572701272,
        1.6136670405306324,
        1.6144606157473964,
        1.6142431799742318,
        1.6140258027617387,
        1.6138084840862625,
        1.6135912239241614,
        1.6133740222518067,
        1.6131568790455817,
        1.6129397942818828,
        1.6137326131268106,
        1.613515509317699,
        1.6132984639169299,
        1.6130814769009356,
        1.6128645482461614,
        1.612647677929065,
        1.6124308659261168,
        1.6122141122137998,
        1.6119974167686097,
        1.6117807795670551,
        1.6115642005856567,
        1.611347679800948,
        1.6111312171894756,
        1.6109148127277981,
        1.6106984663924868,
        1.6104821781601257,
        1.6102659480073116,
        1.6100497759106533,
        1.6108410671420461,
        1.6116321459747724,
        1.6114158775708574,
        1.612206666994206,
        1.6119903795422346,
        1.6127808797528642,
        1.6125645733043996,
        1.6133547844987781,
        1.6131384591053082,
        1.6129221917156975,
        1.6127059823066203,
        1.6124898308547633,
        1.612273737336825,
        1.6120577017295175,
        1.6118417240095644,
        1.6116258041537024,
        1.6114099421386805,
        1.61119413794126,
        1.6109783915382148,
        1.6117675455157552,
        1.611551780114749,
        1.611336072474525,
        1.6111204225718918,
        1.6109048303836713,
        1.6116934662706663,
        1.6134859271981985,
        1.6132701051105582,
        1.6130543407525122,
        1.6128386341009004,
        1.6126229851325757,
        1.6134107587241069,
        1.6152015524870864,
        1.6149856741721322,
        1.6147698535555115,
        1.6145540906140958,
        1.6153410799740384,
        1.6161278590776738,
        1.6159120012094919,
        1.615696200995655,
        1.616482617506376,
        1.6162667987323431,
        1.6160510375791284,
        1.6158353340236586,
        1.6156196880428735,
        1.6154040996137244,
        1.6151885687131755,
        1.614973095318203,
        1.6147576794057956,
        1.6145423209529541,
        1.6143270199366917,
        1.615112465594005,
        1.6148971459745418,
        1.614681883758336,
        1.614466678922436,
        1.6142515314439017,
        1.6150364638780579,
        1.614821297815724,
        1.6146061890775043,
        1.6143911376404934,
        1.6151756333539233,
        1.6159599201470567,
        1.6157447743715079,
        1.6165287765913448,
        1.6163136123724453,
        1.6160985054237667,
        1.615883455722446,
        1.6156684632456335,
        1.6164519541311653,
        1.6162369432301102,
        1.6170201501068966,
        1.6168051208316163,
        1.6165901487373695,
        1.6163752338013502,
        1.616160376000765,
        1.6169430725815446,
        1.6167281964257196,
        1.6165133773722484,
        1.6162986153983714,
        1.6160839104813418,
        1.6158692625984248,
        1.6156546717268978,
        1.6164367079475936,
        1.6162220987192415,
        1.616007546469312,
        1.6157930511751164,
        1.6155786128139784,
        1.6153642313632335,
        1.6151499068002293,
        1.6159312837626842,
        1.6157169408413734,
        1.615502654774949,
        1.6152884255407922,
        1.6150742531162974,
        1.6148601374788698,
        1.6146460786059271,
        1.6144320764748992,
        1.6142181310632275,
        1.6140042423483656,
        1.613790410307779,
        1.6135766349189449,
        1.613362916159353,
        1.6131492540065044,
        1.6129356484379125,
        1.6127220994311022,
        1.6125086069636105,
        1.6122951710129867,
        1.6120817915567913,
        1.6118684685725968,
        1.6116552020379882,
        1.6114419919305616,
        1.6112288382279252,
        1.6110157409076993,
        1.6108026999475158,
        1.6105897153250184,
        1.610376787017863,
        1.6101639150037164,
        1.6099510992602584,
        1.6097383397651797,
        1.6095256364961832,
        1.6093129894309837,
        1.6091003985473071,
        1.6088878638228918,
        1.6096665592251584,
        1.6104450489769824,
        1.6102324209008037,
        1.6100198489640511,
        1.609807333144494,
        1.6115759132641228,
        1.6123536374045984,
        1.6121408977770215,
        1.6119282142812725,
        1.6117155868951385,
        1.6124928823136153,
        1.612280236542507,
        1.6120676468488702,
        1.6118551132105248,
        1.6116426356053033,
        1.6124194283842912,
        1.6122069324132338,
        1.6119944924432228,
        1.6117821084521236,
        1.6115697804178128,
        1.6113575083181795,
        1.6111452921311231,
        1.6109331318345559,
        1.6107210274064012,
        1.6105089788245943,
        1.6112848983284722,
        1.61107283135054,
        1.6108608201870513,
        1.610648864815974,
        1.610436965215288,
        1.610225121362984,
        1.6100133332370647,
        1.6107886036364005,
        1.6105767971138976,
        1.6103650462859835,
        1.610153351130694,
        1.6099417116260766,
        1.6097301277501892,
        1.6095185994811025,
        1.6102932218500823,
        1.611067640692428,
        1.6108560200907345,
        1.6106444550762755,
        1.610432945627152,
        1.610221491721476,
        1.610010093337372,
        1.6107839394067405,
        1.610572522693339,
        1.6103611614698883,
        1.6101498557145453,
        1.6099386054054774,
        1.6107119532795928,
        1.6105006846603274,
        1.6102894714557818,
        1.6100783136441563,
        1.6108512376163788,
        1.610640061523351,
        1.6104289407917318,
        1.6102178753997538,
        1.6100068653256614,
        1.6097959105477098,
        1.6095850110441663,
        1.609374166793309,
        1.6091633777734278,
        1.6089526439628237,
        1.608741965339809,
        1.6085313418827076,
        1.6083207735698548,
        1.6090926124018206,
        1.6088820257492356,
        1.608671494209619,
        1.6084610177613383,
        1.6082505963827718,
        1.609021939594466,
        1.60881149989533,
        1.6086011152346924,
        1.608390785590964,
        1.6081805109425669,
        1.607970291267934,
        1.6077601265455095,
        1.6075500167537498,
        1.6073399618711215,
        1.6081105170694383,
        1.6079004438470907,
        1.6076904255028057,
        1.6084606330285056,
        1.608250596382772,
        1.6080406145840538,
        1.6078306876108703,
        1.608600474683338,
        1.60839052943736,
        1.6081806389859132,
        1.6079708033075486,
        1.6077610223808287,
        1.6075512961843272,
        1.6073416246966288,
        1.6081107728219666,
        1.6079010830615255,
        1.607691447978988,
        1.607481867552971,
        1.607272341762101,
        1.6070628705850176,
        1.60685345400037,
        1.6066440919868195,
        1.606434784523038,
        1.6062255315877088,
        1.6060163331595259,
        1.6058071892171948,
        1.6055980997394321,
        1.6053890647049653,
        1.6051800840925332,
        1.604971157880885,
        1.6047622860487818,
        1.6045534685749954,
        1.6043447054383086,
        1.6041359966175153,
        1.6039273420914204,
        1.6046948335867635,
        1.6044861606565182,
        1.6052533799113784,
        1.6050446886243386,
        1.605811635818042,
        1.605602926221497,
        1.6053942708704612,
        1.6061608736743742,
        1.6069272772830676,
        1.6067185312091155,
        1.607484663293617,
        1.607275899051631,
        1.6070671890270818,
        1.6068585331988519,
        1.6066499315458338,
        1.6064413840469312,
        1.6062328906810588,
        1.6060244514271422,
        1.605816066264118,
        1.6056077351709337,
        1.6053994581265478,
        1.6051912351099296,
        1.6049830661000593,
        1.6047749510759282,
        1.604566890016538,
        1.604358882900902,
        1.6041509297080438,
        1.604915706602818,
        1.6047077351493253,
        1.6044998175884093,
        1.6042919538991247,
        1.6040841440605367,
        1.6038763880517217,
        1.6036686858517668,
        1.6044328320079153,
        1.6042251115480488,
        1.6040174448669424,
        1.6038098319437133,
        1.6036022727574906,
        1.6033947672874134,
        1.6031873155126317,
        1.6029799174123065,
        1.60277257296561,
        1.602565282151724,
        1.6023580449498422,
        1.6021508613391686,
        1.6019437312989178,
        1.6017366548083156,
        1.6015296318465981,
        1.6013226623930124,
        1.601115746426816,
        1.6009088839272778,
        1.6007020748736764,
        1.6004953192453022,
        1.6002886170214554,
        1.6000819681814475,
        1.5998753727046005,
        1.5996688305702464,
        1.6004311257321435,
        1.6002245651841656,
        1.6000180579490146,
        1.6007800129673164,
        1.6005734873560447,
        1.6003670150279543,
        1.6001605959624277,
        1.5999542301388576,
        1.5997479175366476,
        1.5995416581352118,
        1.5993354519139746,
        1.599129298852372,
        1.5989231989298494,
        1.5987171521258636,
        1.5985111584198817,
        1.5983052177913812,
        1.5980993302198507,
        1.597893495684789,
        1.59865425240779,
        1.5994148132109547,
        1.6011414675287559,
        1.601901512325648,
        1.602661361461632,
        1.6024550987381494,
        1.6022488890999125,
        1.6020427325264308,
        1.602802172474618,
        1.6035614170433485,
        1.6033551712019283,
        1.6041141493756146,
        1.6039078855014504,
        1.6046665974536596,
        1.6044603155925652,
        1.6042540867602268,
        1.604047910936199,
        1.6038417881000469,
        1.6036357182313459,
        1.6043938803243,
        1.604187792478401,
        1.60494568891525,
        1.6047395831378113,
        1.6054972140914128,
        1.6052910904280298,
        1.6050850196847142,
        1.6048790018410888,
        1.604673036876787,
        1.6044671247714517,
        1.6042612655047375,
        1.6040554590563083,
        1.6038497054058394,
        1.6036440045330156,
        1.6034383564175332,
        1.6032327610390977,
        1.6039894195889373,
        1.6047458841486342,
        1.604540200236285,
        1.6043345690431239,
        1.6041289905488847,
        1.6039234647333114,
        1.6037179915761588,
        1.6044739095290486,
        1.6042684185057996,
        1.6040629801118302,
        1.6048185635266412,
        1.6046131073029148,
        1.6044077036793483,
        1.604202352635744,
        1.6039970541519155,
        1.6037918082076863,
        1.6035866147828899,
        1.6033814738573708,
        1.6031763854109833,
        1.6029713494235922,
        1.6027663658750726,
        1.6035210523709058,
        1.6033160509579205,
        1.603111101954858,
        1.6029062053416225,
        1.6027013610981284,
        1.6034555737340457,
        1.6032507116446457,
        1.6030459018960963,
        1.602841144468341,
        1.6026364393413335,
        1.602431786495038,
        1.60318545575746,
        1.6029807850749938,
        1.6027761666444251,
        1.6025716004457469,
        1.602367086458962,
        1.602162624664084,
        1.6019582150411364,
        1.6017538575701527,
        1.601549552231177,
        1.6032596388715725,
        1.6040122414998452,
        1.603807726360039,
        1.604560067222281,
        1.6043555343902578,
        1.6041510536950767,
        1.6039466251168055,
        1.6037422486355215,
        1.6035379242313126,
        1.6042897244256507,
        1.6040853823387287,
        1.6038810923002238,
        1.603676854290253,
        1.6034726682889429,
        1.6032685342764301,
        1.6030644522328612,
        1.6028604221383935,
        1.6036115431650733,
        1.603407495379965,
        1.6032034995154127,
        1.6029995555516021,
        1.6037502767286862,
        1.603546315101225,
        1.604296775825371,
        1.6040927965786036,
        1.6038888691953619,
        1.6036849936558684,
        1.604435055228839,
        1.6042311620968996,
        1.604027320780242,
        1.6038235312591163,
        1.6036197935137835,
        1.6034161075245146,
        1.6041656316980302,
        1.6039619281257511,
        1.603758276281144,
        1.6035546761445079,
        1.6033511276961525,
        1.6031476309163966,
        1.6038966184568624,
        1.6036931041035498,
        1.6034896413905197,
        1.6042383005061351,
        1.6059387191513743,
        1.6057350490538282,
        1.60553143060987,
        1.6053278637998523,
        1.6051243486041373,
        1.6049208850030974,
        1.6047174729771148,
        1.6045141125065816,
        1.6043108035719,
        1.6041075461534822,
        1.6048550837647861,
        1.6046518088966715,
        1.605399088233157,
        1.6051957959590992,
        1.604992555164473,
        1.6047893658297263,
        1.6064862708339973,
        1.606282943879076,
        1.6060796683863048,
        1.6058764443361482,
        1.6056732717090814,
        1.6054701504855888,
        1.6052670806461649,
        1.605064062171314,
        1.6058101554170923,
        1.6056071196154211,
        1.605404135150236,
        1.6052012020020687,
        1.604998320151462,
        1.6047954895789671,
        1.604592710265146,
        1.6043899821905707,
        1.6060835078243985,
        1.6058806426598382,
        1.6056778287367945,
        1.6054750660358554,
        1.6052723545376184,
        1.6050696942226914,
        1.6048670850716913,
        1.6046645270652453,
        1.6044620201839903,
        1.6061536134810739,
        1.6059509698255754,
        1.6057483772975287,
        1.6055458358775871,
        1.6053433455464132,
        1.6051409062846798,
        1.6058848261615557,
        1.6056823696781768,
        1.605479964236392,
        1.6052776098169017,
        1.6050753064004155,
        1.6048730539676535,
        1.6046708524993445,
        1.605414175577864,
        1.6052119568884098,
        1.605009789135653,
        1.6048076723003506,
        1.6046056063632692,
        1.604403591305185,
        1.6042016271068837,
        1.603999713749161,
        1.6037978512128221,
        1.603596039478682,
        1.6033942785275648,
        1.603192568340305,
        1.6029909088977465,
        1.6027893001807425,
        1.6025877421701564,
        1.602386234846861,
        1.602184778191738,
        1.60198337218568,
        1.6017820168095882,
        1.6015807120443741,
        1.6013794578709581,
        1.6011782542702706,
        1.6009771012232519,
        1.6017187407595617,
        1.6024601940010872,
        1.6022589557499254,
        1.603000154958117,
        1.6046834366586336,
        1.6054241454225209,
        1.6052226361787123,
        1.6050211775145333,
        1.6048197694109425,
        1.605560089320651,
        1.6053586641432176,
        1.6051572894989448,
        1.6049559653688183,
        1.6056958968316246,
        1.6064356427316815,
        1.606234234050296,
        1.6060328758662605,
        1.6067723013581032,
        1.6075115415070476,
        1.6073100989579865,
        1.607108706889454,
        1.606907365282477,
        1.6076462181052886,
        1.607444859611037,
        1.608183460060652,
        1.6079820847213004,
        1.6077807598077258,
        1.6075794853009897,
        1.6073782611821636,
        1.6071770874323286,
        1.6079151668169305,
        1.607713976230492,
        1.607512835985749,
        1.6073117460638093,
        1.6071107064457901,
        1.6069097171128177,
        1.6067087780460287,
        1.606507889226568,
        1.6063070506355908,
        1.6070444084354847,
        1.606843552991361,
        1.6066427477485477,
        1.6064419926882267,
        1.606241287791589,
        1.6069781932459295,
        1.6067774715130734,
        1.606576799916781,
        1.6063761784382697,
        1.6071126990115434,
        1.6069120607220289,
        1.606711472523212,
        1.6065109343963369,
        1.606310446322657,
        1.6061100082834352,
        1.6059096202599439,
        1.6057092822334644,
        1.6055089941852876,
        1.6053087560967136,
        1.6051085679490522,
        1.6049084297236222,
        1.6047083414017518,
        1.6045083029647782,
        1.6043083143940484,
        1.6041083756709185,
        1.603908486776754,
        1.6037086476929292,
        1.6035088584008286,
        1.603309118881845,
        1.6040441868019975,
        1.6038444303652848,
        1.6045792485721606,
        1.6053138838063756,
        1.6060483361362625,
        1.6067826056301198,
        1.6065826326860462,
        1.606382709511247,
        1.6071166633174279,
        1.6069167234488888,
        1.6076504282288784,
        1.6074504717079545,
        1.6072505649212727,
        1.6079839544866625,
        1.607784031080659,
        1.607584157382116,
        1.608317231998947,
        1.608117341714085,
        1.60791750110992,
        1.6077177101679334,
        1.60845040388636,
        1.6082505963827718,
        1.6080508385146333,
        1.6078511302634517,
        1.6076514716107428,
        1.6074518625380323,
        1.6072523030268544,
        1.6070527930587528,
        1.6068533326152803,
        1.6066539216779987,
        1.606454560228479,
        1.606255248248302,
        1.6069870326672993,
        1.6067877040847307,
        1.606588424944946,
        1.6073198958061614,
        1.6071206000968241,
        1.6069213538037301,
        1.6067221569085022,
        1.6065230093927723,
        1.6063239112381815,
        1.60612486242638,
        1.6068557563165249,
        1.6066566909354152,
        1.6064576748706394,
        1.606258708103873,
        1.606989223366001,
        1.6067902400545393,
        1.6065913060146662,
        1.6063924212280836,
        1.606193585676502,
        1.605994799341641,
        1.6057960622052294,
        1.6065260019958234,
        1.60725576117531,
        1.6070569418085145,
        1.606858171623999,
        1.6066594506035161,
        1.6064607787288279,
        1.6062621559817052,
        1.6060635823439278,
        1.6058650577972844,
        1.6056665823235732,
        1.605468155904601,
        1.6052697785221834,
        1.6069259521225108,
        1.6067274436664118,
        1.6065289842489627,
        1.6063305738519948,
        1.6061322124573478,
        1.606860578581231,
        1.6066622007320235,
        1.6073903216120449,
        1.607191927348701,
        1.6069935820534587,
        1.6067952857081904,
        1.6065970382947778,
        1.6063988397951117,
        1.6071264542776567,
        1.606928239372097,
        1.6067300733541696,
        1.6074573778395498,
        1.6072591954480027,
        1.6070610619179917,
        1.6068629772314493,
        1.6066649413703167,
        1.6073918057582914,
        1.6071937535397405,
        1.6069957501205536,
        1.606797795482697,
        1.6065998896081457,
        1.6064020324788835,
        1.6062042240769037,
        1.6060064643842076,
        1.605808753382806,
        1.6056110910547186,
        1.606337190545024,
        1.606139511835875,
        1.605941881774126,
        1.605744300341821,
        1.6055467675210138,
        1.6053492832937664,
        1.60515184764215,
        1.6049544605482442,
        1.6047571219941377,
        1.605482523067139,
        1.6052851681165468,
        1.6050878616799542,
        1.6058129546611641,
        1.605615631860149,
        1.6054183575473515,
        1.605221131704901,
        1.6059458520486034,
        1.6057486098658413,
        1.6064730874342952,
        1.6062758289510641,
        1.6070000638953041,
        1.6068027891513936,
        1.6066055628362896,
        1.6073294906574667,
        1.6071322481135157,
        1.6069350539726428,
        1.6067379082170334,
        1.6065408108288812,
        1.6063437617903886,
        1.6061467610837674,
        1.6059498086912372,
        1.605752904595027,
        1.605556048777374,
        1.6053592412205246,
        1.6051624819067336,
        1.6049657708182645,
        1.6056887463946605,
        1.6054920190304858,
        1.6052953398660816,
        1.6050987088837365,
        1.604902126065747,
        1.6047055913944188,
        1.604509104852066,
        1.604312666421012,
        1.6050350139278506,
        1.6048385592137835,
        1.605560665552123,
        1.6053641945945174,
        1.6051677717149635,
        1.6049713968958157,
        1.604775070119437,
        1.6045787913681993,
        1.6043825606244828,
        1.604186377870677,
        1.6049078576447222,
        1.6047116586401202,
        1.6045155076000714,
        1.6043194045069888,
        1.6041233493432951,
        1.6039273420914202,
        1.6037313827338038,
        1.603535471252893,
        1.603339607631145,
        1.6031437918510238,
        1.6029480238950036,
        1.6027523037455658,
        1.6025566313852013,
        1.60327716517651,
        1.6030814765197083,
        1.6028858356267965,
        1.6026902424802894,
        1.6024946970627099,
        1.6022991993565903,
        1.6030192372012388,
        1.6028237232071907,
        1.6026282568994825,
        1.60243283826067,
        1.6022374672733182,
        1.6020421439199994,
        1.6018468681832954,
        1.6025663468647828,
        1.6023710548410361,
        1.6021758104088635,
        1.6028949860471893,
        1.6036139864691332,
        1.6034186619884427,
        1.6032233850840476,
        1.6030281557385673,
        1.6028329739346299,
        1.6026378396548715,
        1.6024427528819374,
        1.6022477135984803,
        1.6020527217871625,
        1.601857777430654,
        1.6025760292462468,
        1.6023810686587472,
        1.6021861555011436,
        1.6019912897561301,
        1.601796471406409,
        1.6016017004346914,
        1.6014069768236963,
        1.6012123005561514,
        1.601017671614793,
        1.6008230899823652,
        1.6006285556416213,
        1.6004340685753222,
        1.6002396287662375,
        1.6009569428844372,
        1.600762486800035,
        1.6005680779481037,
        1.6012850908651455,
        1.6010906657691202,
        1.6008962878808393,
        1.6007019571831116,
        1.6023295378291111,
        1.6030459018960963,
        1.6037620921094065,
        1.6035675080166971,
        1.603372971135948,
        1.6031784814499779,
        1.6029840389416152,
        1.6027896435936961,
        1.602595295389065,
        1.6033109324106942,
        1.6031165681323076,
        1.602922250972534,
        1.6027279809142414,
        1.602533757940306,
        1.6023395820336126,
        1.6021454531770543,
        1.6019513713535318,
        1.601757336545955,
        1.6015633487372418,
        1.602278244123661,
        1.6020842402195414,
        1.602798899445881,
        1.6026048794846843,
        1.6024109064903143,
        1.6022169804457191,
        1.6020231013338548,
        1.6027373356167893,
        1.6025434404636782,
        1.6023495922187934,
        1.603063527857106,
        1.6037772908177936,
        1.6035833636967758,
        1.6033894834690288,
        1.6041029481651503,
        1.6039090520031576,
        1.6037152027099497,
        1.6044283693863333,
        1.6042345041894523,
        1.6040406858368863,
        1.6038469143116585,
        1.6036531895968003,
        1.6034595116753512,
        1.6050785044766915,
        1.6048847012281433,
        1.604690944775019,
        1.6044972351003721,
        1.604303572187264,
        1.6041099560187644,
        1.6039163865779513,
        1.6037228638479104,
        1.6035293878117363,
        1.603335958452531,
        1.6031425757534052,
        1.6029492396974774,
        1.6027559502678743,
        1.602562707447731,
        1.6023695112201908,
        1.603081034838629,
        1.6028878227095658,
        1.6026946571488634,
        1.6025015381396877,
        1.602308465665213,
        1.6039236964125816,
        1.6037304991472945,
        1.603537348418745,
        1.6033442442101205,
        1.6031511865046164,
        1.602958175285437,
        1.602765210535794,
        1.602572292238907,
        1.6023794203780046,
        1.6030897440879213,
        1.6028968563795725,
        1.6036069469225713,
        1.6034140434043562,
        1.6050266155544848,
        1.6048335876993367,
        1.6046406062674345,
        1.6053500602584794,
        1.605157063136544,
        1.6049641124137244,
        1.606575335344873,
        1.6063822605539413,
        1.6061892321640645,
        1.6059962501585179,
        1.6058033145205843,
        1.605610425233555,
        1.6063189958586512,
        1.6061260909714339,
        1.6059332324110387,
        1.6057404201607792,
        1.6055476542039773,
        1.6053549345239624,
        1.6051622611040723,
        1.6049696339276527,
        1.6047770529780574,
        1.6045845182386478,
        1.6043920296927938,
        1.604199587323873,
        1.6040071911152711,
        1.6038148410503814,
        1.6036225371126056,
        1.603430279285353,
        1.6032380675520415,
        1.6039454787209537,
        1.6037532513145873,
        1.6035610699783005,
        1.6033689346955329,
        1.6031768454497324,
        1.603883840251402,
        1.6036917353477906,
        1.6034996764573297,
        1.6033076635634897,
        1.603115696649749,
        1.6038222755738643,
        1.6036302930175352,
        1.6034383564175332,
        1.6041446430490995,
        1.6039526908362183,
        1.6037607845559076,
        1.6035689241916826,
        1.6033771097270666,
        1.6031853411455896,
        1.6029936184307911,
        1.6028019415662174,
        1.6026103105354228,
        1.6024187253219697,
        1.6022271859094281,
        1.6020356922813763,
        1.6018442444214,
        1.6025496244196513,
        1.6023581609041888,
        1.6021667431332052,
        1.6019753710903084,
        1.6026803984495221,
        1.6033852574238874,
        1.6031938084379265,
        1.6038984378124908,
        1.6037069732741343,
        1.60351555444228,
        1.6033241813005634,
        1.603132853832628,
        1.602941572022124,
        1.6027503358527109,
        1.6025591453080545,
        1.60236800037183,
        1.6021769010277187,
        1.6028808114198911,
        1.602689696502588,
        1.602498627153935,
        1.6023076033576358,
        1.6021166250974026,
        1.6028201232292925,
        1.6026291294109858,
        1.602438181105325,
        1.602247278296044,
        1.6020564209668842,
        1.601865609101595,
        1.6016748426839338,
        1.6014841216976652,
        1.6012934461265618,
        1.6011028159544038,
        1.6009122311649795,
        1.6007216917420843,
        1.6005311976695218,
        1.601233796224034,
        1.6010432865516693,
        1.600852822206374,
        1.6006624031719734,
        1.6004720294323003,
        1.6002817009711952,
        1.6000914177725067,
        1.6007934838802242,
        1.6006031850828062,
        1.6004129315246127,
        1.6002227231895134,
        1.6000325600613863,
        1.6007342160606406,
        1.6005440373489785,
        1.6003539038211394,
        1.600163815461023,
        1.5999737722525358,
        1.5997837741795928,
        1.5995938212261163,
        1.599403913376036,
        1.5992140506132897,
        1.5999150542215,
        1.5997251758623472,
        1.5995353425674779,
        1.5993455543208515,
        1.5991558111064346,
        1.5989661129082013,
        1.5987764597101337,
        1.5985868514962212,
        1.598397288250461,
        1.5982077699568575,
        1.5980182965994234,
        1.5978288681621784,
        1.5985290389078968,
        1.5983395948407118,
        1.5981501956708053,
        1.5979608413822186,
        1.5977715319590007,
        1.5975822673852078,
        1.597393047644904,
        1.5972038727221607,
        1.5970147426010568,
        1.596825657265679,
        1.5966366167001214,
        1.5964476208884855,
        1.5962586698148804,
        1.596069763463423,
        1.5958809018182376,
        1.5956920848634555,
        1.595503312583216,
        1.5962023504513496,
        1.5960135624737684,
        1.5958248191480262,
        1.5956361204582843,
        1.5954474663887102,
        1.5952588569234791,
        1.5950702920467743,
        1.594881771742786,
        1.5946932959957114,
        1.5945048647897566,
        1.5943164781091341,
        1.594128135938064,
        1.5939398382607737,
        1.5937515850614987,
        1.5935633763244816,
        1.5933752120339721,
        1.593187092174228,
        1.5938850006097858,
        1.5936968649864844,
        1.5943945485206283,
        1.5950920673902607,
        1.5949038559368813,
        1.594715688893944,
        1.5945275662457319,
        1.5943394879765358,
        1.5941514540706534,
        1.5939634645123903,
        1.5937755192860594,
        1.593587618375981,
        1.5933997617664823,
        1.5932119494418988,
        1.5930241813865726,
        1.592836457584854,
        1.593533091612449,
        1.593345352087047,
        1.5931576567928913,
        1.5929700057143528,
        1.5927823988358092,
        1.5925948361416458,
        1.5924073176162552,
        1.5922198432440375,
        1.592915893815732,
        1.5927284037152358,
        1.5925409577456329,
        1.5923535558913442,
        1.5921661981367976,
        1.5919788844664287,
        1.5917916148646798,
        1.5916043893160012,
        1.5914172078048505,
        1.5912300703156919,
        1.5910429768329974,
        1.5908559273412466,
        1.5906689218249257,
        1.5913640911394487,
        1.5911770698571428,
        1.590990092528135,
        1.590803159136932,
        1.5906162696680484,
        1.590429424106006,
        1.5902426224353334,
        1.5900558646405671,
        1.5898691507062503,
        1.5896824806169343,
        1.5903769496201237,
        1.5919522474191556,
        1.591765398563825,
        1.59157859356458,
        1.591391832405983,
        1.591205115072602,
        1.5910184415490132,
        1.590831811819799,
        1.5906452258695505,
        1.5904586836828647,
        1.5902721852443467,
        1.590085730538608,
        1.5898993195502682,
        1.5897129522639535,
        1.5895266286642977,
        1.5902198951381195,
        1.5900335558019185,
        1.5898472601304714,
        1.5896610081084317,
        1.5894747997204608,
        1.5892886349512267,
        1.589102513785405,
        1.5889164362076784,
        1.5887304022027366,
        1.5894230314520439,
        1.5892369817000302,
        1.5890509754989885,
        1.5897433240623928,
        1.589557302142891,
        1.589371323752562,
        1.5891853888761285,
        1.589877397773182,
        1.589691447200343,
        1.5895055401196272,
        1.5893196765157778,
        1.589133856373545,
        1.5889480796776867,
        1.588762346412967,
        1.5885766565641575,
        1.5883910101160374,
        1.5882054070533924,
        1.5880198473610156,
        1.587834331023707,
        1.587648858026274,
        1.587463428353531,
        1.5872780419902992,
        1.5870926989214074,
        1.5869073991316909,
        1.5867221426059925,
        1.5865369293291622,
        1.5863517592860565,
        1.5861666324615395,
        1.5859815488404823,
        1.5857965084077625,
        1.5856115111482656,
        1.5854265570468835,
        1.5861169865888405,
        1.5859320166778679,
        1.585747089903535,
        1.585562206250754,
        1.5853773657044437,
        1.58519256824953,
        1.585007813870946,
        1.5848231025536321,
        1.5846384342825353,
        1.5844538090426095,
        1.5851435475841689,
        1.5849589065186378,
        1.5847743084629053,
        1.5845897534019455,
        1.584405241320739,
        1.5842207722042736,
        1.5840363460375444,
        1.583851962805553,
        1.5836676224933084,
        1.5834833250858262,
        1.5832990705681296,
        1.583114858925248,
        1.582930690142218,
        1.5836195628605667,
        1.5834353782172936,
        1.5841240320225696,
        1.5839398315537299,
        1.5846282665750338,
        1.5853165415323935,
        1.585132266681582,
        1.5849480346654639,
        1.584763845469105,
        1.5854517847677707,
        1.5852675798433178,
        1.5850834177174065,
        1.5848992983751231,
        1.5855869023416056,
        1.5854027672931394,
        1.5852186750071091,
        1.58503462546862,
        1.5848506186627842,
        1.5846666545747212,
        1.584482733189557,
        1.5842988544924248,
        1.584115018468464,
        1.5839312251028221,
        1.5837474743806523,
        1.5835637662871156,
        1.5833801008073793,
        1.584066844324598,
        1.583883163104245,
        1.584569689050527,
        1.5843859921239039,
        1.5842023377837944,
        1.584888588028579,
        1.5847049180102655,
        1.5845212905574253,
        1.5843377056552637,
        1.5850236222150567,
        1.5865787380817722,
        1.5863949786726823,
        1.587080418680918,
        1.586896643736652,
        1.5867129113476586,
        1.588266931489847,
        1.5880830830199442,
        1.5878992771075575,
        1.587715513737912,
        1.5875317928962391,
        1.5882164669280443,
        1.5880327306408013,
        1.5878490368605074,
        1.5876653855724134,
        1.5883497274325051,
        1.5881660607202672,
        1.5879824364792312,
        1.5877988546946673,
        1.587615315351852,
        1.5874318184360694,
        1.5872483639326096,
        1.587932200434326,
        1.5886158789148983,
        1.5884323512024543,
        1.589115813960752,
        1.5889322709006966,
        1.5896155180630576,
        1.5894319596891473,
        1.5892484437025767,
        1.589064970088665,
        1.5888815388327389,
        1.5886981499201311,
        1.5885148033361818,
        1.5883314990662376,
        1.589880132665004,
        1.5896967131757718,
        1.5895133360027212,
        1.58933000113121,
        1.5891467085466024,
        1.5898289067409335,
        1.589645598899732,
        1.5894623333245763,
        1.5901442592169637,
        1.5899609784125357,
        1.5897777398533088,
        1.5895945435246785,
        1.5894113894120474,
        1.5892282775008248,
        1.5899097590320181,
        1.5897266319001324,
        1.5895435469488597,
        1.5893605041636283,
        1.5891775035298732,
        1.5898585986192417,
        1.58967558277964,
        1.5903564637495993,
        1.5901734327375439,
        1.590854099713039,
        1.590671053561881,
        1.5904880495290277,
        1.5903050875999434,
        1.5909854262659413,
        1.5908024492186421,
        1.5906195142543804,
        1.59043662135864,
        1.590253770516911,
        1.5909337240379213,
        1.5916135212477778,
        1.5914305981905146,
        1.591247717174864,
        1.5910648781863341,
        1.5917443479211226,
        1.5915614938891962,
        1.5922407504887706,
        1.5920578814465645,
        1.5927369250350278,
        1.5925540410156187,
        1.5923711989902438,
        1.5921883989444408,
        1.5920056408637537,
        1.5918229247337339,
        1.5916402505399383,
        1.5923187966327954,
        1.5921361074638378,
        1.5919534602104866,
        1.5917708548583174,
        1.5915882913929134,
        1.592266454369793,
        1.5929444618225412,
        1.5927618265941736,
        1.5925792332402133,
        1.5923966817462611,
        1.5930743634388733,
        1.5928917970437968,
        1.5927092724881597,
        1.5933866854323964,
        1.593204146002286,
        1.5930216483910602,
        1.5936987927962136,
        1.593516280337121,
        1.5941932130257104,
        1.5940106857514917,
        1.5938282002694366,
        1.5945048647897566,
        1.594322364519093,
        1.5941399060200634,
        1.5939574892783288,
        1.5937751142795555,
        1.5944513978095298,
        1.5942690080362731,
        1.5940866599854855,
        1.5947626758580613,
        1.594580313059221,
        1.59439799196237,
        1.5942157125532055,
        1.5940334748174312,
        1.5938512787407575,
        1.5945268579603056,
        1.595202282779392,
        1.595020015608142,
        1.594837790083681,
        1.5946556061917363,
        1.5953307077158474,
        1.5951485091425588,
        1.5949663521813686,
        1.594784236818023,
        1.5946021630382743,
        1.5961336398346824,
        1.5959514535956876,
        1.5957693089422298,
        1.5955872058600729,
        1.5954051443349861,
        1.595223124352746,
        1.5958973139860373,
        1.5974274202465126,
        1.5981012046933123,
        1.5979189602863453,
        1.5977367574402466,
        1.5975545961408006,
        1.5973724763737986,
        1.5971903981250384,
        1.5970083613803239,
        1.5968263661254658,
        1.596644412346281,
        1.5964625000285932,
        1.5962806291582323,
        1.5960987997210345,
        1.5959170117028432,
        1.5957352650895071,
        1.5964081680939137,
        1.5962264069453207,
        1.596044687181324,
        1.5958630087877919,
        1.596535590900357,
        1.5963538979914118,
        1.597026271176641,
        1.5976984913585288,
        1.5975167281626974,
        1.597335006318975,
        1.5971533258132518,
        1.5978252257477419,
        1.5976435308164538,
        1.5974618772029443,
        1.5972802648931212,
        1.5970986938728993,
        1.596917164128199,
        1.5967356756449478,
        1.5974070885738274,
        1.5972255856663653,
        1.597044124000191,
        1.5968627035612497,
        1.5975337970126609,
        1.598204738029444,
        1.5980232475981437,
        1.5978417983818842,
        1.5976603903666273,
        1.597479023538342,
        1.5972976978830027,
        1.5971164133865912,
        1.5969351700350947,
        1.597605569930675,
        1.597424312207742,
        1.597243095609647,
        1.5970619201223957,
        1.5977320015026455,
        1.5984019309025417,
        1.5982206856444736,
        1.5988904077265758,
        1.5987091481859652,
        1.598527929737973,
        1.5991973892778175,
        1.599016156572777,
        1.5988349649403042,
        1.5986538143664382,
        1.598472704837225,
        1.5982916363387158,
        1.598960667691468,
        1.5987795849431452,
        1.5985985432055227,
        1.5984175424646707,
        1.5982365827066651,
        1.5997548193284519,
        1.5995737491734627,
        1.599392720003117,
        1.5992117318035015,
        1.5990307845607086,
        1.5988498782608376,
        1.5986690128899936,
        1.5984881884342883,
        1.5983074048798398,
        1.598126662212772,
        1.5979459604192157,
        1.5977652994853073,
        1.59758467939719,
        1.597404100141013,
        1.597223561702932,
        1.5970430640691087,
        1.596862607225711,
        1.5966821911589135,
        1.5965018158548965,
        1.5971692356712224,
        1.5969888461031547,
        1.5968084972780725,
        1.597475656373884,
        1.5972952933100504,
        1.5971149709694195,
        1.5969346893382004,
        1.5984486175786328,
        1.5982682261309884,
        1.5980878753945709,
        1.5987543632174743,
        1.5985739983299274,
        1.5983936741338383,
        1.5999064132749883,
        1.5997259794852878,
        1.5995455863888188,
        1.5993652339718172,
        1.5991849222205239,
        1.5990046511211866,
        1.5988244206600593,
        1.5994900743317744,
        1.600155577980124,
        1.6008209316558204,
        1.6006405777879005,
        1.600460264553949,
        1.6002799919402348,
        1.6000997599330335,
        1.5999195685186267,
        1.599739417683302,
        1.5995593074133534,
        1.599379237695081,
        1.5991992085147912,
        1.5990192198587962,
        1.598839271713415,
        1.598659364064972,
        1.5984794968997982,
        1.5982996702042305,
        1.5981198839646125,
        1.5987842692492626,
        1.598604468949077,
        1.5984247090852575,
        1.598244989644164,
        1.5980653106121634,
        1.5978856719756287,
        1.597706073720939,
        1.597526515834479,
        1.5981903705298324,
        1.5980107985780876,
        1.5978312669750567,
        1.597651775707142,
        1.5974723247607525,
        1.5972929141223022,
        1.5971135437782122,
        1.596934213714909,
        1.5967549239188255,
        1.5974181945211905,
        1.597238890649317,
        1.5970596270252262,
        1.5977226401351758,
        1.5975433624601159,
        1.5973641250134134,
        1.5971849277815293,
        1.5970057707509313,
        1.5968266539080924,
        1.5966475772394924,
        1.5964685407316161,
        1.5962895443709555,
        1.596110588144008,
        1.5959316720372776,
        1.5974351922376286,
        1.5972561677848396,
        1.5970771834540702,
        1.5968982392318345,
        1.596719335104652,
        1.5965404710590483,
        1.5972022798604288,
        1.5970234017912317,
        1.5968445637843123,
        1.5966657658262131,
        1.5964870079034827,
        1.5963082900026764,
        1.5961296121103548,
        1.5959509742130844,
        1.5957723762974383,
        1.5955938183499954,
        1.5954153003573404,
        1.5952368223060642,
        1.595058384182764,
        1.594879985974042,
        1.5955409443126478,
        1.5953625320411156,
        1.596862417592047,
        1.596683897478286,
        1.596505417275125,
        1.5963269769691817,
        1.5961485765470795,
        1.5959702159954483,
        1.5957918953009238,
        1.5956136144501472,
        1.5962737525014585,
        1.5969337430853168,
        1.5967553944430246,
        1.5965770856329249,
        1.596398816641675,
        1.5962205874559385,
        1.5960423980623846,
        1.5967019724626217,
        1.5965237691174807,
        1.5963456055454333,
        1.5961674817331652,
        1.595989397667369,
        1.595811353334742,
        1.5956333487219885,
        1.5954553838158183,
        1.5961144352339038,
        1.5959364563718126,
        1.5957585171972812,
        1.5955806176970362,
        1.5954027578578103,
        1.5952249376663414,
        1.5950471571093743,
        1.594869416173659,
        1.5946917148459516,
        1.595350190529434,
        1.5951724752358472,
        1.5958307506841152,
        1.5956530214547262,
        1.5963110967808212,
        1.5961333536456714,
        1.5959556500881513,
        1.5957779860950434,
        1.595600361653136,
        1.5954227767492237,
        1.5952452313701062,
        1.5959028394949994,
        1.5957252802115665,
        1.5955477604340371,
        1.595370280149228,
        1.5951928393439616,
        1.5958500876324895,
        1.5956726329357662,
        1.595495217699727,
        1.5953178419112113,
        1.5951405055570638,
        1.5949632086241352,
        1.5947859510992826,
        1.5946087329693683,
        1.5944315542212606,
        1.5950882299123577,
        1.594911037262956,
        1.5955675138166077,
        1.5953903072957485,
        1.595213140132251,
        1.5950360123130045,
        1.594858923824905,
        1.5955150417784973,
        1.5953379394317575,
        1.5959938585783007,
        1.5966496321429673,
        1.5964724628540032,
        1.5962953328792053,
        1.5969508547470672,
        1.5967737110027802,
        1.5974290343988298,
        1.5972518769146997,
        1.5970747587203202,
        1.5977298307561412,
        1.598384757543173,
        1.5982075726681546,
        1.5988623013178018,
        1.5986851027916666,
        1.5993396334152257,
        1.5999940189904467,
        1.5998167539761556,
        1.599639528236267,
        1.5994623417577294,
        1.600947653149668,
        1.6007703610507589,
        1.6005931082148546,
        1.600415894628914,
        1.6002387202799018,
        1.6008923544098008,
        1.60071516654545,
        1.6005380178993072,
        1.6003609084583534,
        1.6010142397862277,
        1.6024977362636905,
        1.6023204688149888,
        1.6029733666118,
        1.6027960857705468,
        1.602618844137707,
        1.6024416417002747,
        1.6022644784452498,
        1.602087354359638,
        1.6019102694304503,
        1.6017332236447044,
        1.6015562169894226,
        1.6013792494516337,
        1.601202321018372,
        1.6010254316766774,
        1.600848581413596,
        1.6023296384401213,
        1.603810368341958,
        1.6052907712274738,
        1.6051135281258697,
        1.6065934602710945,
        1.6064161124997873,
        1.6062388038780986,
        1.606889828118901,
        1.6075407086774605,
        1.6073633346612763,
        1.6071859997832245,
        1.6078366322652986,
        1.607659284302331,
        1.6074819754587992,
        1.6073047057217613,
        1.607955038144748,
        1.6077777553401016,
        1.6076005116232743,
        1.6082505963827718,
        1.6080733396213498,
        1.6078961219290837,
        1.6077189432930585,
        1.6075418037003641,
        1.6073647031380969,
        1.6080143842073464,
        1.6078372706062662,
        1.6076601960169925,
        1.607483160426637,
        1.6073061638223178,
        1.6071292061911584,
        1.6069522875202875,
        1.60677540779684,
        1.6074245816953643,
        1.6080736127141924,
        1.6078966679944835,
        1.6077197622107895,
        1.6075428953502602,
        1.6073660674000512,
        1.6080147479304499,
        1.6078379069815958,
        1.6076611049245273,
        1.6074843417464157,
        1.6073076174344383,
        1.6071309319757778,
        1.6069542853576226,
        1.6067776775671667,
        1.6066011085916099,
        1.6064245784181574,
        1.6070726497070358,
        1.6085450507011985,
        1.6083683651727823,
        1.6081917184550258,
        1.6080151105351428,
        1.6078385414003524,
        1.6076620110378799,
        1.6083094484556806,
        1.6081329051572772,
        1.6079564006127531,
        1.6077799348093498,
        1.6084270751050789,
        1.6090740733906483,
        1.6088975430479833,
        1.6087210514350996,
        1.6085445985392528,
        1.6083681843477045,
        1.6081918088477212,
        1.6080154720265756,
        1.6078391738715456,
        1.6076629143699155,
        1.6074866935089738,
        1.6073105112760158,
        1.6071343676583418,
        1.6069582626432575,
        1.6067821962180748,
        1.6066061683701105,
        1.6064301790866873,
        1.6062542283551335,
        1.6069002600298055,
        1.6067242963570032,
        1.6065483712177986,
        1.606372484599535,
        1.6061966364895626,
        1.6060208268752358,
        1.6058450557439152,
        1.605669323082967,
        1.605493628879763,
        1.6061391076347857,
        1.6059634004793724,
        1.6057877317635028,
        1.6056121014745643,
        1.6054365095999499,
        1.6060816416874497,
        1.6059060368720455,
        1.6057304704527964,
        1.6055549424171105,
        1.6053794527524021,
        1.6052040014460904,
        1.6058487359503346,
        1.6064933295598012,
        1.6063178140643835,
        1.6061423369162444,
        1.6067866872289553,
        1.6066111972019534,
        1.6064357455041047,
        1.6062603321228528,
        1.6060849570456477,
        1.6059096202599439,
        1.6057343217532023,
        1.6055590615128887,
        1.6053838395264746,
        1.6068466237975405,
        1.6066712995614467,
        1.6073148188883315,
        1.6071394818294367,
        1.6069641830203365,
        1.6076074598516994,
        1.607432148242119,
        1.6072568748642713,
        1.607081639705651,
        1.606906442753759,
        1.606731283996101,
        1.6065561634201886,
        1.6063810810135386,
        1.6062060367636735,
        1.6060310306581207,
        1.6058560626844134,
        1.6056811328300906,
        1.6063237086188886,
        1.606148765936617,
        1.605973861355768,
        1.6057989948638955,
        1.605624166448559,
        1.6054493760973239,
        1.6052746237977595,
        1.6059167542751203,
        1.605741989147873,
        1.6063839290238944,
        1.607025729211117,
        1.6068509004764333,
        1.6066761097769362,
        1.606501357100215,
        1.6071428653212794,
        1.6069680998944285,
        1.6067933724724544,
        1.6074346397128667,
        1.6072598995628817,
        1.6070851973998859,
        1.6069105332114932,
        1.6067359069853238,
        1.6065613187090024,
        1.6072021931256772,
        1.6070275921269674,
        1.6076682766650578,
        1.6074936629714915,
        1.6073190872044443,
        1.6071445493515608,
        1.606970049400491,
        1.6067955873388908,
        1.6066211631544207,
        1.6064467768347468,
        1.6070869681385183,
        1.6069125691186443,
        1.60673820794578,
        1.6065638846076065,
        1.6063895990918104,
        1.607029449384759,
        1.6068551511798366,
        1.6066808907795351,
        1.6073205013367904,
        1.6071462282693139,
        1.6069719929887123,
        1.6067977954826973,
        1.6074371160608787,
        1.607262905904158,
        1.6070887335042985,
        1.6069145988490268,
        1.6067405019260745,
        1.6073794824209136,
        1.6072053728582596,
        1.60703130101023,
        1.6068572668645713,
        1.6066832704090366,
        1.607321911182031,
        1.6071479020977848,
        1.6069739306859967,
        1.6067999969344342,
        1.60662610083087,
        1.6064522423630816,
        1.6062784215188528,
        1.6061046382859718,
        1.6067427889579216,
        1.6065689930910791,
        1.6063952348179782,
        1.607033147028962,
        1.6068593761436865,
        1.6066856428345564,
        1.606511947089385,
        1.606338288895991,
        1.6061646682421975,
        1.6059910851158339,
        1.6058175395047343,
        1.6056440313967382,
        1.6054705607796902,
        1.60529712764144,
        1.6051237319698435,
        1.6049503737527606,
        1.6047770529780574,
        1.605414175577864,
        1.605240842153595,
        1.605067546154226,
        1.6048942875676377,
        1.6047210663817157,
        1.604547882584351,
        1.6043747361634397,
        1.6042016271068835,
        1.6048382618919392,
        1.6046651401808398,
        1.6053015876309105,
        1.6051284532922963,
        1.6057647135097548,
        1.606400836513451,
        1.6062276396577622,
        1.606054480145078,
        1.6058813579633227,
        1.605708273100425,
        1.6055352255443198,
        1.6053622152829465,
        1.60518924230425,
        1.6050163065961802,
        1.6048434081466922,
        1.6046705469437468,
        1.604497722975309,
        1.60432493622935,
        1.6041521866938455,
        1.603979474356777,
        1.6038067992061302,
        1.6044420373816501,
        1.604269349615276,
        1.6040966990180294,
        1.6047317009281519,
        1.6045590377367458,
        1.6043864116971829,
        1.6042138227974736,
        1.6048485389023452,
        1.6046759374247261,
        1.604503373069696,
        1.6043308458252798,
        1.6049652763815598,
        1.6047927365754557,
        1.6046202338627205,
        1.6044477682313938,
        1.6042753396695206,
        1.605715922472003,
        1.606349795205141,
        1.6061772178743283,
        1.6060046776210386,
        1.6058321744333242,
        1.6064657623696739,
        1.6062932467164983,
        1.6069266490791172,
        1.607559915430922,
        1.6081930458157156,
        1.608020418824967,
        1.6078478288905649,
        1.6076752760005786,
        1.6075027601430831,
        1.6073302813061578,
        1.6071578394778878,
        1.6069854346463626,
        1.6068130667996774,
        1.6066407359259323,
        1.6064684420132325,
        1.6062961850496882,
        1.606123965023415,
        1.6059517819225335,
        1.605779635735169,
        1.6056075264494525,
        1.6054354540535196,
        1.6052634185355112,
        1.6050914198835735,
        1.6049194580858572,
        1.6047475331305188,
        1.604575645005719,
        1.6052076032155058,
        1.6050357026368791,
        1.6048638388717398,
        1.604692011908263,
        1.6053236870434606,
        1.60515184764215,
        1.6049800450254699,
        1.6048082791816103,
        1.6046365500987658,
        1.6044648577651366,
        1.6042932021689276,
        1.6041215832983489,
        1.6039500011416157,
        1.603778455686948,
        1.6036069469225716,
        1.6034354748367157,
        1.6040664738717791,
        1.6046973379915048
    ]
}

==> simulations/uniform_mass_Hemanta/n_lensed_detectable_bns_uniformL1_new_meta.json <==
{
    "events_total": [
        200000,
        400000,
        600000,
        800000,
        1000000,
        1200000,
        1400000,
        1600000,
        1800000,
        2000000,
        2200000,
        2400000,
        2600000,
        2800000,
        3000000,
        3200000,
        3400000,
        3600000,
        3800000,
        4000000,
        4200000,
        4400000,
        4600000,
        4800000,
        5000000,
        5200000,
        5400000,
        5600000,
        5800000,
        6000000,
        6200000,
        6400000,
        6600000,
        6800000,
        7000000,
        7200000,
        7400000,
        7600000,
        7800000,
        8000000,
        8200000,
        8400000,
        8600000,
        8800000,
        9000000,
        9200000,
        9400000,
        9600000,
        9800000,
        10000000,
        10200000,
        10400000,
        10600000,
        10800000,
        11000000,
        11200000,
        11400000,
        11600000,
        11800000,
        12000000,
        12200000,
        12400000,
        12600000,
        12800000,
        13000000,
        13200000,
        13400000,
        13600000,
        13800000,
        14000000,
        14200000,
        14400000,
        14600000,
        14800000,
        15000000,
        15200000,
        15400000,
        15600000,
        15800000,
        16000000,
        16200000,
        16400000,
        16600000,
        16800000,
        17000000,
        17200000,
        17400000,
        17600000,
        17800000,
        18000000,
        18200000,
        18400000,
        18600000,
        18800000,
        19000000,
        19200000,
        19400000,
        19600000,
        19800000,
        20000000,
        20200000,
        20400000,
        20600000,
        20800000,
        21000000,
        21200000,
        21400000,
        21600000,
        21800000,
        22000000,
        22200000,
        22400000,
        22600000,
        22800000,
        23000000,
        23200000,
        23400000,
        23600000,
        23800000,
        24000000,
        24200000,
        24400000,
        24600000,
        24800000,
        25000000,
        25200000,
        25400000,
        25600000,
        25800000,
        26000000,
        26200000,
        26400000,
        26600000,
        26800000,
        27000000,
        27200000,
        27400000,
        27600000,
        27800000,
        28000000,
        28200000,
        28400000,
        28600000,
        28800000,
        29000000,
        29200000,
        29400000,
        29600000,
        29800000,
        30000000,
        30200000,
        30400000,
        30600000,
        30800000,
        31000000,
        31200000,
        31400000,
        31600000,
        31800000,
        32000000,
        32200000,
        32400000,
        32600000,
        32800000,
        33000000,
        33200000,
        33400000,
        33600000,
        33800000,
        34000000,
        34200000,
        34400000,
        34600000,
        34800000,
        35000000,
        35200000,
        35400000,
        35600000,
        35800000,
        36000000,
        36200000,
        36400000,
        36600000,
        36800000,
        37000000,
        37200000,
        37400000,
        37600000,
        37800000,
        38000000,
        38200000,
        38400000,
        38600000,
        38800000,
        39000000,
        39200000,
        39400000,
        39600000,
        39800000,
        40000000,
        40200000,
        40400000,
        40600000,
        40800000,
        41000000,
        41200000,
        41400000,
        41600000,
        41800000,
        42000000,
        42200000,
        42400000,
        42600000,
        42800000,
        43000000,
        43200000,
        43400000,
        43600000,
        43800000,
        44000000,
        44200000,
        44400000,
        44600000,
        44800000,
        45000000,
        45200000,
        45400000,
        45600000,
        45800000,
        46000000,
        46200000,
        46400000,
        46600000,
        46800000,
        47000000,
        47200000,
        47400000,
        47600000,
        47800000,
        48000000,
        48200000,
        48400000,
        48600000,
        48800000,
        49000000,
        49200000,
        49400000,
        49600000,
        49800000,
        50000000,
        50200000,
        50400000,
        50600000,
        50800000,
        51000000,
        51200000,
        51400000,
        51600000,
        51800000,
        52000000,
        52200000,
        52400000,
        52600000,
        52800000,
        53000000,
        53200000,
        53400000,
        53600000,
        53800000,
        54000000,
        54200000,
        54400000,
        54600000,
        54800000,
        55000000,
        55200000,
        55400000,
        55600000,
        55800000,
        56000000,
        56200000,
        56400000,
        56600000,
        56800000,
        57000000,
        57200000,
        57400000,
        57600000,
        57800000,
        58000000,
        58200000,
        58400000,
        58600000,
        58800000,
        59000000,
        59200000,
        59400000,
        59600000,
        59800000,
        60000000,
        60200000,
        60400000,
        60600000,
        60800000,
        61000000,
        61200000,
        61400000,
        61600000,
        61800000,
        62000000,
        62200000,
        62400000,
        62600000,
        62800000,
        63000000,
        63200000,
        63400000,
        63600000,
        63800000,
        64000000,
        64200000,
        64400000,
        64600000,
        64800000,
        65000000,
        65200000,
        65400000,
        65600000,
        65800000,
        66000000,
        66200000,
        66400000,
        66600000,
        66800000,
        67000000,
        67200000,
        67400000,
        67600000,
        67800000,
        68000000,
        68200000,
        68400000,
        68600000,
        68800000,
        69000000,
        69200000,
        69400000,
        69600000,
        69800000,
        70000000,
        70200000,
        70400000,
        70600000,
        70800000,
        71000000,
        71200000,
        71400000,
        71600000,
        71800000,
        72000000,
        72200000,
        72400000,
        72600000,
        72800000,
        73000000,
        73200000,
        73400000,
        73600000,
        73800000,
        74000000,
        74200000,
        74400000,
        74600000,
        74800000,
        75000000,
        75200000,
        75400000,
        75600000,
        75800000,
        76000000,
        76200000,
        76400000,
        76600000,
        76800000,
        77000000,
        77200000,
        77400000,
        77600000,
        77800000,
        78000000,
        78200000,
        78400000,
        78600000,
        78800000,
        79000000,
        79200000,
        79400000,
        79600000,
        79800000,
        80000000,
        80200000,
        80400000,
        80600000,
        80800000,
        81000000,
        81200000,
        81400000,
        81600000,
        81800000,
        82000000,
        82200000,
        82400000,
        82600000,
        82800000,
        83000000,
        83200000,
        83400000,
        83600000,
        83800000,
        84000000,
        84200000,
        84400000,
        84600000,
        84800000,
        85000000,
        85200000,
        85400000,
        85600000,
        85800000,
        86000000,
        86200000,
        86400000,
        86600000,
        86800000,
        87000000,
        87200000,
        87400000,
        87600000,
        87800000,
        88000000,
        88200000,
        88400000,
        88600000,
        88800000,
        89000000,
        89200000,
        89400000,
        89600000,
        89800000,
        90000000,
        90200000,
        90400000,
        90600000,
        90800000,
        91000000,
        91200000,
        91400000,
        91600000,
        91800000,
        92000000,
        92200000,
        92400000,
        92600000,
        92800000,
        93000000,
        93200000,
        93400000,
        93600000,
        93800000,
        94000000,
        94200000,
        94400000,
        94600000,
        94800000,
        95000000,
        95200000,
        95400000,
        95600000,
        95800000,
        96000000,
        96200000,
        96400000,
        96600000,
        96800000,
        97000000,
        97200000,
        97400000,
        97600000,
        97800000,
        98000000,
        98200000,
        98400000,
        98600000,
        98800000,
        99000000,
        99200000,
        99400000,
        99600000,
        99800000,
        100000000,
        100200000,
        100400000,
        100600000,
        100800000,
        101000000,
        101200000,
        101400000,
        101600000,
        101800000,
        102000000,
        102200000,
        102400000,
        102600000,
        102800000,
        103000000,
        103200000,
        103400000,
        103600000,
        103800000,
        104000000,
        104200000,
        104400000,
        104600000,
        104800000,
        105000000,
        105200000,
        105400000,
        105600000,
        105800000,
        106000000,
        106200000,
        106400000,
        106600000,
        106800000,
        107000000,
        107200000,
        107400000,
        107600000,
        107800000,
        108000000,
        108200000,
        108400000,
        108600000,
        108800000,
        109000000,
        109200000,
        109400000,
        109600000,
        109800000,
        110000000,
        110200000,
        110400000,
        110600000,
        110800000,
        111000000,
        111200000,
        111400000,
        111600000,
        111800000,
        112000000,
        112200000,
        112400000,
        112600000,
        112800000,
        113000000,
        113200000,
        113400000,
        113600000,
        113800000,
        114000000
    ],
    "detectable_events": [
        5.0,
        7.0,
        8.0,
        12.0,
        12.0,
        13.0,
        14.0,
        16.0,
        19.0,
        20.0,
        21.0,
        22.0,
        24.0,
        25.0,
        27.0,
        29.0,
        30.0,
        30.0,
        31.0,
        35.0,
        37.0,
        39.0,
        41.0,
        42.0,
        42.0,
        47.0,
        50.0,
        52.0,
        53.0,
        54.0,
        55.0,
        55.0,
        56.0,
        57.0,
        61.0,
        62.0,
        64.0,
        66.0,
        66.0,
        67.0,
        68.0,
        70.0,
        71.0,
        72.0,
        72.0,
        75.0,
        77.0,
        78.0,
        80.0,
        81.0,
        82.0,
        84.0,
        85.0,
        86.0,
        89.0,
        91.0,
        93.0,
        94.0,
        95.0,
        97.0,
        98.0,
        102.0,
        103.0,
        107.0,
        110.0,
        110.0,
        110.0,
        111.0,
        116.0,
        119.0,
        121.0,
        125.0,
        126.0,
        127.0,
        129.0,
        130.0,
        132.0,
        133.0,
        136.0,
        137.0,
        139.0,
        143.0,
        145.0,
        146.0,
        146.0,
        146.0,
        149.0,
        151.0,
        155.0,
        156.0,
        157.0,
        159.0,
        159.0,
        164.0,
        165.0,
        166.0,
        168.0,
        169.0,
        173.0,
        177.0,
        180.0,
        187.0,
        191.0,
        193.0,
        195.0,
        195.0,
        197.0,
        198.0,
        201.0,
        201.0,
        201.0,
        201.0,
        203.0,
        209.0,
        211.0,
        213.0,
        213.0,
        215.0,
        217.0,
        219.0,
        220.0,
        222.0,
        223.0,
        224.0,
        226.0,
        226.0,
        226.0,
        227.0,
        228.0,
        228.0,
        233.0,
        234.0,
        234.0,
        234.0,
        237.0,
        238.0,
        239.0,
        242.0,
        244.0,
        246.0,
        247.0,
        248.0,
        251.0,
        253.0,
        254.0,
        254.0,
        255.0,
        257.0,
        257.0,
        258.0,
        259.0,
        261.0,
        263.0,
        264.0,
        266.0,
        268.0,
        269.0,
        271.0,
        274.0,
        274.0,
        275.0,
        278.0,
        279.0,
        280.0,
        282.0,
        285.0,
        286.0,
        288.0,
        290.0,
        291.0,
        292.0,
        294.0,
        296.0,
        298.0,
        301.0,
        301.0,
        302.0,
        303.0,
        304.0,
        308.0,
        309.0,
        309.0,
        311.0,
        313.0,
        317.0,
        321.0,
        323.0,
        324.0,
        327.0,
        331.0,
        331.0,
        331.0,
        334.0,
        338.0,
        339.0,
        342.0,
        342.0,
        343.0,
        345.0,
        345.0,
        345.0,
        346.0,
        348.0,
        350.0,
        353.0,
        355.0,
        356.0,
        359.0,
        360.0,
        363.0,
        364.0,
        365.0,
        369.0,
        371.0,
        374.0,
        376.0,
        378.0,
        381.0,
        381.0,
        381.0,
        384.0,
        384.0,
        386.0,
        387.0,
        388.0,
        391.0,
        393.0,
        394.0,
        394.0,
        399.0,
        400.0,
        405.0,
        406.0,
        409.0,
        410.0,
        410.0,
        413.0,
        415.0,
        417.0,
        418.0,
        419.0,
        424.0,
        424.0,
        425.0,
        429.0,
        433.0,
        435.0,
        439.0,
        439.0,
        442.0,
        442.0,
        444.0,
        447.0,
        449.0,
        451.0,
        453.0,
        454.0,
        454.0,
        455.0,
        455.0,
        456.0,
        458.0,
        459.0,
        460.0,
        463.0,
        465.0,
        467.0,
        468.0,
        470.0,
        471.0,
        475.0,
        478.0,
        483.0,
        484.0,
        489.0,
        491.0,
        494.0,
        497.0,
        498.0,
        500.0,
        502.0,
        502.0,
        503.0,
        506.0,
        508.0,
        508.0,
        511.0,
        513.0,
        515.0,
        517.0,
        518.0,
        521.0,
        522.0,
        524.0,
        526.0,
        526.0,
        528.0,
        529.0,
        530.0,
        531.0,
        533.0,
        534.0,
        536.0,
        540.0,
        541.0,
        541.0,
        544.0,
        545.0,
        545.0,
        547.0,
        549.0,
        552.0,
        555.0,
        555.0,
        558.0,
        559.0,
        561.0,
        562.0,
        564.0,
        565.0,
        565.0,
        566.0,
        571.0,
        573.0,
        573.0,
        574.0,
        577.0,
        580.0,
        583.0,
        585.0,
        585.0,
        586.0,
        589.0,
        591.0,
        591.0,
        594.0,
        596.0,
        597.0,
        598.0,
        598.0,
        602.0,
        602.0,
        604.0,
        607.0,
        609.0,
        613.0,
        616.0,
        620.0,
        621.0,
        624.0,
        625.0,
        625.0,
        628.0,
        630.0,
        630.0,
        633.0,
        635.0,
        635.0,
        638.0,
        638.0,
        639.0,
        640.0,
        641.0,
        644.0,
        646.0,
        648.0,
        648.0,
        653.0,
        654.0,
        656.0,
        656.0,
        657.0,
        660.0,
        661.0,
        665.0,
        666.0,
        668.0,
        671.0,
        673.0,
        674.0,
        675.0,
        678.0,
        680.0,
        681.0,
        681.0,
        682.0,
        685.0,
        686.0,
        689.0,
        690.0,
        694.0,
        694.0,
        695.0,
        696.0,
        699.0,
        700.0,
        701.0,
        703.0,
        706.0,
        706.0,
        707.0,
        709.0,
        709.0,
        710.0,
        713.0,
        713.0,
        715.0,
        718.0,
        723.0,
        724.0,
        724.0,
        725.0,
        727.0,
        729.0,
        731.0,
        733.0,
        740.0,
        742.0,
        743.0,
        743.0,
        744.0,
        747.0,
        747.0,
        749.0,
        750.0,
        750.0,
        751.0,
        756.0,
        759.0,
        760.0,
        762.0,
        763.0,
        765.0,
        768.0,
        771.0,
        774.0,
        777.0,
        782.0,
        786.0,
        788.0,
        789.0,
        790.0,
        792.0,
        794.0,
        796.0,
        799.0,
        800.0,
        806.0,
        808.0,
        808.0,
        808.0,
        808.0,
        810.0,
        813.0,
        815.0,
        818.0,
        821.0,
        823.0,
        824.0,
        826.0,
        828.0,
        828.0,
        831.0,
        834.0,
        835.0,
        837.0,
        838.0,
        841.0,
        842.0,
        845.0,
        847.0,
        847.0,
        849.0,
        852.0,
        854.0,
        855.0,
        856.0,
        856.0,
        858.0,
        858.0,
        858.0,
        860.0,
        863.0,
        865.0,
        865.0,
        865.0,
        868.0,
        870.0,
        870.0,
        871.0,
        872.0,
        874.0,
        876.0,
        878.0,
        878.0,
        880.0,
        884.0,
        884.0,
        886.0,
        888.0,
        889.0,
        891.0,
        891.0,
        893.0,
        896.0,
        898.0,
        899.0,
        901.0,
        901.0,
        902.0,
        906.0,
        910.0,
        911.0,
        912.0,
        912.0,
        914.0,
        914.0,
        916.0,
        918.0,
        920.0,
        923.0,
        926.0,
        927.0,
        929.0,
        931.0,
        934.0,
        934.0,
        935.0,
        937.0,
        940.0,
        942.0,
        943.0,
        944.0,
        946.0,
        947.0,
        947.0,
        950.0,
        951.0,
        951.0,
        952.0,
        954.0,
        954.0,
        956.0,
        958.0,
        960.0,
        961.0,
        962.0,
        965.0,
        966.0,
        967.0,
        971.0,
        972.0,
        974.0,
        977.0,
        978.0,
        979.0,
        981.0,
        982.0,
        985.0,
        986.0,
        988.0,
        989.0,
        989.0,
        990.0,
        992.0,
        993.0,
        994.0,
        996.0,
        997.0,
        1003.0
    ],
    "total_rate": [
        0.004424164949436536,
        0.003096915464605576,
        0.002359554639699486,
        0.002654498969661922,
        0.0021235991757295376,
        0.0019171381447558322,
        0.0017696659797746146,
        0.0017696659797746144,
        0.0018679807564287597,
        0.0017696659797746144,
        0.0016892266170575865,
        0.0016221938147933967,
        0.0016335378274842595,
        0.0015800589105130487,
        0.001592699381797153,
        0.0016037597941707443,
        0.0015614699821540716,
        0.0014747216498121787,
        0.0014436748782371855,
        0.0015484577323027877,
        0.0015589914583728746,
        0.0015685675729820445,
        0.001577310981973026,
        0.0015484577323027877,
        0.0014865194230106761,
        0.0015995057894116708,
        0.001638579610902421,
        0.0016432612669335705,
        0.0016171085677250787,
        0.001592699381797153,
        0.0015698649820581258,
        0.0015208067013688094,
        0.0015015347707178549,
        0.001483396483046368,
        0.0015421374966607356,
        0.0015238790381392512,
        0.0015305219284537206,
        0.0015368151929621653,
        0.0014974096751939046,
        0.0014820952580612396,
        0.0014675278856667534,
        0.0014747216498121787,
        0.0014610033088836934,
        0.0014479085289065027,
        0.0014157327838196915,
        0.001442662483511914,
        0.0014496200047089927,
        0.0014378536085668742,
        0.00144462528961193,
        0.0014334294436174377,
        0.0014226726504070432,
        0.0014293455990487271,
        0.0014190717762343607,
        0.001409178465376082,
        0.0014318206563630972,
        0.0014378536085668742,
        0.0014436748782371855,
        0.0014340396732656358,
        0.0014247310854117658,
        0.0014304800003178133,
        0.0014215349673599362,
        0.001455692983362989,
        0.00144663171362528,
        0.0014793301549678418,
        0.0014974096751939046,
        0.001474721649812179,
        0.0014527108789194596,
        0.0014443597334925164,
        0.0014875453163322846,
        0.0015042160828084223,
        0.0015079548137516081,
        0.0015361683852210194,
        0.001527245982545215,
        0.001518564725887676,
        0.0015219127426061684,
        0.0015135301142809204,
        0.0015168565540925269,
        0.0015087536878847676,
        0.0015232567927173895,
        0.0015152764951820135,
        0.0015184171061029099,
        0.0015430624091937188,
        0.0015457925726946934,
        0.0015379240062327005,
        0.001519830782629963,
        0.0015021583316691494,
        0.0015154036263587216,
        0.0015182929712839021,
        0.0015410012745228384,
        0.0015337105158046659,
        0.0015265799935418377,
        0.0015292222325226288,
        0.0015127789827105575,
        0.0015437511738459404,
        0.0015368151929621653,
        0.0015300237116801353,
        0.0015324942505264701,
        0.0015258854621526012,
        0.001546223305560648,
        0.0015661543921005338,
        0.0015769300809872803,
        0.0016221938147933967,
        0.0016408068064900554,
        0.0016420458370024066,
        0.0016432612669335705,
        0.0016277588021511784,
        0.0016290850374560703,
        0.0016221938147933967,
        0.0016316645042876033,
        0.0016168311906122614,
        0.0016022651438499888,
        0.001587959205065614,
        0.0015895672296205607,
        0.0016221938147933967,
        0.0016234761814454073,
        0.0016247364383275558,
        0.0016108498021025338,
        0.001612195701913314,
        0.0016135189815592072,
        0.0016148202065443356,
        0.0016087872543405588,
        0.001610105932417887,
        0.0016042094044298335,
        0.00159840798173191,
        0.0015997780457162514,
        0.0015870813945597733,
        0.0015745846906656017,
        0.0015691960055032714,
        0.0015638908658473336,
        0.0015518609361100464,
        0.0015737869209446,
        0.0015685675729820447,
        0.0015567738318318038,
        0.0015451561166688799,
        0.0015533734711354948,
        0.0015484577323027877,
        0.0015436137560807769,
        0.0015516636489328142,
        0.0015532320110252012,
        0.0015547779679448398,
        0.0015500265851217368,
        0.0015453421231834661,
        0.0015530984647672316,
        0.0015546024058436718,
        0.001549983306423283,
        0.0015393669824066852,
        0.001534914370212676,
        0.0015365005297367429,
        0.0015261884456445498,
        0.0015219127426061684,
        0.0015176936713961096,
        0.0015193513839512314,
        0.0015209874270611882,
        0.0015168565540925269,
        0.0015184875826453144,
        0.0015200977005756303,
        0.0015160514285330296,
        0.0015176565839206345,
        0.001524806536032215,
        0.0015152764951820135,
        0.0015113606970124814,
        0.0015184171061029099,
        0.0015145300869850227,
        0.001510690470539305,
        0.0015122600190801251,
        0.0015191409766137504,
        0.0015153427251962269,
        0.0015168565540925267,
        0.001518352467853959,
        0.0015146258826894494,
        0.0015109428833163375,
        0.0015124470873655136,
        0.0015139339017725024,
        0.0015154036263587216,
        0.0015219127426061684,
        0.0015132655111140879,
        0.0015097150448924678,
        0.001506204471549742,
        0.0015027331224901756,
        0.001514047560473837,
        0.001510571236879436,
        0.00150227139491856,
        0.001503732567513402,
        0.0015051778577974302,
        0.0015161732853744671,
        0.0015270504825474495,
        0.0015283478916235306,
        0.0015249249400185508,
        0.001530901522185976,
        0.0015414722086984141,
        0.0015334016735743387,
        0.0015254152065244725,
        0.0015312653814630083,
        0.0015416162401129373,
        0.001538248120881011,
        0.0015439432782727504,
        0.0015361060027485232,
        0.0015328167451078099,
        0.0015340069422669397,
        0.001526336907555605,
        0.0015187431915976168,
        0.0015156050222822194,
        0.0015168565540925267,
        0.0015180958159831252,
        0.0015236392460010705,
        0.0015248335505339517,
        0.0015217417603859004,
        0.0015271877085074198,
        0.0015241142409542134,
        0.001529497025376631,
        0.0015264417455875823,
        0.0015234152891927695,
        0.0015328796867061802,
        0.0015339861647111729,
        0.0015391978521760601,
        0.0015402648342482755,
        0.0015413219823843419,
        0.0015464282988397432,
        0.001539366982406685,
        0.001532369859759382,
        0.0015374473670440088,
        0.0015305219284537206,
        0.001531594323302693,
        0.0015287069959213746,
        0.0015258453336723342,
        0.0015308393763094565,
        0.0015318914758841928,
        0.0015290535000684168,
        0.0015223764105484674,
        0.0015349928824566763,
        0.0015321783374671989,
        0.0015446437970015495,
        0.0015418119909624323,
        0.0015465670635209773,
        0.0015437511738459404,
        0.001537209855312695,
        0.0015419241553732402,
        0.0015428810537950945,
        0.0015438299446987743,
        0.0015410841240537268,
        0.001538361090301999,
        0.0015502858996372655,
        0.0015439061222725032,
        0.0015412050028774818,
        0.001549360623108795,
        0.0015574499374845692,
        0.0015583091117448529,
        0.0015662971070989026,
        0.0015600067572711961,
        0.001564384726120759,
        0.0015581521176501584,
        0.0015589914583728748,
        0.0015633215275874558,
        0.0015641339073204762,
        0.0015649399154477473,
        0.0015657396266365242,
        0.0015630901844701848,
        0.0015570316953830911,
        0.00155443633358581,
        0.0015484577323027877,
        0.0015459151087686286,
        0.0015467691197266669,
        0.001544252252312829,
        0.0015417544520763685,
        0.001545953487991786,
        0.0015467945123969844,
        0.0015476292369939046,
        0.0015451561166688799,
        0.0015459907258254066,
        0.0015435419934700806,
        0.0015509065320902988,
        0.0015549638572284297,
        0.0015654737513390818,
        0.0015629896609688201,
        0.0015733939347450665,
        0.0015741050653429994,
        0.001578005404347761,
        0.0015818776833596824,
        0.0015793793152827204,
        0.0015800589105130485,
        0.0015807336687666486,
        0.001575128230224923,
        0.001572689024428677,
        0.0015764982143766813,
        0.0015771759960096564,
        0.0015716613946250072,
        0.0015754343478481324,
        0.001576108763236766,
        0.0015767785113908763,
        0.0015774436405921995,
        0.0015750635352633166,
        0.0015787602319564625,
        0.0015763918795944516,
        0.0015770492744930239,
        0.001577702212477029,
        0.001572372137434877,
        0.0015730364264663242,
        0.0015707270189610253,
        0.001568433058997568,
        0.0015661543921005338,
        0.0015668305103320092,
        0.0015645722403967617,
        0.0015652491174244115,
        0.0015717428109840324,
        0.0015694906476361745,
        0.0015643615932321349,
        0.0015679125293117104,
        0.0015656947385992936,
        0.0015606277653352181,
        0.0015613020821559904,
        0.0015619720625341853,
        0.001565473751339082,
        0.0015689530651356407,
        0.0015639563993231067,
        0.0015674184392289441,
        0.001565258358693053,
        0.0015659031776870012,
        0.0015637614475366875,
        0.0015644069162897847,
        0.0015622832477697767,
        0.0015574163217642635,
        0.0015553275536528443,
        0.0015642094031753945,
        0.001564843528411812,
        0.001560028625247468,
        0.0015579574729917619,
        0.0015613108109020681,
        0.0015646437016299944,
        0.0015679563316240124,
        0.0015685675729820447,
        0.0015638286981391988,
        0.0015617835303432593,
        0.0015650649580889607,
        0.0015656775359981993,
        0.0015610038717116376,
        0.0015642583214079183,
        0.0015648678396820033,
        0.0015628559022565752,
        0.001560855834668465,
        0.0015562650822135578,
        0.001562080527601639,
        0.0015575130406788272,
        0.0015581315623671532,
        0.0015613186769232428,
        0.0015619225821488988,
        0.001567637638152946,
        0.0015707698033734332,
        0.0015764265911785357,
        0.0015744449476218275,
        0.0015775308162562277,
        0.0015755573181754046,
        0.001571081303066952,
        0.001574150474926994,
        0.0015747027786130045,
        0.0015702669961380382,
        0.001573312591569285,
        0.0015738626010600564,
        0.0015694663368112853,
        0.0015724887118331533,
        0.0015681206876336168,
        0.0015662279239279484,
        0.0015643456174803223,
        0.0015624736818671183,
        0.001565473751339082,
        0.0015660331821019191,
        0.0015665895558660521,
        0.0015623209194740467,
        0.0015700976695554663,
        0.001568240583702707,
        0.0015687849766650636,
        0.0015645564457306565,
        0.0015627292321396798,
        0.001565656228755021,
        0.001563835845763396,
        0.0015691038354001582,
        0.0015672839661301772,
        0.0015678207884475364,
        0.001570695598450749,
        0.0015712205862642684,
        0.0015694143031159081,
        0.0015676175017688514,
        0.0015704627412135978,
        0.001570982854108013,
        0.0015691960055032714,
        0.0015651201717227434,
        0.0015633577696972632,
        0.0015661772560020813,
        0.001564421214079105,
        0.001567223470520192,
        0.001565473751339082,
        0.001570521982050617,
        0.0015665155484229367,
        0.0015647809872052889,
        0.0015630552308669185,
        0.0015658183795727284,
        0.0015640987194977655,
        0.001562387722697739,
        0.0015629085223386357,
        0.0015656443379960874,
        0.0015617302271510973,
        0.0015600422041155268,
        0.0015605636562937833,
        0.0015566912899009947,
        0.0015550282743069014,
        0.0015577430167645681,
        0.0015539062113045568,
        0.00155443633358581,
        0.001557132565536977,
        0.0015641424246663157,
        0.001562485572386367,
        0.0015586839043270327,
        0.0015570483438550916,
        0.001557563156532863,
        0.0015580754821928671,
        0.0015585853388135461,
        0.0015590927442004716,
        0.0015702072242604493,
        0.0015706843983167033,
        0.0015690475214469434,
        0.001565311694014927,
        0.001563695355050253,
        0.0015662801977389064,
        0.0015625774076733297,
        0.0015630658241169648,
        0.0015614699821540716,
        0.0015578045596607523,
        0.0015562285138299011,
        0.0015629292998944027,
        0.0015654737513390818,
        0.0015638908658473338,
        0.0015643683023065617,
        0.0015627953038981838,
        0.001563273065274342,
        0.0015657874106761566,
        0.0015682901958692273,
        0.0015707815003962748,
        0.00157326140307194,
        0.001579770315278252,
        0.001584234009228755,
        0.0015846554455254502,
        0.0015830685465330735,
        0.0015814888280791235,
        0.00158191360720259,
        0.001582336472906581,
        0.001582757438090554,
        0.0015851604460088756,
        0.0015835937179191181,
        0.0015919093523418964,
        0.0015923052468350652,
        0.0015887667907309873,
        0.0015852440262282578,
        0.0015817368491790804,
        0.0015821517037720063,
        0.0015845137021550239,
        0.0015849206302377041,
        0.0015872661967715293,
        0.0015896014982439372,
        0.0015899946521337421,
        0.0015884583522159936,
        0.0015888522818411214,
        0.001589244502444014,
        0.0015858045792785506,
        0.0015881127745061606,
        0.0015904110206164097,
        0.0015888936485073152,
        0.0015892815719649703,
        0.0015877731167570953,
        0.0015900524455026185,
        0.0015885487792859545,
        0.001590816758414414,
        0.0015911964807527584,
        0.0015878253017681126,
        0.0015882097429478306,
        0.0015904592982784512,
        0.0015908365755026535,
        0.0015893533746925371,
        0.001587876392753742,
        0.00158455447561409,
        0.001584940929693757,
        0.0015816389694235616,
        0.0015783507387178994,
        0.0015787476583051538,
        0.0015809748866930562,
        0.0015813647443233898,
        0.0015781041984588055,
        0.0015748570704784376,
        0.0015770739942960628,
        0.001577468650004011,
        0.001574242742744289,
        0.001572835784064989,
        0.0015714345563782727,
        0.0015718374657754197,
        0.0015722387406516857,
        0.001572638390933311,
        0.0015694613436789003,
        0.0015698649820581258,
        0.0015738276922744056,
        0.0015706673957035734,
        0.0015710661904612309,
        0.0015714633900398578,
        0.001570092870279074,
        0.001570490426274085,
        0.001567368178905747,
        0.0015677695634312805,
        0.001569921502849559,
        0.001570316254780241,
        0.0015689642167824244,
        0.001569359298993039,
        0.0015662760783663337,
        0.0015649399154477473,
        0.0015688036963559695,
        0.0015726523843700188,
        0.0015713116058232689,
        0.0015699760443136656,
        0.0015669275471402412,
        0.0015673204510794551,
        0.00156428888347582,
        0.0015646853643567055,
        0.001565080317372925,
        0.001565473751339082,
        0.0015675640108752103,
        0.0015696462617541122,
        0.0015683368673528372,
        0.0015687210832162374,
        0.0015691038354001582,
        0.0015711673242485647,
        0.001568185982077315,
        0.0015668917529254398,
        0.0015672750690442475,
        0.0015693264348944694,
        0.0015697037221729631,
        0.0015684163711724261,
        0.001567133850757257,
        0.0015675131244071022,
        0.001566237086772486,
        0.0015633150026553731,
        0.0015653470025939328,
        0.0015640821066595337,
        0.0015611802845692563,
        0.0015599277895791046,
        0.0015603154756977655,
        0.0015574366648569947,
        0.0015578275107408209,
        0.0015582169196912507,
        0.001558604899618009,
        0.0015573708851313228,
        0.0015561413825806024,
        0.0015581456847468093,
        0.0015569192499656442,
        0.00155569727494732,
        0.0015592973378957809,
        0.0015580754821928671,
        0.001558458105154136,
        0.001560436518266966,
        0.0015592192146122279,
        0.0015580062897476146,
        0.0015583862891911102,
        0.0015571792044253327,
        0.0015591422093720888,
        0.001557938085765866,
        0.0015583154973416392,
        0.001557117129890653,
        0.001554351380103991,
        0.001553164290759635,
        0.00155354747958975,
        0.0015523660052263182,
        0.0015511886983209586,
        0.0015515733414221092,
        0.0015504015657603607,
        0.0015569955944859108
    ]
}

==> simulations/uniform_mass_Hemanta/n_unlensed_detectable_bns_uniformL1_new.json <==
{
    "zs": [
        0.038557749435865374,
        0.02189255048083504,
        0.04307902690107622,
        0.05927988184898582,
        0.09639386352521352,
        0.015552530124700911,
        0.08378004297171529,
        0.05033824483451705,
        0.05101910412305959,
        0.06322326252536939,
        0.07167509724574077,
        0.03634810730050712,
        0.025944974164673732,
        0.03546941293533347,
        0.02262057595109929,
        0.03504414213309002,
        0.041109361836352755,
        0.0864330523287,
        0.05453291328414297,
        0.03337725899008855,
        0.0234826393479645,
        0.04896689957892536,
        0.06281748271834853,
        0.07207484046985539,
        0.06331316366886473,
        0.03143934820228083,
        0.09615379687846387,
        0.039006793456039565,
        0.04170083032892155,
        0.05138088393104936,
        0.06173087185659911,
        0.06659967145695243,
        0.06247196619147989,
        0.0560842135782426,
        0.08387633077440483,
        0.08779574012672109,
        0.031148860677257213,
        0.05724199870079453,
        0.05842228589484305,
        0.067737926283717,
        0.04661994158118196,
        0.051503358726105126,
        0.02779734269580621,
        0.04571549720587075,
        0.06710934352217988,
        0.03293078767150213,
        0.04316136520934504,
        0.03237195669258167,
        0.05493041684271499,
        0.04224814588962102,
        0.049479527901505775,
        0.07264510231040455,
        0.025493079704389788,
        0.05210527172548454,
        0.07415538287252088,
        0.06605226920609951,
        0.05280809383804565,
        0.046607193185700814,
        0.03561868333079635,
        0.05738766604297037,
        0.04653522362040866,
        0.036316714408862326,
        0.03028080446826649,
        0.030316159667106997,
        0.03810064157399681,
        0.05288038844015714,
        0.017051697103864366,
        0.044844396427340616,
        0.05331151195478602,
        0.011601720239086455,
        0.04072762640779239,
        0.056982266371936985,
        0.06748131381428324,
        0.07707936756282852,
        0.08579815879793327,
        0.07136232218691457,
        0.02584287324034063,
        0.03897338820303392,
        0.11886110538950467,
        0.05113839317691782,
        0.018006095314825443,
        0.07015500440811127,
        0.05783384286162151,
        0.05271634437547147,
        0.03612654271454689,
        0.04509165077708835,
        0.028793235729539273,
        0.02504830734110092,
        0.03854134415180127,
        0.06488768519267502,
        0.07694789234575004,
        0.043075730411139795,
        0.09087706778426421,
        0.02838416553941383,
        0.046713166576857465,
        0.018383383566158602,
        0.04086472780234943,
        0.026058506247291967,
        0.09452529388198376,
        0.041602989431059,
        0.06251997918558981,
        0.0521090103306325,
        0.05249566656155327,
        0.11156750024565781,
        0.04274572491065399,
        0.027812606107221926,
        0.054219757975201274,
        0.061778596213631055,
        0.06652176892456331,
        0.0406724404366285,
        0.027280317009924383,
        0.005816423982555726,
        0.04147596296928627,
        0.03712940375956823,
        0.06817342095732748,
        0.043856447944528865,
        0.0802781256583664,
        0.05163959534786591,
        0.08879384808027696,
        0.024245188627979,
        0.06442438127251691,
        0.07613921199733333,
        0.06162539225214906,
        0.07783031166160273,
        0.026032561357590318,
        0.034539314133592014,
        0.04364495213383808,
        0.020383404556553117,
        0.061590854723943156,
        0.024658954500942527,
        0.05420073611339306,
        0.03675757029261968,
        0.0871914654907283,
        0.006778604537483708,
        0.0334855604519184,
        0.019403593303876598,
        0.051682514504912805,
        0.05512911999763524,
        0.05194941053843794,
        0.05687930932642471,
        0.04360881913608898,
        0.07371795014376857,
        0.05911456601658409,
        0.05413551030902365,
        0.06006255885646964,
        0.056681832439660414,
        0.02191637724511484,
        0.07771483344698604,
        0.07146153539621701,
        0.043992460083470006,
        0.07370888591132045,
        0.0479716758430469,
        0.04615962876114768,
        0.0333646487463395,
        0.02019082537955276,
        0.020522091172029917,
        0.0662277123284279,
        0.022990935174619094,
        0.054329299769222794,
        0.06802389752321698,
        0.04223008432185203,
        0.02683734496947479,
        0.03765109235950934,
        0.03914773381289252,
        0.053056475087317236,
        0.04180439006833153,
        0.07022035654178839,
        0.07600465304592494,
        0.051220710848948074,
        0.055568729184701224,
        0.02856305731901577,
        0.043272973248184896,
        0.03217090437276994,
        0.06301428484415329,
        0.06053263954355927,
        0.040846572796566276,
        0.06376626669005898,
        0.035832298051487535,
        0.022868892383607342,
        0.034301178088907154,
        0.035265874556403426,
        0.010208720574855586,
        0.028598301370911898,
        0.02020709567201887,
        0.020773837354715947,
        0.08057641812823664,
        0.06103385013132247,
        0.0327898774888753,
        0.060564961111674434,
        0.07237575416434522,
        0.08924920823511993,
        0.02281035631068216,
        0.03567101863589195,
        0.05298381649254154,
        0.020755129450680206,
        0.04798015479990736,
        0.05829126538930405,
        0.03674332669180878,
        0.034875646223452704,
        0.0330845090770525,
        0.010484194513262168,
        0.01818077175309743,
        0.03503513938574947,
        0.06332632238591465,
        0.06966630672970371,
        0.043257647234977735,
        0.034107232393473755,
        0.08062417923245091,
        0.039991821349896796,
        0.06396005180087976,
        0.033473341421078114,
        0.05439485016540329,
        0.03664557829293072,
        0.04071409747979056,
        0.029897167921995406,
        0.056344183965707416,
        0.020145813856239744,
        0.058668365178604256,
        0.013131808296883507,
        0.05132671067187256,
        0.02513998533096181,
        0.06434541182949903,
        0.015600830869706074,
        0.06081140385797624,
        0.048471470474435494,
        0.06122112115608357,
        0.04521973387063859,
        0.0870852039676937,
        0.03925411220013469,
        0.041491225582253814,
        0.09831972382858618,
        0.06263314432429345,
        0.02240512699054209,
        0.04648538878942415,
        0.020802590132639034,
        0.05518461282860852,
        0.042965352214424345,
        0.05486987647560678,
        0.07181558183268051,
        0.08251206688728921,
        0.016149502794360813,
        0.06567812916858233,
        0.03956477837442711,
        0.06452676498860732,
        0.027352181512792083,
        0.021747649126853657,
        0.05182213090175846,
        0.026301156374589577,
        0.044616504207398607,
        0.07629945043614846,
        0.022553754650282153,
        0.05623751242245231,
        0.024132475237219723,
        0.05087849171411934,
        0.023115193442699567,
        0.030455077869961784,
        0.0625438160990724,
        0.07492643029896928,
        0.08048533291525434,
        0.025581518526380506,
        0.015603267055153872,
        0.06935814174329039,
        0.042673367380073726,
        0.063716061802789,
        0.05808364783544043,
        0.0700094064033381,
        0.040302940875207034,
        0.010670948925660973,
        0.019771666120269638,
        0.06264165746200033,
        0.01304659555175206,
        0.01656864158912521,
        0.05838402908845827,
        0.05197108069263358,
        0.07870664263857644,
        0.0008628654075945152,
        0.05099932900179845,
        0.049035157685158995,
        0.0283950091252626,
        0.06505108883149487,
        0.05455669037132151,
        0.03869023794186609,
        0.03499409047642211,
        0.03733248256206953,
        0.05327603654720451,
        0.025850854664460625,
        0.030661450675729975,
        0.03703462903937153,
        0.031157193523061375,
        0.0369810772926838,
        0.056816952306936015,
        0.09735771566396706,
        0.05673778675409286,
        0.04607513737987107,
        0.03164086564533512,
        0.05026121335702961,
        0.05704153743952485,
        0.06251908865280381,
        0.038749588359937435,
        0.0401179438815486,
        0.0553742248207284,
        0.044178806886891346,
        0.048455970764267046,
        0.030266330101008883,
        0.022254557326748938,
        0.03577417274981825,
        0.0644042712702391,
        0.05017250977524136,
        0.033627587801471626,
        0.015564602384411555,
        0.07121486488720649,
        0.06183060447935814,
        0.040049053190244197,
        0.029030061508476285,
        0.021752455341541195,
        0.01592680408597731,
        0.04051590281151507,
        0.04042618429032932,
        0.031226157317417354,
        0.04202777257922997,
        0.06343361051730668,
        0.0345559769522097,
        0.011904365634643357,
        0.03129527822040212,
        0.0003698921084963159,
        0.018567400336900842,
        0.02123556176577089,
        0.10054312931363787,
        0.07871141514195668,
        0.055708263997652385,
        0.016785843364772204,
        0.04034347124545843,
        0.03160094411809103,
        0.048972371342889204,
        0.032297227219643454,
        0.05697059427365472,
        0.04823901080329948,
        0.05022545450783523,
        0.019140491980900627,
        0.050772930435583,
        0.028615055626348813,
        0.017434128854384952,
        0.028569193175333567,
        0.004348868558469986,
        0.03336846696761319,
        0.06890208969104794,
        0.04266511099597585,
        0.017722746333307365,
        0.030854085770308372,
        0.010316310058710075,
        0.07610541751177458,
        0.1129510467380091,
        0.06278699570335942,
        0.06390051394053196,
        0.02855747072414261,
        0.08299905207816118,
        0.023647504388174898,
        0.04377662439433237,
        0.01711055425679528,
        0.03412416779267981,
        0.02242181364095268,
        0.03390621627377085,
        0.05257965952208739,
        0.03383077002025489,
        0.05084723661720429,
        0.006784028158160942,
        0.08881546707287191,
        0.02926402839875339,
        0.05807228553491474,
        0.0503247855634825,
        0.07787583534392442,
        0.027359208999556996,
        0.05998773523964995,
        0.04088216925908311,
        0.0627599507214683,
        0.017749231348643667,
        0.02953471899230642,
        0.032879270868564535,
        0.07411277617493324,
        0.04307731734878903,
        0.058110744675217894,
        0.03692790951169881,
        0.06139359014424473,
        0.07705257189383838,
        0.02471715273276954,
        0.062204843083961486,
        0.030763366951076926,
        0.07211846012564005,
        0.018081383320238755,
        0.04976342436821502,
        0.02438302258652081,
        0.07518886676342437,
        0.016433658052621265,
        0.05819573252516547,
        0.08157116047563788,
        0.06651568278608838,
        0.0932681342305981,
        0.04085329185940153,
        0.05566127080290339,
        0.015138687263604223,
        0.05231128200127709,
        0.025610086482242573,
        0.052502308955511875,
        0.04124354961704976,
        0.06920333905303436,
        0.07074248371749585,
        0.043935480044284075,
        0.03296600024083267,
        0.0258098828681297,
        0.018310393134064136,
        0.02133502631014634,
        0.033032629680147786,
        0.03940842918397082,
        0.06563789420468513,
        0.021338272155704094,
        0.03614120323509539,
        0.044879130124946334,
        0.035032277688617906,
        0.05329585398964026,
        0.08162978370313313,
        0.043558408433976174,
        0.03335551967205705,
        0.0904919114252878,
        0.09867077798955096,
        0.01190941395303119,
        0.027490764272062193,
        0.07102302127405509,
        0.024012878453110658,
        0.06116239668085805,
        0.028938710046428014,
        0.041405905836395196,
        0.05646553822412844,
        0.05584348198649712,
        0.0472641788741364,
        0.022986979851508705,
        0.05780705355750379,
        0.020957289748877242,
        0.07536270221904787,
        0.0520744584166665,
        0.015503038306356638,
        0.04376672670496195,
        0.08553392350806528,
        0.06577782026789857,
        0.04276424890594051,
        0.06169764437399415,
        0.03219772799509017,
        0.04114630546794423,
        0.11078244912281607,
        0.07299476087139763,
        0.0299539241952183,
        0.0732220337705321,
        0.06058872723935777,
        0.0614220060010992,
        0.07784663848078564,
        0.058573986192734157,
        0.020394019538103023,
        0.005434304047334182,
        0.024327163527456033,
        0.06819795361445935,
        0.0593086653664329,
        0.014592019049962228,
        0.05033361869090918,
        0.015581952773894816,
        0.02391466972160073,
        0.04167055174444517,
        0.019183396414587675,
        0.0470308717031129,
        0.05794373007019485,
        0.07165816045850253,
        0.05910612798675391,
        0.014895971965764886,
        0.09008020902678154,
        0.051994742672259224,
        0.04395697021692457,
        0.044188040976350866,
        0.021216517873240318,
        0.035467796135845164,
        0.038425530631771884,
        0.027212738648003748,
        0.06049020214911885,
        0.09962669834215715,
        0.03147435453334891,
        0.03546286555931757,
        0.03761855580953179,
        0.04987968968234602,
        0.04211799480615191,
        0.012711130767939439,
        0.07852514252398056,
        0.08615340425253934,
        0.03411534553302716,
        0.014426861083798162,
        0.04288825295288319,
        0.08043592960382948,
        0.05420436155982636,
        0.04171007727797142,
        0.03589152356915393,
        0.04699725522404005,
        0.06550246804051432,
        0.08298586224217161,
        0.04437304837933517,
        0.0691907792091857,
        0.06957362772742781,
        0.019771285370574744,
        0.031927269173977736,
        0.030431769622341447,
        0.017619771829619102,
        0.06948402853118332,
        0.07063002939953579,
        0.06212313119176686,
        0.11042121209944174,
        0.030371098629393134,
        0.028852252750013206,
        0.0552319359545098,
        0.06744355064094996,
        0.06763952828053575,
        0.012736348624295873,
        0.05855856679806664,
        0.021576701277624788,
        0.050190935071619786,
        0.04996964165330105,
        0.062183968153299955,
        0.042955358566699325,
        0.09395373333900367,
        0.06596276207435976,
        0.05511041918828597,
        0.08077619027367773,
        0.02007878088901661,
        0.01930406707851466,
        0.06389867792864384,
        0.02004969618769298,
        0.04194505886080295,
        0.04000523485913735,
        0.04539835955621021,
        0.04651869318153839,
        0.05376296135136081,
        0.07434043238470019,
        0.03769064816052233,
        0.06852311969144372,
        0.02065743590239239,
        0.034854412147036745,
        0.03539735615067243,
        0.0665397957023614,
        0.032402606685681345,
        0.06350961164101249,
        0.06333731892676867,
        0.0517744594107443,
        0.050706089115645746,
        0.040769046202720295,
        0.07520818394627471,
        0.059642252019914965,
        0.0213392286204518,
        0.08300503211141526,
        0.03807703065834209,
        0.02074413688362436,
        0.05319859223102805,
        0.0445630564280418,
        0.010237635978201081,
        0.05509046002306206,
        0.03516416288827968,
        0.05184481632655167,
        0.09430312166519761,
        0.08803570035055315,
        0.05312101069717384,
        0.0602287894993702,
        0.0724199971558568,
        0.07759420047888264,
        0.011141048724883291,
        0.02019142788459906,
        0.011302303168943015,
        0.05160831174823729,
        0.031532485586689966,
        0.06810662249837636,
        0.026214426795242066,
        0.03515918973935144,
        0.03753804755492627,
        0.03013895760035502,
        0.07855211394738042,
        0.05188890742208992,
        0.029854635127412966,
        0.03552378855849977,
        0.0205060054937352,
        0.03092144334523615,
        0.06779364016756506,
        0.05798058791736851,
        0.05053618104422519,
        0.06713306563474743,
        0.06181620911036878,
        0.020231713414765828,
        0.05035106525124189,
        0.07783430044289597,
        0.059625959305556045,
        0.030478126438066105,
        0.024511530573966638,
        0.043749994281296035,
        0.058678079124698086,
        0.01046095436953293,
        0.029171435819250878,
        0.03828145791454148,
        0.07216123867273411,
        0.01688781459539027,
        0.017186106430747805,
        0.06203343646352396,
        0.028755996113723516,
        0.06520319893901942,
        0.056670733774555906,
        0.04115018930644905,
        0.04308358780016857,
        0.030413893280646254,
        0.05115650247921462,
        0.060430573080620324,
        0.07698665115956334,
        0.03773995895691071,
        0.01579445398914845,
        0.006822242532959268,
        0.030867936048102385,
        0.05746220791188731,
        0.0558128407891912,
        0.05347453222982629,
        0.04576491994237066,
        0.052750949480273576,
        0.025346945402675854,
        0.06025025100366358,
        0.017980659824884872,
        0.04782850722978024,
        0.060650351337599905,
        0.09944435112102903,
        0.04272979377787778,
        0.03389982392330548,
        0.04570050278663491,
        0.0641407201336894,
        0.015467362010307961,
        0.04866402791048734,
        0.043816821179758964,
        0.015961060433512468,
        0.030829391711220237,
        0.07903383587578675,
        0.042226220529204835,
        0.027123375216772813,
        0.04095235169409024,
        0.033813930767007144,
        0.06926432688024999,
        0.03957594478353621,
        0.05890707030988332,
        0.02011804899574309,
        0.06877381881687954,
        0.045472050911836655,
        0.10393875488929136,
        0.06806951872650846,
        0.028594693909179878,
        0.04113478173375472,
        0.06346254522435796,
        0.05215057057947239,
        0.04150480163285235,
        0.051578334856252454,
        0.023958382834440475,
        0.08136587774607217,
        0.050630154710786385,
        0.08258733239846752,
        0.08173588268240495,
        0.09593673112232598,
        0.026248954881384262,
        0.08838937779889681,
        0.08491772168513217,
        0.02027701310855057,
        0.0032616405164120257,
        0.013195462378051479,
        0.036221858389574646,
        0.0387429599985193,
        0.02348332563594003,
        0.05470293272544547,
        0.034770015856204685,
        0.018779333747626102,
        0.03173226721027032,
        0.05796041639409864,
        0.026983940661435262,
        0.05351341083803928,
        0.06165595945464717,
        0.0518836359944447,
        0.038068542774895076,
        0.019926558808139615,
        0.05789656390973896,
        0.03423907010698908,
        0.02780024111621302,
        0.07512405256288317,
        0.040583493836890985,
        0.033745698072302446,
        0.05260524126034934,
        0.08672632987763097,
        0.0908409500306694,
        0.05298808090396728,
        0.06628905870017644,
        0.043557606854077564,
        0.0062608473756833325,
        0.04286310480175909,
        0.03156459591403118,
        0.030414723438724305,
        0.03258187379287654,
        0.019018517545102264,
        0.039631166216142155,
        0.05727565960212505,
        0.0793979259825961,
        0.057006686014691256,
        0.04508404324648333,
        0.03273381991214211,
        0.030431974685515877,
        0.039770132357893714,
        0.03066863500458226,
        0.04292371449720917,
        0.018151822874048408,
        0.021964003638965578,
        0.030505581748088602,
        0.03669223847519851,
        0.07060771225137896,
        0.04214081321713112,
        0.02888715044074433,
        0.03570012280353968,
        0.027557117622181326,
        0.05800004073533832,
        0.03862714788866668,
        0.028418829792582576,
        0.015594520493801717,
        0.010819988129488154,
        0.06359662699774034,
        0.027183938119536483,
        0.04702012496369656,
        0.010453141040349676,
        0.07779314173537132,
        0.061478320779038274,
        0.06200193017719661,
        0.02332337783234087,
        0.04467144562697765,
        0.0314648672923075,
        0.05101115356628745,
        0.050594981839204946,
        0.054087956838544185,
        0.04421431767829061,
        0.030210655821344804,
        0.03052446708743901,
        0.04743459866598753,
        0.04776753645013428,
        0.04608977499106759,
        0.04703301327909415,
        0.01098571157908543,
        0.041313362809017866,
        0.08057873661619225,
        0.02815465691520041,
        0.04891141432598641,
        0.05891497405549022,
        0.014116161042884183,
        0.054306619918641316,
        0.02708367600761499,
        0.05044841099485943,
        0.03699151757136979,
        0.06345672581837704,
        0.04936032978837265,
        0.03300746811563198,
        0.024433747230425906,
        0.03454534712015971,
        0.046046974820856304,
        0.02606938377436059,
        0.044040851943716854,
        0.04631876991141534,
        0.036320212040586615,
        0.10025824229954038,
        0.041611943307455025,
        0.07936830213028594,
        0.04320787393960311,
        0.030183051203300552,
        0.028907693469025147,
        0.051228267586846975,
        0.028781747361390962,
        0.05213800831555651,
        0.02230154716459507,
        0.0729973291154702,
        0.04773445444841104,
        0.06911261522409506,
        0.04035176329974003,
        0.07026195570392427,
        0.08894762333091627,
        0.025954990928474975,
        0.029576433315188427,
        0.031432569954543986,
        0.04738447277017757,
        0.059392318585859735,
        0.035384534392145804,
        0.020750013176446834,
        0.02012767469120303,
        0.03586629855415263,
        0.031713176233716396,
        0.03259652822885908,
        0.032094864364773115,
        0.04863084855019619,
        0.05483490594689815,
        0.08590937369584391,
        0.02592822730533644,
        0.034521191973724843,
        0.04126409509184373,
        0.03630345568083651,
        0.04164327838965057,
        0.06592929548672115,
        0.07490484794272965,
        0.04053989909132966,
        0.057475340392722576,
        0.07888642011728418,
        0.06578764080285233,
        0.027268304714238963,
        0.00412587053439588,
        0.025550894107887495,
        0.023485678782975087,
        0.0818068818861537,
        0.026351050771380273,
        0.07654888141196271,
        0.06976835320026546,
        0.05955769464611234,
        0.07376030759915116,
        0.019615597241272695,
        0.0006186080561350755,
        0.022394589458444525,
        0.0021055085750748405,
        0.0381228847665015,
        0.09752114898746486,
        0.026259417905838155,
        0.07040613685765909,
        0.04618125592901287,
        0.014828606640673385,
        0.07079398651170185,
        0.05653786367604411,
        0.05931355567641615,
        0.05103291035688315,
        0.08402775257741953,
        0.05726946300976048,
        0.05067154016897534,
        0.08059559599879122,
        0.03592460569215807,
        0.05568602568282888,
        0.05016364215707686,
        0.04206155856376452,
        0.04348913471237818,
        0.039003099693445856,
        0.050083026528877694,
        0.021009426526381297,
        0.07857398079754002,
        0.03295936274367419,
        0.08191676269255416,
        0.07196964433482943,
        0.06174529527858277,
        0.0461481833814498,
        0.035154941128217924,
        0.02869794039807686,
        0.029291606081560943,
        0.09919863297149253,
        0.05288128801088768,
        0.0953802262630069,
        0.028728399292801035,
        0.04509691085117225,
        0.03562160881664242,
        0.04531117908638725,
        0.038984069062498954,
        0.033081247275251975,
        0.034898996789179515,
        0.021630802208629278,
        0.04318207030889126,
        0.06047049013926834,
        0.0376072494852807,
        0.07592509566733951,
        0.03184199823354622,
        0.050469435192700814,
        0.06035987483119781,
        0.04064333461305985,
        0.03040432438556899,
        0.027792654381121933,
        0.034253074751658376,
        0.05233138117811053,
        0.03996088723872222,
        0.011276336241831159,
        0.0498879243124305,
        0.05126152545988385,
        0.022563606561695825,
        0.024961526892864773,
        0.02442813215399172,
        0.02146520597287508,
        0.04989622751074735,
        0.0735481209063437,
        0.0647644723259739,
        0.06003052691117324,
        0.02314055741584107,
        0.027076586898273882,
        0.026002220154298164,
        0.05988226479274178,
        0.028485590733156617,
        0.08405997232387968,
        0.03427222223949002,
        0.07821502667072043,
        0.020342335564662948,
        0.05256371199063922,
        0.011984541338305937,
        0.021858256132161576,
        0.08033127063943243,
        0.02277786879077101,
        0.02306187340785595,
        0.07093217001653483,
        0.04149164544755231,
        0.04026700711101071,
        0.05431187706836002,
        0.03408071731178279,
        0.04370893634749306,
        0.04014159609713656,
        0.021932055687389426,
        0.04085463451467073,
        0.03106673771122084,
        0.027197679853831536,
        0.09070082512562172,
        0.044148546447299125,
        0.06115450903458375,
        0.0222281208530471,
        0.05034694295880153,
        0.025215122251090103,
        0.041183900916893196,
        0.04639066173266013,
        0.014520857220444739,
        0.010684537943337498,
        0.038851704847664155,
        0.03575319396625496,
        0.031114621899532093,
        0.06695096388120374,
        0.037188443654227105,
        0.024216971139272542,
        0.06664659841519412,
        0.03814824680053649,
        0.09003692133058237,
        0.0414265603028006,
        0.08755797556007286,
        0.040795739935582075,
        0.11264767901626864,
        0.04231851457476071,
        0.08210713773955323,
        0.039319350941977374,
        0.028148376824375175,
        0.03796509129505675,
        0.054296287556671596,
        0.05051357008630895,
        0.032899464772282644,
        0.09135879020252088,
        0.02552421023325614,
        0.05325301098495999,
        0.09533902115923266,
        0.041922552539611496,
        0.029510598947559606,
        0.04637118196034473,
        0.05564907116617315,
        0.019923212435429688,
        0.01356861701149953,
        0.06142001500541729,
        0.05694057223779184,
        0.03041913704409548,
        0.02796402667895075,
        0.05585728354316759,
        0.024978743599126142,
        0.06373907541319554,
        0.04294566083645072,
        0.04767423644054444,
        0.04889525419761652,
        0.05396827363097542,
        0.04324193305147765,
        0.02777959124902052,
        0.03893005106336028,
        0.040885274883449646,
        0.08213150689077878,
        0.06760444913834054,
        0.030621678243113924,
        0.054849521752880506,
        0.04210551844465177,
        0.032558898826040794,
        0.03356726621689314,
        0.0492892487158774,
        0.04837404768953735,
        0.026495245141802983,
        0.08710603711238163,
        0.05102894645643308,
        0.03437233157444067,
        0.05647362507304163,
        0.04008363646750231,
        0.06880327140591899,
        0.06301284787335615,
        0.03533022600222415,
        0.020713723764152068,
        0.061203740138454435,
        0.0315585073248873,
        0.03241665726441351,
        0.03143605919384935,
        0.06747016029729085,
        0.05282341187095822,
        0.08657043659789182,
        0.07031176823901218,
        0.03616460603782392,
        0.043437503406414966,
        0.038440919751353046,
        0.03553844853027078,
        0.042185699972851334,
        0.031508665310111504
    ],
    "geocent_time": [
        1239480258.3792202,
        1243348069.9889345,
        1255597921.6727824,
        1240780150.9744878,
        1248580862.3180344,
        1241759518.643772,
        1239563093.7844036,
        1260348289.1220791,
        1250073943.1626284,
        1262144411.2122552,
        1238452633.1254208,
        1239284724.1713378,
        1252218783.524449,
        1253116319.6220531,
        1267397379.6811306,
        1253877529.5043879,
        1265955646.9717715,
        1244275612.9390478,
        1247358875.5782022,
        1256116961.9393175,
        1247472223.5873,
        1254393335.64413,
        1257304777.8392198,
        1268508574.6466293,
        1263465567.1099446,
        1253473552.7190375,
        1266987408.2999737,
        1248031903.5279264,
        1250971189.808942,
        1255592142.2916832,
        1257976642.758614,
        1240770173.1141677,
        1269627699.1883004,
        1263591414.401477,
        1257180573.0536082,
        1255142070.88881,
        1253174957.288387,
        1247899271.3809524,
        1242441675.0901594,
        1257554709.0200825,
        1265173394.7311928,
        1261578716.4251635,
        1249913126.3893197,
        1255419683.1187282,
        1260532834.374221,
        1259581573.7951064,
        1259276474.074428,
        1261174839.7134962,
        1242393652.0489738,
        1266309007.37643,
        1240161277.651871,
        1263707568.2863636,
        1252168903.6531937,
        1255543448.795843,
        1258918826.9745657,
        1243510090.230484,
        1267716382.1042848,
        1260274413.6722107,
        1244306872.8279023,
        1248867813.9596605,
        1250609679.615749,
        1245169480.2381036,
        1261282255.155503,
        1250926325.1056178,
        1246720989.32742,
        1263996549.3574264,
        1258784162.9769635,
        1259671584.4298723,
        1259317595.218524,
        1248766395.8648996,
        1253595947.0079305,
        1239356480.3783197,
        1257405862.5162578,
        1264832484.048772,
        1246971949.269566,
        1243008976.9096563,
        1246151511.761532,
        1260081720.6893842,
        1256554109.4511003,
        1245637422.3837013,
        1247418917.692978,
        1245755127.5337925,
        1245542881.251985,
        1267438746.6426368,
        1248866744.9526916,
        1268946307.1614213,
        1250671452.1939714,
        1244700494.416638,
        1244972481.4832118,
        1260101039.0430937,
        1258493382.8643527,
        1250674156.3276348,
        1268519252.164867,
        1242898547.8379998,
        1265029036.1375465,
        1257258167.0504358,
        1262501471.2036712,
        1259735961.5793147,
        1263436085.4394674,
        1263257714.374698,
        1251944886.0524404,
        1240235029.8168678,
        1251214797.008656,
        1263615776.6047425,
        1248023320.117415,
        1264781264.8965724,
        1263885855.1188278,
        1258678105.7408915,
        1260817650.763528,
        1259536392.0286489,
        1267952093.801392,
        1261691871.7776375,
        1243043425.4087443,
        1254851249.7441852,
        1246279955.6648388,
        1241705818.2176044,
        1269499784.9452596,
        1241924180.1064618,
        1244600934.2845697,
        1261720310.816883,
        1246838709.5607064,
        1250669915.3895705,
        1258532368.8919563,
        1243044869.9422183,
        1267553924.227825,
        1265503998.1062706,
        1252137701.629491,
        1260505699.785973,
        1248221959.215033,
        1249791043.7529898,
        1265057006.277148,
        1256896970.8461728,
        1264998603.8740811,
        1253420622.0810459,
        1240898194.402669,
        1253637862.1672919,
        1254716808.3186667,
        1241833676.692836,
        1251426808.5557306,
        1252657913.0721207,
        1267779638.526793,
        1254237753.2656457,
        1263284676.1825511,
        1258935002.9455655,
        1244023750.7264771,
        1259889450.1808312,
        1261702573.7307565,
        1269601635.904174,
        1244350718.0437462,
        1241143558.2698574,
        1248580540.8776462,
        1253506592.595729,
        1244887010.1668656,
        1239598486.857302,
        1267620029.3732495,
        1261127024.3872745,
        1255876402.2894843,
        1241589138.713008,
        1254017850.4903057,
        1259302399.0836523,
        1268845506.4803505,
        1247953759.0465271,
        1251387993.0814831,
        1252640001.025109,
        1266532506.4909127,
        1264221852.256341,
        1240837529.6714318,
        1245080928.9487207,
        1249429602.5424016,
        1265675702.5930655,
        1244621622.2676702,
        1240538952.031638,
        1263956128.4335165,
        1251094688.4120111,
        1254402134.6296194,
        1261977008.3844197,
        1240631945.2382107,
        1243548036.4378238,
        1263400217.719801,
        1261971827.9067147,
        1240854369.8176765,
        1268069176.7053263,
        1257860237.1254766,
        1244317313.7975326,
        1245263256.190766,
        1261864771.7845418,
        1245491286.476797,
        1239500393.2939315,
        1243950681.4439974,
        1263503967.1578774,
        1254565913.151497,
        1240665871.9749856,
        1267972325.0623002,
        1266162203.2147505,
        1254485042.9287739,
        1244933195.917404,
        1257487894.4610877,
        1242957157.6046448,
        1254646468.9572594,
        1244267090.7699225,
        1265444014.4032092,
        1263203628.049715,
        1259966756.8444955,
        1248943253.2560337,
        1258053799.4673474,
        1267619976.359461,
        1252350139.7053525,
        1263969794.4186852,
        1248633470.698666,
        1255646894.1447473,
        1260733092.963883,
        1246673485.2036877,
        1265732598.9830334,
        1247416962.943769,
        1253447428.6268597,
        1245816992.5255306,
        1244327975.1854734,
        1262555889.290288,
        1258799545.4020822,
        1249899870.184163,
        1249098104.3022146,
        1247480178.73313,
        1249806887.4192693,
        1262906030.2907975,
        1238740269.6157453,
        1263197615.2743003,
        1261959873.8723328,
        1238577155.2311358,
        1243675283.339237,
        1262208446.1687572,
        1246581873.9128628,
        1261265429.3768082,
        1268333429.4240088,
        1260828794.5114708,
        1258789832.9166229,
        1238220888.3050852,
        1254336091.4914408,
        1269373217.2439775,
        1260992590.211843,
        1262630433.348415,
        1267902501.6054566,
        1269149679.1868308,
        1246896206.7900434,
        1252879497.6652057,
        1242658296.4327354,
        1246202631.3154554,
        1245154268.63307,
        1256629190.354003,
        1240348967.5461974,
        1244848530.07427,
        1265683822.9291787,
        1249472043.5811439,
        1250431809.2395897,
        1255155567.7254848,
        1246967701.5845873,
        1249693715.2476916,
        1252124020.5451243,
        1247285925.470657,
        1260474765.859553,
        1238951639.550542,
        1239773705.8415556,
        1265300502.514511,
        1246647618.4693012,
        1256626362.4234831,
        1265365573.807606,
        1264009932.9590373,
        1245762443.4331276,
        1254809285.2859132,
        1264156311.4389927,
        1269450529.4567103,
        1254258642.2444313,
        1253114070.675361,
        1245142882.1607935,
        1257893029.8376524,
        1243821201.4756768,
        1251375471.377523,
        1247775744.326562,
        1248833460.0193524,
        1241062426.5400426,
        1252466736.746884,
        1252154949.4615252,
        1245859117.2583237,
        1250353223.246943,
        1242196217.0883229,
        1248107006.4027903,
        1260193134.9657595,
        1241459127.5394864,
        1246570932.386319,
        1238947610.958131,
        1243325286.0177956,
        1263732428.0520675,
        1266733646.0862796,
        1256270398.3311198,
        1238424728.5838006,
        1239635257.604403,
        1254688549.0354095,
        1259927868.1744604,
        1239598965.068545,
        1247350497.9573274,
        1244355419.9465065,
        1246768728.2209063,
        1245154980.0863473,
        1252426825.0098765,
        1246882640.6998298,
        1260244592.0795255,
        1256622550.5573137,
        1260562256.396407,
        1258329643.2387893,
        1244136938.5047915,
        1250847562.2675478,
        1238950789.608937,
        1263797449.4717913,
        1242439098.2616448,
        1260042240.8346426,
        1239740939.230652,
        1262272455.2796433,
        1264016519.084198,
        1266324327.148999,
        1250483464.5196095,
        1246011426.0716043,
        1244857411.4017475,
        1263750622.909908,
        1265968305.0731955,
        1259533710.2199018,
        1238437448.40402,
        1242648695.7346616,
        1239648318.8030505,
        1263846232.8194284,
        1269085276.1416588,
        1243594749.591298,
        1260786960.8486204,
        1248752692.5571108,
        1256031246.6053915,
        1267361415.8445616,
        1263380631.6701887,
        1250221878.3454475,
        1243477559.9414473,
        1260043061.678458,
        1263888565.7891653,
        1255252554.4253745,
        1249961394.1255581,
        1243904528.7155294,
        1253279088.81275,
        1263038737.5129554,
        1264171170.487567,
        1244585847.4114835,
        1255745582.5097868,
        1261599694.5724757,
        1259606933.497531,
        1257708477.8898551,
        1242137264.80413,
        1243190833.356235,
        1250832121.1354427,
        1265027619.382664,
        1269293852.6823328,
        1243119249.8538136,
        1256021230.167164,
        1259003805.9477708,
        1240834047.1213331,
        1263531119.3307207,
        1250026910.488342,
        1262714410.4368193,
        1264379938.701221,
        1252219122.3601847,
        1239041633.2680736,
        1261527854.7956583,
        1255597537.4369366,
        1250598442.3155844,
        1254528066.291065,
        1258254192.8088694,
        1254435102.1728544,
        1254599154.2325811,
        1259584846.1497178,
        1250229623.1154668,
        1253326774.2239687,
        1254478838.8336365,
        1269330271.370618,
        1248549695.2241354,
        1264118668.990325,
        1253032507.7865837,
        1238444511.960459,
        1255897759.1392946,
        1240775129.6487887,
        1246223474.6364837,
        1262935348.9456713,
        1240908575.7723773,
        1257318940.4136477,
        1238224048.0704827,
        1247175335.2861936,
        1251877670.3074453,
        1259171295.274435,
        1257261485.8866458,
        1253274460.4946983,
        1250384281.7724614,
        1266781283.4285583,
        1248710072.2965915,
        1247803089.770874,
        1254068354.4833815,
        1240199335.9787493,
        1244178804.8148696,
        1256980113.7593586,
        1262063797.740477,
        1249227219.480575,
        1251764720.7024832,
        1243537656.91991,
        1257041450.948918,
        1241416349.1296053,
        1264762085.264724,
        1263146190.1300945,
        1262677447.2075577,
        1269610682.4211638,
        1256872201.3335283,
        1264638290.956141,
        1245148672.6547318,
        1248068725.4620862,
        1267875042.5705364,
        1244094047.9630077,
        1263206277.7631416,
        1265165701.6102889,
        1238188787.6256058,
        1261456687.8230271,
        1256245398.2847354,
        1265348692.374194,
        1262007954.6154213,
        1242293639.5435345,
        1254153781.0758984,
        1267639636.2231872,
        1260744133.7652938,
        1248048756.0536203,
        1241543229.3758037,
        1263195169.4813156,
        1242981680.8698618,
        1256377305.9779344,
        1269219079.9053135,
        1255496919.6300685,
        1255235224.4150016,
        1254558536.5400963,
        1250715283.925847,
        1240399902.7872713,
        1238313547.0098748,
        1252652324.658612,
        1266094963.8615768,
        1256758531.0383763,
        1248586868.036328,
        1247388899.2885685,
        1250995678.1289732,
        1246631018.7393198,
        1261684648.7992363,
        1268076708.4427538,
        1263717001.844456,
        1262905969.6465566,
        1257063002.5733254,
        1239843186.9862142,
        1247746014.9128733,
        1254810782.2806258,
        1250079928.994962,
        1263303027.471328,
        1262170009.1646914,
        1250614252.9233484,
        1261213466.2800803,
        1265557329.0325973,
        1248130712.753212,
        1266333318.4650235,
        1253669000.8068097,
        1252561857.232425,
        1265263931.7932448,
        1254633465.8189232,
        1251006488.7695367,
        1258229267.1890981,
        1244199873.734965,
        1264842312.5121582,
        1262550146.6983292,
        1243260510.2058551,
        1256613030.2044218,
        1264497167.907582,
        1263902719.4783115,
        1242237154.8159704,
        1256799911.2144234,
        1247301620.2836015,
        1241847189.119651,
        1257400469.3211155,
        1238282820.3468735,
        1268082641.9961374,
        1239802348.529156,
        1246767017.4519398,
        1260014374.8065057,
        1257159090.056419,
        1248854428.173209,
        1240157585.1051376,
        1263219202.15251,
        1252535932.1657708,
        1254254965.9022303,
        1246955156.0875258,
        1266763539.0713134,
        1268400166.9473615,
        1240754555.6386619,
        1253395783.407322,
        1257057251.5779798,
        1267258602.5879335,
        1252427568.2453685,
        1266403048.8792067,
        1256174476.0122514,
        1238193287.7337654,
        1262169258.2583456,
        1255264407.8934288,
        1246981344.4746716,
        1257946743.095454,
        1247170936.742173,
        1243906459.226429,
        1238178789.8757815,
        1258212821.142923,
        1262328868.194052,
        1254454211.9880168,
        1240011389.680771,
        1243111642.1770816,
        1262388800.3781154,
        1262753855.4544654,
        1252744275.0751276,
        1243975024.6507092,
        1263140992.1742947,
        1264706263.105741,
        1239615383.6799011,
        1258012881.1232884,
        1247851295.4139733,
        1243850313.9455624,
        1251325042.0633726,
        1265091832.3455665,
        1267189986.1317842,
        1241022054.3845885,
        1267314202.5346456,
        1255880285.6513252,
        1257413511.8680966,
        1251397662.1685503,
        1252221504.7563584,
        1263396575.3770382,
        1241121998.5893698,
        1247408582.638027,
        1243554305.9648316,
        1256906696.2415779,
        1256814790.4208968,
        1256091839.4101753,
        1265601455.0467098,
        1263185895.1525576,
        1239435106.0994036,
        1258696581.7726548,
        1268971863.6501963,
        1250146639.365332,
        1240055017.1711612,
        1252962020.9706995,
        1248517232.118106,
        1269215522.383337,
        1269216081.5962758,
        1254698940.310805,
        1267124616.8210807,
        1261553640.4078467,
        1258570918.6888654,
        1240654558.2380445,
        1256682796.893181,
        1244997378.6094122,
        1265713899.322633,
        1265095685.3802245,
        1257233007.1115332,
        1247312973.592987,
        1243317173.815303,
        1258971709.2621787,
        1265974572.578463,
        1238668146.206775,
        1258582393.7003646,
        1256719103.703377,
        1257422709.3546317,
        1255215326.6588168,
        1256782689.6694643,
        1266457345.92922,
        1257218804.9169405,
        1260389424.5748804,
        1250316205.367491,
        1253629980.0488298,
        1259582102.3952217,
        1264342469.068695,
        1243740623.8849669,
        1249576346.011607,
        1240032828.879928,
        1243142507.1498065,
        1261920653.5416882,
        1250790207.938646,
        1249010240.6323445,
        1257645748.378548,
        1260080401.904583,
        1263717409.1822004,
        1251980400.3394337,
        1267427606.1830306,
        1254829332.739898,
        1254028665.0359309,
        1262526391.3859653,
        1248302383.7829015,
        1243227599.7673247,
        1256096115.1582844,
        1263236347.0461354,
        1243929440.5240335,
        1249677243.6048934,
        1246312208.4447374,
        1268060322.9974995,
        1256145732.6971586,
        1265155888.2312667,
        1251580832.2107005,
        1256621585.627222,
        1260708641.0188317,
        1258836606.195495,
        1246117416.085973,
        1262223263.3649766,
        1240869943.668108,
        1249672076.2103605,
        1241894703.4048405,
        1255997791.7480679,
        1238250681.8953626,
        1256803626.3973868,
        1240603759.9339962,
        1245143718.8358474,
        1266550047.075014,
        1238921555.6495461,
        1240684681.3649125,
        1258842960.307847,
        1261381562.6043425,
        1265194527.9012043,
        1250492098.724784,
        1248797859.8288343,
        1249053618.8109434,
        1258442229.676931,
        1266369361.4490738,
        1268645703.2122734,
        1244257828.336539,
        1255694937.3528664,
        1265533304.9380422,
        1251132025.5067494,
        1262972573.9756799,
        1243331449.287545,
        1268162545.8882878,
        1265662648.187495,
        1244227370.9396942,
        1240220774.0879679,
        1248279081.8762789,
        1248376394.5032334,
        1261856639.095568,
        1249112059.297775,
        1257368435.7338057,
        1244384948.6787355,
        1251673784.2083592,
        1267061504.0818434,
        1238488597.185954,
        1247864253.2187426,
        1240350648.9785051,
        1265125667.8298259,
        1262997843.7305398,
        1242861614.2631822,
        1261234039.0720232,
        1261793308.0871334,
        1247455844.4152434,
        1264876789.7938511,
        1239888764.6000035,
        1255508549.204636,
        1267772741.5508366,
        1246231638.1701288,
        1242399726.1314685,
        1239779058.6496265,
        1250133677.207853,
        1245125204.9892564,
        1238330955.5501354,
        1240957788.4960287,
        1245408416.7757587,
        1254073604.2380867,
        1249151836.5737867,
        1242775888.6081524,
        1250952447.071229,
        1267769288.8942478,
        1263005911.7301319,
        1265105547.4890819,
        1260821812.5176718,
        1254871173.319229,
        1253179227.4449632,
        1261015426.3123748,
        1240526257.2845304,
        1252971424.308075,
        1239252481.7762876,
        1259025901.226216,
        1268128110.3705263,
        1259886704.6524274,
        1252160582.121746,
        1259029899.6177578,
        1245537823.6810308,
        1244530758.1920917,
        1268450986.4600403,
        1241269339.8184474,
        1242912299.1858988,
        1264041415.8458612,
        1248819634.5032563,
        1248022424.879437,
        1249132799.6846554,
        1254512390.1712778,
        1266326681.0564697,
        1263044836.1062727,
        1240861382.3345325,
        1241691184.6623895,
        1261214199.1399589,
        1255234095.3182874,
        1242146891.7948768,
        1246162577.653039,
        1247660861.0148635,
        1240580385.0458338,
        1255554541.2996132,
        1247601449.2372885,
        1256956766.187949,
        1269510441.7514505,
        1249670534.441661,
        1255967173.0350368,
        1266216050.7631645,
        1255022750.5279274,
        1250541769.2483919,
        1264316650.9699302,
        1253472150.588962,
        1240458497.032955,
        1252747497.7396505,
        1264080481.6645951,
        1255546300.9727724,
        1242623761.37494,
        1241312816.1153767,
        1241366637.855632,
        1251758939.0858288,
        1269078103.2012877,
        1240873392.3842137,
        1244646095.0485632,
        1261384667.9117506,
        1254028893.805428,
        1260208087.3212411,
        1248844882.5381706,
        1245959086.2078352,
        1250500496.8883774,
        1245770164.0500681,
        1256932927.115668,
        1244953408.8506935,
        1248548089.8454006,
        1242766667.4289675,
        1243757256.5186982,
        1254436366.2512047,
        1261404208.3745465,
        1248806156.2549617,
        1240513256.596527,
        1246961328.0615475,
        1266714580.1176186,
        1264449028.3798597,
        1268312590.2842047,
        1241571883.7663596,
        1242118780.3043554,
        1252231838.1087468,
        1241864542.7138207,
        1257158409.5007377,
        1253957980.6053152,
        1266014704.0351307,
        1261500787.9547398,
        1244769621.1398697,
        1267613876.467145,
        1268335777.380996,
        1263256373.5601323,
        1267014597.978887,
        1251205761.4807005,
        1239262769.506033,
        1244878767.7459543,
        1261058154.8365138,
        1242547809.4447145,
        1238612649.3303134,
        1264545168.4850957,
        1241182502.702063,
        1263798205.8912363,
        1248939378.6416576,
        1260540634.146207,
        1245224918.5214055,
        1239197644.669443,
        1255243968.0956194,
        1242548917.2592654,
        1262007317.770749,
        1259297983.1873102,
        1252817112.6627781,
        1251264961.0719073,
        1246867465.0283573,
        1240744306.554199,
        1251192089.7167237,
        1259918645.9916382,
        1249689935.3663461,
        1242014054.431028,
        1253564669.0182884,
        1262181426.2810662,
        1246421392.424992,
        1244751174.3472111,
        1247217823.7881866,
        1257116130.097404,
        1248479638.2096956,
        1238463022.1852853,
        1246565520.8691235,
        1261529389.7550662,
        1238610335.6422832,
        1268989163.2751157,
        1249141660.3629272,
        1268193995.5244937,
        1244988167.5947795,
        1240467667.506732,
        1240063941.283512,
        1242614188.1513002,
        1238491878.5972562,
        1259403499.8022568,
        1240042386.1220326,
        1238682231.5830748,
        1243910038.821569,
        1249935219.840932,
        1257272207.1586394,
        1247220402.96768,
        1262437634.9888504,
        1266530217.883992,
        1240550303.5136316,
        1254332212.432296,
        1269129709.1997483,
        1246526614.3424983,
        1264130217.7190676,
        1257225862.2865777,
        1239294379.5271268,
        1246710091.7171082,
        1260375753.6293278,
        1264595272.6408172,
        1253893796.3897367,
        1264262468.5385401,
        1243092629.1443772,
        1256266067.1102695,
        1251375088.7063894,
        1264090281.6116514,
        1245693383.12307,
        1245420525.8542914,
        1241862233.8661544,
        1254798615.0202758,
        1259789573.3035636,
        1264920199.5935853,
        1247506179.5863843,
        1265466535.9023275,
        1249988794.3110054,
        1238253658.015984,
        1262616344.0347078,
        1267231250.7308812,
        1247049150.2312114,
        1265002062.3924036,
        1259896742.2066376,
        1255294841.1308973,
        1253601931.7696707,
        1252130793.8072197,
        1267252335.7879813,
        1269536589.078956,
        1261321406.8450718,
        1243317568.7539062,
        1251758173.3541274,
        1250250896.2453258,
        1241028227.323607,
        1257679435.9578779,
        1262292296.3838453,
        1240172356.129508,
        1268511398.2361746,
        1250179637.184677,
        1241431463.246175,
        1252815995.5901306,
        1251689195.9975665,
        1264498839.7558866,
        1252532367.2051651,
        1262020787.8687859,
        1268480633.6781397,
        1258229765.6525543,
        1247203262.6894593,
        1258286294.0015182,
        1261976779.5939522,
        1254869469.8180716,
        1269227614.1362882,
        1259112566.2073596,
        1257108278.5953526,
        1246807587.6309638,
        1238719228.8723752,
        1264956102.7545722,
        1244492854.0199614,
        1245520600.641158,
        1245711594.8452492,
        1246901350.460297,
        1256576331.5156164,
        1253216311.969575,
        1253702525.8342104,
        1240657125.2835245,
        1254131750.017919,
        1266178860.4697182,
        1263700505.7285583,
        1269338700.6923828,
        1254767899.6584496,
        1246089046.088152,
        1251771213.649264,
        1265480371.8941383,
        1243830727.0235634,
        1255123908.3964643,
        1239312561.0843985,
        1241938932.511599,
        1240438133.5473094,
        1250183078.7815995,
        1267151254.495158,
        1267242036.9262552,
        1253009345.5348308,
        1255937870.4551866,
        1255541686.303443,
        1242841158.6601686,
        1243905624.674985,
        1240275289.5483584,
        1247985450.4592786,
        1269394396.0402372,
        1248413184.0821967,
        1255271317.540364,
        1266101742.0738618,
        1238386307.5103858,
        1257499093.2742565,
        1258869296.5992723,
        1241242444.8601556,
        1264429693.553891,
        1241981060.5086064,
        1257261497.5161393,
        1259966970.566558,
        1244057033.6791663,
        1266572412.8987548,
        1263475562.390142,
        1268980318.0117633,
        1240547044.6490388,
        1268069409.9583359,
        1255142697.440046,
        1257980665.3763852,
        1264395897.2266111,
        1258295276.7453153,
        1246097118.1385803,
        1251659309.6558826,
        1242522940.560087,
        1255222232.3766446,
        1253619296.2882707,
        1251119947.0847127,
        1249789322.364773,
        1247705453.472033,
        1267557133.8338118,
        1267517304.0621815,
        1257479458.4303544,
        1248061659.2287188,
        1254940447.4470658,
        1247404439.6252022,
        1262993022.4980583,
        1262380531.4181845,
        1253396318.5665622,
        1267078084.056001,
        1253212032.2538774,
        1238391998.946633,
        1268899204.4840565,
        1247888422.5903492,
        1263328323.4823244,
        1248193669.8779364,
        1266234255.2840364,
        1239039466.5218277,
        1255954164.945198,
        1245790844.2898355,
        1240299022.5739682,
        1256380620.0337267,
        1249736923.8319316,
        1251388473.4660912,
        1244197533.2336059,
        1241665056.822317,
        1241199293.6300185,
        1266555578.0626898,
        1250801976.2396128,
        1261462365.8652353,
        1238986100.5596762,
        1240174323.237488,
        1250544121.9091375,
        1255998315.9866197,
        1241153749.8717391,
        1250399154.4933548,
        1266804651.4023676,
        1245971558.9209936,
        1265423560.7884595,
        1253397010.517874,
        1252446407.7624154,
        1253164114.7448146,
        1255976071.593792,
        1262059540.5438154,
        1250531747.4660194,
        1240113525.0148323,
        1241753966.8163238,
        1256813004.7733095,
        1246695495.5132544,
        1268124158.5589378,
        1251241363.8684874,
        1261837562.0022602,
        1247943040.4997015,
        1261367809.7317333,
        1242506967.2967136,
        1265267715.9960475,
        1248076802.0413792,
        1255119597.6371367,
        1269155349.7596583
    ],
    "ra": [
        1.6066652838603848,
        3.2564698085948214,
        4.316999774696268,
        5.208829956019022,
        5.16412123338528,
        2.6802867998297843,
        1.3342100807487096,
        2.3387315839990714,
        4.292121183113794,
        4.977248377550881,
        4.4736735593096535,
        5.550233866928165,
        5.508721748929866,
        3.1634770572701605,
        6.0886406017753245,
        4.757025920442849,
        1.7927957083346489,
        5.846157135896352,
        6.206508840942824,
        1.525958423350445,
        3.312639366542132,
        5.034438247190532,
        2.6148859132557334,
        5.815541020367985,
        1.0450970987697141,
        6.030472083312576,
        2.464061467251271,
        3.258210423707825,
        5.938730788071839,
        1.1688563600619943,
        4.307303193095684,
        0.24576163797721817,
        0.37531291655143795,
        5.516851833355402,
        0.0719477945336932,
        2.1950283524407195,
        5.879562103866665,
        3.545064337235141,
        4.308193857161953,
        2.756056139133202,
        5.303471998043565,
        1.087112908562323,
        5.331337789942678,
        4.182225949871029,
        3.2822559166562573,
        4.327491570007037,
        2.766726017441309,
        1.8213777596291296,
        2.9213739196471384,
        3.6951510216597723,
        4.472434294046368,
        4.52223671285089,
        4.6046971633762395,
        3.5534385688270875,
        3.6737955580492523,
        2.236507151380228,
        5.150049065414883,
        2.887537761766553,
        4.0832251330412905,
        1.3068293425420752,
        5.361129555446629,
        5.62575610200356,
        1.5180618764643297,
        0.30450620630216424,
        0.7345680818678462,
        3.463484682965246,
        2.2499676000659137,
        1.757809764364913,
        5.951000272170742,
        2.0466043072480886,
        5.769549369463273,
        1.4923988833606519,
        4.795009155419992,
        5.434257154134286,
        0.35340544076141056,
        4.279340755992021,
        2.553994555879227,
        1.9520897686572198,
        2.018122640315652,
        1.082770092940748,
        1.0921218896625893,
        0.8864840766421699,
        5.915140250380954,
        0.13219616939655127,
        5.162947218489898,
        2.440861713468716,
        4.220616394912943,
        2.24496949401498,
        5.550549609809968,
        3.3631205444172085,
        5.251506172954391,
        6.272457849969772,
        4.307611714810289,
        1.9508682670963653,
        3.404630872341644,
        2.5321056959762127,
        5.062122530084321,
        6.149024614232459,
        3.8329453109963207,
        2.747841865920386,
        5.27043181611602,
        4.829016719974728,
        3.3586067931813126,
        1.7351670914281054,
        0.1032387557383481,
        5.938761614440434,
        3.7207845382713396,
        0.10952147771897243,
        5.048156262141768,
        5.399491008301445,
        3.6318484674600806,
        4.597192895241324,
        6.201078547226912,
        3.2994318887268452,
        3.514082697819109,
        0.6823454878145749,
        3.6108485832064985,
        4.141211730702765,
        3.8784477886268034,
        4.683367840008101,
        3.546623028931069,
        4.190997043858972,
        2.5913897515603863,
        3.383220042848719,
        6.131823294875795,
        2.8305461583453226,
        3.010962403379389,
        1.463742967537789,
        0.3924991117102694,
        3.2232973043341957,
        5.972203882533521,
        4.959936853572115,
        2.188679706143869,
        5.035154636244959,
        0.19051016415961192,
        0.6203960911580952,
        3.4051080821929154,
        3.813435147743932,
        2.137123591982912,
        4.009713195909767,
        1.5322957593016127,
        5.239854483826261,
        2.2658213858566634,
        5.603909272646097,
        2.237750396527131,
        5.708266975418374,
        4.488178838384151,
        1.0719303057310432,
        1.5320528718271011,
        3.617938899345944,
        1.5947902981338826,
        3.116244524330325,
        2.9202049109100767,
        5.038777876386337,
        0.453247928775364,
        0.06907144017390904,
        3.1014730752999315,
        6.009513819428848,
        5.074438427859941,
        1.8757422691226602,
        5.304022078399977,
        1.254799215622857,
        5.248927021204892,
        0.6354995928058401,
        4.640725966550408,
        1.888850402730203,
        2.585594194958564,
        4.049146740760308,
        3.891635672641149,
        3.606233974486598,
        2.3286746522703217,
        5.022525119986684,
        4.957546786532585,
        2.017243005308432,
        4.66401169528371,
        5.786865908099272,
        2.4315684579069115,
        5.678127311353131,
        4.27091460946183,
        4.536866744236908,
        6.118650751737044,
        1.7672498175303082,
        3.2496887096163203,
        5.824263752601328,
        0.17611528688154754,
        2.7884700957237305,
        5.746435154475965,
        5.741475134218305,
        4.198570513957428,
        2.4941870788294884,
        0.7746569040799228,
        3.0886928211107447,
        2.156846850128356,
        1.8068968106273058,
        3.8999688262911283,
        5.269432556314189,
        4.646675368482584,
        5.442667608513546,
        2.5462994351013433,
        3.333610327792743,
        4.583519602604708,
        4.92885418969586,
        4.2976572459359295,
        0.28536578605244195,
        1.1089767107685036,
        1.5894167765104557,
        5.240968234098037,
        2.8226816563318327,
        2.10401207810662,
        2.4811857330881906,
        6.066211581626856,
        4.138589249269537,
        0.11799790066781846,
        2.8397714138424983,
        1.5470698567852736,
        1.3302420236520098,
        1.4736752937456536,
        2.730201792989278,
        0.5440900482995271,
        0.9884044853972547,
        3.936018015160022,
        6.074102262561529,
        4.963169510396301,
        2.9982721288783902,
        3.0754373775533903,
        2.0692289387038705,
        5.297092177546258,
        1.5953506959698953,
        2.1787613639873573,
        0.7787276785545676,
        0.3121951651596185,
        5.749338712541744,
        3.030566760683912,
        3.26774322779514,
        3.204691913428994,
        3.003321961273227,
        0.9356646428130512,
        0.4085887294822309,
        4.531200569232763,
        5.51217328938085,
        3.807347678573479,
        3.4832329927645604,
        2.5809926183039007,
        1.0967847973877163,
        2.85395537160909,
        2.153958157066151,
        2.438153800837715,
        4.457627399875412,
        4.858635836780955,
        2.654131904384962,
        4.905800427278161,
        0.9574447964382106,
        2.7142260656480475,
        0.8328628876525104,
        3.5514941137728764,
        2.2536921591223757,
        5.875347775826829,
        0.9562268265559447,
        1.342407632664335,
        4.232383278271028,
        3.1163551528443936,
        5.096952057056457,
        0.908278722676426,
        0.7244587635827122,
        0.6646763224558472,
        4.535059779665005,
        0.5734228719897022,
        1.1881687769531437,
        5.47055788510936,
        6.038884859512803,
        5.013461374841552,
        3.598345141503121,
        5.824723975215768,
        2.025618718829125,
        3.33614467079616,
        2.808851926596394,
        1.9027014907576254,
        2.8918427187719145,
        6.123946687739017,
        5.991009998184558,
        4.76510149841171,
        3.871577957428564,
        1.8301877716746313,
        0.8404182049484552,
        4.208837017036499,
        2.244857018943137,
        0.677155642714285,
        2.9497685536441427,
        5.705155797797333,
        0.18880092329563009,
        0.5363694291640053,
        2.993825944319327,
        4.304600115471382,
        0.6623019544757653,
        2.7621251155994138,
        0.18855120339059403,
        2.5867717244979396,
        3.9505600867331516,
        3.80799378331314,
        1.3482081232518068,
        4.927414153179729,
        2.790586835001729,
        2.058195788372638,
        1.4862896951070395,
        3.9796619364211616,
        0.5583671913811578,
        2.8256755221938583,
        2.4685462315428843,
        3.854984360131055,
        0.8160900480021753,
        3.319756360783961,
        5.276472664124659,
        2.750171154342026,
        3.0441060673337095,
        3.8815505451879724,
        2.7820491696586416,
        5.277522226180264,
        0.15859044906206016,
        1.7329540557872094,
        5.506817255331626,
        3.0409402282574995,
        5.11073118956567,
        3.662396674708605,
        3.8608627393488004,
        2.967105087586041,
        1.3126243678170615,
        3.794033802970247,
        2.79791123280648,
        0.8106547685698982,
        0.17492912138909503,
        2.356760995705577,
        4.392942412726783,
        4.993910547553873,
        1.3957296034177473,
        4.250263297218705,
        4.177995237493259,
        2.967372636485251,
        2.5202780595513183,
        1.7747080385109117,
        1.0257336998060416,
        2.9180700453796984,
        5.705079476551505,
        2.1014148776454475,
        0.9506675093561046,
        0.32982195110451745,
        3.588987191876222,
        0.1683070533174999,
        0.9120197368058434,
        5.929043787530955,
        3.398760433207667,
        2.9717734365151647,
        1.748277469300861,
        5.137408828337649,
        4.970578094744415,
        0.7591800093040276,
        5.044790721101065,
        3.915645187500001,
        1.205996653716083,
        1.9295684344839792,
        4.761848189222288,
        2.625421307126808,
        5.264288431168634,
        0.045219458656204935,
        4.101742348554177,
        0.5317025904894006,
        5.023174416394531,
        1.9341877006718216,
        1.3423980369453883,
        5.133839380310774,
        4.196619196973102,
        1.648066751102418,
        4.197707187064334,
        5.540394324353881,
        4.902794524069766,
        1.7479862001603579,
        6.252198677162775,
        3.3920963253471776,
        2.063974843568254,
        4.300379828987684,
        0.5533057389150936,
        3.693926399340088,
        0.690172118729852,
        4.47152760898501,
        5.778422813207334,
        4.4761324238089975,
        1.8818706531534932,
        1.4131898784601282,
        0.6475923720421767,
        1.4660901078847512,
        2.3730967450525586,
        1.076340077251457,
        6.132988602537588,
        5.501069014295698,
        2.29065939258411,
        3.30438003198713,
        6.032701233411034,
        1.7499892989655486,
        0.8356594390814878,
        5.576562346930912,
        2.932463000743375,
        4.6463822593637545,
        1.9332434420723095,
        2.4454638034927547,
        4.521564812063789,
        1.2160239763216771,
        2.125709620997318,
        3.2649996786319546,
        4.878402704192057,
        5.479856260993814,
        1.4765996479205266,
        0.7620058463795097,
        3.800302409739673,
        0.3711141015220563,
        5.42941638868075,
        1.3211871339925827,
        0.8716100092214901,
        5.073137900488394,
        2.8876691046357488,
        4.823575677925039,
        1.1155520786246227,
        1.6660592178758389,
        1.5260579769778482,
        2.794465344529764,
        4.240408285545478,
        3.6882934185022673,
        0.1306817578820794,
        2.9584947241999573,
        0.018218861758726626,
        2.728936838448403,
        2.481031825668307,
        2.0389716252114347,
        2.512045443697996,
        1.6297310618464644,
        2.3443854345450394,
        3.057580833402534,
        3.091924995132522,
        4.318464794029346,
        3.2446083137172783,
        2.2025861141539536,
        2.4306009783117517,
        2.425911788678563,
        0.7147144762691418,
        0.8736199280003556,
        2.62853145443137,
        2.1474654346551483,
        3.782348015770358,
        4.373333069126822,
        1.9625629487148288,
        3.352643879666541,
        1.0753298100702107,
        5.972691661332671,
        3.9805367658248296,
        0.3423761655271939,
        0.43428630573781407,
        1.2530760176806388,
        6.27618646072202,
        5.081885290565812,
        0.11359717604166941,
        5.742377868410295,
        3.128440905082112,
        5.412863782297418,
        0.6365249088105551,
        2.56673196253275,
        6.002467193848437,
        0.10441004858960107,
        4.571281355346577,
        3.3496010931602274,
        3.2916906051017274,
        5.546787370604348,
        0.15203878820005431,
        1.4351575556027891,
        2.7368616470914424,
        0.04040577039052604,
        2.7617209848817876,
        3.349605312509906,
        6.0988161544329715,
        0.10134470939740062,
        3.462822357629127,
        5.350000747051772,
        4.760134950785117,
        0.745910887305582,
        5.898016694202348,
        3.7105767549153916,
        5.4506372540591315,
        4.810227333819978,
        4.078495445348614,
        5.071713396168371,
        6.030315182168555,
        3.7046886843074476,
        1.1145087657228436,
        3.363044314535407,
        2.7501813984290706,
        5.890989187894616,
        4.250263303989703,
        4.83060526384639,
        2.538108291990679,
        1.8042295037534313,
        0.8136124373393243,
        0.6316079002020921,
        2.108018147210213,
        3.4684611571685386,
        5.6710431169544435,
        0.9041475401812561,
        5.693457055431395,
        3.9880736697684758,
        1.087480183634194,
        6.068289441395648,
        5.343101335947109,
        3.5453967704680482,
        3.606239853868698,
        1.1327615935737625,
        1.9246908653205002,
        2.82929681519078,
        5.607492612062743,
        1.294534996365855,
        4.050550023999655,
        1.6261084945964357,
        0.55966924047546,
        2.6423285746897007,
        5.129385735912217,
        2.309188532199852,
        4.892198185256275,
        4.358948139896415,
        5.681021770987928,
        5.438644658193418,
        4.113336168694148,
        1.1526018006531378,
        1.317717929557651,
        3.164432094600257,
        5.2475263875122895,
        3.616793555813462,
        3.8087356306910203,
        3.692460528411006,
        1.0492009457679432,
        5.034005270055231,
        4.654231203378974,
        4.892061479533383,
        2.6004027034391575,
        2.728470381910887,
        1.6278542650468406,
        6.038046222509709,
        1.1307904819571293,
        3.225827364459022,
        1.5153892152281334,
        5.06093872040492,
        5.843626047420227,
        5.388924843919357,
        2.8561546056095715,
        0.9746817908733015,
        3.3875748037583153,
        1.3528967582149451,
        1.535333967486797,
        2.4080611792463045,
        6.220124235194143,
        4.90390772303654,
        3.6466081247640423,
        4.402731905659984,
        5.763168242325161,
        3.562938192513338,
        0.009339607740839327,
        0.06843907521180483,
        1.6422722499767395,
        5.874949759917676,
        1.0456178370429376,
        2.080406370376746,
        4.177843044624386,
        0.8113330057096949,
        4.131047159525999,
        2.810944675162228,
        3.099603294950671,
        0.5695619603981628,
        5.978201657317429,
        0.507581630145035,
        5.521604751195698,
        5.38997628029329,
        5.778699147706551,
        5.266910411909642,
        4.016557916895619,
        4.907393249644519,
        5.810698111224606,
        1.050044641664665,
        0.6639846812261656,
        4.122518665518538,
        1.1678436284689189,
        0.35989612118082437,
        1.0679980336670558,
        5.991488435924369,
        5.693655956805523,
        1.059554107818635,
        3.9560659815044654,
        0.3651908713162166,
        2.670551717203214,
        3.225830388637627,
        0.9723459117746985,
        2.800836852439991,
        3.4248816321901407,
        3.011157768983558,
        6.096626781734676,
        2.4223775333028263,
        5.173654764678907,
        3.5104987045140783,
        4.972043206006699,
        3.8670675465065747,
        4.160595652524413,
        4.943491724025692,
        0.6662178924722856,
        2.6576419178328137,
        4.1935459501357935,
        3.899612840758938,
        2.4942639953093413,
        4.252920713370783,
        3.024450047645276,
        3.4122804082161453,
        2.9787885894686545,
        4.2796331374872665,
        4.910671129300499,
        4.637569955425684,
        1.6683511939640576,
        1.9519980143290239,
        1.0745676595645817,
        5.03022532497692,
        2.7825958805909465,
        4.548623744127654,
        6.078391521063061,
        6.22941667007702,
        1.7960324315340614,
        3.4527858356982657,
        1.4826827963095028,
        0.5809627868573185,
        3.6043445248122303,
        0.899311952723644,
        4.377599395102957,
        5.744241901291407,
        2.4382662307653655,
        5.147478607230791,
        1.9358878696814128,
        4.083513861395435,
        3.341828736028794,
        4.2762228570741705,
        2.2998993870690487,
        1.0717559085271455,
        5.7102860320989155,
        5.824405809642239,
        5.140992507541952,
        2.6476853334834813,
        3.1694336679429136,
        3.7735096004619133,
        4.611759176677031,
        0.6576188985163326,
        5.475803771052558,
        4.997944345365332,
        5.4171008247305945,
        2.3143741706239638,
        2.424064396404752,
        5.679702123336449,
        3.682351056804494,
        3.9042884795266852,
        2.502950142929385,
        5.650469163635043,
        3.948345524066823,
        3.4518325433900854,
        3.422945126413781,
        2.9428498570007124,
        2.9284828044290703,
        5.54391597661676,
        1.0903722897550108,
        2.5043864516940153,
        0.6305372995000728,
        0.15947762021205084,
        0.8212037885990751,
        4.4190035276667405,
        5.261044857564783,
        2.067522757779512,
        5.537270165604094,
        0.6743742104894114,
        0.05827986960662834,
        2.5047870716553384,
        1.7331826195739106,
        4.590854847466927,
        4.806757952487622,
        4.454897269885773,
        5.155620321206333,
        1.8728686180525471,
        2.857125072942462,
        5.404118231653037,
        5.3568122076415765,
        2.1891564267660875,
        5.9433928087934165,
        5.995425507846864,
        2.6921081536092824,
        2.9853806597087273,
        1.637830839950966,
        0.03696441226334388,
        1.0707987479501457,
        6.04939424128408,
        5.671419748746621,
        1.8480673586855634,
        6.089448660498031,
        1.002379350430749,
        0.9482607771082342,
        0.49970795467981627,
        1.9984947785763783,
        6.237062317261186,
        3.1789500976725953,
        2.6649782280000807,
        5.481790555495045,
        4.323785016631203,
        2.717634577373145,
        3.4551325757475118,
        0.4258253718997209,
        5.697554686536879,
        3.7943021451928165,
        2.490561392908537,
        4.068929269946231,
        3.562879911468457,
        6.116618765402074,
        1.8168604904036318,
        6.1834963867695265,
        3.009982635573056,
        3.3916821386784304,
        1.043645926760917,
        3.494049996514638,
        0.43352790509821687,
        1.6682940689641446,
        6.0610556092623975,
        5.988533904607214,
        0.9790914434172794,
        4.19219666534198,
        4.539174216638163,
        0.7445894273891933,
        1.9423359466353305,
        4.239187205121721,
        4.235400509414009,
        1.6830707759167383,
        2.6880489931080245,
        5.468552284641719,
        4.100751880269317,
        5.248045852980709,
        4.734764831928927,
        2.8460360287313127,
        5.509872487095464,
        1.0856677465889921,
        1.7596018692501618,
        2.6810881788115193,
        5.96961808378886,
        3.101739179262419,
        3.5183335577962174,
        5.327559304742778,
        0.945888744267552,
        1.3341315198624857,
        1.0837853788004546,
        0.8810505420837234,
        4.564393180876716,
        5.587552522305347,
        2.420013317049144,
        5.1172686409932915,
        5.427278311644853,
        2.877568220767953,
        1.2840492238174772,
        0.44376247457273704,
        2.8227275704362715,
        3.2094969673403826,
        0.5547940427434609,
        1.5560613238560363,
        1.85443487964312,
        2.2582060658215934,
        1.3910438804297969,
        5.979882375221149,
        5.844759929422972,
        3.6123251135739567,
        3.2207580071677038,
        5.676031704882743,
        0.695020776166796,
        0.664214109222162,
        3.392926084470636,
        4.809332158037362,
        4.145016066499387,
        1.435075093150584,
        0.40473785285336006,
        1.2619388228535546,
        0.057623481575959534,
        2.5650062850803277,
        3.360104464551735,
        1.1717761779017772,
        0.03176511320792361,
        3.7899281828101277,
        3.849855733064727,
        3.447677760944489,
        0.5347384273175473,
        1.1431497161230486,
        2.6460889415756736,
        2.556375181387967,
        5.54003308000337,
        2.399659440505951,
        0.9197469110529295,
        2.0741539027944493,
        5.342405268558056,
        1.3485334760898802,
        3.5652745051491608,
        0.945954772321309,
        5.595793664864229,
        2.855288994578718,
        1.2183045658246705,
        4.614423968822016,
        5.854803445788303,
        4.0251972040901585,
        1.69641334655758,
        0.6841089739269766,
        4.145638163212853,
        2.4313927196781773,
        6.141289213446254,
        0.6083614849209774,
        4.807780071952403,
        3.048799537773055,
        4.395878546127071,
        5.2535274474727185,
        6.143967188009141,
        5.905298877552954,
        4.377293825256214,
        3.7810008088462292,
        1.5325144323073792,
        0.8306418761874201,
        3.285549998092944,
        0.793748261935943,
        2.561357137634038,
        0.3258754599016819,
        5.904640180590881,
        5.46440247768732,
        1.9155707451707742,
        5.647453069559312,
        4.119132363281215,
        2.296820459843451,
        2.0649840710209784,
        2.3307578644606166,
        1.9169487312130422,
        3.512197254971137,
        1.7580248730397865,
        5.817259743179408,
        1.9612661764780794,
        4.36666038127877,
        4.5615922273426595,
        5.926056026617706,
        1.3194513173158535,
        4.680893559966871,
        2.2161357571705502,
        5.3153702117417065,
        1.5351104430245448,
        2.860859663101234,
        5.872780231600858,
        6.259327774754676,
        2.6259315966743713,
        2.357639148606387,
        4.410656572986145,
        0.8536309846714469,
        3.1880162363138034,
        3.6726794610121116,
        3.484824638279955,
        3.4753796660496095,
        0.5130140132577807,
        0.10507770917004562,
        4.4741490778524176,
        6.219089789405574,
        1.364488193118063,
        2.6389537470052438,
        4.88362260929626,
        0.41852064887065543,
        0.5870627524041321,
        4.764149037646096,
        0.20118338378327752,
        4.8114591428178075,
        4.459797708156444,
        0.4897641402836276,
        1.4661588838656163,
        3.864167637463312,
        3.0682324781189303,
        6.068200644663195,
        4.818023360129484,
        5.213870626415546,
        1.3570740571732314,
        1.2493916075309464,
        2.0245233447461786,
        1.518101905365594,
        2.5192625939710926,
        1.6587041631207489,
        6.219979879429848,
        0.19821616497571423,
        2.2514324224090863,
        1.8126165301213293,
        4.3514911030837,
        5.013008291604453,
        4.230492041405881,
        4.94255327839234,
        0.4347676636833423,
        0.7840786132091657,
        4.963869860306577,
        4.507682235232163,
        0.9530875558772278,
        4.548309003280128,
        4.753383563973461,
        0.5587492867452537,
        1.179327026728397,
        4.342133823172753,
        4.187550255102042,
        1.570564393771197,
        3.2174309508280405,
        1.3036440330396402,
        3.6068834956112794,
        3.6753049477305972,
        6.07766328934754,
        1.068096885145548,
        5.507006130773606,
        2.3292925775369393,
        2.101220815983819,
        4.767426744850729,
        1.4723008844086833,
        2.500000954714512,
        2.2303983682503628,
        3.9265607319086824,
        3.6833515588523,
        4.689872233461077,
        1.443867509373315,
        5.458917721543435,
        2.998656693342684,
        1.8944183659159954,
        4.56056286788351,
        1.6796876548466941,
        5.297784582081944,
        5.837857908667438,
        1.9582779501218144,
        6.148901315450751,
        5.832849295803139,
        2.221426992599793,
        3.0106962747840496,
        5.8500723655306315,
        0.8518732171724536,
        3.3770841834086402,
        2.9412764502227327,
        4.474402101118016,
        5.059447654681357,
        4.37369496352915,
        0.7169978424136598,
        4.08571531967063,
        6.192642660644248,
        0.5195383417866444,
        4.308018721013999,
        3.292319365066126,
        0.40501242850682023,
        1.3661286627396279,
        4.8667364642524,
        0.8128098122889372,
        3.5642225781987493,
        4.044880353445195,
        2.26512724583531,
        3.620656909965657,
        1.3127955415034225,
        6.0526808938332595,
        0.8795256631637987,
        5.448490372223063,
        2.736924020655286,
        4.965772675255949,
        5.166875775801003,
        1.5546971560152603,
        2.137476363498749,
        4.2695451873577035,
        5.466564333139513,
        3.134347910245931,
        3.3460324218021875,
        2.9021342935836074,
        2.9238195202358144,
        5.511869580680455,
        1.6145125144862014,
        2.4046242168178944,
        3.987864496413425,
        0.5130476228588436,
        5.54696661439677,
        0.7486888017999408,
        2.8415010834685592,
        1.5690429998856212,
        0.8723022567089687,
        3.4442730461578197,
        4.749375156265836,
        2.056189617599287,
        2.565040384416955,
        3.8827017126959853,
        4.766405948391088,
        1.6047562432077163,
        3.309373652621569,
        5.550547905761678,
        1.783732361955381,
        2.3847203488136577,
        0.6605664996218173,
        4.032473556988303,
        3.9951603714820263,
        1.8006530519516593,
        5.39842629735379,
        2.601174635544536,
        3.701201787452246,
        0.05285482036005536,
        1.5578392261056697,
        5.897830982928697
    ],
    "dec": [
        1.0318732926149767,
        0.3142463011802793,
        -0.990650771764094,
        -0.5260347265035157,
        0.867641817027938,
        0.7134315230320162,
        0.7183939756107214,
        1.1520662783369808,
        -0.6065753358801655,
        -0.8593429254049832,
        -0.8923641676118687,
        1.0040681102499773,
        -0.11197197679509284,
        0.8959559093280057,
        0.5575147977159848,
        -0.4471097267501451,
        -0.09306828230576658,
        0.9053629029278353,
        -0.5434445982772549,
        1.0755502254688158,
        -0.5737157236376205,
        -0.5980354921893566,
        -0.2738590684320602,
        0.7511630603869515,
        -0.10664402090146594,
        -0.007909368106287866,
        -0.08653375213319289,
        -0.1804067192472817,
        -0.7150925525603462,
        0.006276969958115448,
        0.7191919463024774,
        0.30689626520837426,
        0.6922368139424783,
        0.7782703614626865,
        -0.04189226038970434,
        -0.32500156295734894,
        0.42878099916361406,
        -0.36143693369996827,
        0.7576162853863868,
        -0.4642476908754352,
        0.12562746974248135,
        -0.2598993137559093,
        0.584584782394925,
        -0.22853475615424795,
        0.044327337703267196,
        -1.444077018019205,
        -0.39359482219151676,
        -0.4756641545977325,
        -0.3499542416444423,
        0.09107627557996352,
        -1.1411730292703612,
        -0.8069819420520211,
        0.7306675414313668,
        1.1118566491465007,
        0.8750172661971722,
        -0.6454437075637752,
        0.7097734119603571,
        -0.08826331924600136,
        0.6821922830682391,
        0.7475354717462597,
        -0.8335951455028302,
        -1.314195158360811,
        0.7413384534749409,
        0.5895926946401996,
        0.9160568821890738,
        0.5743254347206392,
        0.09062289897729078,
        -0.6044911401128925,
        0.1451414146106405,
        0.10267828783368238,
        0.4222515547825761,
        -0.5345431493185281,
        0.17636237948451594,
        -0.2857540578708211,
        -0.015571152069137909,
        -0.667051109260423,
        0.2090280739992985,
        0.05371671579467612,
        0.7192207102222561,
        -0.4108280810560755,
        0.22224483627511263,
        0.6436169652473219,
        -0.0014010902055704272,
        -1.0549356430618266,
        1.3783076453037995,
        -0.9325221164716304,
        -0.9422340522251736,
        -0.6243535885394671,
        -0.21307633375624407,
        -0.024647273198998204,
        0.6391539325505635,
        0.5989175558287404,
        -0.7090677917897701,
        -0.4168185558351214,
        0.26815833720422305,
        0.759437175289728,
        -0.05721915746099314,
        -0.019665113651236056,
        -0.447503219923731,
        0.17855033864232372,
        0.8375102909534164,
        1.263336529370147,
        0.609915791990734,
        0.36744779425680163,
        -0.4906964956756468,
        0.8506349911508551,
        0.34038601252924316,
        0.13229118794511377,
        -0.17649862409899925,
        0.367817198570516,
        0.7983677727479231,
        0.6665922914875522,
        0.4182621464123042,
        0.06568017980628164,
        -0.17713430767538973,
        0.8808714815640616,
        0.7463038891323259,
        0.5251643911782052,
        0.8231876625042003,
        0.16545214543820122,
        0.2458220379088876,
        -1.0008757676585356,
        1.1820343839322474,
        0.25597177358833656,
        -0.35235417695385346,
        -0.11868598516175068,
        -0.367364354157842,
        -1.1484772050866623,
        -0.18642810930753523,
        -0.49774719009465446,
        -0.46014312883765535,
        -0.3542930508621967,
        0.8438894520171817,
        0.32267595403539207,
        0.3650335377110562,
        -0.36942865921424844,
        -0.436720615974687,
        0.3094365522464495,
        0.3759339477717253,
        -1.2792705612105448,
        -0.3413704842639207,
        -0.373728245566924,
        0.5073041368029061,
        0.5853528653806647,
        -1.1254053509985507,
        0.5163043706784568,
        0.780238978532422,
        -0.691791338471756,
        -0.3520011449355851,
        0.4446427599207409,
        0.3050616756018311,
        -0.24647850541288885,
        -0.4460929354987718,
        -0.2067897568073263,
        -0.5023618396812433,
        -0.25811991476495716,
        0.8052218089150326,
        0.4084651154458485,
        0.3600262287832491,
        -0.06849811510446471,
        0.5837438431348573,
        -0.15464231190770975,
        -0.768374982290996,
        0.9697984367032009,
        -1.0274978172376161,
        -0.0417040602434164,
        -0.6982304017430845,
        -0.9737166778703225,
        0.25025353023403085,
        -0.6000242072053208,
        -1.371234350471316,
        0.10924545490685822,
        0.9706245418140145,
        -0.5861177707083768,
        -0.8976484719726869,
        -0.8950116435455422,
        0.6966169984901256,
        -0.14549111271496795,
        0.16940160765042486,
        0.6174128861710548,
        0.3460345716418676,
        0.6101071436176125,
        1.0125462416809643,
        -0.9991033815703009,
        -1.0270466625302197,
        -0.28921212282937897,
        0.6102170624319364,
        -0.772151708158548,
        -0.4904530320825182,
        -0.5685661599779438,
        0.8288080894567261,
        -0.7154768083706565,
        0.20347776793453015,
        -0.17659968464991518,
        -0.8499811097979786,
        -0.31399461217228153,
        -0.7344371631026271,
        -0.9020469898388572,
        0.8245944999509688,
        1.3659336244781342,
        0.07738530550200404,
        0.5122364020897934,
        0.09205284599955,
        0.8836584128877258,
        -0.47210165169589996,
        -0.32854383081631794,
        -0.30495936754192576,
        1.0621656198786407,
        -0.12650828705593764,
        -0.7629904571693673,
        -0.8981233299796653,
        0.3750076376342018,
        0.13221750188188305,
        0.10749174787913127,
        -0.8984721096782097,
        -0.5019370190985613,
        0.7833411406780965,
        -1.1382240144453581,
        1.2172896277299743,
        -0.1862142136533019,
        0.10253024144256319,
        1.0630141755530973,
        0.06516284384756646,
        -0.8942784183240778,
        0.03116189926606587,
        1.1433671345422578,
        1.038753474145945,
        -0.8562102754889187,
        -0.19784115608885955,
        0.1424457071755686,
        -0.3953327057783583,
        0.30778334141064084,
        0.26912587435559937,
        -0.6219057545771407,
        -0.8692614329329744,
        0.6827893326207465,
        0.3911797996030863,
        0.4121885613936797,
        0.6865107469081704,
        0.8638240626918805,
        0.4298971019320591,
        0.4210881999763472,
        0.17463096012174714,
        -1.1873909178116056,
        -0.21558100975954117,
        0.21087528295570576,
        -0.5696295755912935,
        -0.586733016284872,
        -0.0895910059909438,
        0.7735994777015335,
        0.19508290586714166,
        0.8427279019687062,
        0.6860745473868786,
        0.0462179946236339,
        -0.11501472945596194,
        -0.8737151869979688,
        0.590349261149705,
        -0.37196322828667244,
        -0.8043822218401908,
        -0.3919939696578739,
        0.3185654728447372,
        0.3815180748806929,
        0.2682045365992037,
        0.7275964242207575,
        -0.9803658584157876,
        0.47991991132937684,
        -1.2581826621744134,
        0.4333802336700102,
        -0.45873776058780963,
        1.3596465593827793,
        0.13898126144088885,
        0.9214197514445527,
        0.6242801832823712,
        -0.6283322082850052,
        0.33748052113247506,
        0.8231347696208313,
        0.09617580508723227,
        0.9796052301587957,
        0.9831886806217471,
        0.783783436848404,
        -1.2162008372374498,
        -0.9374076640464012,
        0.35896174428818595,
        -0.6097957729298701,
        0.12653113997336357,
        0.12655582707579993,
        -0.1705215757300973,
        -0.6354741327762269,
        0.5280971257907737,
        1.4003400293380877,
        -0.3198856319426058,
        1.1526956337703158,
        -0.7826862865022333,
        0.8435820003329547,
        0.4240996353277763,
        -0.9171449779513696,
        -0.15320610507984223,
        -0.07009580459928003,
        -0.1864790580918528,
        -0.8158508248286529,
        0.13293139688793223,
        -0.3687873938470961,
        -0.04172750988063836,
        0.46004140607219984,
        -0.38729787892450235,
        -0.12629950468943665,
        0.001934109995269154,
        -0.03741777043237388,
        -0.2008832557951921,
        0.39059718433653257,
        -0.36569929003423135,
        -0.8082111232641658,
        -0.3482939901643292,
        -0.6460434009156061,
        0.05727322550620473,
        -0.18290552685412004,
        0.5683028516557773,
        -0.9862939921092,
        -0.20567527172369698,
        0.6853193392356512,
        0.6234207868323112,
        1.2460741798615138,
        1.3354711279843994,
        -0.2947595201429419,
        -0.7976178519640585,
        0.0888135463120834,
        1.4973787839866732,
        -0.20116088700536924,
        -0.9130030765306396,
        0.2373793027478728,
        0.7447763636915669,
        0.8895765229973063,
        -1.0758077345314518,
        -1.0019138552835183,
        0.044301503816922085,
        0.9752889156481972,
        1.1170190943146172,
        -0.6299495058108,
        0.25211693418064335,
        0.7740901026027981,
        -0.2840299316125219,
        0.4600906399706047,
        0.5934066786790042,
        -0.6743623284769157,
        0.48677439866444067,
        0.6376472128312791,
        1.0406907664199294,
        -0.4133987014558347,
        0.26916640715770374,
        0.4343714010570956,
        -0.24141616457511808,
        0.6605529811843479,
        0.35667215053253143,
        1.3185184564933978,
        0.3532572150037092,
        -0.6495548678767281,
        -0.2642125720664956,
        -0.326856688671468,
        -0.022859286442346968,
        -0.07812652617139082,
        -0.6013180235415141,
        0.27004728634766206,
        0.8088628832781369,
        -0.7266734419279078,
        0.585914084076669,
        0.008514272894503433,
        0.4976351627724316,
        0.6515721292155594,
        -0.08626911003299575,
        -0.058413429889535594,
        -0.24177520504482258,
        0.6602782673745254,
        -0.9107931081250721,
        0.18197040617528798,
        -0.2785396285703368,
        0.6671879916546113,
        -0.5778229696404834,
        0.20673495125097066,
        -0.5433924046414007,
        -0.4714113067837256,
        -0.2055200041344063,
        -0.3429948246288194,
        -0.5438999146107646,
        -0.8793804965993323,
        -0.27014742705002875,
        -0.8505999058531155,
        0.18802088836130829,
        -0.41253021048121347,
        0.7979682625390216,
        -0.638574597739421,
        0.09772133888028783,
        -0.8629239797385783,
        0.9675785769464252,
        1.0836064886695267,
        -0.2329963111081242,
        -0.6050955742272325,
        -0.741242515902242,
        -0.19687857944321252,
        -0.19513994950358785,
        0.28286110239123646,
        -0.41434404582067524,
        0.9432685673711818,
        -0.02444446240684474,
        0.7724563915302853,
        0.3641763667450685,
        -0.6286655164994287,
        0.6941160633432092,
        0.3637942142563424,
        0.6308871682611422,
        1.1194104154532136,
        -1.3016390445565995,
        0.014255284484137744,
        0.7025400148903421,
        0.09258549352454726,
        0.6616363010928519,
        -0.8259289249065984,
        -0.11804161330673364,
        -0.5414374585162006,
        -0.8242160680882946,
        0.5156067302224716,
        0.980176139128519,
        -0.8973091897889935,
        0.21187661442376332,
        0.08853412285578323,
        -0.5774538955604608,
        -0.3179309872321379,
        -0.5905347588570709,
        0.41933779829249823,
        0.4413878875871776,
        0.05800181698375797,
        0.5934557347642472,
        -0.5235166691622826,
        0.7542998043180251,
        0.863192753022545,
        -0.7155890113827689,
        -0.7072348428657351,
        0.11146757235049164,
        0.5740490793701192,
        -0.24389928312052248,
        0.032137773582587875,
        -0.059590870175497655,
        0.8348465736966426,
        -0.4484454987885735,
        -0.5089532715964291,
        -0.026497196909077047,
        0.9573533868991063,
        0.281115274506296,
        -0.5567285683607641,
        -0.3721641106080994,
        -0.8317005398994781,
        0.050612327431931184,
        0.05699885563159189,
        -0.6026686585761222,
        0.2914795298105295,
        0.1031527783744386,
        0.71095321297348,
        0.7378746280377858,
        -0.8795629775996389,
        -0.6628354523960963,
        0.3370405381626963,
        0.6979975670564961,
        -0.6090569161975924,
        0.34132294364479265,
        -0.5803973930457331,
        -1.2747536369826984,
        -0.5741294225700153,
        -1.3521541845489367,
        -0.10376399251037714,
        0.6898963397128428,
        1.0099603809989215,
        -0.9018012812213508,
        -0.5364122677353881,
        -0.11105342180898435,
        -0.45095093861950214,
        -0.485122535831873,
        -0.546092587478794,
        0.8746500140386334,
        -0.9014075385164166,
        -0.36876530513736105,
        0.7802247553263806,
        0.5570862529865498,
        -0.40262767921747733,
        -0.5766612201078334,
        1.1655453442246193,
        0.2715182253702425,
        1.090390119729889,
        0.9261460394109513,
        0.6862509809531275,
        -0.3179504302074591,
        0.41996305313049165,
        0.1604550302231629,
        1.037808116019316,
        0.6603134435851393,
        0.2587033807820527,
        -0.009804298158549034,
        -0.6418732868575234,
        -0.17847405594077093,
        0.48893767261959203,
        -0.7141394893832802,
        0.6685873756104387,
        0.4442559691263525,
        0.49446371132305905,
        -0.16637155703299933,
        -0.8802948643396317,
        -0.9118829921724068,
        1.390918194396513,
        0.15562487797930497,
        -0.07958568145263921,
        1.0748795445140178,
        -0.7327683898542328,
        -0.557582100509269,
        0.9751216927016054,
        0.0811518385037106,
        -0.5234828531516372,
        1.0674770330463654,
        -0.3618139128299827,
        0.7021495024904064,
        1.2332562096776782,
        0.20263285594368974,
        0.1287703182932289,
        -0.7205198234965886,
        -0.4130331520960114,
        -0.5846342531014637,
        0.11299803776674518,
        -0.13141610991998995,
        0.2409200437993354,
        0.13385713552547476,
        0.2824657134012167,
        0.202568274249227,
        -0.6276720723586265,
        0.8273399475046147,
        0.3385594091920428,
        1.4190037887987341,
        0.7517996336384469,
        0.2673264141255009,
        -0.8565317799306701,
        -0.326010733421759,
        0.897258271446581,
        -0.7426058952474167,
        0.7137262025174588,
        -0.1456550370136669,
        0.2205681618260052,
        -1.139666392090827,
        -0.5241960268509487,
        -0.7998344327781635,
        -0.2925470384390496,
        0.49041247713035907,
        0.11335604581137056,
        -0.2940547925992337,
        -0.5902812865518462,
        0.8699708658102634,
        0.5102442747243469,
        -0.6180365511793579,
        -0.3077143449434496,
        -0.31439216967803413,
        0.450065612925277,
        -0.7602278882808801,
        0.4869816041107986,
        -0.1999711330372116,
        -1.04973177922521,
        -0.6409783940763304,
        0.35035232089088,
        0.6631058125585076,
        -0.28572390651289636,
        0.9000734350087141,
        0.044822870412236746,
        -0.2964268638099047,
        0.7061500709003856,
        1.2952291915098493,
        0.8920568671814928,
        -0.9734843519820738,
        0.15573849594303463,
        0.8483598615212267,
        0.011701731417472657,
        1.2303545076549607,
        -0.21290182769041377,
        -0.9151876027332596,
        1.181547152307346,
        -0.9341867232390915,
        -0.5247441659366778,
        0.3196494087457189,
        -0.40192499187969033,
        0.552026121368771,
        0.0007845716487952197,
        -1.1060652738936794,
        -0.05222742634675421,
        0.48047718328093847,
        -0.13544119526648105,
        -0.6774241498073225,
        -0.7607633389968388,
        -0.38148528933755715,
        -0.911686302836625,
        0.1842346469233967,
        -0.03429932883402588,
        0.47592410739734786,
        -0.05666282812771441,
        -0.4969300755699654,
        -0.673204105699487,
        -0.4887783155159686,
        -0.8670914481074644,
        -0.1622946239359792,
        0.4078946566082158,
        -0.31466332047890383,
        1.4585271841943936,
        0.8270619101372672,
        0.8015989913492039,
        0.3553386740036564,
        0.9846393505615361,
        -0.05928064514228226,
        -1.4072130946196098,
        -0.037588091222924426,
        1.0109513786930313,
        0.07596192670765499,
        0.8836593531918664,
        0.979745954921979,
        -0.3593578675045443,
        -0.3956828313792611,
        -0.28500724756042123,
        1.0471414729277881,
        -1.0146283592819816,
        -0.9957091809125137,
        0.5313707412941059,
        -0.38914336103693514,
        -1.303013393266163,
        0.5262586846415512,
        0.9593639221214552,
        -0.7852541466501646,
        0.45803243514004033,
        0.4888374730875459,
        0.34120036435065587,
        -0.9509346206930688,
        -1.0613093539049234,
        -0.7281090562160193,
        -0.3037210268375262,
        -1.1903888502457423,
        -0.6845156155918894,
        -0.4516464007059682,
        -0.806606079804621,
        0.2939743080791603,
        0.3172874027230442,
        0.7429670892467248,
        -0.6142766375476931,
        1.107160486075232,
        0.08532946076209912,
        -0.9149090069449549,
        -0.07859300096224207,
        0.40447921344281407,
        -0.19258215133271125,
        -0.025806646994202674,
        -1.125467135587745,
        -0.37434058426292643,
        0.22947647421604217,
        -0.8178813387894063,
        0.6563437845565122,
        -0.8375485922073068,
        -0.347970945723348,
        -0.03774860827755016,
        -0.3301252613538637,
        0.5268153723147949,
        -0.4317238312887447,
        0.2003055459210869,
        0.9154616112922894,
        -0.11913744112450946,
        0.265593948662087,
        0.8798129929074978,
        1.342129434036441,
        -0.17558530885030654,
        -0.3793512908251181,
        -0.6648447844768341,
        0.2736658325244152,
        -0.6616143920558982,
        -0.2614881847020374,
        0.018337474467103695,
        -0.1572665930204802,
        0.10643043937253896,
        -0.5759973280506023,
        -0.7893214754941668,
        0.37996910628632385,
        0.3335833371523467,
        -0.16528303962728103,
        -1.0547776465621534,
        0.5892849913400383,
        1.0634990895494596,
        -0.25415324187077903,
        0.36915379619639327,
        -1.4380021488865,
        0.5634623891410308,
        0.571738158942168,
        -1.1327841105974825,
        1.4369562652306338,
        0.5483676382289103,
        -0.2531810405559853,
        1.3463934704701954,
        0.44099917961695234,
        -0.6813258969130872,
        -0.22109266406120628,
        0.9241478795365572,
        -0.6837321629774619,
        -0.4752918947855371,
        -0.7668257965194673,
        0.50774390407449,
        0.06214325853079351,
        -1.4760571479982916,
        0.21276630593490212,
        -0.7043023790718256,
        -1.368298391671048,
        0.06878106265900989,
        -0.4552251366737174,
        0.08127117378230013,
        -0.4651232015110046,
        -0.08692194767691327,
        -0.440181982976143,
        0.8257302099926483,
        0.15923052177674127,
        0.7212810629357282,
        -1.230949230633555,
        0.9326778844998403,
        -0.7154301773002445,
        -0.02592556770236724,
        -1.0986834745516456,
        -0.08028759653909256,
        0.5205882421705242,
        -0.20683131294941315,
        0.3641238954788761,
        0.8694464990633741,
        0.5011069189197113,
        -0.0726936948500619,
        0.02214883052354249,
        -0.4961140900835304,
        0.21206121466987585,
        0.32169826894907233,
        -0.8548047345981925,
        0.191966833677512,
        -0.8023249920260749,
        1.1997442568695316,
        0.728165448197703,
        0.18681180199473896,
        0.7839332855112079,
        0.9846006541780715,
        0.9516598201538229,
        -0.6250999103563842,
        -0.5418815442141108,
        -0.5957303784774061,
        1.017079411337778,
        -0.5401251873860093,
        0.6289160327607413,
        -0.9654645880498985,
        -0.37736741355177095,
        0.25145487494030005,
        -0.11868234657524844,
        -0.9026148519422762,
        -0.3647135367973485,
        -0.8957668056564007,
        0.8922781516227439,
        0.08488441088539454,
        -0.41222192926576107,
        0.050540225986178834,
        1.2967877901406029,
        -0.7302392473469873,
        -0.6951684625037151,
        -0.3931634047009392,
        -0.6075836894518154,
        0.04416742474728527,
        0.3460767042705458,
        -0.22248608684177917,
        -0.67461044445854,
        -0.7291878059064669,
        0.7623765893048116,
        -0.09461740487755817,
        0.2601717323552131,
        0.4005187180426131,
        -0.6456555439883679,
        0.8529532387140578,
        -0.0032500105195978546,
        -0.18597858989616048,
        0.9352158532040401,
        -0.623291301900932,
        -0.6535916118866338,
        -0.26357287558169934,
        -0.3541795142636499,
        -0.23487597414588549,
        0.3775313566608773,
        -0.6792097447879265,
        -0.7132941404922818,
        0.2613660589674638,
        -1.1189217826727311,
        0.11358960303448755,
        0.27186773675689396,
        -0.574790886783605,
        0.4608050382954384,
        -0.7515491276796112,
        0.35004471651920527,
        0.36903812966707017,
        -0.7415570463833022,
        -0.7575502390321246,
        0.8698475227672317,
        0.45367061178243195,
        0.45004573421459104,
        -1.1757027840403755,
        -0.8690793300545111,
        -0.7812881328997398,
        -0.4304291805098708,
        1.1120003926539832,
        0.2993184488941169,
        0.6431500902011601,
        -0.34455360640431676,
        -0.3401639002066284,
        1.498513879159282,
        -0.23477026037299117,
        -0.48422376613122875,
        -0.32844201426744546,
        -0.366782322070639,
        0.4436320096038451,
        -1.002586340726888,
        0.4141905606417348,
        -0.3974642439384822,
        -1.178833124895932,
        -0.856267898760818,
        0.2527206580037633,
        -0.6127574189850118,
        0.38906974470444616,
        -0.3489056919296869,
        -0.6369975091912109,
        0.6617961888192183,
        1.0243953946900601,
        -0.8807771372071056,
        0.19010906404577319,
        0.29937057860202404,
        -1.3019235754741278,
        0.8576236113896353,
        -1.2960866178689725,
        -0.12183978270987374,
        0.6579485462803427,
        -0.3271549618406191,
        -0.5173675419785777,
        -0.9752700764328833,
        -0.5873943149527553,
        0.23772710654179258,
        1.1667016639983256,
        0.6587983975663738,
        -1.3493988478677692,
        0.43111123917942434,
        -1.4608626613304359,
        0.12052993591855134,
        -1.005921344591981,
        -0.1575660193614661,
        0.5958673818763494,
        -0.6355128090068363,
        0.4461558204220611,
        0.2775702499137543,
        0.46147341081503207,
        -0.8194231765133705,
        0.6486720556849646,
        1.3972344811896436,
        1.117955966091914,
        -0.8546788615505986,
        -0.7913470799226917,
        0.5030320122629516,
        0.3401937693401728,
        0.38959346910147485,
        0.1237793457492973,
        -0.5427556618988009,
        -1.0972103167735237,
        -0.39843586419674387,
        0.9325927239647733,
        -0.9927170245250475,
        0.31931168791079323,
        0.9054914037542172,
        -1.0529079692747396,
        0.09921818022832282,
        -0.22816689525672934,
        -0.4916369550024262,
        -0.15818077062997143,
        0.5006548272726763,
        0.15503396719800053,
        0.41530470279626697,
        0.48572031662771953,
        0.2895252817183997,
        0.5065544947920974,
        0.1595101252558699,
        -0.6119684003438516,
        0.5211688289541625,
        0.4547174107501036,
        0.6620545341686567,
        -0.9598524886303867,
        -1.0764575991199798,
        0.7135007301937508,
        -0.3685497338664717,
        0.3563816792959286,
        0.41529579286023405,
        -0.24611855083375847,
        -0.058404580883667366,
        -0.16137348762447204,
        -0.7399677851490899,
        0.38872585088184625,
        0.42359966773676294,
        0.049316820208496655,
        0.6006816106103949,
        0.3133154437710178,
        0.38424053314078965,
        0.8382893024671705,
        -0.3305193854385666,
        -1.1214402708260172,
        0.2248899137984454,
        -0.7072525618689268,
        -0.33263424094997557,
        -0.20444069942951543,
        -0.18436165066087085,
        -1.0316460490145136,
        -0.3376954966233976,
        0.04627727863060364,
        0.3997308591956106,
        -0.0877679206861736,
        -0.3728881606266121,
        -0.8238927624238381,
        -0.23705868969747482,
        0.8085427451874619,
        -0.8690675315033556,
        0.012234669701982186,
        -0.23195562265466785,
        0.9752123518354587,
        0.2551961565081673,
        0.05595794598310674,
        0.7780751737327196,
        1.1099349031264536,
        -0.8409099418743521,
        -0.7410228406427855,
        -0.7680613093711642,
        -0.19650625123167945,
        0.3978860117781394,
        1.287575494719932,
        0.41673267842507034,
        0.3117631670806829,
        0.35179397987244293,
        -0.20898260059035823,
        0.5875522342901773,
        -0.057762928832755335,
        0.3853081722832079,
        -0.41869463316571576,
        1.1654945772304661,
        0.17117067573857506,
        -0.03856495181991834,
        -0.4371125268503571,
        -0.5369408465945242,
        1.0067840077936425,
        0.4524403232717264,
        0.38948559590232074,
        1.047016510901282,
        0.47738990003901344,
        -1.162476480375501,
        -0.7811128187586097,
        -0.6245716001857738,
        0.6122674041473618,
        0.11769348855717855,
        -0.4605632035297842,
        0.13221614121202266,
        0.3104117449322229,
        1.0901400592053736,
        -0.5515489459294365,
        -1.111945297172927,
        -0.04972421854543593,
        0.13696591222704613,
        0.19886828786742977,
        -1.0526159981695467,
        -0.3307351396366032,
        -0.07158358030660007,
        0.5193758765119504,
        -0.37695380301526954,
        1.211217252971211,
        0.17133424679159875,
        -0.3581380036390233,
        0.22120282257045482,
        0.5181179018699944,
        -1.0098298940166341,
        0.06932403562594136,
        0.06421437335845857,
        0.5729813953768487,
        0.6714564852430053,
        -0.662009100588101,
        -1.0595621167682714,
        0.7002311499873297,
        -0.6536673501254013,
        -0.9359252277485374,
        0.4078592865743926,
        -0.5354380275480155,
        -0.158620309805783,
        1.2574825444912654,
        -0.8954114552625321,
        0.5679754720344005,
        0.10759473596862985,
        -1.4161721227446165,
        0.8639892575395784,
        0.6178619394876124,
        0.8557812724667464,
        -0.7778154965554269,
        0.15636781254174095,
        0.5158203202772855,
        0.2670762850790256,
        -0.23673534262230664,
        -0.07675380330945103
    ],
    "phase": [
        1.87399314852462,
        4.294049908982585,
        6.024551898752047,
        2.4778074805719097,
        5.305901781355187,
        3.689775323164396,
        6.108834308402885,
        1.76725914853666,
        0.9454637870009736,
        3.5826042926319754,
        3.419974047691313,
        1.8064084169475891,
        5.599178524754786,
        0.9708461804324638,
        5.344398804691672,
        3.2948921737519696,
        2.8804321840397686,
        1.5536626285018893,
        1.4547487855304053,
        3.687734309063987,
        4.054215183844858,
        2.0097895955813874,
        2.0195765895143336,
        2.251079320919919,
        4.414088684290421,
        2.0625993847036197,
        5.080008119345054,
        0.33448198354603526,
        4.082571465916873,
        0.6111428024200071,
        0.021534418621031566,
        5.2512191866835884,
        3.0453568485843014,
        4.581247405117365,
        1.708301205749178,
        3.0222565571279247,
        1.8190914093766697,
        5.060519222475878,
        2.2490887827608472,
        3.100930007519256,
        5.904676026631084,
        3.0589826943961533,
        2.330117217780216,
        2.10206676730832,
        2.3060819701901414,
        3.4499553869857533,
        1.2667977747742984,
        3.5986824216865263,
        4.289185919579861,
        5.876013048179033,
        5.294827490398291,
        1.1550718020073487,
        0.05598877080236611,
        5.854223524549477,
        3.7875596464017365,
        1.2913733372142286,
        4.803432817735963,
        0.524899893400332,
        6.00464461445283,
        2.7206782432090786,
        2.065346420135934,
        4.645945804255889,
        5.748535844642017,
        4.802792387958951,
        2.9037433669363293,
        2.5438342692849476,
        0.7616184118144851,
        5.877620481426439,
        4.944613160141427,
        2.8211846345425506,
        0.23072606266533152,
        5.097622345179408,
        3.7684449654220082,
        5.703353455504102,
        3.2528422321113144,
        5.784082084450099,
        2.916430782852628,
        5.688331738129783,
        4.101710497072881,
        1.6974493357010265,
        2.1737612371654436,
        2.1936033337418164,
        4.693497943094653,
        6.218950644085571,
        4.544004362497371,
        2.804796379265391,
        0.8811984765598163,
        3.1251976791937106,
        3.1231580557985676,
        0.5301072917117712,
        1.0244002873685194,
        4.491527136236277,
        4.627941717783179,
        3.8281327890603842,
        5.710338684226415,
        0.5502019484104987,
        4.063270009985333,
        1.7247871073170322,
        2.286078440067859,
        4.682656648852066,
        1.5680814687558093,
        2.3052581378354255,
        2.9814976575624472,
        2.9514375779350126,
        1.3833932484575346,
        3.9894545625570976,
        2.735501550641787,
        3.572025612428669,
        0.2259139736045758,
        0.9570250351222162,
        1.1212179235442639,
        1.3016890382892945,
        2.2232439102647468,
        0.03721181436687952,
        0.873606431361006,
        4.161261075775038,
        4.037674883168033,
        5.97253163385201,
        1.990539588107631,
        6.002570508569227,
        4.28798599626025,
        1.270612963882832,
        1.752402139311323,
        0.39097504784337833,
        2.8591867581160146,
        5.055453805724866,
        4.529084695049049,
        5.594248623996374,
        4.2436779236839985,
        4.831412067929147,
        1.5380723398701361,
        1.0036234754890487,
        3.2843416787511526,
        4.596286524209827,
        3.6244753101472886,
        4.489684059374654,
        5.654423325681607,
        2.808933678687531,
        5.512750832196909,
        3.6050740750422663,
        2.14093881466515,
        5.8073607779179595,
        0.28812575528600926,
        4.328843473059507,
        3.654518029322515,
        0.36300406472409213,
        1.8711335901730486,
        5.833069485302825,
        4.383711197753907,
        1.094350473936331,
        5.6129962365383035,
        4.0872698644523995,
        4.026376698751109,
        5.743300403517258,
        0.20390641369383156,
        5.064038229290669,
        2.9273233832639005,
        2.843975713745572,
        2.8131129568424087,
        6.218900383411748,
        1.614634845993808,
        3.100052218017334,
        1.5641785091181684,
        3.9129635133566985,
        1.0800454045045975,
        3.2349926667961775,
        4.436666676558471,
        4.858729563163066,
        5.015661008318814,
        2.26955969611065,
        5.775056798555607,
        0.6031405727255746,
        1.5913611880136802,
        0.35349942429312503,
        0.9636462230069164,
        0.1008935679579121,
        5.125630440237254,
        5.739175475488786,
        4.536875325169125,
        5.964224403642439,
        5.121715890646883,
        3.206713433104277,
        0.005474067283642332,
        3.6179012484805044,
        6.0246722129174515,
        2.2524144131756363,
        1.81561333214013,
        2.428704156630994,
        3.565798321396209,
        5.053197736320731,
        5.167216149192676,
        2.3602405762479397,
        4.477009481991643,
        4.697120508074919,
        3.426964523403433,
        0.07389910062404782,
        5.482962668039135,
        4.443840526999724,
        0.09570353463006627,
        0.8855218189966528,
        3.7609992922400224,
        1.525960838531233,
        1.909226081925595,
        5.446264355310846,
        5.773731014740686,
        4.339805136304386,
        4.855642811295962,
        5.455985056926158,
        0.7217105235904576,
        3.00673577612004,
        4.703968775441962,
        0.7199020715214748,
        3.708948836171194,
        4.090514340502237,
        3.746569743140266,
        3.640200559066271,
        5.497360038191836,
        3.8408851844170404,
        3.073395479661269,
        5.701309475036663,
        2.0058665440739487,
        1.191806848209313,
        1.3472576820446582,
        3.1968981847701436,
        4.68591464162315,
        5.881939365087801,
        5.4649618402485025,
        5.813060717516903,
        0.7787947631613599,
        5.604502135820856,
        5.003660076164573,
        2.2655671210851276,
        4.851991592431456,
        1.113809035600801,
        3.0650620032482894,
        4.359320160552405,
        3.361502371791983,
        5.1565015643642,
        2.324890604538663,
        4.879064267068107,
        3.8808823039944946,
        1.0808185133822195,
        0.8330819070832468,
        2.153689137625113,
        1.5480682488603634,
        2.7851103150493586,
        2.214167673248065,
        1.12804497372157,
        0.8818503464178397,
        0.5320284669595894,
        1.184892288145572,
        2.125982818494887,
        2.96372699473671,
        5.221983273022095,
        2.4293973402578475,
        2.6460971808914113,
        5.3385019420830275,
        1.9420880946621093,
        2.4567910802713793,
        5.476564129692741,
        2.2936852647428947,
        0.5757624377997915,
        5.985709719779276,
        4.413677693254321,
        4.315901402624419,
        3.2062770606026136,
        1.6064908466228258,
        0.4497535574265874,
        1.2129876805227007,
        2.233118472123484,
        1.0629107856121784,
        5.826171959715086,
        1.8843252583367769,
        2.696430451351183,
        0.22827230456982892,
        3.2835539398426254,
        0.8466657240338209,
        4.4494474937088215,
        4.536750326775187,
        5.1155166430637555,
        0.013379437302539493,
        6.193233477925787,
        5.668944475606549,
        1.7550459097599014,
        3.3701956328087648,
        5.229759062946378,
        4.826696002730876,
        2.4914834189148283,
        5.005688409179602,
        0.10678238448991169,
        4.962273903553383,
        5.203130860958183,
        6.2220985151547605,
        5.798658392087523,
        1.8794290172132493,
        3.9468626702678313,
        2.1708136735911125,
        0.6606202587734001,
        4.807915756180239,
        4.780571510002406,
        0.45067665833362774,
        3.518785066462576,
        5.405865106144065,
        1.9008765549514324,
        3.02943175162864,
        0.044240580365341814,
        4.549476314481007,
        3.98291876430193,
        5.964112289765146,
        0.047994601561883586,
        1.314941202731014,
        4.918220664610934,
        5.195248339416632,
        2.1600015669151897,
        5.411102007059336,
        5.666640660736583,
        3.457686240501594,
        3.6558942594014363,
        4.97075525704303,
        4.947364637314262,
        4.75623923828379,
        5.779063169843739,
        3.649767928179839,
        0.3078401489976783,
        5.881892223268969,
        3.3892178720926185,
        0.4250644786564348,
        1.5557489956515382,
        4.100580477683082,
        2.1222841129326495,
        2.644234660684317,
        5.556549786548451,
        4.850555321465886,
        0.840307681951029,
        0.573720206938984,
        1.6012594062832495,
        2.992278240618639,
        4.016289184328827,
        0.663512782578777,
        0.8614389629662741,
        0.832158178414056,
        5.866350473473539,
        5.898534420630769,
        5.957582398420956,
        3.953344146894183,
        1.211536231608664,
        1.3627717780870934,
        1.9336613237063789,
        6.105628397908214,
        5.263350447544561,
        3.2578079257933523,
        5.680305642788924,
        4.764390941838549,
        3.374978969716019,
        5.465649422392756,
        4.834618389367388,
        4.786275574205288,
        4.55398562897447,
        4.112240715860868,
        3.4823611149692404,
        2.698691268635033,
        2.3343964398231494,
        5.528594841974509,
        0.20224211245903617,
        0.7266584990225938,
        3.2798763397852677,
        4.745053456155707,
        0.42096064639700204,
        0.6303546292431483,
        1.619665412410591,
        0.8038152135719846,
        4.447418483357619,
        1.180125494512643,
        2.7597225132923344,
        0.7989119773426429,
        2.5430439669348512,
        0.28987625459956795,
        6.051688317038335,
        3.240994624936347,
        0.43746663688114157,
        0.9583160769305228,
        1.19097176640192,
        5.855715811839396,
        2.099124746183641,
        5.207624924268323,
        4.373135957965576,
        0.17930650112182203,
        1.9570584196546652,
        3.269230000887855,
        0.6740284497466651,
        4.40701541579793,
        4.166525400428939,
        2.8788556928001667,
        1.4770370384284586,
        5.374472313853097,
        2.43446450587069,
        2.9814975220639686,
        3.730776914160896,
        6.2829761407203835,
        1.3860114372569807,
        3.8160309883542904,
        4.122972383646608,
        5.010858611862694,
        3.3937366987838677,
        1.6018841479367583,
        5.551801431357169,
        2.277329247335952,
        5.39465656859629,
        2.12265416681864,
        2.162148678158323,
        0.918107872783884,
        2.2320144226938416,
        4.517031842186213,
        2.631327836502527,
        3.0982339143084583,
        4.514638918824457,
        1.0222519443496487,
        0.31502090760426776,
        2.9028055124983254,
        0.2400979988196359,
        3.4243088345302133,
        4.235526092199224,
        2.4590733775700775,
        2.291860426072361,
        1.3221754010967228,
        3.986028915213605,
        2.1835009831581513,
        0.3570056650729671,
        4.664197728531769,
        4.611579647273746,
        2.105230547697376,
        5.819292774778984,
        2.005502499886764,
        3.358365962074373,
        1.729833461984327,
        1.3847552276801622,
        1.5346835030780848,
        2.5108182299654045,
        5.938994849283916,
        6.067439200563682,
        6.257527330028124,
        0.8620357037630484,
        3.0669194881284,
        5.286264255616292,
        4.7736941413519425,
        4.754614797926661,
        0.21340366026151325,
        0.7104051762430735,
        1.8713190607915977,
        5.5455937601079235,
        0.16968370191718227,
        0.3820581623083131,
        3.4408031849288823,
        0.2763800920914723,
        3.7197622743756593,
        1.6901259337523376,
        0.27095392306128036,
        1.9715822870593733,
        5.75732427027627,
        4.937903527099742,
        0.5716165419240125,
        4.5925924940246965,
        1.032545704062768,
        0.6032591587814427,
        1.0965857523833111,
        1.4516145944101424,
        4.39243223709502,
        3.885895442465544,
        0.4770366047203166,
        4.442256339775002,
        1.6656756120210967,
        5.189738914081531,
        5.000922422228015,
        3.9450451915817633,
        1.569966803068031,
        3.5345691247908073,
        1.9314776904357922,
        4.1526747533718416,
        0.8813638552009678,
        2.5203964230610603,
        4.480641784941967,
        5.668709368135866,
        1.2402719334830905,
        4.129856179726144,
        5.969165248895714,
        4.760572707057637,
        2.936571914963313,
        0.8640958326756003,
        3.4770747092170913,
        3.5245864352993546,
        2.8812234861010477,
        5.039935122630715,
        0.5510634339364772,
        1.33251229355553,
        6.091922517535552,
        4.307061863573963,
        1.9160439285669881,
        0.6230535266909365,
        2.414702774806402,
        2.8395248380112497,
        0.8933648751209048,
        2.93184452312951,
        5.851240414445751,
        0.015467623593795905,
        2.378282244782242,
        4.880360878269744,
        5.837500152887506,
        3.4468777269546282,
        2.762888252726534,
        3.3047555937548916,
        1.5151179579936938,
        5.774903403329627,
        3.904073825099613,
        0.6055569365840934,
        4.294804155819476,
        4.519145892105811,
        6.209113688852051,
        2.263062811169633,
        2.4484180316539335,
        5.300562632608509,
        5.733870313500028,
        3.41542755744994,
        3.2376860733718393,
        3.075761975479832,
        1.677211119231719,
        0.700525641649633,
        3.067458494052515,
        4.6180838355389,
        1.262945057729947,
        6.202842354846888,
        5.039902543649238,
        2.8642340994786126,
        1.6955250846967118,
        0.6390008260712069,
        1.468003863014702,
        6.01268173935091,
        4.616011566534953,
        1.5424816129924683,
        0.32850066184767474,
        0.3842219152379006,
        3.436115060494392,
        4.137528024889027,
        1.7168239135915546,
        0.043011276766022385,
        2.1493289912310622,
        1.5166603967362198,
        0.7215047002221321,
        5.659905769214444,
        5.903680428279957,
        1.3474502480566983,
        2.3185285434036644,
        2.5425279511587253,
        1.7821347490201036,
        1.4041690550551102,
        1.480005278764155,
        5.911357969243415,
        5.712527517284585,
        1.2216627552818575,
        6.066216664703998,
        4.405246862866439,
        3.869240375668236,
        3.2877344589735276,
        0.6408873732637147,
        0.43048375391735166,
        5.263487645782334,
        4.558967019210331,
        6.142109884517924,
        1.2909596117238749,
        3.6072554260007803,
        2.0339750274031756,
        6.211875713439752,
        0.2616249955036813,
        2.944862095074576,
        3.2413522874987124,
        5.81132157473197,
        1.2647910013643548,
        0.9007639334890796,
        6.09499509205841,
        3.844601009187547,
        5.8332481468900825,
        0.1723802322237415,
        4.976085122821826,
        2.518436617826797,
        6.241913296000042,
        5.401592650148538,
        2.4898059030137087,
        0.6001287983360644,
        4.756562729438254,
        5.861997764439327,
        4.953486689401213,
        4.235989160250496,
        0.41582330522355576,
        5.38052208185336,
        5.151328847595659,
        1.2925663394352578,
        1.4541024672187113,
        1.8760950986058242,
        4.651216336896394,
        5.98652821659312,
        5.129225616356277,
        2.935095281505738,
        1.1828991559514974,
        0.1804686834496691,
        3.7279607525930194,
        0.49377642143395095,
        4.885062901771184,
        5.271324386458567,
        3.890984358386831,
        1.7032262858672171,
        0.1620572810710272,
        5.167483758604025,
        1.630666063588153,
        4.929684631334386,
        2.7737849704800093,
        6.049991274636632,
        4.785925992519869,
        4.286455110557164,
        2.8662150042274757,
        0.9055459642540722,
        5.98543598998568,
        5.04669262546479,
        3.3861471222134645,
        3.5830262564574094,
        4.693426988247171,
        3.439289622566936,
        0.37775484255845526,
        0.37365682724759053,
        2.7810234354515777,
        3.582015275464205,
        1.3794608543443758,
        5.366057781034649,
        3.591453867409803,
        4.52174478036389,
        4.742898281875053,
        4.352762166046736,
        2.159335252431524,
        4.702770303417168,
        5.253557422782334,
        0.19582932239341816,
        1.3474526241870053,
        0.5685308385188657,
        3.1526803818723868,
        4.343558581107513,
        0.3307085452554375,
        3.002362688353958,
        5.0866879886208,
        2.936555304231773,
        5.2935952336701195,
        2.543849553391401,
        0.29085621236697135,
        6.282726749956385,
        4.105664178990104,
        3.0960721958853643,
        5.49553812856457,
        4.710841427989043,
        1.818962153436015,
        0.7642871789952188,
        3.4857665613993096,
        2.1882425532912726,
        1.0482404105915442,
        1.6568284008156793,
        1.2487327344873602,
        3.0264604828251542,
        3.776670542393149,
        5.046514343701899,
        4.489445836318599,
        1.589420102875469,
        2.9130752922932728,
        5.708802161661207,
        4.73404457748919,
        3.3044056509511135,
        4.874679768411184,
        4.331775953021389,
        5.241453690218428,
        3.5852844902957717,
        4.378367587444697,
        5.5673740155665685,
        4.524948103680996,
        0.3933712671228635,
        2.4496441604188077,
        0.6553298862311203,
        0.8453716634882252,
        5.1065411222893715,
        0.2829051115495261,
        3.017756662073245,
        5.462209208395215,
        1.0957206423104435,
        4.783611043290606,
        3.8134021965840343,
        5.435791204978791,
        1.7590444463724648,
        5.425231269170899,
        2.71261927578852,
        3.4239134326221117,
        3.1259100011029717,
        1.3248629835092383,
        2.983100362610989,
        2.0347610676544328,
        2.4467437379405856,
        0.8827559079832525,
        1.9985595191795023,
        0.4864387260416265,
        0.7870799234833853,
        0.45561290369799595,
        1.7611872339353665,
        1.3384087477948985,
        0.8480888736774855,
        3.6069499040537405,
        2.6044165357255906,
        5.430210426374346,
        4.622423061366836,
        4.890490541828466,
        4.5555537302918,
        5.757819026096696,
        2.499508712640063,
        1.9485087312625087,
        3.906013203960322,
        5.486317791035844,
        0.25034148534426304,
        1.869602963172278,
        2.8785007266800196,
        5.917326763496601,
        5.351095105523109,
        1.262108838817494,
        1.9013331327529308,
        1.5063283238472798,
        5.183352324071281,
        1.5308086669805294,
        4.292259736211348,
        1.4249196317371395,
        1.0331913482176334,
        3.8913373954923327,
        3.5135357876971516,
        4.361460373254492,
        1.2836312922544306,
        4.775876268864281,
        4.76935319574912,
        2.1876271077136447,
        3.4409102369504936,
        5.200181792573168,
        5.777990787287816,
        4.749209698072405,
        3.5737148485527594,
        2.98158222948189,
        0.7680575300800694,
        2.363259668725723,
        1.1550393236123935,
        2.9288759265947006,
        5.16895396290238,
        2.5706662703765053,
        3.743730615997542,
        3.8454483067307,
        5.062509209468833,
        2.3001599321779125,
        6.0595615810972205,
        5.071544316588124,
        4.0447902117719465,
        2.555731653552284,
        3.7694865374173614,
        5.826631558408158,
        5.434921384048782,
        5.978842295802861,
        4.757039362160561,
        4.880310113694491,
        1.684903629873056,
        1.3736734531007877,
        0.1867976876532147,
        4.252218194947111,
        4.164321869427088,
        0.04171178120104527,
        1.8306867659655661,
        0.6261194668397143,
        6.00122040295266,
        0.7653529558801168,
        2.6332587319279512,
        2.474636416527316,
        3.007575647639291,
        2.3851989933490523,
        5.857554527397753,
        3.7298898819240494,
        6.0161150077943955,
        2.0282542519118962,
        1.38489259901908,
        4.1246730604163595,
        0.4543684484741612,
        5.74838546675511,
        5.7014952920775555,
        5.155892141566274,
        4.681118369180177,
        1.401840777533991,
        4.49096387014186,
        3.744271590678311,
        4.265218387306588,
        3.8848693946657558,
        2.7406088684022585,
        2.4690635887341696,
        3.108271137108511,
        0.8411657711565149,
        1.2739155174962409,
        5.740421411709323,
        4.448683064743043,
        3.31882576715768,
        1.4372108072151875,
        0.721454738991928,
        4.557842683921089,
        2.340192693931128,
        6.10461845496756,
        0.12922991129596678,
        5.607259157184695,
        4.368738785827181,
        1.4538704649218521,
        5.315392797788714,
        2.953817599622525,
        5.9316754779947125,
        2.042699814157448,
        5.022038168902681,
        1.7024569533735465,
        0.1539076411658607,
        5.244957458742332,
        3.793310123677774,
        2.9690762595196474,
        3.9361076151216974,
        3.007270828004904,
        0.24045134290857767,
        0.46275019959420305,
        3.926191437796949,
        3.1586944380061643,
        3.9294742691212687,
        3.006131132382108,
        5.475500780588377,
        5.403092105631667,
        3.0835498831907575,
        3.1643082344177063,
        4.937944594455824,
        5.437745196652516,
        0.3368803160700236,
        3.624446925132773,
        0.4363345330832549,
        5.544327260773425,
        0.40179201046406754,
        2.757948300611076,
        4.505353858596136,
        4.387570359539459,
        3.104846309734833,
        4.085664907654636,
        2.6674621839394126,
        4.965243126530146,
        3.8969101494224434,
        0.7402648151394089,
        1.5124981338625003,
        5.1195180025961875,
        2.6009861601967503,
        6.183120050363115,
        4.61632050253547,
        0.4016836280407992,
        5.135312821869514,
        3.8202281663533784,
        2.608327371721392,
        4.398938805975929,
        4.958003985817945,
        3.412571839406095,
        0.4986375888208882,
        0.8802474003152602,
        4.857087966036053,
        5.870341912023425,
        3.06408898046827,
        2.1461624153185643,
        4.563490279910428,
        5.468449862966738,
        6.192325388316053,
        5.6355614473858635,
        4.335159945316687,
        2.980840803669608,
        1.1286346345300526,
        3.6699368845977722,
        5.078818476469529,
        1.3965281848553803,
        5.177533685389628,
        5.04481706771014,
        5.101286441209313,
        0.6198497018858027,
        1.7814395218080576,
        0.5764618265885006,
        5.6375665076100905,
        3.2454234284768364,
        2.924421172048782,
        4.598739945738042,
        0.562732632261239,
        5.334697898161267,
        1.3490464904980004,
        4.345499717525164,
        0.0877337170597684,
        5.872866655306978,
        6.267881770785048,
        2.772045705720882,
        0.30632952979054345,
        4.337125796315172,
        3.306475262011521,
        0.5868841683822944,
        0.4870581456709482,
        0.9764223825424525,
        0.7743511884424564,
        5.764167609328211,
        2.682367056639393,
        5.584425437289059,
        0.6282554404769498,
        2.9754788285584124,
        4.738154763420835,
        1.1196671609707165,
        3.045409576725004,
        1.6964212803574805,
        5.478331386589599,
        0.7758825609991005,
        1.0161698411840234,
        1.4442773328054217,
        3.4662818519406295,
        5.864353444877037,
        3.284200545682134,
        3.5981997017797753,
        6.082626328833811,
        2.771486966209084,
        2.720363731402683,
        5.882013378396845,
        6.1012729450108925,
        2.0470137599107874,
        3.444633237441521,
        4.400918156171266,
        6.019119790895881,
        2.9682517169893274,
        5.6606548536821535,
        0.45089028087960215,
        2.925893739825779,
        4.679708757976266,
        2.280018820998954,
        1.110822901754353,
        1.15684661689774,
        4.7604777405800425,
        4.268782849447717,
        6.008709939345903,
        1.1696439088006083,
        3.527297075799158,
        5.118354484802736,
        4.7708204568425145,
        2.1856027070299797,
        5.591065338592816,
        2.727879155179045,
        3.3973703802959445,
        5.670546817431802,
        5.5971172324957745,
        1.739444917036562,
        1.699982422970081,
        3.1046107639138647,
        5.214398859666033,
        2.741180406465206,
        5.028946795375689,
        0.22495962039057982,
        1.9912503070129495,
        0.4184073756915365,
        4.704877724047807,
        3.6745725905147304,
        2.822186673954926,
        4.929991998093815,
        1.7076969764019445,
        4.001807055331558,
        5.8343436320727955,
        3.947643442277876,
        1.262637134409597,
        5.219753251877111,
        5.486065355604472,
        1.1795229653482713,
        4.058446994180553,
        3.54948641523226,
        2.7195817009075776,
        0.5848136095533589,
        3.052106567528508,
        1.3808062824765797,
        6.138553461372829,
        4.557496240143916,
        3.5385791739048065,
        4.5640040160554705,
        0.3485306868299434,
        0.5150650554859617,
        1.8596395114192878,
        0.34415727083967224,
        3.0401043701042907,
        2.49368312625708,
        4.222195022361571,
        4.08756172007937,
        1.8057786174209374,
        0.2833085168757778,
        2.239947182347782,
        4.670494841160322,
        4.2058215597776405,
        3.571324937064474,
        5.815262631579872,
        5.153439877058584,
        2.388423651047293,
        0.27295753070921497,
        5.643728276479356,
        5.0871494846051535
    ],
    "psi": [
        0.21513735293264485,
        2.1637982851619957,
        0.6347419027548443,
        2.7836661591097,
        1.641715053007702,
        0.3504968057212103,
        2.585155131080401,
        0.05707418724162609,
        0.26820874126359756,
        1.4706020887841542,
        2.505276691104366,
        1.8002662912748744,
        2.5823931762726873,
        0.5800903306257382,
        0.18175393432257272,
        2.89831499478081,
        2.863450648017145,
        0.0872665702221448,
        1.34643912710942,
        1.2686487198202931,
        2.5294512542429524,
        0.07389969791746859,
        2.507953859460014,
        2.065212158798365,
        1.667868506716917,
        2.8924469891114812,
        2.813872663487357,
        1.0118125683476633,
        0.674341316640534,
        1.9509162045808353,
        1.869690640706481,
        2.4586092175457646,
        0.11268360174910076,
        0.5949633919089933,
        1.251530510015677,
        3.0513458273397527,
        0.7666498434141491,
        2.201099363495407,
        0.05131899393545197,
        2.9457834528715514,
        0.9401037119198211,
        1.2709642176807603,
        1.0759325623641058,
        2.417029806577461,
        3.120117900522325,
        1.4478676252096325,
        2.047205873581059,
        2.858147035801813,
        0.15751967849399268,
        1.3512123054773126,
        0.4271166747716506,
        2.265219057797943,
        1.420038176719965,
        2.5982643598686783,
        1.7564146095838238,
        2.61340154147241,
        1.8863474379843157,
        0.9260765399826423,
        2.4872172425090464,
        1.9958217760113977,
        0.7620373950717843,
        1.7973824826341813,
        1.9137195623050347,
        1.38672812444687,
        1.6437706035768285,
        0.3023770296861323,
        2.1670026271565033,
        2.3388414706064804,
        0.8741693064294939,
        1.3368903627548485,
        2.909055503124707,
        0.7203275308158605,
        2.991582452686187,
        0.4631141950096721,
        1.132825738473284,
        2.5874208121118687,
        0.8307740803224102,
        2.1252395085228906,
        0.9320878636006916,
        2.9067957462418947,
        1.1413764904907575,
        3.069328704923325,
        2.990112498012994,
        1.9340483997297013,
        0.934805060516651,
        2.6646986641261337,
        0.8980687497095524,
        1.8392979772448006,
        0.5897266107173323,
        2.120284636185408,
        0.9942867031058052,
        3.0378488382564623,
        2.7023357288258114,
        2.484939708553684,
        2.4612016173041433,
        1.699026052249377,
        0.5937911999209995,
        2.5968369332413928,
        1.4793099178875597,
        2.7181815847498205,
        0.9611839963269629,
        1.594182020022399,
        0.04697244935963338,
        2.921481412101546,
        2.450359578912916,
        0.9094851389406399,
        2.7445164787296012,
        1.1328070170375748,
        2.8605379570417915,
        2.4927408380785216,
        1.4102103052879307,
        2.231634402790252,
        0.5780502226403589,
        1.7024538803913012,
        1.1035763031541401,
        1.4820056962611716,
        2.120677639416992,
        1.9944117870174398,
        0.2523362677594577,
        1.4003001598799567,
        0.6985489321519801,
        2.0409258456946504,
        0.6342401133548732,
        1.874268980037741,
        1.386742924797806,
        2.9420558784296422,
        0.5941670792462352,
        0.9300519508047257,
        1.8850084575848045,
        2.4959558336135728,
        2.9494104400916767,
        3.0413289018126757,
        0.10998849604828276,
        2.614993360448855,
        1.8293125596452453,
        1.6985873647487164,
        2.029110793232388,
        2.996376020163446,
        2.631011553393161,
        1.552965098194422,
        1.5954851271196129,
        1.4798094166558735,
        0.05940339264880211,
        2.9893845573387434,
        2.8630518042286233,
        1.126346373346119,
        2.6039959691158376,
        2.9941128498233547,
        2.215148516632803,
        3.066218857220549,
        0.3428196811988646,
        0.4907128079569681,
        3.1273412883080067,
        0.9910085290866918,
        2.2150770526844448,
        0.1278148755698815,
        0.36221590540559684,
        2.575151110453532,
        2.966558784404374,
        0.4354078858172958,
        1.4088989989271834,
        1.5730010212694159,
        0.1518498283863092,
        0.30106468721746804,
        0.9383374232751792,
        2.684268037041596,
        3.1137718845433207,
        2.108466992455214,
        0.1589045742216301,
        0.23506892762320186,
        2.6170564706675723,
        1.9127965653100159,
        1.34252921683651,
        2.306795794947584,
        0.3577223977107442,
        0.035100550170160214,
        0.5613344913090772,
        0.3294421708375218,
        0.061811000500541606,
        1.9385149554790961,
        0.46158730796487185,
        1.6659783235496994,
        0.3916767571559066,
        2.4074733871098015,
        0.740811537746966,
        1.957805017760726,
        1.1489239233693092,
        3.0851550055632697,
        0.9533138027623173,
        0.29077509424152237,
        0.4413566293714119,
        2.7420197081993853,
        2.2792513280684874,
        1.9898924590562723,
        2.63656844939259,
        1.395618016405956,
        0.16869777095241584,
        1.7971847514384396,
        1.8193423560360467,
        0.5943964792658284,
        2.5230054924365772,
        1.1613306359389322,
        0.8999892382113215,
        0.18237907932866196,
        0.03864880676719792,
        1.7553673204624929,
        1.5826537571928323,
        0.34395618903653086,
        0.6422260138729099,
        0.9772130117158911,
        0.8328738374562347,
        1.5754741851039273,
        1.1101389996450293,
        3.0506297306989048,
        1.6582549300047262,
        0.34114193389948677,
        0.5598229219165378,
        1.4893136635817668,
        2.517561708795604,
        0.5807105289015161,
        1.640963418668675,
        0.3822185670228145,
        0.2362621709599079,
        2.2508381437189597,
        2.4991791653666033,
        1.012716052526776,
        0.5242631734984231,
        2.034277461572467,
        1.1240023569618927,
        2.8132816214643066,
        2.0501854726221205,
        1.2066866281477862,
        1.0889967615698968,
        1.1578226981115336,
        1.0230484021908595,
        0.2851199037241949,
        0.9180132968390577,
        0.848995323139081,
        2.445785313775138,
        0.15708869853433655,
        2.1840736293813907,
        2.0835820877488045,
        1.3465715392504103,
        0.2396322556585663,
        0.9091437070029986,
        0.2846606978410266,
        2.721262626640655,
        2.2476222922024394,
        0.7069578506533681,
        1.656929027398909,
        1.7383108033746757,
        1.729032404012839,
        2.366082197381522,
        0.7835648428254106,
        2.999667276466189,
        1.3871598458178587,
        1.9167562595990824,
        2.6938649831388086,
        0.3875704887717774,
        1.8081356304046112,
        1.6328263383233679,
        2.2122580943470616,
        0.8433991202653099,
        0.15343950057412142,
        0.2642208540068586,
        2.0629817892899664,
        1.7588957688959612,
        1.9012882333091858,
        3.1407233396297776,
        2.584979636357454,
        2.3868811982604017,
        0.24837750899733455,
        1.4498800171472592,
        2.53752368462004,
        1.3059853929036012,
        2.3001178059162046,
        0.07070932279003991,
        0.43731186923476595,
        1.0274240787320932,
        0.7035368882662545,
        1.025022256292628,
        2.751081951087462,
        0.8737310971808625,
        0.1995469477275827,
        2.1800586796203754,
        2.894543897242502,
        1.011585725877823,
        0.7259216630015443,
        2.665532807618883,
        2.321058773854669,
        2.366373484841402,
        0.7973161208584373,
        0.323675474425077,
        2.9355560857535314,
        0.5125158978809259,
        2.3931246230989025,
        0.5701328372341699,
        0.4835139371200366,
        1.261723227674075,
        0.2889477395199164,
        1.0246560170270547,
        2.852958572854671,
        1.321969167544536,
        1.583210390189453,
        0.6119424299151196,
        0.03632679552011723,
        1.3922385163714077,
        0.8523563643661566,
        1.6968767631471369,
        2.0345268980544176,
        0.3060817906824237,
        3.0533124456152985,
        1.507491969472688,
        2.8410896439502435,
        2.1482019069084197,
        0.5724941308748197,
        2.295964543565016,
        0.695721886169647,
        0.5248511085373377,
        1.0135305908041563,
        0.6107718084929762,
        1.2614087114815171,
        0.8714802450931509,
        2.397435080894224,
        1.4432193514596965,
        0.46655980487751453,
        2.589312503013036,
        1.4197104828733864,
        1.160512840148416,
        1.6037048520812747,
        1.034026688999864,
        2.6303410015631754,
        1.7912621559594961,
        0.7026745706880644,
        3.0906538155554024,
        1.646027719481888,
        2.1571828878871573,
        2.8191824135843806,
        0.2659812000284091,
        0.8752275586563102,
        2.5192941951944037,
        0.7637884652192579,
        2.3672555347621786,
        2.1980972596708868,
        2.5034073627561177,
        0.6035294240855505,
        2.625173138468006,
        1.9721868448902093,
        1.4465925521052228,
        2.583611953364798,
        1.4675872030558235,
        2.118695310159722,
        2.9068112076599597,
        1.59489098763149,
        0.3014696543322612,
        1.652625921169162,
        0.5076348056153535,
        2.4102976882784746,
        3.041695734401287,
        2.706344366010525,
        1.7028924883798973,
        1.124561739308992,
        1.2833010660249005,
        1.2602221785170786,
        1.2980711268652558,
        1.5905412772166942,
        2.100542741596917,
        0.7554647926882476,
        1.9217235390233343,
        0.13951381176709376,
        2.865028440686913,
        1.1174314655747173,
        2.489394106296466,
        1.337920099345327,
        0.8030724892025988,
        1.6356496317400069,
        0.16106302037505088,
        2.355848798278808,
        3.1198992709988005,
        0.2092081921774096,
        0.15025004682376147,
        1.3338688794123563,
        1.0150466456407616,
        0.1001339350453263,
        1.562118160789771,
        2.5841094916036154,
        1.2584004217663465,
        0.2430601689176291,
        0.9500914987536829,
        0.6031319368747093,
        2.082147604917106,
        2.3598969069926197,
        0.6032080830134415,
        2.6802169640878954,
        3.0880418082166985,
        1.2177860426029066,
        1.0598921917839828,
        0.2189173442604976,
        0.5538318168569295,
        2.6189197504560218,
        0.9862124025083117,
        0.38537970317461,
        0.006635966290880066,
        2.5243556919912233,
        0.1730679364666035,
        0.1455354397513504,
        2.4399287373446246,
        2.338348928989959,
        0.2471032669538735,
        1.0625107237262124,
        0.2922354369741759,
        1.5168480124425423,
        1.2839288742525325,
        0.0016989904139904752,
        2.9648632146139584,
        0.2580565268759939,
        2.075667078798936,
        0.9533394832072204,
        2.3887917350322394,
        1.273916008559253,
        1.9431775518662582,
        1.5193514385651137,
        2.347035573440914,
        0.9351081035807968,
        2.263285678430411,
        1.6560985936544224,
        0.19042144240902453,
        2.6216348772638303,
        2.5558600624396033,
        1.607769450141252,
        0.6860085177781713,
        3.0246714909031027,
        0.6099709947160866,
        2.9305286503867864,
        0.09170672173636463,
        0.31947400031020445,
        2.2286019713432603,
        2.0806535122304792,
        1.4771392636184508,
        2.8918876346246334,
        2.2947303312655367,
        0.8033806425529285,
        2.555435303981961,
        0.4024486716198157,
        0.2913886384720392,
        0.09244489148994359,
        1.7975241997599867,
        1.1161418245474597,
        1.9417214817735173,
        0.5878026439666352,
        1.0595380506448824,
        0.8648439953135738,
        1.923890542218655,
        3.1193383833043047,
        3.019786637582976,
        0.13364588972058158,
        0.06813672702686892,
        1.5789512161491872,
        0.7917293153014869,
        2.97089550672645,
        0.9388385227733618,
        1.0795195307834444,
        0.8642589890118585,
        0.12044382655895017,
        2.6119727498728205,
        2.4791916384187944,
        0.2207404828433905,
        2.357565155378926,
        3.060051740066098,
        3.021383389269668,
        2.1287705123551257,
        2.068369392672056,
        1.327297148971856,
        0.27029543953531726,
        1.709128553224302,
        0.26048378913103387,
        2.1061391488088317,
        2.3333468017580077,
        1.7273647598760766,
        2.6728253381172196,
        1.2635163224399353,
        0.12044497227716953,
        2.343196192276948,
        1.7622934174265033,
        0.08612998448038424,
        1.77954366319401,
        2.4978165011809756,
        1.9469427419821155,
        0.5890168684901801,
        2.0430018356122557,
        2.1502125224496136,
        2.750507861568066,
        0.7155851818355893,
        0.7912803090666456,
        1.4407975467116387,
        0.49135709077499173,
        2.804177800787035,
        1.8162694292859483,
        2.2776721327870217,
        1.867131441179566,
        1.498238118153667,
        1.6017951335621738,
        0.07532070755307722,
        1.9524654139455442,
        2.6655727685913875,
        2.9015244553308164,
        1.2935646636741231,
        2.1098745281029294,
        0.02696150484818121,
        2.4875717826165764,
        1.8726173499910992,
        1.5355735871987855,
        0.2702616513556474,
        2.6142794783279557,
        0.8219072346928343,
        1.3137097540914981,
        1.3972248588061054,
        2.0190884917462384,
        1.8453310381771009,
        1.113072431996642,
        2.785554380062127,
        1.5799312831621348,
        1.9105068296530214,
        2.8931675195522457,
        3.0336538904362365,
        0.9868772853396978,
        1.4143497257311028,
        1.1296361961506063,
        0.483821488297692,
        2.018426286679029,
        2.44004589177925,
        0.619564152623697,
        3.0434479347555747,
        1.2240797244001007,
        3.073410910954271,
        2.2682088224128747,
        0.6990704673885569,
        2.149532609207331,
        1.38851998684022,
        1.332584060732534,
        2.7448323160822286,
        0.34627725250145786,
        0.6475241235418436,
        1.607747148010123,
        0.22960611739064876,
        1.4231729895996945,
        2.7086490783010153,
        2.071654613595361,
        0.9910035526283117,
        3.1057743008035077,
        3.110669333523213,
        1.791613682289627,
        1.8700741769959557,
        0.7138874102529877,
        0.3680041749873818,
        1.0764927725635571,
        0.6951133651299901,
        0.0419416457085967,
        2.229953356147837,
        1.56313516614184,
        2.5999490926387696,
        1.0582418693924192,
        2.57361087225189,
        2.4340561295116445,
        0.7519815765265732,
        0.3643092616901782,
        0.19314602798855707,
        1.9208519087172107,
        1.9476972241142179,
        1.3171752589767598,
        1.7483396306977745,
        0.062022283315280265,
        0.3797121600735085,
        1.0740282537830215,
        0.025305241326163498,
        1.367861789620907,
        1.4517021706986357,
        0.003473650621576744,
        1.2020140844444087,
        1.5709327575809924,
        1.6274448042606267,
        0.9688225386839994,
        0.4199108068310396,
        1.3025050702682441,
        2.494784526963611,
        0.44559773480107456,
        2.315744195995068,
        2.7212447528339765,
        2.037329619165843,
        1.8686652079211186,
        2.4984755990889185,
        1.7246207743441038,
        1.3279128352647616,
        0.10937016906158203,
        0.4339680943082641,
        0.7246019136940558,
        3.0656136533466753,
        0.6108720908476322,
        1.9739408806677086,
        0.36559623027650057,
        0.21377858949404566,
        1.5960064549716302,
        2.6467530582809378,
        2.072660848160241,
        2.458140049963592,
        2.772650647198867,
        0.2011482209093888,
        2.0338508323547093,
        0.5345869631791095,
        0.9754611491280829,
        2.283824063088706,
        0.10576637426742852,
        0.8708072595047164,
        1.809441733038119,
        2.555961645002947,
        2.090865973860257,
        0.4727534797633561,
        2.0672044280408755,
        1.805289242663961,
        0.7060511467700059,
        0.8892612678852673,
        2.2943761658188326,
        2.2824066899785347,
        0.31944095644776815,
        2.1912370538400054,
        0.525436120165549,
        1.5814184475579551,
        2.9457258069759993,
        0.5818606571467914,
        0.8844311446710189,
        2.26175261411031,
        1.3382079758974907,
        1.9764189087584367,
        1.9021357406178332,
        2.262326689093825,
        2.0031732421898187,
        0.6279691052258985,
        2.456808074754175,
        1.3117850057942506,
        3.0304085385117356,
        1.6592908606750258,
        0.3201805645976481,
        0.06991711826178143,
        2.9181727863813727,
        1.4266175099956941,
        1.5700205718316556,
        0.09108599649633231,
        1.786156360253374,
        0.16111904763437612,
        3.0650986646141707,
        2.8170408433418332,
        2.7116780658147284,
        2.0826811195970634,
        1.3484675077409731,
        1.7918036116304452,
        3.0315781941203963,
        1.7110910272892081,
        0.8399975805640734,
        0.6414619112635158,
        1.1879972893654598,
        2.680280605823378,
        2.3306220235374915,
        2.356841186686426,
        0.5470624424387303,
        2.7439487505350852,
        0.7774300804818141,
        2.2291166986154174,
        1.9190044503940615,
        0.9378375579247851,
        1.326797129210749,
        2.6325708676985737,
        1.47512003055051,
        2.2875040330718233,
        1.3207889013626686,
        2.56196617450311,
        1.6219221941469497,
        0.5445697193105844,
        2.011242653962993,
        1.628498357846929,
        1.329765209251683,
        2.986861343894073,
        0.7347421254650579,
        0.49431137413908927,
        2.5963272848061725,
        2.2087163030516606,
        0.041563296085600915,
        1.3133789608460242,
        3.0647221064496253,
        2.7295424427241244,
        0.506267555884318,
        1.8730152364151933,
        1.4285654026849788,
        0.5030497802551934,
        0.907425182402502,
        2.291914567748947,
        1.3491174625956093,
        2.157572812201633,
        0.22771903941945157,
        0.2087852183926923,
        0.35438231967534733,
        2.0291772359854576,
        0.7709032457254884,
        0.12600845808572264,
        0.05946365102196719,
        1.1156635760746465,
        0.494895863575164,
        0.054500689661594624,
        0.657664799523771,
        3.1190020670818877,
        0.9112861760170301,
        2.8563850873699734,
        1.0826930917371465,
        2.4459703892301223,
        2.239754483137646,
        0.14014097185795782,
        2.0278135293852966,
        2.589171027917223,
        1.6547060471314832,
        2.9977546470192618,
        0.8603305571479958,
        0.05948226512703443,
        0.3257656500928115,
        0.6141012297423627,
        1.6385390357362462,
        0.3068052600420581,
        1.9025508286090287,
        2.3699742660737675,
        3.11587670532673,
        2.2629587916206413,
        2.338493085164249,
        1.7627229485195006,
        1.8882750716095031,
        1.1090545340694178,
        2.662854366634825,
        1.8060209323598067,
        1.768322784336065,
        1.9359101182765608,
        2.400757174224166,
        1.3043573376603987,
        2.2312125660793236,
        1.1689564556084453,
        0.24471587518801186,
        1.40983820430142,
        0.9558932727383799,
        1.1693843901059893,
        2.217531249251086,
        2.5638460026572307,
        0.8040809255515451,
        0.7158607923335754,
        1.043359793022515,
        1.4102932670200854,
        0.5552848725471248,
        0.05650122716680207,
        1.7528804072345157,
        0.6258478347259092,
        0.35164149087220825,
        1.126673074952098,
        2.3342414842323604,
        0.7778599063249793,
        1.563011313702889,
        3.1403298904451327,
        1.4978909342392719,
        1.645440262724806,
        2.0383282314905453,
        1.234748045804848,
        1.8650189037408116,
        2.221807418408336,
        1.1074655901491444,
        0.6179070499288628,
        2.292292847052213,
        2.7137597961224595,
        3.0101159978120444,
        1.102085262626919,
        0.13728967648920465,
        2.7037426674647747,
        3.008954031186001,
        2.6691961672783595,
        2.6591086566844626,
        1.2955347358486669,
        0.1945691614081101,
        1.8944580401735156,
        0.6507200226320119,
        0.03358480026170783,
        0.005289246228241774,
        2.491443781672212,
        0.4488574904078342,
        1.0702539314217205,
        3.0830593452347186,
        2.1840357981238117,
        0.1428331749122795,
        1.8839647310047212,
        2.796626886905097,
        1.3857219218449315,
        0.8064917881431461,
        1.110539691526072,
        1.7564155969174742,
        2.3382001253524316,
        1.0267256037054393,
        2.639320589442229,
        1.2886751141044475,
        1.262793928774529,
        1.9405185952383908,
        0.7975577212758064,
        2.6556035689703927,
        0.1284124122900652,
        0.3216210612265032,
        1.8530566052680193,
        2.532376024861595,
        1.089978499317193,
        1.056861454294243,
        0.961871460023286,
        1.893500780887059,
        2.7902019063699695,
        1.288217292906158,
        2.265794760728864,
        2.681008364849738,
        0.6272340115445209,
        1.058931327043309,
        1.3339612610601383,
        0.6208928926630017,
        1.2628918980574755,
        1.525544549168465,
        0.564121842574711,
        3.0950407679943517,
        2.0029122159425294,
        0.02414872764499077,
        1.780083943057332,
        2.2521294420526723,
        2.6553357864516944,
        1.560726822059,
        0.1617329523553211,
        1.8394238798036422,
        1.658004340899029,
        0.2001703360506546,
        0.5994269258939485,
        1.2956294876659302,
        2.4290085770256176,
        1.8439380816670556,
        2.4823930259906364,
        0.7034012418790537,
        2.810606003178376,
        2.483451473121224,
        2.5851299291735406,
        1.1271041874726577,
        0.7445388839395708,
        2.4624301772443795,
        2.098172109979722,
        1.6703377847290712,
        1.3609449490971808,
        2.6049699976890017,
        1.2920015973979058,
        2.358282894524727,
        0.5443231150014097,
        2.0318996329918004,
        0.8442880936916387,
        2.113731863739983,
        1.8065419910198959,
        2.086546927324878,
        1.3352914860503629,
        2.2856964336710273,
        2.5937960949843135,
        2.26690913754799,
        3.095153384640556,
        2.0929607147658813,
        1.4593716136880266,
        2.398807505049209,
        1.9399349606648837,
        0.6259892397887328,
        1.034216398505092,
        3.113918964707097,
        0.0942319223878662,
        1.612651605508667,
        1.3547685931698532,
        1.439065892157455,
        1.9311619783708613,
        0.48857862047093087,
        1.699135598606073,
        0.5687804414373305,
        0.8490765133861401,
        1.127515196493651,
        2.8031306791198998,
        2.476368872122597,
        1.50747129850159,
        0.7114996371248858,
        2.6115580745668723,
        2.5747580052458705,
        2.288742198504915,
        0.25366125853277594,
        2.1290299419804057,
        0.8101476396938679,
        1.9714920428687719,
        2.3911985450675375,
        0.046594284453197916,
        0.7769730881465471,
        2.7876651275401247,
        1.218024498589895,
        0.6080461650795483,
        3.032991236656249,
        1.0479625338811376,
        0.48456200901789864,
        3.0953487425982464,
        2.1152064095789678,
        1.5426034817601801,
        1.027359930820039,
        1.9444768748918602,
        2.726194217090199,
        1.6058444305828445,
        2.185622289511305,
        0.08208491798585521,
        2.006600390057581,
        3.066116581276748,
        2.8086859324951834,
        0.6109870522112002,
        3.101696878835327,
        3.0437750229460727,
        0.3791650115491021,
        2.6308854709296132,
        2.6695314939199597,
        0.16904408863018644,
        0.828404997055603,
        3.0727440981521097,
        1.1177446161131999,
        0.06062332533445877,
        1.1290816665503332,
        3.122351762480621,
        1.609723903968887,
        3.0103739852025555,
        0.1118884761559323,
        0.6799006463789692,
        2.817436231947307,
        0.7131013539729533,
        0.660166011875427,
        0.6038956896989646,
        1.2135495711846562,
        2.248119183567542,
        2.864371977027414,
        0.26072831279503644,
        0.12462986728161879,
        1.7771087172183808,
        2.1524163606397817,
        1.999820140399505,
        1.4430524755079213,
        1.0568258863113422,
        0.20403850330568518,
        1.679659876513538,
        0.8312562864869273,
        2.6719247504168178,
        1.689299884845055,
        1.1630776832482175,
        0.24989465965222235,
        1.5053013432321456,
        2.6999543175211635,
        0.7543928095493285,
        1.2626390374809535,
        0.7512380671133888,
        1.6601128044084554,
        1.9946080108682804,
        2.009553009995591,
        1.976949509045799,
        2.541536495385676,
        0.6483388552233289,
        2.377704530327074,
        1.8329789280117976,
        2.1112473273992287,
        0.5935384211643302,
        0.510605215677059,
        0.5284540088357205,
        1.887341406903775,
        0.7809297473641148,
        1.7902714851597685,
        2.654637822582869,
        1.5680722408712844,
        0.22800799243093367,
        0.5364580856515018,
        1.3657503965699325,
        3.0372529623356104,
        0.83190801750279,
        0.3084999736045806,
        0.9333060258328525,
        2.5589614840090356,
        2.031423127817222,
        1.6330900113813813,
        1.8255757500509118,
        0.5957461556404081,
        2.6081150364395036,
        0.7911871522961167,
        1.0936270907316241,
        2.683288125459767,
        2.863966023646693,
        1.7137427043859337,
        0.40231260336070046,
        0.04614658535081448,
        2.6028505928838594,
        1.6205597512744079,
        0.1949591128209853,
        2.230351516251824,
        0.012521269649843726,
        2.501979187844726,
        3.0215001355174755,
        0.43545898163925756
    ],
    "theta_jn": [
        1.03192969529821,
        1.526829380691688,
        1.926137026495268,
        2.704502309146168,
        2.8909336277622706,
        1.1965762194089704,
        2.9965886540825895,
        0.20750861919584243,
        0.10743507228346866,
        0.9063199958475385,
        2.9672303601890446,
        2.1369053216831992,
        2.3313369690324044,
        0.9774296023647111,
        2.871705660218106,
        1.8399874045219313,
        2.1071476622420966,
        0.49152973814550144,
        0.8351178011754141,
        1.6351793286438308,
        2.5928507483858185,
        2.2320225661771755,
        2.4665069913024897,
        3.0133347203390204,
        2.6104127000176027,
        0.9717378218435587,
        0.18088975114765143,
        0.04311865162752804,
        0.989153552155691,
        0.9452250618378012,
        2.4614303347004673,
        2.7150320248035644,
        2.898194091604094,
        2.459215370111173,
        0.07237528683217306,
        0.10081883076775469,
        1.8610894555652895,
        2.5200676065370433,
        0.037498132705375546,
        2.2705873587550136,
        2.3725519144894065,
        2.381409734550255,
        2.492400145524766,
        2.394458238890365,
        0.6750677669730079,
        2.5151146426689563,
        2.412117723489944,
        2.775074159794691,
        2.3273869801634324,
        0.5379548532523526,
        0.3342058573337247,
        0.5128635123482901,
        2.717486235186129,
        2.035558047280104,
        0.45068957122300923,
        0.9006007587634263,
        0.7550356473745685,
        0.6182066878589862,
        2.4536108812883457,
        2.13288307487793,
        0.9398368966049317,
        2.440548597782451,
        2.36975427949505,
        1.5278908307399106,
        2.0173257930996513,
        0.1342751861817802,
        1.1540039096599939,
        0.3346513133514943,
        0.18072997588597223,
        0.984257114236477,
        0.8483924000330609,
        0.7966757066702838,
        0.3203069526699829,
        2.543236816271267,
        2.9624391290016687,
        0.592611025264314,
        2.3160895615323414,
        0.6783577515591429,
        3.0338559393780664,
        0.7501672320256878,
        1.0129485214406635,
        0.29539453960172424,
        2.887931263859982,
        0.35401476218964073,
        1.0370675074747415,
        0.1828029766980992,
        2.360076447607989,
        1.8483057800861575,
        2.6878749431074156,
        2.9989711450605268,
        2.748322794209589,
        1.0910596481508654,
        2.6572371666582,
        1.0255380886810115,
        0.6551808915397765,
        2.226755266340481,
        1.2152012221833373,
        2.4849728251584624,
        2.8541174737447994,
        2.6742531843847193,
        2.707535000543968,
        3.080425270779589,
        2.5803777629778,
        0.27477661001740145,
        2.4270774787746485,
        3.01990646780601,
        2.9536159889131537,
        0.5447195314015684,
        0.12590647025891885,
        0.5374819561715485,
        0.9544803388687567,
        1.8905782293031332,
        2.1492676929618506,
        2.142933775416715,
        2.8320586641684886,
        2.8601204282719235,
        2.698042902805929,
        2.6911796232927307,
        2.7273454960987147,
        2.367265432499655,
        2.3358756643824092,
        2.773766762950366,
        0.28660814935673695,
        3.0318807351499317,
        3.0166818426454696,
        0.5803029286507528,
        2.752783102395737,
        0.7449924446212028,
        2.131226264777964,
        2.128744056046443,
        0.30344636836249256,
        0.5930836846751973,
        2.6175005037593286,
        0.6264384360670016,
        0.4219863858804675,
        1.033157434576372,
        0.36055968723370196,
        0.5797172675881895,
        0.36756037419556886,
        2.4761779420008962,
        0.38079960877865704,
        0.3077861034923267,
        0.4493201184911943,
        2.1840635155876313,
        2.507871900139514,
        2.608523554880277,
        2.1439431888432483,
        2.7631053860019574,
        2.4063577747992073,
        1.8266164831543863,
        0.4824636360891777,
        2.5910715954136814,
        1.6343531945785965,
        2.30948047285233,
        2.256212849402832,
        1.9962250410152769,
        3.1059860879016354,
        2.568116082427762,
        0.6642356022073107,
        2.9572021674977704,
        2.3935510749495394,
        0.8233201521566225,
        0.7847869241488115,
        0.6783262335552451,
        0.3558301243290476,
        0.7017364094240859,
        2.3058405368777857,
        2.939273298753597,
        2.2623332199145025,
        0.684320599755496,
        2.1524750071886443,
        2.301241331705101,
        0.8837727541256108,
        2.483070612838559,
        0.44293669513599904,
        0.7100299299783661,
        0.8793412373335163,
        2.673034888040469,
        1.3698547892339772,
        2.917128392733481,
        0.6005944913829044,
        2.7153752703908776,
        1.0459216537284919,
        1.0031643217947264,
        1.4147014374044549,
        0.5057864154486617,
        0.5993063971004773,
        0.46688312144712846,
        0.519242015827801,
        0.22033576366816957,
        0.4980111402750096,
        0.6279590619124702,
        2.911937950286947,
        2.764601403694863,
        1.8949615516620903,
        2.890548728717237,
        2.6691588090012863,
        2.5585091314431594,
        0.4380268236528404,
        0.620908988504126,
        1.360952461429731,
        1.0816586475926453,
        2.3266143546278255,
        2.3955404558113926,
        0.3423629341694116,
        2.3003301191817576,
        2.6322603859376,
        2.6753590608806337,
        0.7079882383443191,
        2.7830572650091847,
        0.7132214074943581,
        1.9188405484752011,
        0.8224777567158844,
        0.25167105602306306,
        0.18986715173797739,
        2.6869982724383523,
        2.0418785192784252,
        0.10709617434189832,
        1.4347780385245161,
        2.432319372200315,
        2.6626037581006234,
        0.40558943055450486,
        0.8920882752629086,
        2.3973326762389777,
        0.1602428115269859,
        2.7116756503670247,
        0.6433177655986094,
        0.42259269769995744,
        2.1336131459161938,
        2.6824433925198226,
        2.473536234178167,
        0.8948607998170075,
        0.9801551816465364,
        0.22877848513868246,
        2.0648938675560125,
        2.3635606566342524,
        2.880371761059235,
        2.2753104422082213,
        2.347662457207032,
        0.5691270177122361,
        1.102907233218401,
        0.8998574098050741,
        2.869792223244701,
        2.7055189134792346,
        2.3038232386910695,
        2.340869642570241,
        2.955180957957212,
        0.8166580236234566,
        0.9635606142157478,
        2.582195199678758,
        2.982729874421423,
        0.8787146929817368,
        0.9479126984381204,
        2.2476183994225547,
        0.845664747664285,
        0.32243354881800296,
        0.7995170095645019,
        2.756952297901327,
        0.4346689126495024,
        2.077616605476424,
        1.9852510509210084,
        2.830810780058323,
        2.543458450978333,
        0.628499368074389,
        2.125115232759166,
        2.4243586615801216,
        3.0122787554193216,
        1.165633248920318,
        1.9467408498062329,
        2.4778672569346534,
        1.2071432990260487,
        0.8497157049503429,
        2.878697102893026,
        1.0676648728420375,
        3.039931474397316,
        2.075311752368277,
        2.7214739272500053,
        0.27221686037937887,
        0.5199975352803524,
        2.530004034696267,
        0.5042033818647726,
        0.5488739699758906,
        1.0064338360908909,
        1.402582841664816,
        2.3982317376701836,
        0.33717934544523237,
        1.5972616967915256,
        0.5696166472653711,
        0.8862843679711179,
        0.8701981224879101,
        0.8860865347871558,
        0.36635103025213783,
        2.6265674274423803,
        0.5468516827868877,
        1.0588597742273893,
        0.5544268918838087,
        0.8384770943450706,
        0.5809194435502988,
        2.467430824867398,
        2.2346094303867328,
        0.8342501583404632,
        2.7334262126393583,
        0.8250708941274334,
        1.8312131075757891,
        0.7600004861781967,
        2.6079050007874716,
        2.9656444456947493,
        0.6683172628297236,
        1.993271897389893,
        1.1088602970232446,
        0.5981513460371933,
        0.23564590531140026,
        2.805139792211335,
        2.847268541528011,
        1.6493215984226255,
        2.036968561056007,
        1.4754706028979367,
        0.4252563888299534,
        1.3105819425967578,
        0.8889388333994942,
        0.386784213813824,
        1.4629927256901816,
        0.7649993838810092,
        0.34949560319647954,
        2.1625621645282775,
        0.38534508306297366,
        2.761994054616336,
        0.4395434256994944,
        2.6123007312884177,
        0.5685854157992083,
        0.9560502683642681,
        1.9649412369563959,
        1.2233956572879692,
        2.0565518038427184,
        0.8515723922934424,
        0.6815711444311535,
        0.2681844959836602,
        0.17718832515698904,
        1.1532432301059172,
        0.3240597075332435,
        1.0034255877928775,
        2.9549586610764753,
        1.9366000149205547,
        2.5618657224754395,
        0.2009107117301793,
        2.970997517100837,
        2.6448176632482907,
        2.4833055426232193,
        2.4752965710786716,
        0.33561794724534944,
        3.0277732143905527,
        0.21787372961303866,
        0.6022505829196398,
        2.933369605721507,
        2.3866108318425487,
        2.695730850637106,
        1.053785207311629,
        0.21794688596331682,
        1.6566046821288616,
        2.021583149844097,
        0.48528633453352066,
        2.6197061252771183,
        2.4745633404759997,
        0.18422703944532265,
        2.098146648743393,
        1.914041536807989,
        0.29243392337467017,
        1.9418319181079267,
        0.13745077571424907,
        0.3144666634157645,
        2.8440014548176924,
        1.7470828493044928,
        0.44322984446543906,
        2.4996112183365096,
        2.831182577421739,
        1.1692717673065218,
        2.4621680943766986,
        1.0205726621439224,
        0.8228824556124699,
        2.659965398101167,
        0.46498849923200875,
        0.4902558094395205,
        0.9580803350030649,
        2.652910956698122,
        2.1074100014648165,
        0.6857809882477444,
        1.9104936985688612,
        2.4158248091991403,
        2.0098483342663926,
        2.2928765241732347,
        2.0620354106143974,
        2.429559560208331,
        1.1305347250257987,
        0.34081600927767747,
        0.5648340131087674,
        0.5573221223595832,
        2.8783349803818234,
        0.1470453951795827,
        0.9736645842369026,
        3.11270148695,
        1.9937805475598034,
        2.565483439921378,
        0.6550517114985452,
        0.4491966091347212,
        2.581563552493164,
        0.2311813969227459,
        1.122829588593351,
        2.166926762647755,
        0.8072422717080899,
        2.1238701437301533,
        0.9550929469114852,
        0.8925217722883443,
        2.0274681123141285,
        0.17890744188656926,
        2.6717340239878116,
        1.7519203284033225,
        0.6779547498075549,
        0.3704702130369555,
        2.4985724908164855,
        2.398138135459862,
        2.527106802916427,
        2.0707300209794646,
        0.2944486548296005,
        0.3880687532436472,
        1.8481595059106872,
        2.008627914736814,
        0.8752638577839877,
        0.5990288979601057,
        0.3440189482709954,
        0.7742685103838084,
        2.8510062044520788,
        1.8600244299629534,
        0.750399713923914,
        2.2551917514576223,
        1.7471963153237342,
        2.28303150706165,
        2.9961573949203584,
        0.9127337155073426,
        2.7986857930386453,
        0.16216609076507682,
        0.5826898889011305,
        2.502307629645115,
        2.6922834774141795,
        2.7468580301466123,
        0.6960774457911633,
        2.67620427431978,
        2.717952955089746,
        0.14010078093970868,
        0.4437695778761098,
        2.038014503258204,
        2.9721360063433764,
        2.9884644003507668,
        2.705186043450201,
        3.012351577004922,
        2.9877562112502023,
        2.048523105166823,
        1.2584473372177403,
        1.6013985263096322,
        2.644315835016268,
        2.9749995200965875,
        1.6131657789505012,
        2.364646338869814,
        1.3260883540685502,
        0.5356090588224478,
        0.8292412843807169,
        1.4678004560760531,
        2.7598255916181684,
        2.678498860198173,
        0.6910286120669304,
        2.8871344126153646,
        1.7735547998101224,
        2.8583889284529063,
        0.40852307086411305,
        2.1312245331627864,
        0.15462583345117745,
        0.5003407179102263,
        2.290576448146183,
        1.3916040759202595,
        0.7176332748316152,
        2.447365508873383,
        2.7037254958881816,
        0.8246207181289297,
        2.737704564373998,
        2.0215832736591035,
        0.9689374899687209,
        2.3442457388911855,
        2.6584685674826036,
        2.4046678021882584,
        0.22002962439941812,
        0.6011917481921654,
        2.6074662647222073,
        2.884436349942823,
        0.17147746867588587,
        0.6426773202214306,
        0.3080672299667959,
        0.48310606761235125,
        2.275182723032432,
        0.4424753021942292,
        2.4351088360886832,
        0.3600192874436915,
        0.40841055320692626,
        2.9074088198649046,
        2.2199345293508665,
        0.40295989515475483,
        2.2393943704577075,
        0.7535461794381466,
        0.48574929079050927,
        0.6134398200111898,
        0.8707721979904922,
        2.963843626258953,
        0.9879631520696301,
        1.2099928933258184,
        0.5627377113646007,
        0.4311252231959884,
        0.17741838842009708,
        1.2264251466013598,
        0.8483444427244647,
        2.575384232641804,
        0.8598957526032764,
        0.47875495616518904,
        2.462613118293258,
        2.1775474677635733,
        2.9274119306664255,
        0.0841911094312101,
        2.9456404766172186,
        2.5597271032577034,
        2.7480205254947703,
        0.9769475394949797,
        0.7654948456280074,
        1.0836752364588058,
        0.6098353623125119,
        0.3021311344357379,
        2.5939129255328264,
        0.1817722939381788,
        1.0204420828685217,
        2.9590496940035247,
        0.5825852790884163,
        0.9445130400398274,
        1.992254174288114,
        1.2188579196607485,
        2.0825824360699365,
        2.5121512787825826,
        0.40888850526364406,
        0.5201199436096039,
        2.754325558837369,
        2.7883320448328264,
        2.5304534653252126,
        0.47489994775081623,
        2.6810662051030874,
        2.6621130042200543,
        0.6317815431901737,
        2.7185109775687066,
        0.7897396218645709,
        0.7244312311812542,
        0.853954221578606,
        0.8831265323103471,
        2.3344156253010153,
        2.5935210027676754,
        2.495155294823759,
        2.5994092586319937,
        0.13884053566118867,
        0.6706631549680364,
        0.4424396488926603,
        0.701996230843793,
        2.5922320918469133,
        2.8097365170780546,
        2.4497759879700394,
        1.5311415817260214,
        1.7630773344690347,
        2.503578020800533,
        0.32630523838553555,
        0.69655112601338,
        1.7699747539667867,
        0.5211487944831102,
        1.082971954967592,
        0.8274570037083049,
        2.45353051691682,
        0.21779416798542775,
        2.5813028052249045,
        2.7219587572201815,
        0.3542453990490549,
        2.330961722299142,
        0.7885837646087699,
        2.600720503866169,
        0.8278418661652452,
        0.5277864099096934,
        2.436001155433086,
        0.7355298764889195,
        2.402477582240224,
        0.5832203684635489,
        2.422432076127129,
        2.5121924257845953,
        0.8545598192516406,
        1.6652142393507683,
        0.48785799235822047,
        2.683168913535067,
        2.466819604572216,
        0.5096502246286205,
        0.22804186471834256,
        3.0279939751724894,
        1.631858988748326,
        0.44478008211491116,
        2.518818928130418,
        2.8798250104666794,
        0.43032770371581835,
        2.876900006401691,
        2.5849035818928545,
        1.1969167254334387,
        0.5018569411277423,
        0.6460423662879962,
        3.0184019017222155,
        0.9856114887754848,
        1.98108365495809,
        1.8299155733074177,
        3.044747358237261,
        2.6161910248103313,
        2.858172672647287,
        1.0189530268767713,
        0.6468782809532105,
        0.2673902080682531,
        2.2833940923808846,
        3.034671184013837,
        1.7210324322316675,
        0.673185200849511,
        2.331389522245926,
        0.20354908561119892,
        2.840377399184229,
        1.1691497400540998,
        2.4859999603970553,
        0.5040010000717559,
        0.7400211522982982,
        0.4189530990477515,
        2.6733516309246683,
        1.0192723530710435,
        2.9622378048759757,
        0.4795074482453277,
        0.21625233539616168,
        0.9718290802914995,
        2.8242263275456123,
        2.4303356022360165,
        2.7015608277810275,
        1.4716835939352229,
        0.8218777716065231,
        1.2023232817707004,
        2.7855838144027913,
        2.9353160803169507,
        0.14395701844401879,
        0.7469459336313133,
        2.4387355025493984,
        0.8479660559059633,
        0.5927784574135176,
        2.2364672703953588,
        3.045873166274502,
        1.3960762255823966,
        2.5654001916780094,
        2.5306569756552597,
        0.5118727176531568,
        0.15123605224766876,
        0.7190059984509787,
        0.45224444604385844,
        1.266089845920707,
        0.18725768003438378,
        2.664242948346213,
        1.2617009552741059,
        1.7707213437840983,
        0.7189870644124331,
        1.0538517138890744,
        2.8140922530208092,
        2.049114334398696,
        2.995078563875277,
        0.7548737921127446,
        2.1155301440976984,
        2.1926841144539773,
        0.8350986286854928,
        1.4815493699215487,
        2.242700917871155,
        0.8281759459870438,
        0.6630591234307054,
        2.4751516474820536,
        0.23898319803552248,
        2.4911496676987257,
        2.4188365932725304,
        2.275315333785806,
        0.6257329102570607,
        2.34250602212207,
        0.6334825652874942,
        0.5861932820408682,
        0.47249330650575144,
        2.8684263277479296,
        0.5319342864402774,
        2.690307691569677,
        2.902630922884986,
        2.39097982708625,
        2.209652715194006,
        1.1517405766847546,
        2.411551040839226,
        1.1465433119866744,
        0.5938201854799938,
        2.0005134237377202,
        2.188287211885423,
        2.821823243566416,
        2.512461706868845,
        0.8886716667767225,
        0.9535345743750491,
        2.330170312650102,
        2.40587150902773,
        0.6014492664762222,
        1.215154205667853,
        0.5785250687620854,
        2.561744632652665,
        1.0043319913658997,
        2.7086783526944442,
        2.4924749193771816,
        2.6156640554701815,
        1.7795877988393893,
        1.8564549147632314,
        2.5263005178504234,
        0.6904757626528296,
        1.4644168866731513,
        0.9018650132009488,
        1.878463563245575,
        2.092135453081393,
        0.6278965974222407,
        2.0676570378313683,
        2.995834165434345,
        0.6029218732190257,
        0.5456948260964744,
        1.0012438760145328,
        2.7190839308551835,
        0.3047074574939176,
        0.9400730617642433,
        0.6428297504878425,
        0.9004442381942279,
        0.8584664539493867,
        0.8659641900399886,
        2.650429394984008,
        0.20894074596690548,
        1.2107497001328993,
        2.3180210376073243,
        2.677276931505552,
        2.8664050776138468,
        1.0290494700327217,
        1.809921076369169,
        2.617600002012877,
        2.68062834078878,
        2.82875960349847,
        0.09356352910770885,
        0.6709263713846108,
        1.56006072060104,
        2.3685566742065975,
        0.8009072397755347,
        2.4160060781680386,
        1.5082242319083854,
        0.2521162579657834,
        0.6604591280634535,
        0.7900132410234301,
        0.3868317248661754,
        0.6270475426701445,
        0.48594806361551285,
        0.40787440625636845,
        2.119562731375865,
        2.198720026200429,
        1.0431511016629593,
        2.8386965149460535,
        0.5677760261460061,
        2.4866081261493505,
        0.5776122108608276,
        0.9799740708022024,
        2.370393636746376,
        0.7701710574995375,
        0.5474248407339237,
        2.4787910525368306,
        1.1349008478268734,
        0.20169695532285656,
        0.544485294303802,
        2.7032981126376567,
        0.8433064074755716,
        0.09693796533028268,
        0.47574462963035696,
        0.4322453390090879,
        2.1113273700297444,
        2.362633594167521,
        0.23301064537284008,
        0.7406790551934496,
        1.4292661238811946,
        1.4940386546932427,
        1.9522941559845597,
        0.6361175539364282,
        0.1695703473506556,
        0.8961227853172035,
        2.4524656750300116,
        2.3004099155040216,
        0.7504773523444476,
        2.756704680047622,
        2.3164552907705334,
        0.8597613011364414,
        2.6808852276500903,
        0.8729148826827325,
        2.2582548087614613,
        2.646651441036619,
        0.3471965385913535,
        2.9423806556491567,
        2.2787239437185263,
        2.7423326774065884,
        2.4479507392520006,
        2.291405169786127,
        1.9622851343799268,
        1.2617333089678926,
        2.3181224064272756,
        2.788001613556525,
        1.815074380075751,
        0.2545484243949425,
        0.7250033687155398,
        0.5373540718474594,
        2.891568446453153,
        1.168619779583355,
        1.4805727067150236,
        0.45891672793188704,
        2.49202361563878,
        0.7036327717210004,
        2.5752678684971824,
        2.7571881891335277,
        0.3531498770547144,
        2.6258951503686054,
        2.6138123593227442,
        2.8967370628202147,
        2.22542873627612,
        0.31630239488813683,
        2.7369515044214827,
        0.5371788651789294,
        0.809142558789314,
        0.3294080226885458,
        0.8097977604060967,
        2.598927171938371,
        2.5504499114985624,
        2.6298561039977577,
        2.0131023274918007,
        1.987281569095293,
        0.4799054189495774,
        2.0137248406386123,
        0.29293740584778477,
        2.6823572355815566,
        2.592271277901351,
        0.45766541730575067,
        0.6230394177207478,
        2.3224055482566213,
        0.9043514388924252,
        2.6235081410982786,
        2.4579115821829185,
        0.6450879284709512,
        3.0933320421947887,
        1.957317010438926,
        2.8191176541320493,
        2.8303346130067917,
        0.2998766619665958,
        1.7032196217695754,
        1.1379541179025694,
        2.1037041673238708,
        0.42145737349770973,
        1.2651403763860054,
        0.9601951968543704,
        2.3301180249405817,
        0.4499123166839282,
        0.5372609245513768,
        0.6792698154215339,
        2.47496286946442,
        3.0004664377180683,
        2.6105399179350792,
        0.5193481145209315,
        1.2071968061878362,
        2.294854132966802,
        1.8803200538491982,
        2.6069418037558743,
        0.6722901097347814,
        2.115985056984831,
        2.9267721769342865,
        0.11908082097496449,
        2.6886261273330607,
        1.3886405797488912,
        0.7774502073804209,
        0.21635789846722764,
        0.9812260363419698,
        0.47645807705634874,
        0.9149095505325876,
        2.583716825253957,
        1.9223728128149773,
        1.8405604651540337,
        2.8701474036958396,
        2.598932347064599,
        0.7440277584071036,
        0.36615059140454004,
        0.958756062190175,
        2.678749470828095,
        1.2530530356038572,
        1.9165410579088027,
        1.966935403813211,
        0.5025854545347154,
        2.176051635587501,
        2.1863445268736705,
        1.5269334537094401,
        2.5229907090726367,
        2.3617965245586654,
        2.2087491312589194,
        0.21695239187217238,
        0.7340691579217322,
        2.0973521215019884,
        1.8798141430576385,
        2.47355297949208,
        2.181904985039192,
        0.5455104109361476,
        1.5054594658362523,
        0.19390770719364395,
        1.9103591600472791,
        0.5342128918062728,
        2.9729298889205436,
        0.6755732444669544,
        2.3500902475417673,
        0.14402601617746527,
        1.0275325133144801,
        1.1059890354685258,
        2.1967378631936927,
        0.5300573709719782,
        0.9139991117368248,
        1.0280764936069866,
        2.7598527258067143,
        2.72138632868184,
        0.5756804759805109,
        2.3469493369450163,
        1.925952524825914,
        2.552311240687277,
        3.0776164154476695,
        2.858096254129597,
        0.6314916537677194,
        0.06582867404917538,
        2.6898425442076066,
        2.6785178186096608,
        2.260097574982027,
        1.746391046462848,
        0.7002797937656494,
        2.775615403212589,
        1.1611893700114926,
        2.285701061986564,
        2.821627658388331,
        0.6610221526363943,
        0.7877680577675229,
        2.500955430727498,
        1.362962078735873,
        3.0930633759146575,
        0.8382126132510805,
        2.1768923246292005,
        2.808573817578122,
        0.8301162590678667,
        0.46702432620760664,
        0.4696078468386024,
        0.18886429953578626,
        2.8522210013461744,
        2.6255763738533444,
        2.0070251466163755,
        2.8610640313998332,
        0.7458229077134985,
        2.3986729313087234,
        2.3716352744359392,
        2.815730575110379,
        1.5530416433751641,
        1.1151494003968423,
        1.9983187603267383,
        0.840143204909106,
        0.25257440464723985,
        3.016119825211834,
        0.3060041211565576,
        2.9738101595340627,
        0.3463028466632658,
        2.492484221806054,
        1.2236420327650945,
        1.773264197595237,
        0.44088147768324804,
        0.656011042714444,
        2.629397548613565,
        0.6503676988320425,
        2.6334821646184303,
        2.676932164582692,
        2.130492726880256,
        0.8966723444347439,
        0.5719575782442144,
        0.22720653129787968,
        1.2077410280440528,
        2.3913395608372308,
        1.5727396987143232,
        0.7772975289462976,
        0.6718813005784169,
        0.4444627429130058,
        2.3958480199897947,
        2.7418969175869377,
        2.4435320183880305,
        2.580576385917744,
        2.979848988700493,
        0.25752757975470747,
        2.8770960695590575,
        1.1193604456300346,
        0.43933156726573896
    ],
    "luminosity_distance": [
        170.00062642721852,
        95.33882099005777,
        190.56276292784585,
        265.30105637084307,
        442.62648584661736,
        67.40601623343771,
        381.419599786751,
        223.84733472292112,
        226.98620601534157,
        283.7411097305871,
        323.58765108652915,
        159.99879871037365,
        113.32961192418274,
        156.0300924819672,
        98.56306655764295,
        154.1110880009767,
        181.58904136161686,
        394.21343289137144,
        243.2316753288099,
        146.60054704768922,
        102.38537374567868,
        217.53405897589172,
        281.839145778766,
        325.48315003512886,
        284.16263086581137,
        137.8911973526217,
        441.45268610713543,
        172.0370040246409,
        184.28116427700496,
        228.65525414906787,
        276.7510303513977,
        299.60647578740446,
        280.22045141876475,
        250.42843440814448,
        381.88319214551007,
        400.80136308909107,
        136.5877655769236,
        255.8094031713898,
        261.30356052329046,
        304.9708819736234,
        206.75682424547807,
        229.22047003281173,
        121.58856386517738,
        202.6128899267529,
        302.00748744447674,
        144.59188364979948,
        190.9384288990286,
        142.07951678240494,
        245.074331556736,
        186.77429878103564,
        219.89266639565977,
        328.18890947416645,
        111.31815940699069,
        231.99964087619043,
        335.36446820531927,
        297.02950724132324,
        235.24760865594286,
        206.6983784493093,
        156.70393862391975,
        256.4870050018445,
        206.36844883279835,
        159.85692482034662,
        132.69598355444586,
        132.85439800331443,
        167.9289988115846,
        235.5818810222838,
        73.98740793927787,
        198.6266134565858,
        237.57596968945782,
        50.13218493917578,
        179.8527171332732,
        254.601532844509,
        303.76081218922695,
        349.29639786688784,
        391.1478595687796,
        322.10522096863997,
        112.87502952094486,
        171.88546976320293,
        553.9891128693326,
        227.53644764825063,
        78.18488064194699,
        316.38864832005305,
        258.56331233492915,
        234.82342900037074,
        158.99761640935625,
        199.75759567980825,
        126.03798372803465,
        109.33969647456523,
        169.92625412548426,
        291.55323293113787,
        348.668835767087,
        190.54772368935951,
        415.7393181937318,
        124.20957977574409,
        207.18425109801447,
        79.84584217484223,
        180.47621653767652,
        113.83516812774708,
        433.4992505942598,
        183.8356791999061,
        280.4453409829302,
        232.01690998078914,
        233.80339894992653,
        517.511594084133,
        189.04252190647418,
        121.65670905682684,
        241.78071764518648,
        276.9743484881099,
        299.23962638684395,
        179.60178023239368,
        119.28113216211722,
        25.022344751903145,
        183.25739828116102,
        163.5317376891886,
        307.0254094058219,
        194.11143374368757,
        364.5972793530517,
        229.84930678477227,
        405.63382984640623,
        105.77045470746808,
        289.37695043246634,
        344.8111346097992,
        276.2575063581982,
        352.8828513686492,
        113.71962869252911,
        151.83458809531058,
        193.14564605909942,
        88.66613489915277,
        276.0959252091369,
        107.60880334393585,
        241.69260250195782,
        161.84986081082224,
        397.878608098517,
        29.18321197460965,
        147.08798505368085,
        84.34181944866809,
        230.0474358248617,
        245.99580474657043,
        231.27977576666103,
        254.12285349221534,
        192.98067440895525,
        333.28472547175795,
        264.53011652185955,
        241.39047361341315,
        268.9533291337484,
        253.2049071028826,
        95.44428947645591,
        352.3311122207993,
        322.5753873147975,
        194.73267769636448,
        333.2416426150225,
        212.95975027847982,
        204.64714235193392,
        146.5437963517765,
        87.81571017276987,
        89.27872065246447,
        297.8552274678325,
        100.20461445029075,
        242.28819316374393,
        306.31987291203404,
        186.69199432022646,
        117.30556487336156,
        165.89292562758914,
        172.67642157508587,
        236.3961992143566,
        184.7527543234087,
        316.69785717863516,
        344.16962665451626,
        227.91620442787118,
        248.03534146427359,
        125.00903235275983,
        191.4477056781009,
        141.176124592767,
        282.76146577846043,
        271.1487381164306,
        180.39364570992765,
        286.287865391609,
        157.66849971459828,
        99.66358447854931,
        150.76128971920846,
        155.11149569567743,
        44.06605807135203,
        125.16655940203151,
        87.88755005156086,
        90.39101533873273,
        366.02730016946265,
        273.4910452989741,
        143.95819735949726,
        271.29973939761095,
        326.91066678203134,
        407.8405067492621,
        99.40412145346262,
        156.9402277710677,
        236.0601637262571,
        90.30834371629902,
        212.99869542795795,
        260.69324047061156,
        161.78545170698558,
        153.35108184730183,
        145.28332830545168,
        45.26466046014023,
        78.95375530761355,
        154.07047623334688,
        284.2243325843878,
        314.0772433981867,
        191.37776712874575,
        149.88742887492475,
        366.2563182014182,
        176.50851888505684,
        287.19718331590445,
        147.0329864688048,
        242.59190514605996,
        161.34347152303584,
        179.791197765455,
        130.9775570481753,
        251.63595470937116,
        87.61697517123731,
        262.4501367075058,
        56.809955750301384,
        228.40527694158106,
        109.7473993953638,
        289.00613889637947,
        67.61782942964224,
        272.4512945994462,
        215.2561573356617,
        274.3666193723754,
        200.34362087921397,
        397.36487011519523,
        173.15912225920664,
        183.32687506617955,
        452.0553707741421,
        280.9754552684664,
        97.60853825885663,
        206.14001049499709,
        90.5180804374293,
        246.25319330819244,
        190.04419629891692,
        244.7936285458349,
        324.25368792301896,
        375.3199742136031,
        70.02498874281926,
        295.2692582895119,
        174.56920776044404,
        289.8577642554651,
        119.6017528433218,
        94.69749858988482,
        230.69203131774884,
        114.91596347467234,
        197.58453920612422,
        345.5752134167243,
        98.26698828815974,
        251.14043162401885,
        105.26986458115461,
        226.3377214507477,
        100.75556500250475,
        133.47692032255284,
        280.55699675775384,
        339.0332096519653,
        365.5905782540815,
        111.71171056446285,
        67.62851323410905,
        312.6204635037282,
        188.71258123572105,
        286.05232173197624,
        259.7263348892119,
        315.6998563957181,
        177.92212214505446,
        46.077522615853276,
        85.96554655323781,
        281.01533768638603,
        56.437658139277936,
        71.86517765222027,
        261.12534151540393,
        231.37985306207221,
        357.0724894542238,
        3.6979069227407724,
        226.8949984447882,
        217.84801966718913,
        124.25803299827007,
        292.3211073323097,
        243.3418679252356,
        170.60131736743884,
        153.8853094634235,
        164.45067593041233,
        237.41184023450606,
        112.91056266987559,
        134.40195011035357,
        163.10296899007466,
        136.62514791879312,
        162.8607217767359,
        253.83296846305421,
        447.34267824329817,
        253.4649789612303,
        204.2600511493854,
        138.79573416542172,
        223.49239061840575,
        254.87713248668211,
        280.44116965845274,
        170.87044305921373,
        177.08149529605618,
        247.1328027818464,
        195.5840184999258,
        215.18491715118773,
        132.63113122554054,
        96.94163074939419,
        157.40601045238898,
        289.28251757619995,
        223.08371023412082,
        147.72732874198738,
        67.45895527100488,
        321.406540007886,
        277.21772855447495,
        176.76851139670555,
        127.09700631268224,
        94.7187683481551,
        69.04771758335146,
        178.89009109425234,
        178.482261289311,
        136.93454650533855,
        185.77022466473224,
        284.727450694224,
        151.90970234268747,
        51.45180467216882,
        137.24468057678004,
        1.5846093435977682,
        80.65628780988649,
        92.4321299045138,
        462.9684847730758,
        357.0953190544962,
        248.68295621773558,
        72.81923207587785,
        178.1063213088639,
        138.61652058725946,
        217.55922587662883,
        141.7437031649218,
        254.5472623020564,
        214.18787880206068,
        223.32763438396023,
        83.18170648299774,
        225.85096937165946,
        125.2414471380056,
        75.66864197009998,
        125.03645664215617,
        18.687791712011812,
        146.56097963254524,
        310.4656536142477,
        188.67493533707872,
        76.93808374828576,
        135.26564987647976,
        44.534126588421955,
        344.6500094641286,
        524.4072270010735,
        281.69628880123014,
        286.91778290837124,
        124.98406320531593,
        377.66147438896786,
        103.1169177931805,
        193.7468892217043,
        74.24609178059342,
        149.96372508844206,
        97.68245629785167,
        148.9819648530537,
        234.1916001897714,
        148.6421888643483,
        226.19359423174214,
        29.206683256019485,
        405.738567338294,
        128.14359908166176,
        259.67342673175256,
        223.7853146731742,
        353.10037964875477,
        119.63310748887292,
        268.6040085531904,
        180.55554404297948,
        281.5695654296401,
        77.05460139832837,
        129.3549055962906,
        144.36019300680275,
        335.1618462043419,
        190.55496360390376,
        259.8525136290768,
        162.6202295717584,
        275.17318009969756,
        349.1684872865908,
        107.86746504220437,
        278.9695261959865,
        134.85887279116966,
        325.690044674779,
        78.516252092519,
        221.1995879866568,
        106.38272363459399,
        340.28274515495866,
        71.27242020513917,
        260.2482964647848,
        370.8000244508951,
        299.2109678405288,
        427.3702642073965,
        180.4242044525756,
        248.4648358677955,
        65.59181608901065,
        232.95135989954443,
        111.8388482458678,
        233.83409735902973,
        182.19961453676288,
        311.8888895033957,
        319.169206638472,
        194.472403549085,
        144.75025774130418,
        112.72816137286978,
        79.52443917113311,
        92.87200736709308,
        145.04995590483054,
        173.85947626006194,
        295.08001288677946,
        92.88636305431453,
        159.06385311514785,
        198.78546778594426,
        154.05756710710511,
        237.50352604624277,
        371.0814832606757,
        192.75052916540704,
        146.50271282356155,
        413.8689976866727,
        453.7764903298569,
        51.473821862972294,
        120.22012842621267,
        320.49774806228004,
        104.7387933392767,
        274.0920332842619,
        126.68846384474085,
        182.93851089118257,
        252.19977004836218,
        249.31065162116852,
        209.7117048199224,
        100.18707852751557,
        258.43861187166635,
        91.2018255263534,
        341.1106576119475,
        231.8573135251436,
        67.18899562477485,
        193.7016904798922,
        389.872721183317,
        295.73819909407865,
        189.12699418545859,
        276.5955562585015,
        141.29663669887142,
        181.7571286478698,
        513.6038698289802,
        329.8489439912209,
        131.23172629209355,
        330.9283437424954,
        271.41077514930123,
        275.30608614307886,
        352.960865241346,
        262.01034483004247,
        88.7130173916206,
        23.37159401780278,
        106.13457863818815,
        307.14118157435877,
        265.43530385678343,
        63.19705247878543,
        223.82601741795264,
        67.53504152667652,
        104.30276524684983,
        184.14329460336342,
        83.3708575944572,
        208.6413078051097,
        259.0748687309944,
        323.50736203174523,
        264.49077087056014,
        64.5283236430236,
        411.87075518612414,
        231.48913238827467,
        194.57056421883289,
        195.6262109176329,
        92.34791647081198,
        156.0227945997427,
        169.40126972824547,
        118.97966430690093,
        270.95048714516554,
        458.4668161071791,
        138.04830904358226,
        156.00053914981885,
        165.74561288751846,
        221.7349634102807,
        186.1812617160777,
        54.97246216310013,
        356.20437404060397,
        392.8628566460141,
        149.92397941275314,
        62.47393691166751,
        189.6925278007729,
        365.3537276491721,
        241.7093965157148,
        184.323270240159,
        157.9359796605329,
        208.48710604868535,
        294.44310859074426,
        377.59803667649743,
        196.47166077434412,
        311.8295400580157,
        313.63906305115415,
        85.96386644797123,
        140.08174132783307,
        133.37246239969687,
        76.48510318228703,
        313.2154940704006,
        318.6367926041447,
        278.5869615711549,
        511.8069669475218,
        133.1005764773793,
        126.3018585524469,
        246.4727041019755,
        303.5827722069723,
        304.50683294525754,
        55.08257955956952,
        261.9384980428376,
        93.94107146848667,
        223.16859627813062,
        222.14923018233623,
        278.87178850211086,
        189.99861071411362,
        430.71156878225236,
        296.6083166095582,
        245.90907041301605,
        366.9853146623526,
        87.3210354276716,
        83.90291785031184,
        286.9091671855859,
        87.19264024176123,
        185.3934404663005,
        176.56945183782082,
        201.16106937553835,
        206.29267306514987,
        239.66532041843473,
        336.24462549593954,
        166.0720278726391,
        308.6760245244143,
        89.87666556052199,
        153.25531774956949,
        155.70486000037877,
        299.32451262708145,
        142.21725974231666,
        285.0838943255658,
        284.27589660043424,
        230.47192286862165,
        225.5427945317694,
        180.041070371889,
        340.3747364590513,
        266.9915415772796,
        92.89059330829203,
        377.69023624863394,
        167.82202952938863,
        90.25976780293055,
        237.05356608415542,
        197.3401880968189,
        44.1918471905754,
        245.8165022386549,
        154.65255611227295,
        230.79677929838329,
        432.4154141029515,
        401.9626130697351,
        236.69469481638333,
        269.7295159701154,
        327.12059974812144,
        351.75483118709536,
        48.1246793883729,
        87.81837044397861,
        48.827232603396794,
        229.70489861571926,
        138.3092240253775,
        306.710199306477,
        114.52961496370534,
        154.63011815126896,
        165.38113208747208,
        132.06049743584614,
        356.3333657210114,
        231.0003753445172,
        130.7870977873746,
        156.27554197816008,
        89.20766299875403,
        135.56771090189787,
        305.2336574089088,
        259.24646941202616,
        224.759552289892,
        302.1192788693964,
        277.1503617004647,
        87.99625054691965,
        223.90641200379062,
        352.90191067368596,
        266.9155172477408,
        133.58021790144343,
        106.95367656378635,
        193.6252816831862,
        262.4954053839691,
        45.163522062794094,
        127.72936706716783,
        168.7483052074765,
        325.892961145941,
        73.26724476335674,
        74.57818522175143,
        278.16707002137485,
        125.87149080409708,
        293.0360590082069,
        253.15332358279906,
        181.774799960777,
        190.58357076429132,
        133.29235039696968,
        227.6199877872931,
        270.67194228540717,
        348.8538297284828,
        166.29531311871165,
        68.46707755122347,
        29.372065424445967,
        135.32775824128453,
        256.8338031437834,
        249.16840211377362,
        238.3302957596597,
        202.83919890127174,
        234.98341045763118,
        110.66797512100497,
        269.82973948173174,
        78.07293761525038,
        212.3022232958579,
        271.69870033268353,
        457.5716903191101,
        188.9698752206286,
        148.95317516927875,
        202.54423284543986,
        288.04516145728127,
        67.03256571770589,
        216.14132116647136,
        193.93045804800605,
        69.19802402205775,
        135.15491814069148,
        358.63796212350104,
        186.67438773576924,
        118.58105821652939,
        180.8747684176717,
        148.56635741585228,
        312.1770911039178,
        174.6199025064277,
        263.5627142924057,
        87.49439424651975,
        309.85981459449664,
        201.49836344286655,
        479.69183699245013,
        306.5351250562964,
        125.15043509967114,
        181.7046966728894,
        284.86314962814953,
        232.20888809394512,
        183.38867571039066,
        229.56652810111584,
        104.49683544896098,
        369.8145960506014,
        225.19272968543882,
        375.68176851216623,
        371.59093323353795,
        440.3916448348928,
        114.68341912505255,
        403.6748123088846,
        386.90071313387017,
        88.19628320044127,
        14.004058530633609,
        57.08809378228523,
        159.42828025235653,
        170.8403855055262,
        102.38841859837486,
        244.01969166108248,
        152.8747252857524,
        81.58995680479691,
        139.2060876737403,
        259.1525549254555,
        117.95921244722443,
        238.51021912082507,
        276.40051882288924,
        230.9760332381946,
        167.78357603100224,
        86.64910790828542,
        258.8552875389776,
        150.4814236781589,
        121.60150406880867,
        339.9741069405126,
        179.19737063029052,
        148.25910678251958,
        234.3098434402936,
        395.63034060158077,
        415.56389240273427,
        236.0798850981276,
        298.143998034171,
        192.74686975896105,
        26.94345691193495,
        189.57782911044757,
        138.45335707401904,
        133.2960706667379,
        143.02301780148724,
        82.64402792325387,
        174.870615754045,
        255.9659720713524,
        360.3807357974564,
        254.71507706949185,
        199.7227918148286,
        143.70613656344216,
        133.3733813927881,
        175.50162784539688,
        134.4341575279996,
        189.85427185713192,
        78.82631706292527,
        95.65511737145968,
        133.70326978472198,
        161.55444308633187,
        318.53114149290496,
        186.285226678933,
        126.45790242520293,
        157.07163801422539,
        120.5162501440636,
        259.3370401558699,
        170.31525881525403,
        124.36447536310438,
        67.59015568115854,
        46.72639082080626,
        285.49203840663967,
        118.85119376375853,
        208.59201078762285,
        45.129520161072755,
        352.7052496625049,
        275.5694952419916,
        278.01959021861126,
        101.67886090433707,
        197.83573773436564,
        138.00572864077463,
        226.94953585808395,
        225.03059167226846,
        241.1702205631169,
        195.74627742275476,
        132.38169544683143,
        133.78791474963097,
        210.49379591448115,
        212.02224351625196,
        204.3271090863952,
        208.65113164471336,
        47.448067957119434,
        182.51731954092406,
        366.03841717080616,
        123.18422648062321,
        217.27887004460064,
        263.5995588241896,
        61.11407382509142,
        242.18311779661815,
        118.40399618776115,
        224.35502097341933,
        162.90794808957878,
        284.83585717129745,
        219.34408726257894,
        144.9367762434543,
        106.60807728919232,
        151.86178396406197,
        204.13103642369026,
        113.88360991687512,
        194.95373878976315,
        205.3763585351574,
        159.87273135540818,
        461.568535482266,
        183.87644508926178,
        360.23890649164576,
        191.15064251878957,
        132.25802670430832,
        126.54976356320626,
        227.9510681202375,
        125.98661994737562,
        232.15085843148117,
        97.14974372472925,
        329.8611397264932,
        211.87033970802568,
        311.46021102005284,
        178.14400765609784,
        316.8946942600144,
        406.3788856783705,
        113.37421303578554,
        129.5416138755418,
        137.86077685105144,
        210.26373896718127,
        265.82549511323623,
        155.64699172580794,
        90.28573491477714,
        87.53689080085783,
        157.82205329695168,
        139.1203730146457,
        143.08889470924794,
        140.83452014106888,
        215.98878290680682,
        244.63149374510868,
        391.6846830694723,
        113.25504552086149,
        151.7528973058444,
        182.293109414137,
        159.7970065425837,
        184.0191138405299,
        296.4508467506458,
        338.93046858756384,
        178.99917866979283,
        256.8949042088546,
        357.93256325746796,
        295.78439760964136,
        119.227543020337,
        17.726488486215608,
        111.57542673844242,
        102.39885882498083,
        371.93188458721994,
        115.13824673518766,
        346.76490868256894,
        314.5597736539144,
        266.59700172627936,
        333.486059742929,
        85.27695222751686,
        2.650613271597706,
        97.56186033505061,
        9.032069190983016,
        168.02977487148712,
        448.14291769638135,
        114.73002782344489,
        317.5770066214717,
        204.7462329168921,
        64.23322088956851,
        319.4130721333891,
        252.53583988584992,
        265.45811297216795,
        227.04988511106018,
        382.61234912400306,
        255.93714897159506,
        225.38351610135282,
        366.1192578136072,
        158.08539805926895,
        248.5797346796953,
        223.04285753941687,
        185.92414179019403,
        192.4342928628581,
        172.02024787991772,
        222.6714878557214,
        91.43229591142126,
        356.4379478716745,
        144.72040394199797,
        372.45961291727673,
        324.9842368451636,
        276.818520848615,
        204.59470352597134,
        154.61094930078605,
        125.61194992017862,
        128.26698419705826,
        456.3657952612057,
        235.5860406213019,
        437.672673468645,
        125.74811517656957,
        199.78166032646595,
        156.7171464649834,
        200.7620783549076,
        171.9339199379932,
        145.2686550263725,
        153.4563944818098,
        94.18044217145183,
        191.0329020309053,
        270.8584041230403,
        165.69442386466383,
        343.79038996800796,
        139.69880332285862,
        224.451916890096,
        270.34171867270624,
        179.46944052854428,
        133.24946867764083,
        121.56763266608924,
        150.54452813740306,
        233.0442276227812,
        176.36800023305383,
        48.71408839763878,
        221.77288523963813,
        228.1045105813626,
        98.31063926979903,
        108.95382354437764,
        106.5831304499104,
        93.44781804029417,
        221.811123268806,
        332.4776002222241,
        290.9743341888675,
        268.80378094166053,
        100.86803898260139,
        118.3723791944926,
        113.58451682598083,
        268.11166970263594,
        124.6628152899418,
        382.76751809084845,
        150.6308081061446,
        354.7215536161815,
        88.48475507091499,
        234.11788999777548,
        51.801494070286196,
        95.18702450515781,
        364.8520179953977,
        99.26012905522704,
        100.51913627195388,
        320.06745091790583,
        183.32878635162567,
        177.7588219980886,
        242.20747379642893,
        149.76797861084756,
        193.4377976888185,
        177.18895889999393,
        95.51369165813595,
        180.4303109720151,
        136.21937401341745,
        118.91249086315285,
        414.8833726859002,
        195.44575622828413,
        274.055153565661,
        96.82455272079308,
        223.8874161101059,
        110.08158270852815,
        181.92819049031124,
        205.70583349627103,
        62.885460865452664,
        46.13667873781845,
        171.33354486070132,
        157.31127722601832,
        136.43417018622668,
        301.26120588828286,
        163.79886803215766,
        105.64512562908041,
        299.82747675525746,
        168.14468514838575,
        411.6607128231947,
        183.03252304556776,
        399.6510809551284,
        180.1624637841166,
        522.8942740093414,
        187.09498041641842,
        373.37410711702734,
        173.45518403911987,
        123.156174299581,
        167.314936446303,
        242.13524920434867,
        224.65533397182023,
        144.45101064053378,
        418.07981781956414,
        111.45668393553387,
        237.305315079813,
        437.4714271473351,
        185.29092536948735,
        129.24695229038605,
        205.6165559008103,
        248.40821313723256,
        86.63433828724655,
        58.71913528264293,
        275.2967737369418,
        254.40767586707352,
        133.3158498687789,
        122.33282428417003,
        249.37472625016767,
        109.03037448619376,
        286.16029155384996,
        189.95437554896233,
        211.59385224096584,
        217.20454969011615,
        240.61594740246346,
        191.30605875268202,
        121.50931245196146,
        171.68889265975525,
        180.56966929477596,
        373.49118374963376,
        304.3414127034873,
        134.2236558975963,
        244.6992564682494,
        186.12441846818405,
        142.9197399155581,
        147.45577213338828,
        219.01699717949757,
        214.8084052504974,
        115.78073371390492,
        397.46558584997433,
        227.03160211723127,
        151.08194621960993,
        252.2373450464213,
        176.92562622531887,
        309.9989138121558,
        282.7547304948443,
        155.4018940304834,
        90.12537698123135,
        274.28534633146955,
        138.4260268251349,
        142.28040592325166,
        137.87643637904125,
        303.70822639327037,
        235.3184327174698,
        394.87711095138565,
        317.1304090142972,
        159.16959057821927,
        192.19861440532463,
        169.47102391351225,
        156.34171976667233,
        186.48974880037886,
        138.20230665309253
    ],
    "mass_1_source": [
        1.8091434243630724,
        2.6960548771678985,
        2.225588044293951,
        2.9986237034205248,
        2.9265038900740628,
        2.9577551045074744,
        2.792776050189808,
        2.7566278667541138,
        2.3329173465897686,
        2.8957460768454517,
        2.095411623059867,
        2.551544474418737,
        1.586540078531968,
        2.3718345457120575,
        2.6861029003606394,
        2.90796536092725,
        2.867504551205457,
        2.8800708305536435,
        2.776177179063104,
        1.7789112121688502,
        1.98211362179026,
        1.590975531481031,
        2.1825501815486033,
        2.6871795545973316,
        2.947043704648292,
        2.5232535945708507,
        2.7183160250420886,
        2.727198440099517,
        2.769518734412782,
        2.9158235073329095,
        2.3780244052563946,
        1.8383038738888438,
        2.216848502720001,
        2.9580380077483626,
        2.4752287700881346,
        2.2147854571957066,
        2.533412485465705,
        2.9384712951914294,
        2.2154243460656726,
        2.931632732673806,
        1.867665431349796,
        2.8729936026455434,
        2.6907085892594216,
        2.357115549762387,
        2.9161987232278026,
        2.81158537826721,
        2.8668837983101563,
        2.7760933528813467,
        2.9260629933683497,
        2.982702986896432,
        2.257162504189925,
        2.893938915398951,
        2.5742123628850067,
        2.779858066693945,
        2.7391606702665823,
        2.650603450691964,
        2.8607753489703756,
        1.7395291985642312,
        2.767464473425192,
        2.927092242671778,
        2.456053585246056,
        2.400868807642829,
        1.32498604884679,
        2.582849592630783,
        2.6451057379698186,
        2.8124081228622106,
        2.7448475957055933,
        2.995725303498074,
        2.645358653293454,
        2.389611104898994,
        2.602634570157634,
        1.762364150531817,
        2.8244709626482507,
        2.5324271102211,
        2.652140111950237,
        2.399167526127289,
        2.535699813486281,
        1.3683676622533862,
        2.9839507300775283,
        1.4915312343344231,
        1.1409142838010717,
        2.375187672596316,
        2.5525127820283484,
        2.6841427452842774,
        2.5638884197668146,
        2.214114105706554,
        2.5298533277989543,
        2.060617785193891,
        2.8559497062876646,
        2.9003249203503785,
        2.7357627727353657,
        2.9564343667429545,
        2.6654299563555113,
        2.420277974682623,
        2.1605612523829234,
        2.6864629629415226,
        2.148998044957767,
        2.2560052167202347,
        2.5121564093751347,
        2.8995273753165733,
        2.325927750669031,
        2.2187937102364748,
        2.5278388799282565,
        2.9336229363213913,
        2.5573167250074778,
        2.007506427844934,
        1.921930707524006,
        2.5006442578001113,
        2.5314674417057446,
        2.228432035710143,
        2.289590436369232,
        2.20148515180768,
        2.5862356346413566,
        2.8295281550240885,
        2.83234793512684,
        2.2585723336624786,
        2.0838182475977174,
        2.5502551205878627,
        2.5016005920221565,
        2.4451804662333148,
        2.514744037775298,
        2.7192270182349745,
        2.5912495774165256,
        2.9098200183122582,
        1.7514280328682832,
        2.7196820836310027,
        1.8920514688749985,
        2.328842991436656,
        2.923324694163864,
        2.0036052663241026,
        2.7395548456325924,
        2.3744539334953716,
        2.7831559391230174,
        2.030323096442324,
        1.7004054805900897,
        1.559855177154908,
        2.212513216148224,
        2.7838957711562484,
        2.8927795341389997,
        2.955899898713955,
        2.6732966488709193,
        2.486289461960882,
        1.6644028494166967,
        2.6150302893135606,
        2.9573909712265536,
        2.7139621329149426,
        2.90439029584616,
        2.7181542439369872,
        2.3520014774923084,
        2.9839812606466927,
        2.9797911550584217,
        2.3615923956505522,
        2.6106944471382754,
        2.849106754840472,
        2.5342741263956574,
        2.8452887356159304,
        2.337591651929102,
        2.8893893851074557,
        2.9399013657310924,
        2.6633898556911406,
        2.949134510730993,
        2.2526856479384985,
        2.8547622511987076,
        2.9367859175114432,
        2.0958090749189764,
        2.5098617033872928,
        2.847738461876782,
        2.6165121799339186,
        2.6995109898647396,
        2.2759030574356496,
        1.8147727389016346,
        2.913830718579535,
        2.6301671317181747,
        2.365681252357054,
        2.288376890604176,
        2.156676171483381,
        2.7715654160741945,
        2.7674986910561463,
        2.7090305140174546,
        2.0245686082871845,
        1.251515783851569,
        2.0963991530011876,
        2.9316618705640405,
        2.346251501838579,
        2.3924320397564545,
        2.6229590931804134,
        1.7569396590069664,
        2.272390203490657,
        1.828387809441569,
        2.636046986039556,
        2.6522701374261537,
        1.5908045904441592,
        2.367115851767327,
        2.3298841771078216,
        2.3548765048297,
        2.9797272051419785,
        2.8282440479159137,
        2.499955948462369,
        1.6988721946425016,
        1.3721912365226954,
        2.7829013331024406,
        2.9940295015141327,
        2.719372550238707,
        2.4230208039797794,
        2.4983392188991433,
        1.9846912841970956,
        2.2831547169045683,
        2.600254056277585,
        2.457102943450278,
        2.2762436624120905,
        2.6693318930608796,
        2.281925855701803,
        2.8396126108824324,
        2.723006417468116,
        2.730136888044991,
        2.2557947202286397,
        1.9741369475696715,
        2.36802176423833,
        2.4777514406730496,
        2.745133706494464,
        2.2604231751100134,
        2.739288185407249,
        2.967212094069553,
        2.4573025182991977,
        1.4104052875113187,
        2.527334325754522,
        2.343095081789092,
        2.832876147185157,
        2.680008289492829,
        2.4464305350836977,
        2.920522586356238,
        2.1642343165303775,
        2.5467290948682866,
        1.57427454674269,
        2.4922803822857595,
        2.5513269005664756,
        1.6613033665263273,
        2.2136359740718667,
        2.976141057205047,
        2.4860756141569027,
        2.894552628311029,
        2.9819212015515575,
        2.4959952832355454,
        2.367381157915655,
        1.6806156860812291,
        2.7389573574682,
        2.8836646396396564,
        1.5242873847439118,
        2.0632332762312915,
        2.8934133345136743,
        2.6354311543100812,
        2.215020227353837,
        1.8865303782039096,
        2.9288654635042306,
        2.9538778851819387,
        1.1673330831756163,
        2.9500823098194022,
        2.9589733602629242,
        2.26107971485225,
        2.90982138661622,
        2.5195353734688,
        1.483250682436458,
        2.3369810103818454,
        2.768091882193482,
        2.429037667708351,
        2.7327009449826183,
        2.1537655258055386,
        2.7760351093130726,
        2.9015884786887653,
        2.744291464190165,
        2.158267413606965,
        2.9065528273945427,
        2.763929574174129,
        2.722484088255638,
        2.3758283926074544,
        2.529100582383357,
        2.4486694034067753,
        2.8194611501037334,
        2.724960428447053,
        2.8430781926342035,
        2.9103371014841555,
        2.9891221633422482,
        2.5368763757991877,
        2.9283063168911223,
        2.7559969204953125,
        2.059952707072842,
        2.5832633908897997,
        2.5482547148863253,
        1.2681947730120804,
        2.769682050654787,
        2.230358671333307,
        2.95552999990754,
        2.000598131485165,
        2.470849823108137,
        2.468029031881877,
        2.2570803517092886,
        2.8925964996172575,
        2.957540556959737,
        2.7813198670670403,
        2.19806720496104,
        2.5108300952067326,
        2.8914785141236945,
        2.8899080601408924,
        2.2475005622088737,
        1.463645112974466,
        2.9262729529380236,
        2.783732586035595,
        2.076700955637571,
        2.7152667659276855,
        1.9764075521246145,
        2.4688599007094822,
        2.6882137066857306,
        2.3643703505108533,
        2.9781787100625037,
        1.7830048386440458,
        2.9489889511504987,
        2.731733956462656,
        2.2279895506456,
        2.5685874479966064,
        2.654331905143363,
        2.7658072023106337,
        2.224627987485311,
        1.7216743038506368,
        1.9232519037414375,
        1.460513003650048,
        2.8159122956733533,
        2.5964579222544475,
        2.8823284482043645,
        2.846306923087467,
        2.865497706397744,
        2.3432649051904653,
        2.6656801846801974,
        1.5057463345495616,
        2.1148449967268914,
        2.46669795517537,
        2.921390162419106,
        1.3667246466481657,
        1.7140905160787183,
        2.4980682827253498,
        2.5175798323468466,
        2.890679892000086,
        2.2621879339015125,
        2.7246241738926575,
        2.057575102626723,
        2.9570583093459435,
        2.7236282807617123,
        2.489777714098381,
        1.3597301327554705,
        1.6422335531024659,
        2.6784293729855686,
        2.178349444704531,
        2.863396075913138,
        2.75824923793773,
        2.309497956590156,
        1.7365357166114024,
        2.60780572744042,
        2.259779341174003,
        2.421607830701738,
        2.479313852803763,
        2.457288872049067,
        2.7073202062542823,
        1.9174366241591188,
        1.9032984251664102,
        2.5815516437337545,
        1.7572697056333137,
        1.8047829244823972,
        2.9783167826619925,
        2.933817683445721,
        2.8622130897700635,
        2.126036859790241,
        2.3379024375112434,
        2.2379777502030507,
        2.3420521400593137,
        2.735045100820872,
        1.907794918425257,
        2.6273621715566473,
        1.9764779243067194,
        2.0452795446283103,
        2.92193711654041,
        2.324870444548032,
        2.7532926499412724,
        2.3480605110367216,
        2.994044199989607,
        2.541080544761094,
        2.0526850396437384,
        2.777732943454528,
        2.6360324418335646,
        2.8696338383822364,
        2.514677281565222,
        2.479275237428147,
        2.275789823923958,
        2.577995115957733,
        2.742400610697187,
        2.7078537486529113,
        2.7796214894849434,
        2.8784887888082977,
        2.8844137905094547,
        2.808003356555137,
        2.695649043290988,
        1.4675967663279748,
        2.874190369524043,
        2.9658829046845745,
        2.7552613688810474,
        2.749825260042428,
        2.9826182233954275,
        2.802275827886975,
        2.237928323098396,
        2.210990204559779,
        2.1789387389653676,
        2.0490700093887657,
        2.5095848891237393,
        2.6445639750636074,
        2.0482597705459558,
        2.2461421881520267,
        2.8577814854455887,
        1.8786111047747043,
        2.6137854621294143,
        2.234129164900849,
        2.7947131716564013,
        2.902433833854413,
        1.4987112895864092,
        1.4858269991840996,
        2.95479050977695,
        2.8207318641904613,
        2.8073522986268546,
        2.239279533927438,
        2.6389894079325398,
        1.6933345410046805,
        2.7929372271690927,
        1.7205832802047236,
        1.3456288295576861,
        2.853779313718597,
        1.9509594525747775,
        2.461857880911913,
        2.1705031533690864,
        2.4455651579641904,
        2.2215277352818505,
        2.9485734704715423,
        2.581520868372338,
        2.313036240141108,
        1.897320189239209,
        2.631015714501906,
        2.0165133802943402,
        2.35935115272042,
        2.791105811137486,
        1.9878314769450607,
        1.7969126421429151,
        2.702049811978025,
        2.8597452924171645,
        2.929612729508392,
        2.9078895876995996,
        2.7083543770550413,
        2.7301154573932207,
        2.2919693921324704,
        2.5248826326607707,
        2.5284830439050303,
        2.975075236389121,
        1.8050854148547384,
        2.4274402489575246,
        2.8454565292438243,
        2.962378911142567,
        2.3530139062233575,
        2.6055245825565314,
        2.842767918372673,
        2.9588977398241303,
        2.4874141586681136,
        2.3517894094683287,
        1.9218235703535032,
        2.611006727704651,
        2.377555223153541,
        2.6812251796489006,
        2.8033604637093923,
        2.313398532349857,
        1.958951923171019,
        2.9299447107355086,
        1.7339204881330483,
        2.5904755249934786,
        2.7376806281841626,
        1.9597435294371055,
        2.809539349991064,
        2.9224892271003657,
        2.9876998925921616,
        2.342333831469529,
        2.8337915265314244,
        2.9849943017934,
        2.872554076163595,
        2.049471116057862,
        2.930867579277219,
        2.322548847465228,
        1.63686716077154,
        2.217099124040705,
        2.9367338254645317,
        2.708303889404013,
        2.8932687503594314,
        2.8662268941234714,
        2.3526852530267126,
        2.837465930567135,
        2.2505851043316145,
        2.953374455460917,
        2.335517077118049,
        2.9048762881767383,
        2.20741689500184,
        2.583101269963165,
        2.0982072301813095,
        1.757800385825545,
        2.6164235580483313,
        2.855037261288302,
        2.7508170849524216,
        2.8990263979096484,
        2.8351485709235673,
        2.960164224216334,
        2.2731566729520187,
        2.995249833963914,
        2.5869939654614074,
        2.580957663220025,
        2.5615867868206768,
        2.833650613402612,
        1.8176788673419277,
        2.719725030805975,
        1.4325792834278177,
        2.981255956875493,
        2.8749582927898993,
        2.812569597843731,
        2.872111451830997,
        2.853852889429062,
        2.498365837386972,
        2.678088402303092,
        2.767647563614264,
        2.705738139706987,
        2.8305328541006,
        2.369325510835239,
        2.591517130829661,
        2.7353335112962385,
        2.0501003712617907,
        2.594462835188488,
        2.9300060657183717,
        2.6150655780364227,
        2.9460259809696483,
        2.355849762420771,
        2.5688265991124846,
        1.9209196066397922,
        2.8539401715326487,
        2.349289928236439,
        2.9392984221309475,
        2.973884114470022,
        2.851774000486534,
        2.38385079657417,
        2.7813082063760537,
        2.7083551095231577,
        1.9634138011614073,
        2.0075828807401876,
        2.488823206469608,
        2.8769056337192045,
        2.9429208690972963,
        2.923791137916666,
        2.5249280613304013,
        2.455748117753621,
        2.305756963071029,
        2.049607723294054,
        1.709998106634663,
        2.5532910317329716,
        2.894174904485622,
        1.590171661870027,
        2.9578562384758587,
        2.16768473628425,
        2.8202968404512143,
        2.523411827683494,
        2.6690927112861615,
        2.7098602078720053,
        2.533009619469796,
        2.005395782935863,
        2.5787467760191465,
        2.4010294245430517,
        2.7049574164793686,
        2.9288514620214112,
        1.8648950337297088,
        2.622131426882488,
        1.8230468800872612,
        1.7700706733077285,
        2.580920703622645,
        2.4972846319264663,
        2.5165627480903057,
        2.5050817846676545,
        2.007875902833004,
        2.5108121222029927,
        2.9382496316560687,
        2.661744966345946,
        1.8966670601103586,
        2.8994735124593403,
        2.9591440643688043,
        2.7854655206705052,
        2.404545855247756,
        2.90588138917862,
        2.799740479624794,
        2.278621381018083,
        2.56052934313077,
        2.63039958721218,
        2.460015993829032,
        2.381687855314254,
        2.161918387827096,
        2.7919034025973417,
        2.947742018263026,
        2.627804842654871,
        2.9921398983207554,
        2.6131896212564287,
        2.4587389866766474,
        2.651151539271715,
        2.93206129165281,
        1.4165507704488352,
        2.6667968989460653,
        2.5143519742963303,
        2.5413141413709086,
        1.9360882828738182,
        2.0576888938327893,
        2.888847035926098,
        2.159750245464311,
        2.962438324992683,
        2.543273679674184,
        2.8637960928434367,
        2.556051389008106,
        1.9312921732235637,
        2.6531083035013356,
        1.9675250172253897,
        2.445737895986398,
        2.8691876183961424,
        2.9556853565917,
        2.31234882294258,
        2.5960142070211774,
        2.5362065183605322,
        2.9462964856195097,
        2.5069112118948276,
        2.8378163096706475,
        1.800404102253342,
        2.100706433435783,
        2.7005153654315714,
        2.087708665772091,
        2.7183625477753495,
        1.68708849085049,
        2.436807856085859,
        2.942123525897357,
        2.279214597311295,
        2.218226213160394,
        2.946104444027476,
        2.2264763007251167,
        2.2734647359873206,
        2.8740917875299035,
        2.4565159951953737,
        2.2558340366451426,
        1.8390758585408198,
        2.6423442006339544,
        2.508908651192527,
        2.941355752626982,
        2.841242919741065,
        2.662998133925818,
        2.1343094459686904,
        2.9107472775417245,
        1.8496852806544795,
        1.999859864641689,
        2.9343205761973365,
        2.7126972791921222,
        1.2308216363102185,
        2.825799815651946,
        2.8059711960067677,
        2.006331684648863,
        2.8338554404681924,
        2.858916243471767,
        2.7524115006636283,
        2.432989466840319,
        2.5125135061486277,
        2.422509055852988,
        2.3930042746197064,
        2.3333416888846177,
        2.020381743605496,
        2.731908747817114,
        2.2898866781458134,
        2.5982915030084675,
        2.8512355000009357,
        2.804792982459019,
        2.048846898220592,
        2.1556660310601563,
        1.906741147925021,
        1.5355621733387268,
        2.5281700755646836,
        2.964554953709368,
        2.7264100098614916,
        2.8195766224265904,
        2.554385100999135,
        2.5045251366857713,
        2.8757102857027412,
        2.928268446039686,
        2.5489633848891753,
        2.994014164449065,
        1.4426342712248648,
        1.92502901345608,
        2.614667851214076,
        2.278051690986949,
        2.3399972249537653,
        2.9772540564425247,
        1.7161976286762062,
        2.0429257159968226,
        2.3219016232252545,
        2.9444397584765323,
        2.580903355488009,
        2.6272489182410683,
        2.3682341275531034,
        2.8887846140846047,
        1.616008856489895,
        2.0299252505803027,
        2.797189555762872,
        2.031518660365922,
        2.7373284527101758,
        2.737912553118283,
        2.0810094290092698,
        1.8153171119332019,
        2.460348796822425,
        2.9510257107421474,
        1.7603251487541192,
        2.19980887236529,
        2.5108159981517035,
        2.3538732888907443,
        2.7632671706274516,
        2.5365413808221917,
        2.7009396929066227,
        2.8891508471514378,
        2.9313738257265416,
        2.0986609915423973,
        2.2667222230778674,
        2.8662395923560866,
        2.304055612036561,
        1.4683462278194304,
        2.9465931677077997,
        2.101993117854014,
        2.087703413420745,
        2.6127250329952947,
        2.3169376712199883,
        2.386962617959149,
        2.389246244600325,
        2.9012263609527897,
        2.6797351247699304,
        1.8818754275866607,
        2.6916010507473356,
        2.641646824540792,
        1.9571390141574916,
        2.638313187400758,
        2.9683997748455524,
        2.8081333176266163,
        2.3398062809864433,
        2.9883198734965437,
        2.4858140213166533,
        2.7965641263528056,
        2.57651024807,
        1.8008604357107902,
        2.440757847175127,
        2.719777231489344,
        2.8002863874323536,
        2.750121932311921,
        2.3185813431043303,
        2.7284677686063477,
        2.063602703413369,
        2.47202288201183,
        2.1854239980510046,
        2.097447678211796,
        2.6187280358148044,
        2.7818392009956474,
        2.3383950219664467,
        2.7747844426331154,
        2.914892579034667,
        2.514977266682904,
        2.629773453654362,
        2.5249439639863906,
        2.8392144317654866,
        2.2122626204091604,
        2.4155338190246636,
        2.8450851744466945,
        2.5476398791760775,
        2.9033462365444818,
        2.468073220953083,
        2.2324722999964424,
        2.272157969730001,
        2.961286674291874,
        2.857535488379889,
        2.733489976281236,
        2.9064799013274794,
        2.9260767047132674,
        2.578699105485997,
        2.3523095043585145,
        2.043174827920188,
        1.2328022520618418,
        2.5549631978106815,
        2.2787398528909826,
        2.824835497797956,
        2.1244434453270133,
        2.4726614105738376,
        2.9629317440320233,
        2.1715458977389583,
        2.6311343949769523,
        2.862169372406603,
        2.7910136856382075,
        2.4452273631442805,
        2.298845859093427,
        2.770255591010942,
        2.8583275609608947,
        2.730029538220673,
        2.6802567463829767,
        2.805291866661003,
        2.1762319510002914,
        2.3480392595277024,
        2.859098580826462,
        2.912250354004576,
        1.91750382329955,
        2.5749239546733573,
        2.7005030195952062,
        2.6683120765317017,
        2.741761623143433,
        2.7105151970164965,
        2.7843031254202444,
        2.724776949086131,
        2.2285611032167516,
        1.1702903646843539,
        2.8386270308228054,
        2.9252734911337903,
        2.5579048093573107,
        1.9864863901409144,
        2.827100621951387,
        2.8596365339301517,
        2.6439811627190624,
        2.4745870336113645,
        2.744767808626059,
        2.9289240285764118,
        2.9893184970599247,
        2.7780720249590924,
        2.751944111110178,
        2.599633114551078,
        2.558128929886856,
        2.4959447523492644,
        2.631037616106367,
        2.577829052250295,
        2.9884198679825307,
        1.8323263671050698,
        2.597514147277117,
        2.0920119128649945,
        2.9508311332844337,
        1.7745001702726921,
        2.9612859073954616,
        2.827501293515935,
        2.332529465298699,
        2.614628001690803,
        2.9923044336718894,
        1.5244391855636883,
        2.255632830085853,
        2.7550770143570666,
        2.8859915567261085,
        2.7817138080147013,
        1.9727138205685444,
        2.9388209675996024,
        2.6516199081364342,
        2.884364607337857,
        2.6224373274719195,
        2.873076910749342,
        2.8385860320126577,
        2.752936153813107,
        2.668946802442635,
        2.772071009622441,
        2.324859707526032,
        2.9748200339191464,
        2.416997314877686,
        2.247269916953703,
        2.18011600622174,
        2.9645327932055356,
        1.6081148074505753,
        1.5369998940149159,
        2.879116964961227,
        2.701978210061652,
        2.8702380938485375,
        2.477463050123613,
        1.6744824266952303,
        2.019909076093068,
        2.6887356551475685,
        2.369061092136416,
        2.3443467780011105,
        2.0858184303405203,
        1.949338399348781,
        2.8374098439474436,
        2.7693083782540526,
        2.9485671702546905,
        1.8272725413245428,
        2.40065027477549,
        2.129024327593309,
        2.854614390338316,
        2.695112227572031,
        2.9833233543751057,
        2.6510146726535204,
        1.9832392068373799,
        2.996921131235666,
        2.786930550961861,
        2.1520414762740594,
        2.7739319129042173,
        2.927762063165066,
        1.7347462116000818,
        2.508382734863157,
        2.998423272606461,
        2.1052710055448838,
        2.8144988140694984,
        1.6815478274771996,
        2.8257753832963193,
        2.994559733006301,
        2.8507119291410037,
        1.7931907563651344,
        2.4661852284017365,
        2.649703730785512,
        2.0779402738528145,
        2.878024367014512,
        2.1771810302575814,
        2.517464189962867,
        2.3119974776380143,
        2.8844287404120923,
        2.6465290959401377,
        2.884245523803793,
        2.560420427561545,
        1.6669939730799754,
        2.9234470375735526,
        2.8208044844413425,
        2.9110460303116032,
        2.23933836979191,
        2.740732457084246,
        2.851431491122339,
        2.49665940176678,
        2.5460389441247253,
        2.949451564730178,
        2.816221190905841,
        2.9091589437528773,
        2.902900737725454,
        2.309273686862153,
        2.8418122745501844,
        2.1811672570007543,
        2.404211210682446,
        2.9886478684882487,
        2.696437395616658,
        2.051320891186156,
        2.1297753877615033,
        2.469823969391471,
        2.4922153886203673,
        2.591421042465604,
        2.613080456034939,
        2.4507775684680544,
        2.8367039436209156,
        2.3054675893592678,
        2.9234494159737743,
        2.8747850294088364,
        2.838451406203549,
        1.395351823286336,
        1.332200418756964,
        2.8799601100540073,
        2.921496702870894,
        1.8520756370046032,
        2.6265936551407325,
        2.3353296788609863,
        2.209205045488252,
        1.9893065640957766,
        2.1255728167498686,
        2.9624705449733915,
        2.9378446768499202,
        2.4321248248263023,
        2.7163052537399768,
        2.8983465419111725,
        2.2311587996509656,
        2.083638624650916,
        2.885499474253625,
        2.1392052475646386,
        1.7344193127633902,
        2.8421277766790984,
        1.8042963493024122,
        2.6419098243699617,
        1.9608550836068839,
        2.9399923844228737,
        2.063414308392206,
        2.2621450882277854,
        2.934709634047775,
        2.488500860914072,
        2.9253079482360578,
        2.782725355443616,
        2.7723145455273124,
        2.9640822572912686,
        2.4722878750350787,
        1.3947277635551512,
        2.4390257078731383,
        2.675968484914772,
        2.4942420138577095,
        2.6411949875742318,
        2.1462358648263353,
        2.943180769527314,
        2.6991116823436316,
        2.7305935937419425,
        2.3380968750675866,
        2.3384516631074304,
        1.5459297898628084,
        1.9703172370053863,
        2.566053462725508,
        2.1884175371980668,
        2.4791447934456645
    ],
    "mass_2_source": [
        1.2645243746379378,
        1.4989268530757247,
        1.453871660300093,
        2.5843206264869525,
        2.2542530264268805,
        1.4898924799115874,
        2.5207495141455976,
        1.8041318547155025,
        1.2659979404233517,
        2.6018501893522443,
        1.162311021540031,
        1.123049040713985,
        1.1034365434904632,
        2.070593580358331,
        1.452977523879415,
        1.9169645153710606,
        2.5859157376210655,
        2.7814821855613334,
        2.136647706254639,
        1.5803054402824588,
        1.156384753311142,
        1.5284241771238343,
        1.7861656245997524,
        1.6181888022682713,
        2.5426048794923917,
        1.5174703574691155,
        2.356133961141344,
        2.0247365539386983,
        2.673597913760299,
        2.668996641016779,
        2.044778906338953,
        1.5337484002751427,
        1.425123278232554,
        2.0030143049896076,
        2.0241136623117972,
        2.0872099065572103,
        1.7918254638336772,
        2.6621595593604517,
        1.2970617826367266,
        1.9266041077084428,
        1.297225802624607,
        2.231242125421428,
        2.171981761290014,
        2.0890770704755255,
        2.354464533831689,
        1.3265112521588502,
        2.2400555074182598,
        2.4829699664536284,
        2.6921276015680444,
        2.554821674403401,
        1.9821576509467587,
        1.6301754918922813,
        2.5558547185899414,
        2.0972142970124716,
        2.6966875948177975,
        2.0730540901173486,
        1.818362979503127,
        1.6632272227744582,
        2.749301827633598,
        2.4350188182546004,
        1.3653384099875359,
        2.175825986360521,
        1.0099027654153065,
        1.2143852618976974,
        1.9477825972864973,
        2.542765234119603,
        1.9057066442181534,
        2.9821668739540255,
        1.482671382938771,
        1.5439511437735611,
        1.1767981216757728,
        1.591430112140888,
        2.599468538773011,
        2.229119047436578,
        1.8141180596761148,
        2.316013499217619,
        1.689978338982288,
        1.3667625286335556,
        2.9093529340560718,
        1.4311867995580934,
        1.0404841389901045,
        2.2224092797071773,
        1.7168764998189636,
        1.4828348543667342,
        2.2610902409719795,
        1.4076228167762523,
        1.8905344112668534,
        1.1558053408348816,
        2.7837055241490543,
        2.25028584997401,
        1.808453296730708,
        1.4844261219509511,
        2.518614197873519,
        2.309297821960897,
        2.13187720717354,
        1.2481079950589726,
        2.1155479885112847,
        1.6324407453839183,
        1.9434895567105492,
        1.670155482665731,
        2.096560956889209,
        1.025334753896395,
        1.6926336955222052,
        2.8538978698666555,
        2.2074381051685252,
        1.5303295892729052,
        1.8205869021836711,
        1.1924513789734679,
        2.019849065268976,
        1.3518305674794273,
        2.110407133241458,
        2.124975328605995,
        2.2442403637594803,
        1.620891009303198,
        2.637768731541854,
        2.0647710709506253,
        1.6212894150980781,
        1.9869083639460239,
        2.1405785796702044,
        2.331813615962158,
        2.030239558230959,
        2.2155087608203514,
        1.5139516920140752,
        2.297145738509622,
        1.4865782939748926,
        2.5621555508013616,
        1.6068073955799715,
        1.0380117048269146,
        2.163725037787607,
        1.3587435069293805,
        1.871864616809235,
        1.6437530597294647,
        2.6165696030678314,
        1.69197161003625,
        1.251147943913304,
        1.0333351103451642,
        1.0420784471104592,
        2.2136765519178416,
        2.4572333357334992,
        2.110316805977778,
        2.173636650093478,
        1.9438827761978799,
        1.5253738687685978,
        2.0006816887748675,
        1.7939091165263465,
        1.0574150719301976,
        1.8691000490607828,
        1.6799421384773556,
        2.0160995625227613,
        1.6988975470398924,
        2.9612963382786637,
        1.890112061730906,
        1.7262296110588238,
        2.27628987612749,
        1.954585204849145,
        2.1479212845652897,
        1.219028726832686,
        2.8181161377894632,
        2.324656484551245,
        1.9503395607069454,
        1.0881240034020936,
        1.0790059106941525,
        1.7413637516067204,
        1.4256061635728143,
        2.081516136322385,
        2.1107157957428746,
        1.9901557213332846,
        1.4071656074228327,
        1.1212565514438908,
        1.8405333736525407,
        1.1736048309627374,
        2.6132680661808836,
        2.275677446047216,
        2.2988529895199448,
        1.819641134045311,
        2.019032287472653,
        2.5289839520545208,
        2.736838294276931,
        2.1680268801298244,
        1.9182960737313215,
        1.2264252749425824,
        1.674139884010479,
        1.7647563285278387,
        2.1453635585097017,
        1.952870426132837,
        2.518608063819538,
        1.065828266936611,
        1.3563402238259976,
        1.6839584997877757,
        2.557790314453478,
        2.550742208812819,
        1.459886906457035,
        1.9185933934495103,
        1.3699576205954376,
        1.452843834865915,
        1.5175961847148873,
        2.1520420321679055,
        2.3436279249181906,
        1.5490372652954025,
        1.3132063359484005,
        1.7610931763166482,
        1.5349548906871426,
        2.708078377419393,
        1.666829440573068,
        1.812670831975171,
        1.259667653095447,
        1.0186995142138309,
        2.3415637560533,
        2.379167585030852,
        1.776539588029204,
        1.7002125756537803,
        2.133242310197156,
        2.6161227823088593,
        2.5615317437761274,
        2.4312617925626947,
        1.9331408602502373,
        1.714375221286826,
        1.955927403450111,
        2.2112619697219777,
        2.70808713836099,
        1.7179271294435772,
        1.161530753873685,
        1.2331603027717355,
        1.8038549677461604,
        1.009788539971943,
        1.2529381471699537,
        2.1067198665307476,
        2.1909219866903458,
        1.236103865192442,
        2.2100561532270557,
        2.586509717649623,
        1.9127009099614058,
        1.1036183000323379,
        1.2252445797677847,
        1.4372756158430702,
        2.027915615314044,
        1.366488411809412,
        1.5635978908543167,
        2.6881157894525014,
        2.2222483434328746,
        2.535407191112502,
        2.6135198502466706,
        1.0798807542144586,
        1.991359311119645,
        1.3998911381213566,
        2.7387497790404076,
        1.8347336984367082,
        1.0706218622905734,
        1.349234975449224,
        2.2657717574272382,
        1.5503473490170585,
        1.781285887099772,
        1.4107724595049898,
        1.6738176217313587,
        2.1631229074261045,
        1.1058441849218827,
        2.823284164073959,
        1.3880980400799077,
        2.0165176627579258,
        1.4845475257638459,
        1.808957105589007,
        1.3733209910347228,
        1.5833792610394641,
        2.6014844211841543,
        1.8204828692615795,
        2.6636184673006698,
        2.0958047037188825,
        2.5486034095970496,
        1.5608244149277462,
        2.599821045673913,
        1.1678224774500432,
        1.5688378975353496,
        1.1118902220319091,
        1.6840400541813791,
        1.090885775577912,
        1.136875866788387,
        1.775183316671777,
        1.6377417046677116,
        2.572541529356757,
        2.627262123914874,
        2.5707671795551104,
        1.3232078031583139,
        2.2661406646274274,
        2.2309376334446087,
        2.218954745022482,
        1.3143242939795332,
        2.191186676650014,
        1.8255035225322251,
        1.0413397010184806,
        1.7273589403238327,
        2.0125944606311146,
        2.7083009302324266,
        1.8395400460648346,
        1.5510788329703624,
        2.391865610495429,
        1.3211178697905421,
        2.1474673501048223,
        2.492842197327932,
        1.5179584284360943,
        1.7905432291705567,
        1.672831778509296,
        1.7080473740406712,
        2.392149286203274,
        1.7856903249562004,
        1.1746653446130135,
        1.959049969994707,
        2.506132696261206,
        1.6321030307894748,
        2.1495734472860617,
        1.1894271223200719,
        1.352949151635225,
        1.397989249744615,
        1.4495790506297503,
        1.9131246289544126,
        1.1006636029581043,
        1.7741309703737473,
        2.0366298296041814,
        1.0528834035154886,
        1.7775620824517369,
        2.6240871827906505,
        2.414287337887812,
        2.0044852257882746,
        1.5392998560643176,
        1.6103487411206758,
        1.2000078444703806,
        1.420894131542861,
        1.9015880884325898,
        2.3312763975755106,
        2.8292608670531934,
        2.5134957378150524,
        2.0816420801920965,
        2.021907054180556,
        1.3501583922031968,
        1.8350761589978477,
        2.3823338163815353,
        2.0635888481162192,
        1.3053187543530216,
        1.3271921339943475,
        2.441958258889965,
        2.33889172665219,
        1.9915159309601274,
        1.9611052149916866,
        2.4320392892020135,
        1.1478368646311081,
        1.9901923278287688,
        2.3513961208811627,
        1.1458404447640642,
        1.072329569948542,
        1.4440376228633276,
        1.5716100733096203,
        1.9855566976087862,
        2.464954711306728,
        1.957446193376058,
        2.144966472684759,
        1.4998784970491994,
        2.4449079814239996,
        1.9119072767939593,
        1.6031045113859759,
        1.3742007222517112,
        1.8327448410856912,
        2.2169279936060944,
        1.6474636135432301,
        1.4522471956247671,
        1.6410177547381344,
        1.61599496074547,
        1.6681539785557333,
        2.799271697590489,
        1.1599615557599434,
        2.8475617236858657,
        1.838402377179255,
        1.8083600538544848,
        2.181503867967149,
        1.2441266179711035,
        2.046825824232296,
        1.1507228909343876,
        2.547948346194766,
        1.478151264467025,
        1.2820393917821293,
        1.875392033074134,
        1.101165141447588,
        1.7471815019686714,
        1.1265029636382289,
        2.351458678993927,
        1.3621516589680667,
        1.688901620823474,
        2.228923749295794,
        1.1709863893695953,
        2.419015515229389,
        2.356730616975241,
        2.03431102699402,
        1.0015140083475722,
        2.0328168767741404,
        1.6520651203861159,
        2.5887103083642,
        2.7681316465153785,
        2.3463213014227153,
        2.7202557971097177,
        1.1336644497596458,
        2.5719676325044922,
        1.0571899979822417,
        2.4343475958429073,
        1.9091692158130835,
        2.2199913336392543,
        2.437958094486664,
        2.3930224598012417,
        2.4781484382821706,
        1.4842680309560177,
        2.2055034083569893,
        2.1593975271795003,
        1.0488636335291994,
        1.789984339547655,
        1.018453609521406,
        1.714830194574248,
        1.359291944834558,
        1.9599145505556765,
        1.868469902450945,
        2.183152123339249,
        2.1560125416100444,
        2.001969983173239,
        2.4318207756259085,
        1.2306437584474361,
        1.3107439410844912,
        2.184338218355265,
        2.8020039342084866,
        2.2878120945364486,
        1.548343329896127,
        2.1656146355060457,
        1.194730049954957,
        2.373991154865068,
        1.2570095502833716,
        1.2173921958785245,
        2.7699412020142034,
        1.4797084096073403,
        2.398665947222791,
        2.0137265300235505,
        1.527378641451883,
        1.9816316447399827,
        2.4541564922353474,
        2.3477161876503105,
        1.2275393348651278,
        1.4870802781562522,
        2.621584134969261,
        1.4245381574836533,
        2.2559162234121466,
        2.0889365416501215,
        1.050269759473007,
        1.1157741847431049,
        2.581539964925128,
        1.043476200704497,
        2.398097064469596,
        2.3852927669186776,
        1.923062622311214,
        2.7055989445415642,
        1.3203577662400885,
        2.3655699255677476,
        2.011553918283266,
        1.3294016980357721,
        1.3144115056207921,
        2.2555361665602156,
        1.570417064313781,
        1.2148648300251372,
        1.2874247127424325,
        2.079643085727284,
        2.710195407715111,
        2.814215669358063,
        2.1568743056512414,
        1.6648067724756892,
        1.8787643121306037,
        2.279919598136125,
        2.182578176910437,
        1.5780279516085856,
        2.125588560132497,
        2.1220761186341957,
        1.2083390837391872,
        2.069413873074276,
        1.1819275341825615,
        1.0795432904698359,
        1.8507236998726366,
        1.1981433543659334,
        1.569685906286886,
        2.147388047928727,
        1.7823216404843614,
        2.20953333274561,
        1.7994793472857507,
        2.750410696887975,
        2.842155866940991,
        1.4313169027413188,
        2.0479945120588465,
        1.9882699372930221,
        1.4468958430495569,
        1.2299876359593631,
        1.0028324690481292,
        1.632085865176501,
        2.020726349522782,
        1.7983561757593922,
        1.957596946441404,
        2.480206981881044,
        2.0064500405668744,
        2.611946160088316,
        1.8091682492923649,
        1.7819099599696173,
        2.041337527287493,
        1.9897312804514906,
        2.056712049650194,
        1.4678617456105465,
        1.9092568827625866,
        2.094172391393596,
        2.5487347410685683,
        1.6917130863397551,
        2.829103016976843,
        2.352448207892647,
        2.046829854623292,
        1.0288028917751826,
        1.5661942235314175,
        2.1947908697538954,
        1.6750335111582222,
        2.3076973017934357,
        1.2130628921455164,
        2.0974945614334435,
        1.2695359441267353,
        2.461221912453124,
        2.7402323485744953,
        1.44999728625814,
        1.8904079910715759,
        1.6810057465347332,
        2.1364190760705037,
        1.9830790953827913,
        2.1328457380522883,
        2.5034943573509763,
        2.7323475233445516,
        1.4112979764651037,
        2.5729708299731295,
        2.685545489177182,
        1.3467510627617223,
        1.908973415296363,
        1.3530743420609337,
        1.315080856046811,
        2.4432251283992903,
        1.226194366418445,
        1.0692595564487426,
        1.9127654367455822,
        1.990135634435702,
        1.5726817007885938,
        2.171455300820318,
        2.374417485824382,
        1.4839985126642303,
        2.1784948693264727,
        1.1514717757278965,
        2.024059581798046,
        1.4078406918252124,
        1.4499503964068607,
        1.3877883149151495,
        2.4129035646427157,
        1.5271159043991902,
        2.7337281836698417,
        1.9323500646939606,
        2.3191900662596865,
        1.954833213610226,
        1.8812232052584887,
        1.3910509070613128,
        2.257548850708952,
        2.544692603908617,
        1.5441018263529325,
        2.4042298054553677,
        2.0539852945089443,
        1.878119441321965,
        1.7053995885736015,
        2.3174163383581474,
        1.6414252902821411,
        2.417758681506391,
        1.4099555000367738,
        1.9571381520495161,
        2.296553976904164,
        1.066031373637499,
        1.0414591271172415,
        1.003006676989673,
        2.457712121627835,
        1.7902344000818426,
        1.424010181325473,
        1.1010499341687754,
        1.5080948060145367,
        1.8088359286163949,
        2.2966868772394005,
        1.9072529952341164,
        2.3668590813763672,
        2.2302690938713763,
        2.4887920742603553,
        1.1163664351342544,
        2.483327601366224,
        2.886309315893423,
        2.1840082617249994,
        2.079152492037357,
        2.624010561967368,
        2.6361127740503463,
        1.8723019090262205,
        2.5365411430852687,
        2.1966321956228283,
        2.414099670965221,
        1.4653827555381977,
        1.3854456751924369,
        1.1742850344854263,
        2.1826091385273285,
        2.0269066790014727,
        2.6157755682524177,
        2.399305480290317,
        2.405177386167858,
        1.624273991227351,
        1.3401928543592927,
        1.352319665486959,
        2.300832310214491,
        2.142696705271428,
        1.7720650537525748,
        1.7399105132204047,
        1.4355504935501806,
        1.102800392681039,
        1.1353848216505213,
        1.1908111477655579,
        1.9153022988572157,
        2.449336571302636,
        1.8326423976240074,
        1.9230601721948433,
        2.6070510109702925,
        1.1352033442576521,
        1.7437555302537548,
        1.7605406939238337,
        2.658885742473661,
        2.1280478333349175,
        2.561951881787989,
        1.0518671384998006,
        1.81097100113044,
        1.9915336413327882,
        1.305518653806245,
        1.1219737478736,
        1.63241752637291,
        2.5677736149545494,
        1.9315814252363808,
        1.1032498338719774,
        1.2549327898092437,
        1.0442134649887123,
        2.421815783657097,
        2.050983948178951,
        1.4487011743906575,
        2.6356670059917864,
        1.6249217815170307,
        2.0842113637907986,
        1.8744922603051073,
        2.357005508143987,
        1.8683448158263745,
        1.4852916713259883,
        2.190367043660733,
        1.767954725271128,
        1.6658973415108767,
        2.6744070422203645,
        2.4361898109317797,
        1.8584591113664148,
        1.7332779232944773,
        1.4766946870203346,
        1.8381866238535025,
        2.1979761046247948,
        2.3566814786302293,
        1.1134703516565814,
        2.0290069566020046,
        2.1859543946355027,
        1.045739261874968,
        2.683628064597573,
        2.619853666934879,
        2.249736696196684,
        2.126246257786719,
        2.437524562709943,
        2.0209922817693435,
        1.900237024035171,
        1.002747972588406,
        1.8337863248956414,
        2.4253163664146977,
        1.2286894100342074,
        1.4010005412701403,
        2.804378914273473,
        2.444272210613179,
        1.5878363799240003,
        1.2499525382701357,
        1.54944610183011,
        1.3028460036718998,
        1.167771456711157,
        2.1362908017336824,
        2.2440278109094427,
        1.7301840247369749,
        2.27336291608814,
        2.5002227881896735,
        2.140657002995333,
        2.66640754409278,
        2.16426080276766,
        2.3273250883765066,
        1.1331299748996801,
        1.1657797193594646,
        2.272229111111658,
        1.587300727907143,
        2.1712170540444298,
        2.321693300663015,
        1.478281789468535,
        1.9550940347723575,
        1.8895607845657079,
        1.5429468758425098,
        2.4577575558894496,
        1.0958558014527724,
        2.012435374333987,
        2.0278914456574517,
        1.5235440592565554,
        1.7779423459061738,
        2.7060612371533477,
        1.7688404398612183,
        2.6471398609343324,
        1.470837203971513,
        1.764439150331229,
        1.397139935690992,
        2.4450299673499813,
        2.01739091240571,
        1.5232948281560914,
        1.1516870485533621,
        2.2754157979889316,
        1.9603422484781625,
        2.208552272155134,
        1.519966319771543,
        1.0872639841243832,
        2.5632135594921563,
        2.90663518288347,
        1.9685844832399861,
        1.9429520511317713,
        2.4911627277724246,
        2.113918467150979,
        1.048029448992391,
        2.9349029840484286,
        1.1224240111262327,
        1.796132554029686,
        1.3784000565306769,
        1.858898193273242,
        1.725459695577604,
        2.178626608456385,
        2.1587451080993016,
        1.4171460406220246,
        1.558590212035693,
        1.5776403763392932,
        1.8648060275430318,
        1.6234985441688334,
        2.1536224510287743,
        1.7433611236335675,
        2.418504004323051,
        1.1883690304133276,
        1.6954662974911094,
        1.5180338759999716,
        2.7556475153525968,
        1.1883707554559522,
        1.7985740257395282,
        2.013204592743061,
        1.8215808386445318,
        2.0082584784367814,
        2.6712022282840113,
        1.9246563979435696,
        1.2805100660282391,
        2.0256624468978592,
        1.6815401714143985,
        1.701252189117924,
        1.5664507309831395,
        1.8862758418226124,
        1.7836861125796908,
        1.9491486153287214,
        2.6611964420197265,
        2.045970198534504,
        1.7611120407188936,
        1.7486272543405115,
        1.9186127668896404,
        1.8773262479175672,
        2.1372286251246306,
        1.0558035241505979,
        1.5792952718660056,
        2.4334609220706067,
        1.9278812797638913,
        2.0587048315750716,
        2.215375333447218,
        2.2537906413756112,
        2.5818165201568624,
        2.2103535052014585,
        1.5875512840094392,
        1.3157864841210658,
        1.9971079990691907,
        1.187998316417935,
        2.1064624387455693,
        1.975462350375757,
        1.1700492717940818,
        1.1094422229260301,
        1.8571085073078584,
        1.260450362393981,
        1.8440225321896426,
        1.932280798099383,
        2.7421962506501725,
        1.8879585987115814,
        1.3843207843751801,
        1.1162732058211222,
        1.3285322112064417,
        1.9680856938497284,
        1.069623636143379,
        1.7658397708266769,
        1.9577580370288288,
        2.5961081605088863,
        2.0696871203901934,
        1.3804701449973915,
        1.33946738568547,
        2.0331780436766813,
        2.1845861124489447,
        1.3090319802736106,
        1.829296489106895,
        1.8376921587147443,
        1.6414533764191588,
        2.436151983890133,
        2.6028351243845886,
        2.262955684992063,
        1.4001649099419173,
        1.2360645463314277,
        1.8393318109390004,
        1.0657940920633504,
        1.0027495772115518,
        2.0403146182658745,
        1.1200794803572487,
        1.5160435428692556,
        1.9674629493242857,
        2.2861138837171735,
        1.4434162244832003,
        2.4112138998397348,
        1.4308744880241457,
        1.2508374293557947,
        2.7403386831666725,
        2.4216325997287775,
        1.8336392637452237,
        2.5791978351588534,
        2.5040449011388755,
        1.7483071129770131,
        2.021233473879728,
        2.281346314637963,
        1.926413117257616,
        1.392269276039872,
        2.3633926374377245,
        1.6964845877814514,
        2.7556020024929087,
        1.4500755847108795,
        2.2253204055484934,
        2.3389171331921057,
        2.2647204237466108,
        2.243279701676498,
        1.1094803669300006,
        1.425120441435473,
        2.020662754311494,
        2.49187962951377,
        2.8561552781654846,
        1.8217116002055276,
        1.0597090580833566,
        2.918600481198368,
        1.8824499756262534,
        1.7188242657926747,
        1.967315578808334,
        2.1066409856483674,
        1.608390818474396,
        1.4680581518807547,
        1.4622613128979656,
        1.117891340792387,
        1.487861920088612,
        2.8817559386135594,
        2.164500097112568,
        1.781779682658424,
        1.9009266846417066,
        1.270585196287998,
        1.50922208976467,
        1.2450598700179385,
        2.535056798510116,
        1.2765852891057756,
        1.5158645045940624,
        1.063180302190186,
        1.3821036983803134,
        1.127052047310627,
        2.012738433666909,
        2.1258245860462637,
        1.8229234262726062,
        1.6595042846813404,
        1.7602222661952005,
        2.3964754588465604,
        1.664797009445415,
        1.2745142675843824,
        1.2650154987393982,
        2.2839989055083922,
        1.2650672569245685,
        1.6356923643034287,
        2.3151720227618404,
        2.65735971140104,
        2.3497450299781932,
        1.8719574473031648,
        2.5402553080030046,
        1.902858010638886,
        2.132242133212557,
        1.41378449481714,
        2.6004455401478266,
        1.6515698527450025,
        2.503367113025462,
        2.5143813099749,
        1.8576385335288734,
        1.211347644341753,
        1.5385130847868573,
        1.1536442528995872,
        2.044735270661029,
        2.830948917711761,
        1.2318045451972688,
        1.7368063533177465,
        1.2167957373064506,
        2.0619933003357405,
        1.624252570196352,
        2.0010120362839867,
        2.3133297448452588,
        2.220395281377778,
        1.376264701792629,
        2.276227387377627,
        2.4687777660749766,
        2.5024576081733185,
        1.2616621888978856,
        1.074380242985467,
        2.399595523208295,
        2.2732895541899873,
        2.031905852350727,
        2.4122818752128357,
        1.5382730823267363,
        1.6411901065522652,
        2.3640963503870056,
        2.2759056156694664,
        2.149235072547902,
        2.173842916113255,
        2.1594307640848993,
        1.881724248489044,
        2.2456584052902384,
        1.1301295374108773,
        1.6632595332902589,
        2.7858565183847346,
        1.4037849688978732,
        1.643444354291879,
        1.5979665013223892,
        2.29153962760871,
        1.3707676239220117,
        2.1485259003801938,
        1.2061366497932544,
        2.0934004363812386,
        2.4566736077149485,
        2.1967792029542936,
        1.6346232028679948,
        1.6934006720948573,
        1.8528073480992349,
        1.2952147289758549,
        1.291691394021552,
        1.9655526494067637,
        2.4160798675779214,
        1.7738515466552862,
        1.5268991233105733,
        1.5599897446971538,
        1.4037269132625665,
        1.741828257022632,
        1.968735310965916,
        1.894902973059999,
        2.530023950863069,
        1.494951042489027,
        2.2119353485009103,
        2.128818920170055,
        2.173586899422431,
        1.5138559388557444,
        2.3719065956087815,
        1.7711097710000858,
        1.3262669215732623,
        1.8164079254269931,
        1.285179055944034,
        2.0840037644817238,
        1.4307453011456555,
        2.2856475006000343,
        2.049544917338446,
        1.439337976373821,
        2.7360473821669036,
        1.6826502700708,
        2.6468254235653417,
        2.7821594378179153,
        2.7164907515848826,
        2.2123428694435843,
        1.7132079742854631,
        1.2916604590805294,
        2.2143809749835226,
        1.8951741089464527,
        1.370005776046713,
        1.310460099310292,
        1.8555604350515915,
        2.1879378758324286,
        1.8565491988932648,
        1.585296036112837,
        2.237902323344665,
        1.3418128312744044,
        1.1964661184539347,
        1.4968321800479711,
        1.7502309616235787,
        1.921814959531915,
        2.3160146028364252
    ],
    "mass_1": [
        1.878899923213207,
        2.755078394665398,
        2.321464211524803,
        3.176381762268862,
        3.208600906659868,
        3.0037556798718144,
        3.0267549476850872,
        2.895391675228435,
        2.451940699605924,
        3.0788245912686603,
        2.2456004549125383,
        2.6442882867569253,
        1.6277028198806995,
        2.4559621246282077,
        2.7468640950307153,
        3.009872512353687,
        2.9853858333683503,
        3.129004143361249,
        2.927570208430369,
        1.8382863924177821,
        2.0286588811174484,
        1.6688806705635901,
        2.319652489859961,
        2.8808575923087916,
        3.1336303650599864,
        2.60258304293322,
        2.9796924319654585,
        2.8335777063661123,
        2.8850099652492984,
        3.0656410965266074,
        2.5248219250891424,
        1.9607343079278834,
        2.3553393874335575,
        3.123937243147481,
        2.6828418771503704,
        2.4092341856321022,
        2.6123253980135,
        3.1066752652530996,
        2.3448545005899173,
        3.130215454610596,
        1.9547358846525165,
        3.0209624227804017,
        2.765503138009615,
        2.4648722590914636,
        3.1119029051238396,
        2.9041730993792276,
        2.990622416941775,
        2.8659609266753856,
        3.0867928533021156,
        3.108716657832241,
        2.368845839294223,
        3.1041694039881693,
        2.6398369638280594,
        2.9247033266173132,
        2.942284178519552,
        2.8256818233756857,
        3.011847442048371,
        1.8206037719738817,
        2.866037914133353,
        3.0950712347711953,
        2.5703465880591874,
        2.4880604744631394,
        1.3651076923151007,
        2.6611516732771006,
        2.7458859636175292,
        2.961129356851418,
        2.7916519055038354,
        3.130066796595557,
        2.7863867227632046,
        2.417334704418246,
        2.7086336986070196,
        1.8627876540017736,
        3.0150699740380484,
        2.727624990275904,
        2.879688850429712,
        2.5703776921071677,
        2.6012295823417624,
        1.4216975863588655,
        3.3386264122823626,
        1.5678057450314704,
        1.1614576951412399,
        2.541818974237402,
        2.700134405166456,
        2.8256409385976067,
        2.656512844278853,
        2.3139521657416995,
        2.602695991027429,
        2.1122327727899664,
        2.966021846797933,
        3.088520290738544,
        2.9462739520553174,
        3.083784936503003,
        2.90765641517344,
        2.488975545367412,
        2.2614879100649907,
        2.7358492420255556,
        2.2368162651127474,
        2.3147933427540623,
        2.7496187322488286,
        3.020156382066935,
        2.471344705228044,
        2.3344128546047296,
        2.6605394668903006,
        3.2609199139900955,
        2.666631082244062,
        2.0633404133803013,
        2.026137325331065,
        2.6551305496766795,
        2.6998651339029496,
        2.319067804949639,
        2.3520511892962754,
        2.214289922841895,
        2.69350224805359,
        2.934586848341044,
        3.025438783205859,
        2.3576252936427005,
        2.251103270727564,
        2.681949263048843,
        2.7237273349477027,
        2.5044643278665912,
        2.6767548664677223,
        2.9262668206452442,
        2.7509363490480343,
        3.1362922172166723,
        1.7970221905973303,
        2.8136180374610364,
        1.9746299646688057,
        2.376312740279803,
        3.1033747607130264,
        2.0530120774242375,
        2.888040734888892,
        2.461733090862415,
        3.025823384144377,
        2.044085853796426,
        1.7573445111031625,
        1.5901219726253681,
        2.3268614625341164,
        2.93736949518523,
        3.043057725755178,
        3.1240294433908535,
        2.7898759589286444,
        2.669573624560692,
        1.7627933015367308,
        2.756596288499104,
        3.13501944049744,
        2.867794479780411,
        2.9680440092369746,
        2.9293951482877683,
        2.5200791143280794,
        3.115253937145515,
        3.1994282413461845,
        2.474881940528105,
        2.731203133626968,
        2.9441662009565475,
        2.585443212745631,
        2.90368001045899,
        2.492404999394397,
        2.955819149154694,
        3.0996241483218445,
        2.8445640142990505,
        3.0736767097956466,
        2.3131417497800086,
        2.9622471683830307,
        3.0517544308756324,
        2.2070053168901884,
        2.614784941053262,
        3.0477076720075336,
        2.8153792803602324,
        2.837781861710159,
        2.4023720980849244,
        1.8666081966638695,
        3.0399208373143667,
        2.714781986997083,
        2.5147529646435545,
        2.4268983840629295,
        2.244769001720497,
        2.9482977955445255,
        2.866664529011172,
        2.7709830413064283,
        2.094013696673254,
        1.2956515824902373,
        2.117800706167541,
        3.015502420256042,
        2.393662430406849,
        2.4421320338325665,
        2.834307741805779,
        1.8641724508445745,
        2.3469015998700358,
        1.9391240460174575,
        2.8268328746668185,
        2.8889831472170906,
        1.627091409972859,
        2.4515532854290347,
        2.4533303327965785,
        2.4037522715278055,
        3.1226949777061863,
        2.9931059722986997,
        2.591812646591852,
        1.7581214602817143,
        1.4175895099428824,
        2.812077811989903,
        3.0484632685032014,
        2.8146461465781014,
        2.5764618005603808,
        2.6723892852378195,
        2.0705443596392286,
        2.361026805424288,
        2.8098974053608163,
        2.555366965403047,
        2.4218323249713922,
        2.758683350883479,
        2.4060508707112622,
        2.943671857136118,
        2.833871166187008,
        2.8117602490369067,
        2.382895632934074,
        2.0139075430421354,
        2.506949729853547,
        2.5102887975992947,
        2.8860323900033107,
        2.317250180574045,
        2.9155488118169592,
        3.0135030681036783,
        2.6067345341407124,
        1.4787697057619114,
        2.6820605667134685,
        2.4490492178211967,
        3.079577744277991,
        2.7852096355858715,
        2.547935936286169,
        3.2076675604819314,
        2.2997871168292128,
        2.603788883649319,
        1.6474553111093182,
        2.544126269574067,
        2.69212088777345,
        1.73268185080414,
        2.3350979065311495,
        3.189874358844356,
        2.6912068515190755,
        2.9412982140703625,
        3.177768207397595,
        2.5947487834403753,
        2.520140605530936,
        1.7265841913801687,
        2.7985232410518326,
        3.0331022860718346,
        1.5643779056098757,
        2.15528753238111,
        3.1141791818216915,
        2.6948700219621005,
        2.3395874549056317,
        1.932057025840178,
        3.0778817207209013,
        3.022157343904032,
        1.2028843031239123,
        3.1345917152818736,
        3.1806786714971715,
        2.443063468450062,
        2.984259036326401,
        2.5588483567559406,
        1.5861261935097182,
        2.4367078595981257,
        2.9444637956351203,
        2.5701250361785424,
        2.9240157160186926,
        2.2405686104511386,
        2.8056580381803937,
        2.9589577173078205,
        2.9161984300658568,
        2.186425455644821,
        2.9547104594515017,
        2.9252989188311616,
        2.863974528490783,
        2.562821868874993,
        2.5312828557882234,
        2.573549899927755,
        2.95771387218625,
        2.8023357046787867,
        3.0280235246981366,
        3.0691154616059957,
        3.104772011079265,
        2.6256520572214024,
        3.037627261402858,
        2.9028255131556038,
        2.1132042451190443,
        2.6624699939319862,
        2.6426283829499697,
        1.3077081629797527,
        2.8721078766462105,
        2.3570808535898125,
        3.243273649274863,
        2.114107641650007,
        2.584694568152875,
        2.546119606888438,
        2.3705239488305088,
        3.0575946511476135,
        3.142443297234565,
        2.889094867013204,
        2.2862491417375397,
        2.6498653653853608,
        3.0192205850167606,
        3.029941360614499,
        2.3155241561268904,
        1.4962178870471723,
        3.030957947069549,
        2.9630168546504354,
        2.1808942546345502,
        2.8065746375033362,
        2.0071695498229825,
        2.64467942496395,
        2.8544275851398053,
        2.459061144439899,
        3.0646354211988527,
        1.8217895717704022,
        2.9959569204271843,
        2.842412623949612,
        2.3180586668169267,
        2.648794563731292,
        2.7658875628025226,
        2.9412523391479684,
        2.3015021809480944,
        1.7421697442674449,
        1.983440607156944,
        1.4610532358844543,
        2.868196466580722,
        2.651595164834707,
        3.172126770096553,
        3.07034376893203,
        3.0251296091104165,
        2.3825985828511604,
        2.7732229765604313,
        1.5533293403236828,
        2.2184139712392517,
        2.5463654595158984,
        3.087823496077331,
        1.4326540916429622,
        1.8001814913163419,
        2.5458825386585966,
        2.64540473804062,
        2.9733968579076366,
        2.301627209833986,
        2.8024644882467804,
        2.0665232262972273,
        3.0557308118626594,
        2.9112919608478305,
        2.596004356625696,
        1.38382828498005,
        1.6929031680047677,
        2.706060880867644,
        2.3441336386803115,
        3.1868196599130343,
        2.9314314209889205,
        2.4570760629608754,
        1.7861267844999602,
        2.824251130821974,
        2.3132174830607224,
        2.5276176471367418,
        2.521736287001786,
        2.541141809833954,
        2.7680232353853014,
        1.982449645029107,
        2.003373208330585,
        2.6688875236883223,
        1.846622014155896,
        1.817026622661454,
        3.24283737880509,
        3.019673007450841,
        3.028428345580961,
        2.2330292088592443,
        2.5199685427850285,
        2.299207051207214,
        2.4825465437546477,
        2.846859677563857,
        2.0275280334922936,
        2.6739958305762808,
        2.034852644395616,
        2.112526844778079,
        3.138489988055799,
        2.425019626482648,
        2.9132885361381637,
        2.4347694771162787,
        3.1778593224775222,
        2.736877336124332,
        2.103421569280884,
        2.9505213853312675,
        2.717125675136634,
        3.076587411930793,
        2.5601461254198985,
        2.6026524631938908,
        2.3312804586028704,
        2.7718316472482374,
        2.787468284576684,
        2.8654392811267826,
        3.0063584400652514,
        3.0699534359879825,
        3.1534376830992787,
        2.9227195372226635,
        2.8456922946791954,
        1.4898142548024906,
        3.0245429524695697,
        3.0418394223697516,
        2.899918952523227,
        2.8632378145932047,
        3.1890253635748205,
        3.0005157800132016,
        2.336252778278424,
        2.2838777081757757,
        2.235176892594894,
        2.0865892868198945,
        2.56312694876074,
        2.731920877517343,
        2.128978470663893,
        2.3935742314666295,
        2.9187616045435587,
        1.946506370512074,
        2.731089880003013,
        2.3123957981978953,
        2.943659796795925,
        3.1393588799246044,
        1.5639927680628252,
        1.535387530884658,
        3.2221751508679666,
        3.0990556717300506,
        2.840786219263195,
        2.3008390397338903,
        2.8264184087941384,
        1.7339963775182798,
        2.963759961761945,
        1.7703747408613002,
        1.4013458101650904,
        3.0149194986406016,
        2.059907821621023,
        2.5782155721580358,
        2.220396465623218,
        2.5869360740289915,
        2.2680849357153194,
        3.170785934897674,
        2.71595216948415,
        2.3488953295760067,
        1.9803596834334483,
        2.85605681137463,
        2.1491552349911536,
        2.460247032671874,
        2.963310464883235,
        2.051835134139816,
        1.8708489586157382,
        3.001389507800795,
        3.0684917161902607,
        3.0173661271294328,
        3.120811177291118,
        2.8724501216739498,
        2.897804625400921,
        2.470391504810833,
        2.672775073124517,
        2.5800489765041914,
        2.991242699787354,
        1.8489980229229355,
        2.592986706457802,
        3.0142167583514783,
        3.0056060006471657,
        2.4714496109536106,
        2.646123743553149,
        2.910751774235718,
        3.0821966411979935,
        2.535131210521102,
        2.4623961154577736,
        2.0331811965566047,
        2.7981066667567402,
        2.5180833064688297,
        2.7211646347588534,
        3.05588776025775,
        2.43368309373777,
        2.0450615145142343,
        3.0594132276719317,
        1.770708243160301,
        2.6823539828088436,
        2.8428774590224615,
        2.0130735179207937,
        2.9794889532179276,
        3.213647179736898,
        3.0817358182508556,
        2.425399701229974,
        2.9403946712248255,
        3.133884891270426,
        2.993540293823844,
        2.0755222114191882,
        3.161014373658877,
        2.5226443372171694,
        1.6927094495529262,
        2.249084905112251,
        3.0626852086263425,
        2.9261488303978918,
        3.0500965357936614,
        2.9857774393735617,
        2.437126711236522,
        2.970819041095517,
        2.3980039832005535,
        3.198462781171345,
        2.439151089371772,
        3.105866942061974,
        2.3609948962939327,
        2.6341725023127003,
        2.1651972572020948,
        1.811293362209051,
        2.6625243441507833,
        3.05341675180925,
        2.945107376535357,
        3.079122995155385,
        3.1482091126069474,
        3.0500676638292097,
        2.3387423638204097,
        3.160683280961165,
        2.7614700239788355,
        2.7555324220722612,
        2.594212049169015,
        2.999585132129931,
        1.856898381281216,
        2.856230573239817,
        1.5041647568606487,
        3.1666422823546743,
        2.998453157120995,
        3.0768210118369295,
        3.061563856179169,
        3.0111299184671987,
        2.700174311640998,
        2.731861152534352,
        2.8210744178319613,
        2.878631229655372,
        2.8872841778746006,
        2.468707008847625,
        2.695191382289979,
        2.859513165548216,
        2.145468361423876,
        2.733948840324269,
        3.1478239835336694,
        2.7136290946548867,
        3.1478968718777347,
        2.4045155778836445,
        2.658361540132222,
        1.9889150820928305,
        3.0438407674931933,
        2.425413045771717,
        3.125972123417525,
        3.1622419610794608,
        2.99942305772334,
        2.5047265475036626,
        2.8946994891458044,
        2.912045578792008,
        2.080516221909655,
        2.050423150806808,
        2.6954080566422536,
        2.9864496577354873,
        3.003969222443525,
        3.0793327104313883,
        2.637446573004214,
        2.480889173037335,
        2.4327821748679908,
        2.121680463133042,
        1.7986526443918882,
        2.7940743465451434,
        3.148965619139009,
        1.6746431877305674,
        3.13600433923242,
        2.3246684587207493,
        3.039135518899145,
        2.551525281808663,
        2.7229855042834052,
        2.7404878694868295,
        2.6637339695726774,
        2.0686308965568965,
        2.7543765092123875,
        2.4639710346259576,
        2.800061527522233,
        3.0387948274840864,
        1.9211010260804011,
        2.828105393511968,
        1.9176427908742388,
        1.822915487409065,
        2.67260478498439,
        2.5484939643081708,
        2.5943785005301114,
        2.6749103977677353,
        2.124293728144379,
        2.637698978178678,
        3.1355033370293084,
        2.826283949784059,
        1.9350398845137378,
        3.0454650924794278,
        3.1894669725286984,
        2.9515515744530347,
        2.4778319078501245,
        2.9771089896937926,
        2.9222291095974917,
        2.412326506708691,
        2.587314923751111,
        2.707132119949524,
        2.5541889925658965,
        2.553553401085538,
        2.1984284647310854,
        2.839885351618747,
        3.1306005854638053,
        2.7033699884978786,
        3.187236991364341,
        2.7612809945850847,
        2.5599165614335377,
        2.7653726593854797,
        3.021236690869452,
        1.4890165534492343,
        2.827952963838997,
        2.7079235126338412,
        2.6372232327628637,
        1.966667740176598,
        2.0717269465238934,
        2.9780197814838147,
        2.283854263106931,
        3.1277804235732978,
        2.67927405002719,
        2.9948574917636903,
        2.6908855266986555,
        1.9802445304948764,
        2.812958744727195,
        2.0029024152570702,
        2.5627138886267304,
        3.04320485550536,
        3.249611568995889,
        2.4111550112894347,
        2.6840186315415946,
        2.652112431420349,
        3.1352740639345034,
        2.545686515136905,
        2.975915881769296,
        1.879292086853081,
        2.13423593577292,
        2.7837706114546306,
        2.25270828981918,
        2.8331487241960422,
        1.7328480250117266,
        2.536600868419209,
        3.0416082871100327,
        2.437082862209702,
        2.306014611289822,
        3.1196508256520623,
        2.2712686600309655,
        2.4298195878266777,
        3.004782635617755,
        2.7118432091016094,
        2.409387573846454,
        1.8916636697915568,
        2.7510364525924844,
        2.6681303799326157,
        3.0947491334036927,
        2.959168143515664,
        2.800351143399019,
        2.185444048762371,
        3.147582784675897,
        1.9433351325802801,
        2.1650229560332064,
        3.1741598585659694,
        2.972944588682242,
        1.2631294179087569,
        3.075570503141659,
        3.044247877085768,
        2.0470140985185883,
        2.8430984581904784,
        2.896640965204499,
        2.8521089602705025,
        2.5272506804309325,
        2.5715156789782134,
        2.5550274057620963,
        2.4762090711921996,
        2.3771602912074314,
        2.084493036960337,
        2.890251316391274,
        2.351676844390311,
        2.737334943685946,
        3.027031160384644,
        2.950315840600696,
        2.1268435140047135,
        2.1986210369987855,
        2.0171349086551906,
        1.5881383942453118,
        2.5984538132481765,
        3.1872643358773862,
        2.8370572536935432,
        2.914725203818721,
        2.6887591455090365,
        2.7217334098768005,
        3.1369425400689464,
        3.0834317713669717,
        2.7179317683346946,
        3.1244262563396767,
        1.4516663842159339,
        2.0075417338062747,
        2.6971987853870565,
        2.347338003147435,
        2.41623871921289,
        3.0338770149512038,
        1.784212542158022,
        2.159935633898684,
        2.506255796444963,
        3.112292511277177,
        2.6972609139818244,
        2.7132488111951414,
        2.4403041685721742,
        3.003671960540196,
        1.6655696422737556,
        2.1170571824868873,
        2.847963645124218,
        2.076138943614826,
        2.820832249595695,
        2.838372693441538,
        2.227944743965163,
        1.8918160512770408,
        2.531421262652939,
        3.056377691012045,
        1.8088346359316203,
        2.3273978765724355,
        2.6078016590335396,
        2.4207676132410367,
        2.8063589971496508,
        2.5639867284526434,
        2.8727103470997966,
        2.967689344998409,
        3.069207389327513,
        2.12059859088287,
        2.44305766625248,
        3.042451189444534,
        2.4469115072184295,
        1.5025930216795556,
        3.0782217441838826,
        2.168132052356634,
        2.194199572843613,
        2.7449158085905276,
        2.442256095978532,
        2.492500541435799,
        2.461426940568386,
        2.9897847495209033,
        2.8068472849445416,
        1.9717679806685184,
        2.815656337542001,
        2.7658914347180956,
        1.9786395788872015,
        2.747310777315662,
        3.2075896784743967,
        2.8871953477565375,
        2.4542495154383164,
        3.1643766613130984,
        2.5209041723642187,
        2.9484360714407547,
        2.6462916168590276,
        1.89171098311591,
        2.531045183966364,
        2.892365389555028,
        2.938509447017905,
        2.8408964943068074,
        2.375232973574923,
        2.8227236347790217,
        2.158625365137695,
        2.5364669952219976,
        2.2816719327834143,
        2.1945988746201204,
        2.713840793352227,
        3.060741509647429,
        2.4357001830509497,
        2.9950143726224376,
        3.0408388901370813,
        2.590886954298331,
        2.705794138545582,
        2.6542924690152794,
        2.920931984245376,
        2.327605587308248,
        2.4694039604173166,
        3.0527687932873246,
        2.6692500789395632,
        3.104004087853105,
        2.567664327371409,
        2.3893301698490306,
        2.4742610209698848,
        3.0381468430597334,
        2.9420511961977414,
        2.8194105911807403,
        3.0442019190689997,
        3.0998631845662605,
        2.6699451726710617,
        2.4011199575690347,
        2.0842991861938205,
        1.2770183056925235,
        2.635989195973511,
        2.3530188608319698,
        2.915498209952578,
        2.2277569327701685,
        2.6082495664611787,
        3.217475354465349,
        2.227850233379505,
        2.7219642905346224,
        2.9802742015585517,
        2.8923371272793825,
        2.547054646953689,
        2.450407147016023,
        2.9777611648181135,
        2.974203871852216,
        2.8869389152120934,
        2.891692606100329,
        2.9898454003320603,
        2.2355741069690303,
        2.3577269655221924,
        2.93215110590917,
        2.980646530354333,
        2.0743688320884646,
        2.642775906535398,
        2.907223504994847,
        2.8544758159356993,
        2.905054624687039,
        2.910443631700607,
        2.8389188941261043,
        2.7264625180580064,
        2.278468814206349,
        1.172754421082524,
        2.9468436820139394,
        3.21054952309173,
        2.6250739007095776,
        2.126347222791053,
        2.9576596793107957,
        2.9020409592271004,
        2.831159129489789,
        2.61449489797219,
        2.9075697468618356,
        3.0783955459688728,
        3.24050421210598,
        2.937170718030938,
        2.8913893576790723,
        2.8091520947965156,
        2.6500287030027434,
        2.6349339959315077,
        2.763020045582535,
        2.6862565598988946,
        3.1183836621983705,
        1.9037927750721984,
        2.727605517224332,
        2.1359638834406462,
        3.1826896820879083,
        1.8329865650734214,
        3.2038648623363803,
        3.030995555966547,
        2.4765521858795623,
        2.735288334187104,
        3.0974987198753303,
        1.5681874504514879,
        2.321703938409364,
        3.0283768879124686,
        3.038606507434332,
        3.0470343004220743,
        2.029386730896265,
        3.0713527147829978,
        2.7460748752344912,
        3.0150585686113796,
        2.72467060535816,
        2.968121878474658,
        2.937649836829677,
        2.8124843712492233,
        2.784197450916403,
        2.9396995022751664,
        2.41229128656524,
        3.200683529587576,
        2.4939593391085073,
        2.360688360387904,
        2.311707535474775,
        3.085021291491177,
        1.6570084517055395,
        1.5797172008530935,
        2.9777355735808118,
        2.8433764617073374,
        2.984935354665104,
        2.5053997565035195,
        1.758018879260697,
        2.1234526966238634,
        2.7494032286187218,
        2.428196474298619,
        2.4016147909089063,
        2.1305909525697984,
        2.046603031618124,
        3.04609600621094,
        2.948661174079575,
        3.1255712111180665,
        1.869556646481453,
        2.465651690552814,
        2.184383686873247,
        3.0255551651417263,
        2.7718840914665743,
        3.234101432977061,
        2.7418708366748508,
        2.138358314294584,
        3.057885506548091,
        2.933421965780534,
        2.177832706308215,
        2.8345652271496546,
        3.1629529098290416,
        1.7742600331931955,
        2.566230739953023,
        3.2111079419605173,
        2.1926221636779637,
        2.9278302578295663,
        1.772875846367709,
        2.9220798353210355,
        3.1254487537650393,
        2.9651440559898705,
        1.8325191158918464,
        2.566940324553569,
        2.7320213816022685,
        2.1344554281764467,
        3.139063551834373,
        2.2733004080960866,
        2.6714184765121924,
        2.363388836982892,
        3.0296509096743476,
        2.7132616506353355,
        3.0030300056761217,
        2.6792000255099455,
        1.6912001545504116,
        2.954682718371845,
        2.930397547703825,
        3.0151252236780306,
        2.3090145364731,
        2.9242271368265365,
        2.9574717904638312,
        2.5571209304439595,
        2.7157237791832505,
        3.0619679709477334,
        3.069785076720949,
        3.0296753921666877,
        3.1570728495725366,
        2.403482215631464,
        3.161935831478206,
        2.2734710153561313,
        2.6016141117129274,
        3.1061595628713308,
        2.7723377315118123,
        2.1291994760954953,
        2.245414284646524,
        2.5945835955701724,
        2.5742079410032237,
        2.828170133810617,
        2.6797772709511882,
        2.5812888532433775,
        3.1071525209242687,
        2.4021186755025528,
        3.0097221592320538,
        3.0080922091044284,
        2.9964085905090947,
        1.4231517140838337,
        1.3502765360216364,
        3.056847303228528,
        3.0878483969231847,
        1.9084141796226766,
        2.7000437901878507,
        2.465774850899899,
        2.264388211877399,
        2.116103125204642,
        2.2168569460211875,
        3.1037040661826016,
        3.0814913391176115,
        2.5633824028772163,
        2.833763543669578,
        2.9788614241434774,
        2.3180179256518434,
        2.1688287625775415,
        3.1224898942066255,
        2.2838250399200932,
        1.7875301428974735,
        2.998017125990525,
        1.8802671825175827,
        2.7279274990491467,
        2.0266756282110645,
        3.084902400281478,
        2.1632300105496443,
        2.322081176886706,
        3.190340560345204,
        2.615486438102444,
        3.025857602990174,
        2.939875943848185,
        2.8834389939437983,
        3.1680208133091488,
        2.628073774803807,
        1.4440038106531312,
        2.4895470126396884,
        2.8397477646841893,
        2.57295656872208,
        2.7268137002549127,
        2.2137050625169787,
        3.1417576478312257,
        2.8416879704257845,
        2.9669822733235893,
        2.5024926006676975,
        2.423020846242205,
        1.6130811203760524,
        2.046058043797818,
        2.6572470216365014,
        2.2807374628376307,
        2.5572593369976495
    ],
    "mass_2": [
        1.3132815886307716,
        1.531742184873764,
        1.5165030366648728,
        2.737518847884996,
        2.471549185007573,
        1.5130640775879776,
        2.7319380167616463,
        1.8949486857319229,
        1.3305880211653898,
        2.7663476469253436,
        1.245619777038709,
        1.1638697477495887,
        1.1320651761036802,
        2.144036319081311,
        1.4858447123135694,
        1.984142892311814,
        2.6922210833572486,
        3.021894180857303,
        2.2531653303385863,
        1.6330517042462123,
        1.1835397194206325,
        1.6032663703190588,
        1.8983680528551554,
        1.7348195020418635,
        2.7035852383729475,
        1.5651786364242266,
        2.5826851874593793,
        2.1037150345010787,
        2.7850891667297755,
        2.8061320476412233,
        2.1710048909812403,
        1.6358955398310935,
        1.5141535314889891,
        2.11535178707092,
        2.1938888893768533,
        2.270458045103225,
        1.8476387855645942,
        2.8145468933986706,
        1.3728390969252042,
        2.0571082747343037,
        1.3577023937605681,
        2.346158589011805,
        2.232357082637633,
        2.184580267453698,
        2.512471103043389,
        1.3701943125475518,
        2.336739361263144,
        2.5633485626766466,
        2.8400072929159554,
        2.662758153225562,
        2.080233875741962,
        1.7485997572847103,
        2.6210113266437953,
        2.2064902178248778,
        2.896661495899089,
        2.2099840169565854,
        1.9143872623563567,
        1.740745575258024,
        2.847228338812859,
        2.5747588650049438,
        1.428874738213839,
        2.254844837310557,
        1.0404834335868092,
        1.2512007593947696,
        2.0219943638897786,
        2.677227647411975,
        1.938202176684183,
        3.115900347462103,
        1.5617148360953303,
        1.5618636330064393,
        1.2247263159327757,
        1.6821134067032217,
        2.774884090988309,
        2.4009381338352442,
        1.9697660490384048,
        2.4812896007380303,
        1.7336522349755286,
        1.4200298952433514,
        3.255161839766175,
        1.5043753928235097,
        1.0592191955703245,
        2.3783224125216615,
        1.816170065522304,
        1.561004487201483,
        2.342775614143899,
        1.4710948532561887,
        1.9449690142252656,
        1.1847563082385997,
        2.8909932767725532,
        2.3963016898006546,
        1.9476099663198594,
        1.548368861395364,
        2.747498471056081,
        2.374845313619243,
        2.231463942273643,
        1.271052443064131,
        2.2019992812146065,
        1.674979712745839,
        2.1271984782151803,
        1.7396389435592987,
        2.2276379042752423,
        1.078763933179539,
        1.7814896296131886,
        3.1723001211640858,
        2.3017966471693545,
        1.5728920433535791,
        1.9192986833928913,
        1.2661193512194573,
        2.154212998051294,
        1.406812815715648,
        2.1679797088562904,
        2.1373350860696383,
        2.337322393980946,
        1.6810737260378705,
        2.8175944496653327,
        2.1553245959411407,
        1.7514434904919012,
        2.0895115078534867,
        2.3306487888773355,
        2.3883488769264507,
        2.161036485604977,
        2.3841958520424016,
        1.6072495588852473,
        2.4759333072699485,
        1.5252777346256559,
        2.6506506462296167,
        1.6769364274483562,
        1.059169917340839,
        2.2969907122525424,
        1.3922487012452032,
        1.9733210569449102,
        1.7041734283661794,
        2.8447121413178085,
        1.7034408164693355,
        1.2930433340235064,
        1.0533855245729182,
        1.0959356815685026,
        2.3357145921844715,
        2.584885159080254,
        2.2303501683617406,
        2.2684263776349787,
        2.0871818297789657,
        1.6155456830338915,
        2.1089896129626142,
        1.9016558884208676,
        1.1173512958565166,
        1.9100639508448614,
        1.8104985619696967,
        2.1601731327722793,
        1.77363622956395,
        3.1795701922264565,
        1.980783904863294,
        1.8059117290617994,
        2.352237488289332,
        1.9940498934097117,
        2.192001120997482,
        1.2997622106734508,
        2.8829072632279287,
        2.4509534435608975,
        2.083009259119951,
        1.134075571818395,
        1.1079635645435537,
        1.8069279990499665,
        1.4814154141863818,
        2.1919540453530226,
        2.1989529821914986,
        2.1299051656589882,
        1.514116741193163,
        1.178688109052887,
        1.942809474248443,
        1.2071265730194,
        2.726351945299065,
        2.3488880475472707,
        2.443713566616388,
        1.929788814911109,
        2.1015028367815227,
        2.6902478171961084,
        2.8349054997561867,
        2.2176072535362814,
        1.9840958889836309,
        1.26967623484151,
        1.6912307102895632,
        1.8152253618573018,
        2.18871512518777,
        1.9934390387401553,
        2.72154848027101,
        1.1308798696465474,
        1.4008144535984857,
        1.7859473808410962,
        2.7429123174563066,
        2.778393931361264,
        1.4931874469666193,
        1.9870315741419469,
        1.4425432037676251,
        1.4829977967301797,
        1.5904106845812567,
        2.2774872853939416,
        2.4297406114075053,
        1.6030609409467897,
        1.3566531228901282,
        1.7795568197331306,
        1.5628615552060263,
        2.802956280839816,
        1.7723836190891318,
        1.9389529141555404,
        1.314157912066362,
        1.0534445352842408,
        2.530350412005552,
        2.4743148300528715,
        1.8901671521058656,
        1.75712437168705,
        2.249279706026829,
        2.711992114551878,
        2.6658221968898066,
        2.5039496346372734,
        2.042062104511803,
        1.7489127053746203,
        2.070678466618561,
        2.2402998380025556,
        2.8470843433858644,
        1.7611157922774499,
        1.2362699285843157,
        1.2523986280905128,
        1.913549920690989,
        1.0587344753726164,
        1.3296444252789243,
        2.201985178235255,
        2.381718874778579,
        1.2846260250077264,
        2.3017540916300474,
        2.8408146387688884,
        2.0324993821042256,
        1.1283450081936486,
        1.2822005504204246,
        1.46717467138709,
        2.1398253533942384,
        1.425200067719733,
        1.6493923139830124,
        2.8811643889056477,
        2.4056106473863754,
        2.576352756630216,
        2.7851709445558255,
        1.122605996925763,
        2.1198552853961377,
        1.438181214629401,
        2.798311148281226,
        1.9298135083269625,
        1.0987804553087321,
        1.4094331234081239,
        2.438648897332683,
        1.5853135027495044,
        1.8814609743034845,
        1.4448178909493454,
        1.7589789377295646,
        2.2131239118715937,
        1.139522755685723,
        2.999863129627224,
        1.4921032711280908,
        2.178817758174488,
        1.5225245057974661,
        1.8371827463988304,
        1.4685719829899453,
        1.6509473859477908,
        2.7672407633433167,
        1.9262231551302214,
        2.850096815081359,
        2.1802717967788454,
        2.5757994264126247,
        1.5916845141320626,
        2.762678145079518,
        1.183058584989579,
        1.5948314103710497,
        1.1768068530981926,
        1.7715614357268668,
        1.176745732475829,
        1.1378568376465679,
        1.8657164746772248,
        1.7180486274036542,
        2.6455888695579586,
        2.798168385721282,
        2.711019728586854,
        1.374403027909043,
        2.3454421960776988,
        2.314224073742244,
        2.3371718591148927,
        1.3483007002851681,
        2.258371638857435,
        1.893110368299272,
        1.0737849236063604,
        1.7912385348081568,
        2.126943944113996,
        2.971974922130453,
        1.9439114769240753,
        1.622545003286482,
        2.4675463089188123,
        1.3875188569138692,
        2.2699621893559834,
        2.648692419660127,
        1.5767786926854903,
        1.8623761419559082,
        1.7654635414997286,
        1.783506869132076,
        2.508063202079302,
        1.8397366177895025,
        1.2008070018644492,
        2.029133362046824,
        2.6675383462704283,
        1.713989736055961,
        2.2218584171203855,
        1.2079400825442186,
        1.449299242668188,
        1.4844277701119688,
        1.507633319131885,
        1.96866275460634,
        1.1246057388275101,
        1.8023872067617548,
        2.1191457258434565,
        1.095447462022235,
        1.8330685156798507,
        2.7343717221370483,
        2.5674343005562528,
        2.073752171051659,
        1.5576242443722612,
        1.6607450530059218,
        1.2004517179021839,
        1.44727644171957,
        1.9419693797375543,
        2.565670221882777,
        3.051955993704709,
        2.653518221934227,
        2.11658419809172,
        2.103477803281879,
        1.3928246721057818,
        1.924944190098773,
        2.45927659296225,
        2.181152731129887,
        1.3682860398460064,
        1.3938509621434376,
        2.4886985413619427,
        2.457644113585862,
        2.0485032701053116,
        1.9952953760068577,
        2.501520689465227,
        1.1528286562819552,
        2.05660199477912,
        2.513412227301299,
        1.1947278545236015,
        1.0913341949024447,
        1.4885920835347048,
        1.5878232901172744,
        2.1366683190736033,
        2.7433739261106096,
        2.080348359109118,
        2.2820309326745254,
        1.5427112333184527,
        2.647833026300522,
        1.9571191125117282,
        1.6732830154457794,
        1.3977140582695264,
        1.8952857335640676,
        2.2666355399341414,
        1.703322871127195,
        1.5286058587126234,
        1.6965346489978352,
        1.6981638388867049,
        1.6794707821184038,
        3.047890320875859,
        1.1939067036691644,
        3.0129261411820454,
        1.9309195825901975,
        1.949187603650987,
        2.241188088224204,
        1.3187589561345552,
        2.1305045040224226,
        1.2229422028634953,
        2.593172470855771,
        1.5218080466911812,
        1.3241919122087038,
        2.0143825430616102,
        1.14860038169915,
        1.8487115201308364,
        1.1681023631441219,
        2.4958231693732076,
        1.4671089476010148,
        1.7306464601359899,
        2.367573601366854,
        1.2070098733604888,
        2.5934711892077638,
        2.3993435666433127,
        2.135545309927263,
        1.0259339470338282,
        2.185662074076352,
        1.6792145936552039,
        2.739362201054901,
        2.9939313572709763,
        2.502388464822391,
        2.9739689799361093,
        1.1799783743963044,
        2.715126619393627,
        1.0731944667399052,
        2.5616914394181762,
        1.9580632045392918,
        2.336546004516541,
        2.538508140120913,
        2.5586276044483935,
        2.653458813826885,
        1.5494800594104547,
        2.278210034248043,
        2.215131324421732,
        1.0680687390031423,
        1.8281737025266542,
        1.0520958104511364,
        1.782408958859662,
        1.4485130057028894,
        2.001735740637358,
        1.9359986529340836,
        2.2811300915651436,
        2.23154257166787,
        2.1086666830880825,
        2.630329779545037,
        1.284248641914613,
        1.3544644863963644,
        2.3820031589335406,
        3.0784798423266206,
        2.3150585958170344,
        1.5909084713905213,
        2.3194231298349965,
        1.2234189574288041,
        2.519190143595774,
        1.293385785184613,
        1.267799422507033,
        2.9263474228351245,
        1.562340479524516,
        2.5120369236116287,
        2.0600160211956506,
        1.6156719003808793,
        2.0231612732943427,
        2.639108357158623,
        2.4699722366382417,
        1.2465699241961012,
        1.5521649142786558,
        2.845818511839679,
        1.5182411723713762,
        2.352388786301093,
        2.217819005516692,
        1.0840860595099877,
        1.161684170181791,
        2.8675292847479623,
        1.1196444964499164,
        2.4699294821514934,
        2.5599487544506028,
        2.039578538998632,
        2.871782259149764,
        1.4231431799338783,
        2.5041307857259,
        2.0525775881946826,
        1.3366260710639408,
        1.3463874092603987,
        2.409359117423025,
        1.6635564044669031,
        1.232592160767993,
        1.3522254573268633,
        2.112047986075643,
        2.7750088357716174,
        2.9314855890280764,
        2.198250480472988,
        1.743104086202467,
        1.9876269242982145,
        2.443294442531848,
        2.311581921976001,
        1.6015342117369404,
        2.3170620219341678,
        2.2324129203535272,
        1.2614540088550565,
        2.160857218094711,
        1.2070039208364207,
        1.1178323118160396,
        1.9218387400930386,
        1.230748116331136,
        1.6646365240688026,
        2.3613252292032763,
        1.8384190636894262,
        2.287889716273599,
        1.8671731615397196,
        2.8876003289477525,
        2.961861772983086,
        1.449510559062426,
        2.2088135730065974,
        2.159566160963799,
        1.4962571946854932,
        1.247732496718138,
        1.0458422016500297,
        1.763364208935243,
        2.1302585311857833,
        1.8733657508236337,
        2.0278580833835096,
        2.5967699024169537,
        2.137877470223995,
        2.828700764313374,
        1.8894465595445722,
        1.905201698580524,
        2.1833607844770215,
        2.029070825408056,
        2.122377248872739,
        1.5125313760904147,
        1.9428975534009933,
        2.239683925586405,
        2.72875195076186,
        1.7968076003412687,
        3.1414960012656135,
        2.423894644435094,
        2.105885506925156,
        1.0856256672035238,
        1.6718239229597218,
        2.3432454888584755,
        1.6963673219137119,
        2.4428327483902246,
        1.2392367878003119,
        2.202769774779425,
        1.3329742003207337,
        2.6142704574753126,
        2.8579400116635814,
        1.5862299446335164,
        2.0151045236100984,
        1.7736466778841802,
        2.3089908698634893,
        2.0228969060245716,
        2.1740183352477738,
        2.6634643369875235,
        2.7871302610668054,
        1.4704949531580647,
        2.6759031323119142,
        2.8074648488994063,
        1.4094001622422456,
        2.0116054792437166,
        1.4536624736983872,
        1.3646471058947098,
        2.610642536305738,
        1.2515243979466086,
        1.1065279697213646,
        1.980472276142762,
        2.1225588529710433,
        1.623640687381015,
        2.3093635836712343,
        2.524806723389337,
        1.5608317334237696,
        2.288957824308518,
        1.1984161817536756,
        2.176285427144133,
        1.4918074811709432,
        1.4808912194041015,
        1.5029817285585285,
        2.504779767649239,
        1.5587946057572066,
        2.879158674583363,
        2.018461489665648,
        2.342933089922313,
        2.0625258746163744,
        1.94737484447741,
        1.4631696858387897,
        2.470442754642485,
        2.7687163994705846,
        1.6261260759881522,
        2.549033656316251,
        2.2027349036954535,
        2.0238506177751887,
        1.724399528485296,
        2.364208283232698,
        1.65997717654208,
        2.54253512527358,
        1.4544149015195575,
        2.0904322213483226,
        2.3567568230130402,
        1.1035121729713213,
        1.0805534693574805,
        1.0332362527003378,
        2.6507706042558024,
        1.88312770713153,
        1.4665234857066662,
        1.140163399222537,
        1.5390198063917442,
        1.8647677463039343,
        2.452387640972537,
        2.0178366452049525,
        2.4864711004189717,
        2.379993895333392,
        2.642639765555062,
        1.1389524409157543,
        2.6083657914628247,
        3.1109631823578017,
        2.3142318494616125,
        2.142521164573692,
        2.6883290770834427,
        2.7514426928399,
        1.9821649885893844,
        2.5630757842395266,
        2.26071111073594,
        2.506514925920784,
        1.5711265903074985,
        1.4088428248870721,
        1.1944664220681274,
        2.3180038838468704,
        2.0851923995857193,
        2.7863325030090067,
        2.535275882407683,
        2.5041508909242554,
        1.6942535423399248,
        1.3809533368072608,
        1.4214996098071333,
        2.4398729252831606,
        2.307655749060905,
        1.8389427161501728,
        1.7673914497666998,
        1.4453441671854894,
        1.1368415646761394,
        1.2006265403322047,
        1.2572737007657908,
        2.017722193367316,
        2.5614302634002217,
        1.9293160241564788,
        1.9718038733855263,
        2.764126488760607,
        1.1556150494228206,
        1.8271567542394658,
        1.8673181055544563,
        2.9232969098389097,
        2.218978878402778,
        2.6488015994805827,
        1.0999379955939803,
        1.927127985284175,
        2.0223374131189895,
        1.369050450012734,
        1.1711350709525614,
        1.658472641164073,
        2.6469365135557195,
        2.084241714579231,
        1.149835904655864,
        1.2889708027390714,
        1.0869764620506346,
        2.503706894896123,
        2.1930439707917633,
        1.5060348920761861,
        2.790926427627184,
        1.6576120375318404,
        2.2275505385002288,
        1.959729267799545,
        2.6019897259276745,
        1.9955221482548426,
        1.527763132033409,
        2.2804673139185265,
        1.8801536319782646,
        1.7527748383974953,
        2.785407775993224,
        2.561844424773409,
        1.9029847862386855,
        1.8743076029012216,
        1.5514599674847704,
        1.9899975535681087,
        2.3776296216511366,
        2.5827737959865433,
        1.142697784678974,
        2.208349619045689,
        2.371580661535552,
        1.0669437305961327,
        2.692381094624045,
        2.654423847432918,
        2.3312263402201494,
        2.2086233314991515,
        2.494765745761663,
        2.1315464865976166,
        1.966308295491421,
        1.0215789114303993,
        1.8919765225637692,
        2.5658887128995156,
        1.2618442921659043,
        1.4759728588194447,
        2.9772855869073855,
        2.57108994025997,
        1.6482829970726716,
        1.274859791031359,
        1.6391537070894127,
        1.3474542393302325,
        1.2002357847763585,
        2.2967776242127274,
        2.335098299743298,
        1.78857029244527,
        2.392953720761288,
        2.7170579344857817,
        2.3351163188372346,
        2.807695362762117,
        2.3077276141648166,
        2.4286977995976415,
        1.140224328729339,
        1.2157486576461347,
        2.3439511048279957,
        1.6355780405605242,
        2.2419593740762465,
        2.365848465436021,
        1.5368678207812585,
        2.0670733351981245,
        2.039587991878272,
        1.6309051639310124,
        2.568563203828541,
        1.1317273479072036,
        2.0736777567019558,
        2.108540956858689,
        1.5702690759232942,
        1.8542582355543489,
        2.755181181416484,
        1.8076912577190798,
        2.7278924023606885,
        1.5248055134178298,
        1.889022162142884,
        1.4560165487591405,
        2.5156599158489485,
        2.0894120157213387,
        1.5652724429088494,
        1.2184849442838186,
        2.3633086205260585,
        2.0160528811728717,
        2.2429935858248897,
        1.5364123373086929,
        1.1564103061708186,
        2.6328917982805478,
        3.0433055324065275,
        1.9891623744931375,
        2.0941003954304955,
        2.644315229063202,
        2.2449854923515606,
        1.0724730358106604,
        3.0660093431208026,
        1.157740933682019,
        1.8877553475687023,
        1.4481401823580053,
        1.9594421985182529,
        1.8017497186989586,
        2.2444443470876845,
        2.2246396521016485,
        1.4843677943100235,
        1.6330402267999302,
        1.6503534663015944,
        1.9525134741993981,
        1.6413338309241374,
        2.2425958367017724,
        1.8838389604417458,
        2.486596154812805,
        1.2464938404320445,
        1.7953546504197562,
        1.5394626866621408,
        2.9052974175985984,
        1.2205562039736457,
        1.889309227394715,
        2.087676085810278,
        1.9371723944784074,
        2.1073867792327166,
        2.7593718506645013,
        1.9716829658763448,
        1.3247457307500434,
        2.118938074585719,
        1.7253768874750046,
        1.7761767848977905,
        1.639006801969116,
        1.9547857803646456,
        1.9625153470410308,
        2.0302564770075846,
        2.8724110852579905,
        2.1343722209569678,
        1.8142677756186611,
        1.7991760350005699,
        2.0168999751074037,
        1.9313589777000386,
        2.248659468953624,
        1.0793495762409882,
        1.6945796085969145,
        2.5496208516071746,
        2.0611221968499494,
        2.14177720164282,
        2.3710319369934534,
        2.4542599624114336,
        2.64882754451652,
        2.2757278782510424,
        1.6374521008004919,
        1.3781343329492681,
        2.115720873600277,
        1.2300350837030367,
        2.15017156210523,
        2.0152238139288396,
        1.2120146082993173,
        1.1446261596628093,
        1.9176437971903735,
        1.300904345813545,
        1.9336989126757065,
        2.0382372339261603,
        2.97777661309462,
        1.93691001840204,
        1.4321091879258132,
        1.1623352095346022,
        1.3767625214565387,
        2.050043234293401,
        1.140143168910257,
        1.8981097303516736,
        2.0371253502952174,
        2.7453203607304593,
        2.232957328080626,
        1.4712880190355415,
        1.3759923905131264,
        2.0415666730582673,
        2.240404240877689,
        1.3397754848789585,
        1.9789455309260184,
        1.8861172780912039,
        1.767104796273935,
        2.6061182959517075,
        2.7578539839368617,
        2.429871992400325,
        1.4276299808867008,
        1.2368291858176912,
        1.8805228917228367,
        1.0680381306634539,
        1.0409772837932458,
        2.239288444135083,
        1.1494921155197038,
        1.6227823120306788,
        2.058322859317881,
        2.3200137672345975,
        1.5456014132100355,
        2.5475387826026563,
        1.5157447416355294,
        1.314671303759143,
        2.9706031840141334,
        2.560318198322175,
        1.9265525893535,
        2.787069821882273,
        2.5940017268477487,
        1.8456633877717235,
        2.122625906579336,
        2.3773032962553358,
        2.010191156825725,
        1.4465720934133768,
        2.481758493596672,
        1.7321267560815843,
        2.9721206213224494,
        1.4978691519131109,
        2.407611449124708,
        2.5072481673965803,
        2.4045562550342825,
        2.346802984725349,
        1.1484840839123385,
        1.4660184629238693,
        2.079851211734468,
        2.739070682291045,
        3.0071924480339707,
        1.9954668648190754,
        1.0901528030381735,
        3.050220346909159,
        1.9495058722749097,
        1.7967062199180344,
        2.0440095452003284,
        2.1763312970147815,
        1.6645220444840798,
        1.4998134273948533,
        1.525404783721497,
        1.1854907780925463,
        1.5438163145170332,
        3.100553533942718,
        2.233422105381337,
        1.8717050968800244,
        2.0156663813899636,
        1.3222260155751315,
        1.5551089677517413,
        1.2796633886691517,
        2.6218902885291824,
        1.3433907604763384,
        1.5764397951313274,
        1.0751690807633743,
        1.451053983077041,
        1.1848264545284548,
        2.0581530717957732,
        2.1788884136203706,
        1.8674540406362006,
        1.695125885964894,
        1.8480507168587594,
        2.572731725642893,
        1.7726167092920067,
        1.3510240306232808,
        1.294288662519906,
        2.3458418003489525,
        1.2979618142491152,
        1.7336413275821123,
        2.3811210654790886,
        2.8807372951960044,
        2.430276013851743,
        2.0183726489704354,
        2.591930033898318,
        2.0028792910691893,
        2.1577960772013207,
        1.444687358420532,
        2.8093426346165464,
        1.689189094149621,
        2.5610994484794456,
        2.6927318325404372,
        1.9347150129317643,
        1.2601249885503685,
        1.6220726183158645,
        1.1929612765610207,
        2.1341084744538255,
        2.9445877257381725,
        1.2588205510785146,
        1.8077629421053012,
        1.2545976113254818,
        2.1180747339790176,
        1.7715736185255726,
        2.0893538091094745,
        2.4548002896263696,
        2.2697504960337787,
        1.4455554222299944,
        2.3336227392216333,
        2.5704516649788376,
        2.618548272574409,
        1.2799826054033057,
        1.0858594994572175,
        2.49282390022976,
        2.3545669165624035,
        2.0951278346820663,
        2.5737864719114927,
        1.5954790641736585,
        1.680934759996701,
        2.521655330466074,
        2.3627274247907524,
        2.3427455816958256,
        2.2638977507664366,
        2.3485061501503144,
        1.9584905815608815,
        2.498626612509559,
        1.1779549407111671,
        1.7998250128867472,
        2.8953945885050993,
        1.4432992371828042,
        1.7058378692409157,
        1.6847301499841183,
        2.4072934751934767,
        1.4158651450762196,
        2.34481262735771,
        1.2369223352126129,
        2.204880312815769,
        2.6908904647822123,
        2.2888737945080706,
        1.6828619126382076,
        1.771925662792338,
        1.9559143560708179,
        1.3210195671707383,
        1.3092178598440802,
        2.086276922627265,
        2.5536528378100165,
        1.827810579948874,
        1.5695973711308966,
        1.6471265341911365,
        1.438790247912145,
        1.8528507796538323,
        2.0532839499074025,
        1.9852410254295523,
        2.6537301150665766,
        1.5756309694149868,
        2.3075837087549838,
        2.1879566396155607,
        2.2582047484075973,
        1.5757503550498042,
        2.566714858510308,
        1.890844671432079,
        1.3668794405101639,
        1.9160370314448056,
        1.3392921863887655,
        2.1518566322025725,
        1.4787715095577805,
        2.398305348733933,
        2.148689700911625,
        1.477473588899752,
        2.974373626979168,
        1.7685141406071454,
        2.737802984643789,
        2.939278066802668,
        2.8253775793387432,
        2.3645592963328608,
        1.8211620877445334,
        1.337295115017981,
        2.2602490508079254,
        2.0111658526275384,
        1.4132411133652212,
        1.352940835208323,
        1.9138919427256382,
        2.3355583950353567,
        1.9546184618851012,
        1.7225358060960327,
        2.395253192845222,
        1.3903389636939405,
        1.2484376195499376,
        1.5543717857624382,
        1.8124314545693245,
        2.002888068818066,
        2.388989131810529
    ],
    "L1": [
        8.185096071306823,
        10.2418011174371,
        8.002982861842916,
        14.117810553369877,
        8.96514893737362,
        17.482728841425565,
        10.267357189472614,
        13.706319486746235,
        12.358671416246814,
        9.33731672434084,
        8.326645645868666,
        9.466308124365586,
        10.363622735680948,
        12.174611313349518,
        19.075033077893107,
        9.194434128995885,
        9.24467527961732,
        8.478951857024601,
        9.832333717916327,
        8.939770954946862,
        18.83002876652182,
        8.546212719192965,
        8.153990095788972,
        8.994840228020967,
        8.309183630268661,
        10.33604669311586,
        8.124947515446621,
        12.762296852379816,
        14.586694088309395,
        10.170897189448105,
        8.495089210433415,
        8.300435840646248,
        10.992945477801378,
        11.144164309944548,
        8.430915491990104,
        8.674560862178106,
        9.837863492796465,
        8.554331843533843,
        8.442911570180602,
        8.921672097252692,
        8.112989768363366,
        12.64914727317706,
        12.38669835445835,
        13.233627156914892,
        10.204842203817103,
        11.63799401930411,
        16.56847573237823,
        20.485265431653946,
        13.658516556119846,
        17.59723554248866,
        10.539736539382126,
        8.472637560613016,
        9.159695563022364,
        8.765636514756668,
        8.408604062607903,
        8.226333213353175,
        11.755296085392182,
        10.011137675529104,
        10.2023278228266,
        8.976941544389572,
        8.950811144004037,
        10.481766638764233,
        11.591303178610195,
        11.13711301666202,
        8.960077442122744,
        14.484229499217747,
        12.448415572465855,
        9.284484668435388,
        10.606560693349493,
        24.773763698449006,
        11.51155038167479,
        8.613151324558544,
        10.190346041389311,
        9.614671906480337,
        8.06617945361619,
        9.75189775733867,
        13.892118935303401,
        9.726023901727999,
        8.909952995591379,
        8.52027720618367,
        13.344219633543004,
        8.689086186449494,
        10.77573577257713,
        11.071136795824296,
        9.12289331298536,
        8.094009663661737,
        16.252400177999863,
        9.08341585336049,
        18.309721907899547,
        11.740026918490113,
        10.264676693758219,
        9.296515588096844,
        9.383569851085628,
        17.199788492777298,
        11.19390425445601,
        21.939585782531122,
        9.438439441335396,
        9.748945785881448,
        8.131854776254599,
        9.874436988852905,
        11.887826740389512,
        8.479468950619577,
        8.452707514953119,
        9.097289244229316,
        9.65977128640441,
        18.46828431698885,
        8.020985387874857,
        8.43580153613146,
        10.243053045423695,
        14.05262282960539,
        19.87631575632004,
        38.57815731293987,
        8.455748313895773,
        11.527736359664999,
        13.378144708735736,
        14.56904808246032,
        8.137138299475666,
        11.593512746368921,
        8.734724385940675,
        21.13406264408003,
        9.131463722147465,
        8.122987958454713,
        8.183686704978697,
        11.959174048393796,
        17.483384471833915,
        10.040541433359829,
        13.792472733877979,
        11.608440861349365,
        8.978256204099681,
        10.46815876628823,
        8.397058417795424,
        17.59388288588743,
        9.497691231561259,
        65.79750968410067,
        8.942945960924208,
        12.748621678606236,
        10.774849735892216,
        10.208078205252008,
        12.126774525924455,
        9.960266116366734,
        13.309065928251783,
        9.660483185502983,
        9.604029056478996,
        10.045288593938478,
        9.951572023407282,
        8.741634964057697,
        10.28602865751807,
        9.341606335637742,
        8.206904156213097,
        8.18868094421744,
        9.126048977645521,
        13.502923909588606,
        8.171179037225528,
        8.41689592379745,
        19.197727981210697,
        18.535247452468955,
        9.67809793217077,
        16.94885659736437,
        13.41425040491523,
        8.759301308629015,
        10.232255231584812,
        8.192474154158756,
        16.499545277365293,
        8.639816480042391,
        10.993177765006216,
        14.267469201238562,
        9.054738480821866,
        8.92337680229982,
        8.632985551141838,
        10.013754011614045,
        8.538219607177766,
        10.24945913160639,
        9.263346407133238,
        9.172965348422043,
        10.37838477255715,
        10.27037868861622,
        8.376570548608065,
        23.169622406556982,
        9.825928680599745,
        12.747990724780122,
        9.79200430367493,
        20.310581606120778,
        14.500653885520752,
        18.669475721547887,
        8.54820952561476,
        10.357617137973028,
        8.01639561373008,
        18.749928009312825,
        8.031981060445457,
        12.351072535810859,
        8.043470503556184,
        20.841795243925624,
        17.546276553664768,
        11.729829409735496,
        12.92758229211219,
        13.941062223169663,
        12.652991896179481,
        15.90576123642012,
        8.792495653778165,
        9.55203768858927,
        13.10523285607477,
        9.541645200901065,
        8.905864271372238,
        8.568667813218376,
        11.069049481733831,
        10.649698136975537,
        9.024898593236278,
        8.557167234698118,
        13.349939765976822,
        9.693111845739903,
        8.772761432205039,
        8.017661999445751,
        9.346837666546524,
        11.268562142430964,
        13.116537907894076,
        13.166747296431362,
        13.916252881926365,
        11.899712872309165,
        17.10388586687376,
        10.420215063367518,
        18.224274855194135,
        8.789288509587736,
        14.633635851633079,
        9.544289641025172,
        8.467606726013072,
        8.528966106621908,
        9.804624842737509,
        8.711529636060787,
        9.338231244402333,
        9.503031155312394,
        8.287949704654258,
        8.027824004355633,
        11.544333670963251,
        10.80413531415725,
        8.889667883993154,
        10.749377185599931,
        8.507223395037151,
        9.224082517539378,
        9.428535695160003,
        8.60886334355137,
        19.843608565617867,
        9.234246843761856,
        8.331763760157417,
        9.661138955242393,
        13.952197416803239,
        19.951186025012966,
        13.75124494308606,
        14.566096343709376,
        8.205114854035706,
        10.35652455958309,
        26.92050477054665,
        8.98892349614776,
        11.78030521421062,
        9.006347266514931,
        26.063771603364366,
        10.702669751094763,
        11.785027154555701,
        8.513211625593321,
        8.170365996359156,
        12.02234835768941,
        22.144533681647328,
        8.25833462757944,
        8.054451029237152,
        12.442063352955742,
        8.0513844868564,
        9.01772440297065,
        9.717064913482147,
        39.361956120447154,
        9.7779164766707,
        9.249484905288039,
        11.781303598919722,
        21.97897531342873,
        11.060443837960712,
        8.054929342073967,
        8.171588693684415,
        238.76924648025536,
        10.49543867125326,
        8.796253787240882,
        9.615393256126668,
        11.464834329764273,
        12.971124420043413,
        15.110901013571238,
        15.428153522955842,
        11.623123039803955,
        8.910064844629028,
        13.825807507941086,
        10.180472750193967,
        10.65598664692349,
        10.792212266873623,
        8.197067066983633,
        9.402712119608623,
        8.234126191255426,
        8.208258632240042,
        8.630397361918611,
        10.877283440223506,
        9.410357535217225,
        8.177783823095435,
        9.159886887417777,
        9.461357852952649,
        12.97647355995709,
        9.216911276080454,
        16.39103465933908,
        11.003396320387283,
        8.453799897383979,
        18.919840052802748,
        17.6540655118618,
        9.272719394275065,
        10.264736905230809,
        11.819774185269218,
        18.018223759430267,
        8.495502434537052,
        11.484411477799826,
        10.382321590779783,
        19.14159945766263,
        10.003695792498766,
        13.926691919678138,
        8.78435347169756,
        9.682853734452262,
        12.242688751384476,
        15.110608423719983,
        13.156964371885204,
        9.3778508582503,
        30.02060061639676,
        11.3251399781557,
        772.1021257817099,
        19.467388141253743,
        20.856094073153894,
        8.362670417350023,
        9.432066372053878,
        11.231379621329186,
        32.03436252705184,
        11.298605968186683,
        8.592093834091765,
        8.025608062124242,
        11.743709113633834,
        9.310252128685272,
        9.415959673792376,
        10.799868399026183,
        14.362153324334027,
        16.572546427822115,
        11.521871814995777,
        20.04594656995384,
        13.21354428843821,
        110.85323912868587,
        10.162746000889697,
        9.806054987438683,
        11.07899472570727,
        9.23437493168982,
        8.949072524328026,
        47.428895691290094,
        10.250545458595537,
        8.156614825536339,
        10.557685959092847,
        8.518841290873208,
        16.387704403722104,
        9.436291672110263,
        20.246662507075047,
        16.528496059056184,
        9.534488648180185,
        9.466026450830745,
        9.801792518425424,
        17.673374212972544,
        8.161235786458302,
        17.279520594009842,
        8.48309352522295,
        17.054113927753114,
        9.889328202781426,
        9.681537924396295,
        14.863016578637353,
        9.295447336196071,
        9.2211428585957,
        12.924849857958076,
        8.78304573421501,
        13.238281348511178,
        8.389670153538207,
        12.290326292026336,
        8.454343188279351,
        10.466985967589897,
        8.003721431410298,
        9.817329136612422,
        12.066490111510856,
        14.097203432445035,
        9.203860767897693,
        8.0798816209289,
        10.423262269297743,
        10.621039422584179,
        11.507723718565568,
        10.501240837762305,
        10.574101959487301,
        8.489663141778422,
        12.353665671006835,
        8.520404638166259,
        14.458540371445702,
        8.363130846902672,
        10.244832412251021,
        8.250523269310614,
        10.415904134829043,
        9.613233078563695,
        9.145946066162114,
        15.064104880865255,
        8.043580091043621,
        26.52616685572695,
        9.22604922049244,
        20.83421421372242,
        11.680336939013285,
        10.81680119553249,
        8.496074556381272,
        9.065467215441643,
        22.510814111996797,
        13.876910092922353,
        15.896718921897808,
        9.294451281453426,
        9.810763429205846,
        8.75145801454169,
        8.001762908516277,
        8.637122057977232,
        9.825813639247542,
        10.474227891190449,
        13.076494727371411,
        9.406766113724316,
        9.594349986732514,
        9.643729366519587,
        8.86409909813212,
        8.077958064479839,
        17.14328187699979,
        14.409466709295417,
        9.071016923848136,
        19.390211527734344,
        9.764901465621051,
        8.057311548812944,
        12.264645896232652,
        8.362880779991768,
        8.94834790202852,
        11.911949546512815,
        12.792400861656654,
        9.358477848241035,
        31.163302021779828,
        8.154862227162852,
        16.166276849981074,
        19.703906312913606,
        8.991602179955569,
        8.273612928789506,
        9.271718240312516,
        17.713106598217287,
        8.85023548237373,
        10.518066360620377,
        9.389247241203195,
        8.712375163759535,
        8.450121098674844,
        9.389492352748462,
        10.69859791610483,
        10.602987158638603,
        9.715334897197204,
        8.723315933103413,
        10.46072607869774,
        14.347190050701501,
        47.25582532407636,
        11.670832330699467,
        11.277952585975495,
        10.807078672150073,
        10.578498158114055,
        9.639232740980379,
        9.822023149838284,
        15.231371363046112,
        8.720720293429144,
        15.347217677855607,
        11.10759751262495,
        8.793933385431096,
        8.149373936588214,
        11.681071456736063,
        12.06323989432007,
        9.730224421550144,
        12.258516602810143,
        8.751389538398573,
        13.076071586490803,
        20.00989607605602,
        10.431921277070737,
        9.579066271679922,
        9.590847670662505,
        8.156428107281656,
        8.680458587448317,
        12.4341285048864,
        22.842849568255566,
        8.677096235235593,
        12.593989934540604,
        11.194105808467913,
        17.896086800610178,
        8.717414682735885,
        8.47571039657485,
        10.357114728711194,
        28.294006406792196,
        10.106181987298081,
        9.863064944866272,
        10.758962264621818,
        17.03334472201242,
        20.401836510129755,
        9.73933354401398,
        11.492071117645537,
        8.959778274316808,
        15.545503797881569,
        10.990038823735954,
        11.691893839614595,
        19.161286535968443,
        21.18684087387765,
        8.78070932521027,
        25.99428902256705,
        9.359214359263914,
        9.939219169406092,
        8.196158964242326,
        9.119015448715915,
        15.976839628012922,
        12.695375433054013,
        8.94445776523913,
        9.86428560602692,
        10.839030540224922,
        26.181376832389567,
        11.641080278177611,
        19.119962078037428,
        9.788277144052826,
        8.878156843208066,
        12.037779302612023,
        9.830123960532594,
        8.021652686603044,
        8.819415625388666,
        12.09885814907255,
        8.774542212144231,
        19.223887654935993,
        18.11448769377626,
        8.31085595665837,
        18.51465837358999,
        12.55138763756601,
        11.064081819815696,
        12.029683251667985,
        11.074178502374073,
        8.793949392184933,
        9.64937065288674,
        13.012284869058284,
        8.193500121314273,
        10.103978503977633,
        8.499876875735776,
        10.647857719851025,
        8.196822915452161,
        12.614324233716035,
        11.036303849927783,
        11.456279606680466,
        14.169480945408711,
        12.999907559308413,
        8.177913327812718,
        10.214544216069255,
        10.22503038459217,
        24.843912689590784,
        8.160384587227778,
        16.26222086105452,
        21.166730272102356,
        13.204368621060365,
        10.050238638207443,
        13.783060865654699,
        10.768624881154707,
        14.0179185898447,
        8.432733738073743,
        8.995944722336809,
        8.226732987558657,
        8.98316283734058,
        12.368909825941824,
        9.126108192306857,
        9.522151391086023,
        48.045190838997364,
        12.85664164096448,
        10.05709970867367,
        12.305176269576485,
        13.748230648452937,
        9.304012419548464,
        11.732253397756988,
        10.949105223233476,
        8.555909134364544,
        10.674619680291846,
        8.782616670857339,
        8.181253022303775,
        9.517150375523903,
        10.745678833926604,
        23.17547040105211,
        18.003063261219296,
        9.590175029740523,
        8.332005148662741,
        9.171829019779944,
        9.854128158959998,
        12.064578603441792,
        12.210204211496313,
        8.269558636736274,
        10.064028384932142,
        11.163959956067073,
        10.939637569496313,
        21.919121503199367,
        9.795502556484882,
        10.763500311001962,
        58.384032635877624,
        24.917012338194652,
        10.166578373899355,
        8.811291332076193,
        27.4259206286339,
        8.274473435169098,
        13.264340542792572,
        17.805776982613136,
        8.280447063939675,
        9.419492026001572,
        21.01235951271422,
        13.489129200265419,
        10.623651904894283,
        8.517611425235687,
        8.04386248464015,
        8.539062390664766,
        12.227104854339617,
        15.531856453279467,
        20.191945540661802,
        14.039004367122237,
        8.724135888419367,
        12.175006267039347,
        8.010957324097172,
        15.279095370548802,
        13.775348987639473,
        14.223401097496915,
        9.443490583261642,
        14.378949820347053,
        9.54962476454398,
        9.66334961603936,
        9.385426143631253,
        10.231714094547732,
        16.397531271528813,
        9.073772186581035,
        11.188790041241315,
        37.44568400278526,
        10.622943109935138,
        10.487367567703108,
        17.91427216183802,
        14.250580068047437,
        8.757800425926998,
        13.002619887761783,
        12.5115331534394,
        9.184820464244691,
        11.25735672437067,
        9.530923813858063,
        9.185372402347802,
        10.224543098216216,
        13.61766408313667,
        8.083669632751203,
        15.795724205643307,
        8.157137259556576,
        8.581237415638373,
        15.934132005378217,
        11.917051431769536,
        10.441999854513275,
        9.454124441446176,
        12.277781221172727,
        9.311592642950755,
        14.62010657249921,
        8.544261157434585,
        8.495099652362526,
        9.052705751765174,
        8.885420476909388,
        8.701208265310564,
        9.077799517638963,
        9.322024935329836,
        8.403997987893861,
        9.356378592249078,
        95.54751684727503,
        28.09596339516722,
        11.26149069501253,
        10.176308129885651,
        12.472092256722952,
        8.443558415469882,
        9.97639705553184,
        16.36308619247958,
        12.485776317439141,
        9.27412656238782,
        10.257256065735806,
        9.05383146574593,
        10.923975782489304,
        10.19049422449627,
        9.166039170073471,
        17.351645577802312,
        8.026914825442931,
        11.723599233107462,
        10.635618260239804,
        9.660756900960227,
        9.272480876328823,
        10.440372522082198,
        14.670955700060686,
        8.588746666396137,
        8.370637536485837,
        9.882630788558577,
        10.862206152297327,
        14.600892290947838,
        46.37342617068188,
        9.45424359101913,
        15.360921750688169,
        14.608520174737373,
        10.829178447114524,
        31.81988377392486,
        8.4135654400353,
        8.976564151269512,
        8.462163167458817,
        9.92896028832541,
        8.667957850219812,
        10.37167855762307,
        12.80436988244742,
        10.304488461122968,
        12.407143388437387,
        8.327310607014006,
        29.926920617848268,
        20.316718419315073,
        15.367559356864374,
        9.509769130203651,
        8.43339758678367,
        8.186092999242659,
        13.694187639641065,
        10.461943154087413,
        10.412941670500446,
        8.057951412501348,
        8.21329728985433,
        8.634065008714943,
        23.381882258392952,
        31.768645095452413,
        8.188608691257198,
        9.384261882019862,
        11.203268263194863,
        56.01023238002115,
        8.224981956630891,
        8.883467327840041,
        11.007137979076825,
        20.960776816723364,
        13.288545383511252,
        10.940883286444658,
        9.645032190828818,
        9.114106408839644,
        8.026898986439745,
        9.856465306029516,
        22.154922018346504,
        9.340201562304422,
        9.72814065680782,
        11.547949611538263,
        15.33105726423632,
        8.401598772008658,
        29.00951836751592,
        13.22628160920086,
        9.204074951934096,
        8.374506325613606,
        11.645391365743295,
        9.057126922342933,
        11.055275061593663,
        11.763434497035938,
        8.519343214474114,
        8.405088395387786,
        9.978894004839914,
        11.759750149807424,
        12.185451789667209,
        16.567667099343268,
        12.723152327422676,
        10.68630974938929,
        11.116573806383082,
        24.80870630977314,
        8.229165872054603,
        8.528451940605038,
        8.747896510792872,
        8.074987314783066,
        10.199986713931825,
        9.93222669169346,
        13.93248655189952,
        9.6415117709925,
        12.645364091968233,
        9.07076736037566,
        13.916696710740784,
        12.921343859803292,
        8.41747881598379,
        9.518369249721895,
        8.395733501352947,
        9.728836139844294,
        13.9297197852762,
        11.971256704090472,
        8.349398613358353,
        24.388591214485018,
        11.789216756025079,
        12.30776465561149,
        11.91537063791668,
        8.70962765188948,
        8.557483880940698,
        9.581251432300533,
        19.914119837617548,
        11.630129583923924,
        20.880831448788676,
        10.479814105476958,
        10.500848947734394,
        10.150092281944495,
        10.722007552390723,
        10.784898665784807,
        20.140065310874675,
        13.739503537872256,
        8.70913021135613,
        9.21135531582106,
        10.59647420744636,
        8.095310384770368,
        9.051860638660232,
        13.886889835575694,
        8.539884946583475,
        8.002834853456156,
        9.142037613923835,
        8.439779219984395,
        97.01501920814876,
        11.068363979727781,
        17.288926454289577,
        8.67722917750643,
        11.116418964807425,
        8.562255645251124,
        8.385568691945156,
        12.983988689715154,
        10.24076350938855,
        11.84874447936173,
        440.0577076137744,
        28.391129687690828,
        122.28240358400215,
        9.394720261033525,
        8.088837400486003,
        16.712838198100705,
        9.334803224568907,
        16.109170701827047,
        30.652069702256316,
        9.309181987839128,
        8.745063629891488,
        10.228540094514932,
        8.2012494903414,
        9.81142622420772,
        9.158489809514537,
        12.511845079493197,
        8.321334773416867,
        8.744938863680986,
        12.38731395026059,
        11.963610849349887,
        11.088093207532108,
        9.174552457099383,
        12.354251319992139,
        9.404255374953713,
        22.770988276551112,
        11.899756883006582,
        11.155985460122032,
        8.59521580311601,
        8.288656113200744,
        9.295577180788223,
        10.225287850536569,
        8.260674233357909,
        14.108703313851102,
        22.32925179756868,
        9.560774774928445,
        9.612411179727014,
        8.127624411894564,
        9.716328614430216,
        16.869272372283632,
        11.06970624586996,
        9.325910168996765,
        8.963648406296656,
        16.008318039698754,
        8.041496261231789,
        10.985730051336072,
        8.883713985194568,
        8.537026194028163,
        17.080658759068285,
        9.820572938801117,
        19.017635389185482,
        10.039161380380303,
        10.77666988866219,
        10.65294648843164,
        10.144201036501741,
        9.257783490206089,
        9.876698121813577,
        9.611434515738502,
        11.711509633825365,
        25.802021241817542,
        12.210603534751138,
        12.043987483203228,
        14.916248109341714,
        15.15486258732515,
        14.555731582637295,
        17.90768107455041,
        9.328481710622711,
        11.013782975372612,
        8.098391751245666,
        9.355213948232032,
        9.705045335265254,
        9.64870887169823,
        24.467788078952225,
        8.172910360471828,
        10.949795817308525,
        10.236041083140615,
        10.745829563410803,
        8.2962369671827,
        8.531450270137451,
        9.30184396794829,
        17.289284976642413,
        26.559529871722074,
        8.341881844809416,
        12.228141761990829,
        9.824043093102455,
        10.414856002232039,
        8.370168916028664,
        8.310782507575103,
        9.828243462088489,
        10.96415347997739,
        9.059402920153325,
        9.551182747290344,
        19.754887947701697,
        10.663375669498276,
        9.674010735115335,
        12.312996904470266,
        8.768992191808483,
        8.258212251177584,
        8.472448060341057,
        18.435538962910545,
        8.019274890393957,
        23.64541935828165,
        22.07306872588263,
        9.888395544066574,
        15.936638794475565,
        38.655567583000426,
        11.396571521123432,
        14.524340011139387,
        15.67615782798745,
        9.237855704168513,
        15.739618083793614,
        17.190472790330244,
        8.402625614751104,
        10.032431864587535,
        8.362016625898576,
        16.634942069151865,
        10.155283220834262,
        15.615876110139858,
        8.339240866508126,
        9.313049578006515,
        8.083690702876194,
        12.483103628141777,
        8.066097368234871,
        14.393895926355949,
        9.944151333381258,
        8.064410474463916,
        8.925990526467059,
        8.939593416927517,
        13.361831279059192,
        10.123622484431499,
        8.101628210523494,
        10.29447316585393,
        17.918699765661863,
        8.845958870432993,
        8.442383325073958,
        12.729193808217008,
        13.339365356306908,
        8.861300497309765,
        14.416134602302053,
        23.4652279527164,
        24.479628670719986,
        8.645471321758814,
        8.342000672346076,
        9.760827603807163,
        11.817444788898666,
        11.81963134800191,
        10.022823140090983,
        12.195551957637967,
        8.787712927353288,
        18.118698204370475,
        8.253778379168773,
        11.697158620677756,
        8.397545319439818,
        8.518185124229987,
        10.723538632062967,
        10.36459562474463,
        13.305953788921547,
        9.535458467514955,
        8.791379717151775,
        9.13646477400544,
        12.425998976926728,
        12.23669355246379,
        10.356487155440982,
        9.591563927675274,
        17.05375099790652,
        14.662172958894384,
        9.374779646041606,
        8.475137086157515,
        10.702212055871742,
        15.228773980828324,
        12.960991245371696,
        8.22355995917116,
        8.12337401317436,
        16.964748009952046,
        16.426452119546596,
        8.730689458257034,
        11.71132533398256,
        8.6644383888378,
        8.49172432090416,
        11.003034610168283,
        8.699637706892004,
        12.908135602284304,
        19.085617192444595,
        9.134559161702569,
        19.325868056477177
    ],
    "optimal_snr_net": [
        8.185096071306823,
        10.2418011174371,
        8.002982861842916,
        14.117810553369877,
        8.96514893737362,
        17.482728841425565,
        10.267357189472614,
        13.706319486746235,
        12.358671416246814,
        9.33731672434084,
        8.326645645868666,
        9.466308124365586,
        10.363622735680948,
        12.174611313349518,
        19.075033077893107,
        9.194434128995885,
        9.24467527961732,
        8.478951857024601,
        9.832333717916327,
        8.939770954946862,
        18.83002876652182,
        8.546212719192965,
        8.153990095788972,
        8.994840228020967,
        8.309183630268661,
        10.33604669311586,
        8.124947515446621,
        12.762296852379816,
        14.586694088309395,
        10.170897189448105,
        8.495089210433415,
        8.300435840646248,
        10.992945477801378,
        11.144164309944548,
        8.430915491990104,
        8.674560862178106,
        9.837863492796465,
        8.554331843533843,
        8.442911570180602,
        8.921672097252692,
        8.112989768363366,
        12.64914727317706,
        12.38669835445835,
        13.233627156914892,
        10.204842203817103,
        11.63799401930411,
        16.56847573237823,
        20.485265431653946,
        13.658516556119846,
        17.59723554248866,
        10.539736539382126,
        8.472637560613016,
        9.159695563022364,
        8.765636514756668,
        8.408604062607903,
        8.226333213353175,
        11.755296085392182,
        10.011137675529104,
        10.2023278228266,
        8.976941544389572,
        8.950811144004037,
        10.481766638764233,
        11.591303178610195,
        11.13711301666202,
        8.960077442122744,
        14.484229499217747,
        12.448415572465855,
        9.284484668435388,
        10.606560693349493,
        24.773763698449006,
        11.51155038167479,
        8.613151324558544,
        10.190346041389311,
        9.614671906480337,
        8.06617945361619,
        9.75189775733867,
        13.892118935303401,
        9.726023901727999,
        8.909952995591379,
        8.52027720618367,
        13.344219633543004,
        8.689086186449494,
        10.77573577257713,
        11.071136795824296,
        9.12289331298536,
        8.094009663661737,
        16.252400177999863,
        9.08341585336049,
        18.309721907899547,
        11.740026918490113,
        10.264676693758219,
        9.296515588096844,
        9.383569851085628,
        17.199788492777298,
        11.19390425445601,
        21.939585782531122,
        9.438439441335396,
        9.748945785881448,
        8.131854776254599,
        9.874436988852905,
        11.887826740389512,
        8.479468950619577,
        8.452707514953119,
        9.097289244229316,
        9.65977128640441,
        18.46828431698885,
        8.020985387874857,
        8.43580153613146,
        10.243053045423695,
        14.05262282960539,
        19.87631575632004,
        38.57815731293987,
        8.455748313895773,
        11.527736359664999,
        13.378144708735736,
        14.56904808246032,
        8.137138299475666,
        11.593512746368921,
        8.734724385940675,
        21.13406264408003,
        9.131463722147465,
        8.122987958454713,
        8.183686704978697,
        11.959174048393796,
        17.483384471833915,
        10.040541433359829,
        13.792472733877979,
        11.608440861349365,
        8.978256204099681,
        10.46815876628823,
        8.397058417795424,
        17.59388288588743,
        9.497691231561259,
        65.79750968410067,
        8.942945960924208,
        12.748621678606236,
        10.774849735892216,
        10.208078205252008,
        12.126774525924455,
        9.960266116366734,
        13.309065928251783,
        9.660483185502983,
        9.604029056478996,
        10.045288593938478,
        9.951572023407282,
        8.741634964057697,
        10.28602865751807,
        9.341606335637742,
        8.206904156213097,
        8.18868094421744,
        9.126048977645521,
        13.502923909588606,
        8.171179037225528,
        8.41689592379745,
        19.197727981210697,
        18.535247452468955,
        9.67809793217077,
        16.94885659736437,
        13.41425040491523,
        8.759301308629015,
        10.232255231584812,
        8.192474154158756,
        16.499545277365293,
        8.639816480042391,
        10.993177765006216,
        14.267469201238562,
        9.054738480821866,
        8.92337680229982,
        8.632985551141838,
        10.013754011614045,
        8.538219607177766,
        10.24945913160639,
        9.263346407133238,
        9.172965348422043,
        10.37838477255715,
        10.27037868861622,
        8.376570548608065,
        23.169622406556982,
        9.825928680599745,
        12.747990724780122,
        9.79200430367493,
        20.310581606120778,
        14.500653885520752,
        18.669475721547887,
        8.54820952561476,
        10.357617137973028,
        8.01639561373008,
        18.749928009312825,
        8.031981060445457,
        12.351072535810859,
        8.043470503556184,
        20.841795243925624,
        17.546276553664768,
        11.729829409735496,
        12.92758229211219,
        13.941062223169663,
        12.652991896179481,
        15.90576123642012,
        8.792495653778165,
        9.55203768858927,
        13.10523285607477,
        9.541645200901065,
        8.905864271372238,
        8.568667813218376,
        11.069049481733831,
        10.649698136975537,
        9.024898593236278,
        8.557167234698118,
        13.349939765976822,
        9.693111845739903,
        8.772761432205039,
        8.017661999445751,
        9.346837666546524,
        11.268562142430964,
        13.116537907894076,
        13.166747296431362,
        13.916252881926365,
        11.899712872309165,
        17.10388586687376,
        10.420215063367518,
        18.224274855194135,
        8.789288509587736,
        14.633635851633079,
        9.544289641025172,
        8.467606726013072,
        8.528966106621908,
        9.804624842737509,
        8.711529636060787,
        9.338231244402333,
        9.503031155312394,
        8.287949704654258,
        8.027824004355633,
        11.544333670963251,
        10.80413531415725,
        8.889667883993154,
        10.749377185599931,
        8.507223395037151,
        9.224082517539378,
        9.428535695160003,
        8.60886334355137,
        19.843608565617867,
        9.234246843761856,
        8.331763760157417,
        9.661138955242393,
        13.952197416803239,
        19.951186025012966,
        13.75124494308606,
        14.566096343709376,
        8.205114854035706,
        10.35652455958309,
        26.92050477054665,
        8.98892349614776,
        11.78030521421062,
        9.006347266514931,
        26.063771603364366,
        10.702669751094763,
        11.785027154555701,
        8.513211625593321,
        8.170365996359156,
        12.02234835768941,
        22.144533681647328,
        8.25833462757944,
        8.054451029237152,
        12.442063352955742,
        8.0513844868564,
        9.01772440297065,
        9.717064913482147,
        39.361956120447154,
        9.7779164766707,
        9.249484905288039,
        11.781303598919722,
        21.97897531342873,
        11.060443837960712,
        8.054929342073967,
        8.171588693684415,
        238.76924648025536,
        10.49543867125326,
        8.796253787240882,
        9.615393256126668,
        11.464834329764273,
        12.971124420043413,
        15.110901013571238,
        15.428153522955842,
        11.623123039803955,
        8.910064844629028,
        13.825807507941086,
        10.180472750193967,
        10.65598664692349,
        10.792212266873623,
        8.197067066983633,
        9.402712119608623,
        8.234126191255426,
        8.208258632240042,
        8.630397361918611,
        10.877283440223506,
        9.410357535217225,
        8.177783823095435,
        9.159886887417777,
        9.461357852952649,
        12.97647355995709,
        9.216911276080454,
        16.39103465933908,
        11.003396320387283,
        8.453799897383979,
        18.919840052802748,
        17.6540655118618,
        9.272719394275065,
        10.264736905230809,
        11.819774185269218,
        18.018223759430267,
        8.495502434537052,
        11.484411477799826,
        10.382321590779783,
        19.14159945766263,
        10.003695792498766,
        13.926691919678138,
        8.78435347169756,
        9.682853734452262,
        12.242688751384476,
        15.110608423719983,
        13.156964371885204,
        9.3778508582503,
        30.02060061639676,
        11.3251399781557,
        772.1021257817099,
        19.467388141253743,
        20.856094073153894,
        8.362670417350023,
        9.432066372053878,
        11.231379621329186,
        32.03436252705184,
        11.298605968186683,
        8.592093834091765,
        8.025608062124242,
        11.743709113633834,
        9.310252128685272,
        9.415959673792376,
        10.799868399026183,
        14.362153324334027,
        16.572546427822115,
        11.521871814995777,
        20.04594656995384,
        13.21354428843821,
        110.85323912868587,
        10.162746000889697,
        9.806054987438683,
        11.07899472570727,
        9.23437493168982,
        8.949072524328026,
        47.428895691290094,
        10.250545458595537,
        8.156614825536339,
        10.557685959092847,
        8.518841290873208,
        16.387704403722104,
        9.436291672110263,
        20.246662507075047,
        16.528496059056184,
        9.534488648180185,
        9.466026450830745,
        9.801792518425424,
        17.673374212972544,
        8.161235786458302,
        17.279520594009842,
        8.48309352522295,
        17.054113927753114,
        9.889328202781426,
        9.681537924396295,
        14.863016578637353,
        9.295447336196071,
        9.2211428585957,
        12.924849857958076,
        8.78304573421501,
        13.238281348511178,
        8.389670153538207,
        12.290326292026336,
        8.454343188279351,
        10.466985967589897,
        8.003721431410298,
        9.817329136612422,
        12.066490111510856,
        14.097203432445035,
        9.203860767897693,
        8.0798816209289,
        10.423262269297743,
        10.621039422584179,
        11.507723718565568,
        10.501240837762305,
        10.574101959487301,
        8.489663141778422,
        12.353665671006835,
        8.520404638166259,
        14.458540371445702,
        8.363130846902672,
        10.244832412251021,
        8.250523269310614,
        10.415904134829043,
        9.613233078563695,
        9.145946066162114,
        15.064104880865255,
        8.043580091043621,
        26.52616685572695,
        9.22604922049244,
        20.83421421372242,
        11.680336939013285,
        10.81680119553249,
        8.496074556381272,
        9.065467215441643,
        22.510814111996797,
        13.876910092922353,
        15.896718921897808,
        9.294451281453426,
        9.810763429205846,
        8.75145801454169,
        8.001762908516277,
        8.637122057977232,
        9.825813639247542,
        10.474227891190449,
        13.076494727371411,
        9.406766113724316,
        9.594349986732514,
        9.643729366519587,
        8.86409909813212,
        8.077958064479839,
        17.14328187699979,
        14.409466709295417,
        9.071016923848136,
        19.390211527734344,
        9.764901465621051,
        8.057311548812944,
        12.264645896232652,
        8.362880779991768,
        8.94834790202852,
        11.911949546512815,
        12.792400861656654,
        9.358477848241035,
        31.163302021779828,
        8.154862227162852,
        16.166276849981074,
        19.703906312913606,
        8.991602179955569,
        8.273612928789506,
        9.271718240312516,
        17.713106598217287,
        8.85023548237373,
        10.518066360620377,
        9.389247241203195,
        8.712375163759535,
        8.450121098674844,
        9.389492352748462,
        10.69859791610483,
        10.602987158638603,
        9.715334897197204,
        8.723315933103413,
        10.46072607869774,
        14.347190050701501,
        47.25582532407636,
        11.670832330699467,
        11.277952585975495,
        10.807078672150073,
        10.578498158114055,
        9.639232740980379,
        9.822023149838284,
        15.231371363046112,
        8.720720293429144,
        15.347217677855607,
        11.10759751262495,
        8.793933385431096,
        8.149373936588214,
        11.681071456736063,
        12.06323989432007,
        9.730224421550144,
        12.258516602810143,
        8.751389538398573,
        13.076071586490803,
        20.00989607605602,
        10.431921277070737,
        9.579066271679922,
        9.590847670662505,
        8.156428107281656,
        8.680458587448317,
        12.4341285048864,
        22.842849568255566,
        8.677096235235593,
        12.593989934540604,
        11.194105808467913,
        17.896086800610178,
        8.717414682735885,
        8.47571039657485,
        10.357114728711194,
        28.294006406792196,
        10.106181987298081,
        9.863064944866272,
        10.758962264621818,
        17.03334472201242,
        20.401836510129755,
        9.73933354401398,
        11.492071117645537,
        8.959778274316808,
        15.545503797881569,
        10.990038823735954,
        11.691893839614595,
        19.161286535968443,
        21.18684087387765,
        8.78070932521027,
        25.99428902256705,
        9.359214359263914,
        9.939219169406092,
        8.196158964242326,
        9.119015448715915,
        15.976839628012922,
        12.695375433054013,
        8.94445776523913,
        9.86428560602692,
        10.839030540224922,
        26.181376832389567,
        11.641080278177611,
        19.119962078037428,
        9.788277144052826,
        8.878156843208066,
        12.037779302612023,
        9.830123960532594,
        8.021652686603044,
        8.819415625388666,
        12.09885814907255,
        8.774542212144231,
        19.223887654935993,
        18.11448769377626,
        8.31085595665837,
        18.51465837358999,
        12.55138763756601,
        11.064081819815696,
        12.029683251667985,
        11.074178502374073,
        8.793949392184933,
        9.64937065288674,
        13.012284869058284,
        8.193500121314273,
        10.103978503977633,
        8.499876875735776,
        10.647857719851025,
        8.196822915452161,
        12.614324233716035,
        11.036303849927783,
        11.456279606680466,
        14.169480945408711,
        12.999907559308413,
        8.177913327812718,
        10.214544216069255,
        10.22503038459217,
        24.843912689590784,
        8.160384587227778,
        16.26222086105452,
        21.166730272102356,
        13.204368621060365,
        10.050238638207443,
        13.783060865654699,
        10.768624881154707,
        14.0179185898447,
        8.432733738073743,
        8.995944722336809,
        8.226732987558657,
        8.98316283734058,
        12.368909825941824,
        9.126108192306857,
        9.522151391086023,
        48.045190838997364,
        12.85664164096448,
        10.05709970867367,
        12.305176269576485,
        13.748230648452937,
        9.304012419548464,
        11.732253397756988,
        10.949105223233476,
        8.555909134364544,
        10.674619680291846,
        8.782616670857339,
        8.181253022303775,
        9.517150375523903,
        10.745678833926604,
        23.17547040105211,
        18.003063261219296,
        9.590175029740523,
        8.332005148662741,
        9.171829019779944,
        9.854128158959998,
        12.064578603441792,
        12.210204211496313,
        8.269558636736274,
        10.064028384932142,
        11.163959956067073,
        10.939637569496313,
        21.919121503199367,
        9.795502556484882,
        10.763500311001962,
        58.384032635877624,
        24.917012338194652,
        10.166578373899355,
        8.811291332076193,
        27.4259206286339,
        8.274473435169098,
        13.264340542792572,
        17.805776982613136,
        8.280447063939675,
        9.419492026001572,
        21.01235951271422,
        13.489129200265419,
        10.623651904894283,
        8.517611425235687,
        8.04386248464015,
        8.539062390664766,
        12.227104854339617,
        15.531856453279467,
        20.191945540661802,
        14.039004367122237,
        8.724135888419367,
        12.175006267039347,
        8.010957324097172,
        15.279095370548802,
        13.775348987639473,
        14.223401097496915,
        9.443490583261642,
        14.378949820347053,
        9.54962476454398,
        9.66334961603936,
        9.385426143631253,
        10.231714094547732,
        16.397531271528813,
        9.073772186581035,
        11.188790041241315,
        37.44568400278526,
        10.622943109935138,
        10.487367567703108,
        17.91427216183802,
        14.250580068047437,
        8.757800425926998,
        13.002619887761783,
        12.5115331534394,
        9.184820464244691,
        11.25735672437067,
        9.530923813858063,
        9.185372402347802,
        10.224543098216216,
        13.61766408313667,
        8.083669632751203,
        15.795724205643307,
        8.157137259556576,
        8.581237415638373,
        15.934132005378217,
        11.917051431769536,
        10.441999854513275,
        9.454124441446176,
        12.277781221172727,
        9.311592642950755,
        14.62010657249921,
        8.544261157434585,
        8.495099652362526,
        9.052705751765174,
        8.885420476909388,
        8.701208265310564,
        9.077799517638963,
        9.322024935329836,
        8.403997987893861,
        9.356378592249078,
        95.54751684727503,
        28.09596339516722,
        11.26149069501253,
        10.176308129885651,
        12.472092256722952,
        8.443558415469882,
        9.97639705553184,
        16.36308619247958,
        12.485776317439141,
        9.27412656238782,
        10.257256065735806,
        9.05383146574593,
        10.923975782489304,
        10.19049422449627,
        9.166039170073471,
        17.351645577802312,
        8.026914825442931,
        11.723599233107462,
        10.635618260239804,
        9.660756900960227,
        9.272480876328823,
        10.440372522082198,
        14.670955700060686,
        8.588746666396137,
        8.370637536485837,
        9.882630788558577,
        10.862206152297327,
        14.600892290947838,
        46.37342617068188,
        9.45424359101913,
        15.360921750688169,
        14.608520174737373,
        10.829178447114524,
        31.81988377392486,
        8.4135654400353,
        8.976564151269512,
        8.462163167458817,
        9.92896028832541,
        8.667957850219812,
        10.37167855762307,
        12.80436988244742,
        10.304488461122968,
        12.407143388437387,
        8.327310607014006,
        29.926920617848268,
        20.316718419315073,
        15.367559356864374,
        9.509769130203651,
        8.43339758678367,
        8.186092999242659,
        13.694187639641065,
        10.461943154087413,
        10.412941670500446,
        8.057951412501348,
        8.21329728985433,
        8.634065008714943,
        23.381882258392952,
        31.768645095452413,
        8.188608691257198,
        9.384261882019862,
        11.203268263194863,
        56.01023238002115,
        8.224981956630891,
        8.883467327840041,
        11.007137979076825,
        20.960776816723364,
        13.288545383511252,
        10.940883286444658,
        9.645032190828818,
        9.114106408839644,
        8.026898986439745,
        9.856465306029516,
        22.154922018346504,
        9.340201562304422,
        9.72814065680782,
        11.547949611538263,
        15.33105726423632,
        8.401598772008658,
        29.00951836751592,
        13.22628160920086,
        9.204074951934096,
        8.374506325613606,
        11.645391365743295,
        9.057126922342933,
        11.055275061593663,
        11.763434497035938,
        8.519343214474114,
        8.405088395387786,
        9.978894004839914,
        11.759750149807424,
        12.185451789667209,
        16.567667099343268,
        12.723152327422676,
        10.68630974938929,
        11.116573806383082,
        24.80870630977314,
        8.229165872054603,
        8.528451940605038,
        8.747896510792872,
        8.074987314783066,
        10.199986713931825,
        9.93222669169346,
        13.93248655189952,
        9.6415117709925,
        12.645364091968233,
        9.07076736037566,
        13.916696710740784,
        12.921343859803292,
        8.41747881598379,
        9.518369249721895,
        8.395733501352947,
        9.728836139844294,
        13.9297197852762,
        11.971256704090472,
        8.349398613358353,
        24.388591214485018,
        11.789216756025079,
        12.30776465561149,
        11.91537063791668,
        8.70962765188948,
        8.557483880940698,
        9.581251432300533,
        19.914119837617548,
        11.630129583923924,
        20.880831448788676,
        10.479814105476958,
        10.500848947734394,
        10.150092281944495,
        10.722007552390723,
        10.784898665784807,
        20.140065310874675,
        13.739503537872256,
        8.70913021135613,
        9.21135531582106,
        10.59647420744636,
        8.095310384770368,
        9.051860638660232,
        13.886889835575694,
        8.539884946583475,
        8.002834853456156,
        9.142037613923835,
        8.439779219984395,
        97.01501920814876,
        11.068363979727781,
        17.288926454289577,
        8.67722917750643,
        11.116418964807425,
        8.562255645251124,
        8.385568691945156,
        12.983988689715154,
        10.24076350938855,
        11.84874447936173,
        440.0577076137744,
        28.391129687690828,
        122.28240358400215,
        9.394720261033525,
        8.088837400486003,
        16.712838198100705,
        9.334803224568907,
        16.109170701827047,
        30.652069702256316,
        9.309181987839128,
        8.745063629891488,
        10.228540094514932,
        8.2012494903414,
        9.81142622420772,
        9.158489809514537,
        12.511845079493197,
        8.321334773416867,
        8.744938863680986,
        12.38731395026059,
        11.963610849349887,
        11.088093207532108,
        9.174552457099383,
        12.354251319992139,
        9.404255374953713,
        22.770988276551112,
        11.899756883006582,
        11.155985460122032,
        8.59521580311601,
        8.288656113200744,
        9.295577180788223,
        10.225287850536569,
        8.260674233357909,
        14.108703313851102,
        22.32925179756868,
        9.560774774928445,
        9.612411179727014,
        8.127624411894564,
        9.716328614430216,
        16.869272372283632,
        11.06970624586996,
        9.325910168996765,
        8.963648406296656,
        16.008318039698754,
        8.041496261231789,
        10.985730051336072,
        8.883713985194568,
        8.537026194028163,
        17.080658759068285,
        9.820572938801117,
        19.017635389185482,
        10.039161380380303,
        10.77666988866219,
        10.65294648843164,
        10.144201036501741,
        9.257783490206089,
        9.876698121813577,
        9.611434515738502,
        11.711509633825365,
        25.802021241817542,
        12.210603534751138,
        12.043987483203228,
        14.916248109341714,
        15.15486258732515,
        14.555731582637295,
        17.90768107455041,
        9.328481710622711,
        11.013782975372612,
        8.098391751245666,
        9.355213948232032,
        9.705045335265254,
        9.64870887169823,
        24.467788078952225,
        8.172910360471828,
        10.949795817308525,
        10.236041083140615,
        10.745829563410803,
        8.2962369671827,
        8.531450270137451,
        9.30184396794829,
        17.289284976642413,
        26.559529871722074,
        8.341881844809416,
        12.228141761990829,
        9.824043093102455,
        10.414856002232039,
        8.370168916028664,
        8.310782507575103,
        9.828243462088489,
        10.96415347997739,
        9.059402920153325,
        9.551182747290344,
        19.754887947701697,
        10.663375669498276,
        9.674010735115335,
        12.312996904470266,
        8.768992191808483,
        8.258212251177584,
        8.472448060341057,
        18.435538962910545,
        8.019274890393957,
        23.64541935828165,
        22.07306872588263,
        9.888395544066574,
        15.936638794475565,
        38.655567583000426,
        11.396571521123432,
        14.524340011139387,
        15.67615782798745,
        9.237855704168513,
        15.739618083793614,
        17.190472790330244,
        8.402625614751104,
        10.032431864587535,
        8.362016625898576,
        16.634942069151865,
        10.155283220834262,
        15.615876110139858,
        8.339240866508126,
        9.313049578006515,
        8.083690702876194,
        12.483103628141777,
        8.066097368234871,
        14.393895926355949,
        9.944151333381258,
        8.064410474463916,
        8.925990526467059,
        8.939593416927517,
        13.361831279059192,
        10.123622484431499,
        8.101628210523494,
        10.29447316585393,
        17.918699765661863,
        8.845958870432993,
        8.442383325073958,
        12.729193808217008,
        13.339365356306908,
        8.861300497309765,
        14.416134602302053,
        23.4652279527164,
        24.479628670719986,
        8.645471321758814,
        8.342000672346076,
        9.760827603807163,
        11.817444788898666,
        11.81963134800191,
        10.022823140090983,
        12.195551957637967,
        8.787712927353288,
        18.118698204370475,
        8.253778379168773,
        11.697158620677756,
        8.397545319439818,
        8.518185124229987,
        10.723538632062967,
        10.36459562474463,
        13.305953788921547,
        9.535458467514955,
        8.791379717151775,
        9.13646477400544,
        12.425998976926728,
        12.23669355246379,
        10.356487155440982,
        9.591563927675274,
        17.05375099790652,
        14.662172958894384,
        9.374779646041606,
        8.475137086157515,
        10.702212055871742,
        15.228773980828324,
        12.960991245371696,
        8.22355995917116,
        8.12337401317436,
        16.964748009952046,
        16.426452119546596,
        8.730689458257034,
        11.71132533398256,
        8.6644383888378,
        8.49172432090416,
        11.003034610168283,
        8.699637706892004,
        12.908135602284304,
        19.085617192444595,
        9.134559161702569,
        19.325868056477177
    ]
}

==> simulations/uniform_mass_Hemanta/n_unlensed_detectable_bns_uniformL1_new_meta.json <==
{
    "events_total": [
        200000,
        400000,
        600000,
        800000,
        1000000,
        1200000,
        1400000,
        1600000,
        1800000,
        2000000,
        2200000,
        2400000,
        2600000,
        2800000,
        3000000,
        3200000,
        3400000,
        3600000,
        3800000,
        4000000,
        4200000,
        4400000,
        4600000,
        4800000,
        5000000,
        5200000,
        5400000,
        5600000,
        5800000,
        6000000,
        6200000,
        6400000,
        6600000,
        6800000,
        7000000,
        7200000,
        7400000,
        7600000,
        7800000,
        8000000,
        8200000,
        8400000,
        8600000,
        8800000,
        9000000,
        9200000,
        9400000,
        9600000,
        9800000,
        10000000,
        10200000,
        10400000,
        10600000,
        10800000,
        11000000,
        11200000,
        11400000,
        11600000,
        11800000,
        12000000,
        12200000,
        12400000,
        12600000,
        12800000,
        13000000,
        13200000,
        13400000,
        13600000,
        13800000,
        14000000,
        14200000,
        14400000,
        14600000,
        14800000,
        15000000,
        15200000,
        15400000,
        15600000,
        15800000,
        16000000,
        16200000,
        16400000,
        16600000,
        16800000,
        17000000,
        17200000,
        17400000,
        17600000,
        17800000,
        18000000,
        18200000,
        18400000,
        18600000,
        18800000,
        19000000,
        19200000,
        19400000,
        19600000,
        19800000,
        20000000,
        20200000,
        20400000,
        20600000,
        20800000,
        21000000,
        21200000,
        21400000,
        21600000,
        21800000,
        22000000,
        22200000,
        22400000,
        22600000,
        22800000,
        23000000,
        23200000,
        23400000,
        23600000,
        23800000,
        24000000,
        24200000,
        24400000,
        24600000,
        24800000,
        25000000,
        25200000,
        25400000,
        25600000,
        25800000,
        26000000,
        26200000,
        26400000,
        26600000,
        26800000,
        27000000,
        27200000,
        27400000,
        27600000,
        27800000,
        28000000,
        28200000,
        28400000,
        28600000,
        28800000,
        29000000,
        29200000,
        29400000,
        29600000,
        29800000,
        30000000,
        30200000,
        30400000,
        30600000,
        30800000,
        31000000,
        31200000,
        31400000,
        31600000,
        31800000,
        32000000,
        32200000,
        32400000,
        32600000,
        32800000,
        33000000,
        33200000,
        33400000,
        33600000,
        33800000,
        34000000,
        34200000,
        34400000,
        34600000,
        34800000,
        35000000,
        35200000,
        35400000,
        35600000,
        35800000,
        36000000,
        36200000,
        36400000,
        36600000,
        36800000,
        37000000,
        37200000,
        37400000,
        37600000,
        37800000,
        38000000,
        38200000,
        38400000,
        38600000,
        38800000,
        39000000,
        39200000,
        39400000,
        39600000,
        39800000,
        40000000,
        40200000,
        40400000,
        40600000,
        40800000,
        41000000,
        41200000,
        41400000,
        41600000,
        41800000,
        42000000,
        42200000,
        42400000,
        42600000,
        42800000,
        43000000,
        43200000,
        43400000,
        43600000,
        43800000,
        44000000,
        44200000,
        44400000,
        44600000,
        44800000,
        45000000,
        45200000,
        45400000,
        45600000,
        45800000,
        46000000,
        46200000,
        46400000,
        46600000,
        46800000,
        47000000,
        47200000,
        47400000,
        47600000,
        47800000,
        48000000,
        48200000,
        48400000,
        48600000,
        48800000,
        49000000,
        49200000,
        49400000,
        49600000,
        49800000,
        50000000,
        50200000,
        50400000,
        50600000,
        50800000,
        51000000,
        51200000,
        51400000,
        51600000,
        51800000,
        52000000,
        52200000,
        52400000,
        52600000,
        52800000,
        53000000,
        53200000,
        53400000,
        53600000,
        53800000,
        54000000,
        54200000,
        54400000,
        54600000,
        54800000,
        55000000,
        55200000,
        55400000,
        55600000,
        55800000,
        56000000,
        56200000,
        56400000,
        56600000,
        56800000,
        57000000,
        57200000,
        57400000,
        57600000,
        57800000,
        58000000,
        58200000,
        58400000,
        58600000,
        58800000,
        59000000,
        59200000,
        59400000,
        59600000,
        59800000,
        60000000,
        60200000,
        60400000,
        60600000,
        60800000,
        61000000,
        61200000,
        61400000,
        61600000,
        61800000,
        62000000,
        62200000,
        62400000,
        62600000,
        62800000,
        63000000,
        63200000,
        63400000,
        63600000,
        63800000,
        64000000,
        64200000,
        64400000,
        64600000,
        64800000,
        65000000,
        65200000,
        65400000,
        65600000,
        65800000,
        66000000,
        66200000,
        66400000,
        66600000,
        66800000,
        67000000,
        67200000,
        67400000,
        67600000,
        67800000,
        68000000,
        68200000,
        68400000,
        68600000,
        68800000,
        69000000,
        69200000,
        69400000,
        69600000,
        69800000,
        70000000,
        70200000,
        70400000,
        70600000,
        70800000,
        71000000,
        71200000,
        71400000,
        71600000,
        71800000,
        72000000,
        72200000,
        72400000,
        72600000,
        72800000,
        73000000,
        73200000,
        73400000,
        73600000,
        73800000,
        74000000,
        74200000,
        74400000,
        74600000,
        74800000,
        75000000,
        75200000,
        75400000,
        75600000,
        75800000,
        76000000,
        76200000,
        76400000,
        76600000,
        76800000,
        77000000,
        77200000,
        77400000,
        77600000,
        77800000,
        78000000,
        78200000,
        78400000,
        78600000,
        78800000,
        79000000,
        79200000,
        79400000,
        79600000,
        79800000,
        80000000,
        80200000,
        80400000,
        80600000,
        80800000,
        81000000,
        81200000,
        81400000,
        81600000,
        81800000,
        82000000,
        82200000,
        82400000,
        82600000,
        82800000,
        83000000,
        83200000,
        83400000,
        83600000,
        83800000,
        84000000,
        84200000,
        84400000,
        84600000,
        84800000,
        85000000,
        85200000,
        85400000,
        85600000,
        85800000,
        86000000,
        86200000,
        86400000,
        86600000,
        86800000,
        87000000,
        87200000,
        87400000,
        87600000,
        87800000,
        88000000,
        88200000,
        88400000,
        88600000,
        88800000,
        89000000,
        89200000,
        89400000,
        89600000,
        89800000,
        90000000,
        90200000,
        90400000,
        90600000,
        90800000,
        91000000,
        91200000,
        91400000,
        91600000,
        91800000,
        92000000,
        92200000,
        92400000,
        92600000,
        92800000,
        93000000,
        93200000,
        93400000,
        93600000,
        93800000,
        94000000,
        94200000,
        94400000,
        94600000,
        94800000,
        95000000,
        95200000,
        95400000,
        95600000,
        95800000,
        96000000,
        96200000,
        96400000,
        96600000,
        96800000,
        97000000,
        97200000,
        97400000,
        97600000,
        97800000,
        98000000,
        98200000,
        98400000,
        98600000,
        98800000,
        99000000,
        99200000,
        99400000,
        99600000,
        99800000,
        100000000,
        100200000,
        100400000,
        100600000,
        100800000,
        101000000,
        101200000,
        101400000,
        101600000,
        101800000,
        102000000,
        102200000,
        102400000,
        102600000,
        102800000,
        103000000,
        103200000,
        103400000,
        103600000,
        103800000,
        104000000,
        104200000,
        104400000,
        104600000,
        104800000,
        105000000,
        105200000,
        105400000,
        105600000,
        105800000,
        106000000,
        106200000,
        106400000,
        106600000,
        106800000,
        107000000,
        107200000,
        107400000,
        107600000,
        107800000,
        108000000,
        108200000,
        108400000,
        108600000,
        108800000,
        109000000,
        109200000,
        109400000,
        109600000,
        109800000,
        110000000,
        110200000,
        110400000,
        110600000,
        110800000,
        111000000,
        111200000,
        111400000,
        111600000,
        111800000,
        112000000,
        112200000,
        112400000,
        112600000,
        112800000,
        113000000,
        113200000,
        113400000,
        113600000,
        113800000,
        114000000,
        114200000,
        114400000,
        114600000,
        114800000,
        115000000,
        115200000,
        115400000,
        115600000,
        115800000,
        116000000,
        116200000,
        116400000,
        116600000,
        116800000,
        117000000,
        117200000,
        117400000,
        117600000,
        117800000,
        118000000,
        118200000,
        118400000,
        118600000,
        118800000,
        119000000,
        119200000,
        119400000,
        119600000,
        119800000,
        120000000,
        120200000,
        120400000,
        120600000,
        120800000,
        121000000,
        121200000,
        121400000,
        121600000,
        121800000,
        122000000,
        122200000,
        122400000,
        122600000,
        122800000,
        123000000,
        123200000,
        123400000,
        123600000,
        123800000,
        124000000,
        124200000,
        124400000,
        124600000,
        124800000,
        125000000,
        125200000,
        125400000,
        125600000,
        125800000,
        126000000,
        126200000,
        126400000,
        126600000,
        126800000,
        127000000,
        127200000,
        127400000,
        127600000,
        127800000,
        128000000,
        128200000,
        128400000,
        128600000,
        128800000,
        129000000,
        129200000,
        129400000,
        129600000,
        129800000,
        130000000,
        130200000,
        130400000,
        130600000,
        130800000,
        131000000,
        131200000,
        131400000,
        131600000,
        131800000,
        132000000,
        132200000
    ],
    "detectable_events": [
        1.0,
        3.0,
        4.0,
        5.0,
        6.0,
        9.0,
        11.0,
        13.0,
        15.0,
        16.0,
        17.0,
        18.0,
        18.0,
        18.0,
        19.0,
        24.0,
        25.0,
        27.0,
        28.0,
        30.0,
        32.0,
        33.0,
        34.0,
        35.0,
        39.0,
        40.0,
        41.0,
        42.0,
        44.0,
        45.0,
        46.0,
        49.0,
        50.0,
        51.0,
        52.0,
        54.0,
        56.0,
        56.0,
        59.0,
        61.0,
        64.0,
        66.0,
        66.0,
        67.0,
        71.0,
        74.0,
        74.0,
        76.0,
        76.0,
        77.0,
        78.0,
        78.0,
        79.0,
        81.0,
        82.0,
        85.0,
        87.0,
        87.0,
        88.0,
        91.0,
        91.0,
        93.0,
        94.0,
        96.0,
        96.0,
        96.0,
        100.0,
        102.0,
        104.0,
        105.0,
        106.0,
        107.0,
        107.0,
        111.0,
        112.0,
        115.0,
        116.0,
        117.0,
        119.0,
        120.0,
        121.0,
        122.0,
        124.0,
        126.0,
        131.0,
        134.0,
        137.0,
        141.0,
        141.0,
        144.0,
        146.0,
        146.0,
        148.0,
        150.0,
        153.0,
        154.0,
        155.0,
        155.0,
        157.0,
        159.0,
        161.0,
        163.0,
        163.0,
        166.0,
        169.0,
        169.0,
        169.0,
        171.0,
        171.0,
        172.0,
        173.0,
        176.0,
        177.0,
        177.0,
        178.0,
        178.0,
        181.0,
        181.0,
        181.0,
        182.0,
        184.0,
        186.0,
        194.0,
        200.0,
        203.0,
        206.0,
        207.0,
        207.0,
        207.0,
        207.0,
        208.0,
        208.0,
        209.0,
        212.0,
        214.0,
        216.0,
        216.0,
        217.0,
        217.0,
        220.0,
        221.0,
        222.0,
        226.0,
        227.0,
        228.0,
        229.0,
        230.0,
        231.0,
        233.0,
        234.0,
        235.0,
        235.0,
        237.0,
        238.0,
        239.0,
        243.0,
        244.0,
        245.0,
        246.0,
        249.0,
        250.0,
        254.0,
        255.0,
        256.0,
        259.0,
        261.0,
        261.0,
        262.0,
        263.0,
        263.0,
        263.0,
        267.0,
        268.0,
        270.0,
        273.0,
        273.0,
        276.0,
        278.0,
        280.0,
        281.0,
        283.0,
        284.0,
        285.0,
        288.0,
        289.0,
        289.0,
        290.0,
        291.0,
        291.0,
        293.0,
        294.0,
        295.0,
        296.0,
        297.0,
        297.0,
        298.0,
        299.0,
        299.0,
        299.0,
        299.0,
        300.0,
        301.0,
        302.0,
        303.0,
        305.0,
        308.0,
        308.0,
        311.0,
        312.0,
        312.0,
        316.0,
        318.0,
        320.0,
        321.0,
        325.0,
        326.0,
        326.0,
        329.0,
        329.0,
        332.0,
        334.0,
        334.0,
        335.0,
        336.0,
        336.0,
        338.0,
        341.0,
        343.0,
        345.0,
        345.0,
        349.0,
        351.0,
        352.0,
        354.0,
        356.0,
        357.0,
        359.0,
        361.0,
        364.0,
        366.0,
        368.0,
        372.0,
        375.0,
        381.0,
        383.0,
        385.0,
        385.0,
        387.0,
        388.0,
        388.0,
        391.0,
        392.0,
        399.0,
        401.0,
        401.0,
        402.0,
        404.0,
        407.0,
        407.0,
        407.0,
        409.0,
        411.0,
        411.0,
        412.0,
        414.0,
        415.0,
        417.0,
        417.0,
        418.0,
        420.0,
        420.0,
        420.0,
        420.0,
        421.0,
        422.0,
        425.0,
        427.0,
        428.0,
        429.0,
        430.0,
        431.0,
        431.0,
        432.0,
        432.0,
        436.0,
        439.0,
        441.0,
        445.0,
        445.0,
        445.0,
        445.0,
        448.0,
        449.0,
        450.0,
        451.0,
        452.0,
        452.0,
        453.0,
        454.0,
        455.0,
        456.0,
        459.0,
        459.0,
        461.0,
        462.0,
        463.0,
        465.0,
        466.0,
        467.0,
        467.0,
        468.0,
        469.0,
        470.0,
        473.0,
        475.0,
        476.0,
        479.0,
        481.0,
        484.0,
        486.0,
        486.0,
        487.0,
        490.0,
        494.0,
        497.0,
        498.0,
        499.0,
        500.0,
        502.0,
        503.0,
        504.0,
        508.0,
        510.0,
        512.0,
        513.0,
        513.0,
        516.0,
        518.0,
        518.0,
        521.0,
        525.0,
        527.0,
        529.0,
        530.0,
        531.0,
        532.0,
        533.0,
        536.0,
        538.0,
        541.0,
        545.0,
        546.0,
        547.0,
        549.0,
        551.0,
        551.0,
        554.0,
        557.0,
        559.0,
        559.0,
        559.0,
        562.0,
        565.0,
        566.0,
        568.0,
        570.0,
        573.0,
        575.0,
        577.0,
        580.0,
        581.0,
        585.0,
        585.0,
        587.0,
        587.0,
        588.0,
        589.0,
        591.0,
        593.0,
        594.0,
        596.0,
        597.0,
        599.0,
        600.0,
        601.0,
        603.0,
        606.0,
        606.0,
        607.0,
        607.0,
        608.0,
        609.0,
        611.0,
        615.0,
        616.0,
        618.0,
        619.0,
        619.0,
        621.0,
        623.0,
        623.0,
        626.0,
        627.0,
        629.0,
        631.0,
        632.0,
        633.0,
        634.0,
        635.0,
        635.0,
        638.0,
        638.0,
        638.0,
        640.0,
        640.0,
        642.0,
        648.0,
        648.0,
        649.0,
        653.0,
        653.0,
        653.0,
        655.0,
        656.0,
        658.0,
        660.0,
        663.0,
        663.0,
        663.0,
        664.0,
        665.0,
        666.0,
        667.0,
        670.0,
        671.0,
        673.0,
        674.0,
        674.0,
        676.0,
        678.0,
        679.0,
        682.0,
        682.0,
        684.0,
        684.0,
        688.0,
        688.0,
        688.0,
        691.0,
        694.0,
        694.0,
        695.0,
        696.0,
        699.0,
        699.0,
        700.0,
        700.0,
        706.0,
        706.0,
        709.0,
        711.0,
        714.0,
        715.0,
        717.0,
        717.0,
        719.0,
        720.0,
        720.0,
        721.0,
        722.0,
        722.0,
        723.0,
        725.0,
        725.0,
        727.0,
        728.0,
        729.0,
        730.0,
        732.0,
        735.0,
        737.0,
        738.0,
        740.0,
        741.0,
        745.0,
        746.0,
        746.0,
        746.0,
        746.0,
        746.0,
        747.0,
        749.0,
        750.0,
        752.0,
        753.0,
        754.0,
        755.0,
        757.0,
        757.0,
        760.0,
        762.0,
        762.0,
        765.0,
        765.0,
        765.0,
        767.0,
        767.0,
        770.0,
        772.0,
        772.0,
        773.0,
        774.0,
        777.0,
        778.0,
        780.0,
        782.0,
        783.0,
        790.0,
        791.0,
        791.0,
        792.0,
        793.0,
        795.0,
        796.0,
        798.0,
        799.0,
        800.0,
        801.0,
        803.0,
        804.0,
        806.0,
        809.0,
        810.0,
        811.0,
        813.0,
        813.0,
        816.0,
        818.0,
        818.0,
        819.0,
        819.0,
        821.0,
        821.0,
        822.0,
        822.0,
        825.0,
        826.0,
        827.0,
        830.0,
        833.0,
        836.0,
        836.0,
        839.0,
        841.0,
        842.0,
        842.0,
        843.0,
        844.0,
        846.0,
        848.0,
        849.0,
        852.0,
        853.0,
        853.0,
        853.0,
        856.0,
        860.0,
        860.0,
        863.0,
        863.0,
        864.0,
        864.0,
        866.0,
        868.0,
        869.0,
        869.0,
        871.0,
        873.0,
        874.0,
        874.0,
        875.0,
        877.0,
        880.0,
        881.0,
        882.0,
        884.0,
        885.0,
        888.0,
        888.0,
        888.0,
        890.0,
        890.0,
        894.0,
        898.0,
        901.0,
        905.0,
        905.0,
        909.0,
        910.0,
        910.0,
        911.0,
        915.0,
        915.0,
        915.0,
        918.0,
        920.0,
        922.0,
        923.0,
        924.0,
        924.0,
        925.0,
        929.0,
        930.0,
        932.0,
        933.0,
        936.0,
        941.0,
        943.0,
        947.0,
        948.0,
        949.0,
        949.0,
        950.0,
        953.0,
        953.0,
        953.0,
        953.0,
        955.0,
        956.0,
        959.0,
        959.0,
        959.0,
        960.0,
        962.0,
        963.0,
        964.0,
        965.0,
        967.0,
        969.0,
        970.0,
        970.0,
        971.0,
        971.0,
        971.0,
        971.0,
        971.0,
        972.0,
        975.0,
        979.0,
        981.0,
        984.0,
        985.0,
        987.0,
        987.0,
        989.0,
        991.0,
        992.0,
        995.0,
        995.0,
        998.0,
        1000.0
    ],
    "total_rate": [
        0.46801871728052974,
        0.7020280759207946,
        0.6240249563740397,
        0.5850233966006622,
        0.5616224607366357,
        0.7020280759207946,
        0.7354579842979753,
        0.7605304155808609,
        0.7800311954675496,
        0.7488299476488476,
        0.7233016539790005,
        0.7020280759207946,
        0.6480259162345796,
        0.6017383507892525,
        0.5928237085553376,
        0.7020280759207946,
        0.6882628195301908,
        0.7020280759207945,
        0.6897117938870965,
        0.7020280759207946,
        0.7131713787131881,
        0.7020280759207946,
        0.6918537559799135,
        0.6825272960341059,
        0.7301091989576264,
        0.7200287958161996,
        0.7106950892037674,
        0.7020280759207946,
        0.7100973641497692,
        0.7020280759207946,
        0.694479386932399,
        0.7166536608358112,
        0.7091192686068633,
        0.7020280759207946,
        0.6953420942453585,
        0.7020280759207945,
        0.7083526531813423,
        0.6897117938870965,
        0.7080283158859296,
        0.7137285438528078,
        0.7305658025842415,
        0.7354579842979754,
        0.7183543102445341,
        0.7126648649498976,
        0.7384295317092803,
        0.7528996756252001,
        0.7368805335906213,
        0.7410296356941721,
        0.7259065819044951,
        0.7207488246120157,
        0.7157933323113984,
        0.7020280759207946,
        0.6976128050030538,
        0.7020280759207946,
        0.6977733603091535,
        0.7103855530150899,
        0.7143443579544928,
        0.7020280759207946,
        0.6980618156048579,
        0.7098283878754702,
        0.698191856926692,
        0.7020280759207946,
        0.6983136416566633,
        0.7020280759207946,
        0.6912276439835516,
        0.6807544978625888,
        0.6985353989261638,
        0.7020280759207946,
        0.7054195159010883,
        0.7020280759207945,
        0.6987321694610725,
        0.695527815958565,
        0.6860000376577629,
        0.7020280759207946,
        0.6989079511389245,
        0.7081862169376437,
        0.7050671585005382,
        0.7020280759207946,
        0.7049902197010511,
        0.7020280759207946,
        0.699139071493137,
        0.6963205305881052,
        0.6992086860576588,
        0.7020280759207946,
        0.7212994348676399,
        0.7292384664603603,
        0.7369949915796848,
        0.7498936265517578,
        0.7414678554669066,
        0.7488299476488476,
        0.750887172779751,
        0.7427253556843189,
        0.7448039801883699,
        0.7468383786391433,
        0.7537564604623269,
        0.7507800256375164,
        0.7478649606029083,
        0.7402336854947154,
        0.7422115011418502,
        0.7441497604760423,
        0.7460496384372801,
        0.747912263889474,
        0.7406509797740422,
        0.7470298756593071,
        0.753287268765805,
        0.7461807850982031,
        0.7392071329010236,
        0.7410296356941721,
        0.7342311986694549,
        0.7318110852022829,
        0.729434577383168,
        0.7354579842979753,
        0.7330912651208298,
        0.726660639988191,
        0.724411579790733,
        0.718166652378744,
        0.7240289557929563,
        0.7178931171845414,
        0.7118604019140831,
        0.7098283878754702,
        0.71169788412907,
        0.7135367329031027,
        0.7381758630278273,
        0.7548688988395641,
        0.7600623968635803,
        0.7651734584110248,
        0.762833657299761,
        0.7568740193521067,
        0.7510067788920128,
        0.7452298036697665,
        0.74311368850649,
        0.7374840393511378,
        0.7354579842979754,
        0.7404475228617337,
        0.7418963370224694,
        0.7433238450926061,
        0.7378981235955797,
        0.7359424757237315,
        0.7306479255386688,
        0.7354579842979754,
        0.7335612519077807,
        0.731691234058293,
        0.7396659447930051,
        0.7377795057130573,
        0.7359190864824882,
        0.7340841524468583,
        0.7322741835001486,
        0.7304886735932593,
        0.7318681954789492,
        0.7301091989576264,
        0.7283735004034735,
        0.7235815694797664,
        0.7249701699051343,
        0.7233016539790005,
        0.7216546672906232,
        0.729029155763902,
        0.7273666688945812,
        0.7257252261628467,
        0.7241044305094989,
        0.7283541287678243,
        0.726737138634363,
        0.7338071246250281,
        0.7321765208989882,
        0.7305658025842415,
        0.7346475622767102,
        0.7358607542784232,
        0.7314544024563968,
        0.7298863329017785,
        0.7283368203833096,
        0.7240524861457608,
        0.7198182610805809,
        0.7265174274064037,
        0.7250232152091444,
        0.7262359406077186,
        0.7301091989576264,
        0.7259608512362763,
        0.7297918981323515,
        0.7309505809212768,
        0.7320963175337896,
        0.7306292197546047,
        0.73176407177011,
        0.7303149214707167,
        0.7288816088795136,
        0.7325510357434378,
        0.731121131319314,
        0.72719037254878,
        0.7258044278682012,
        0.724433227279969,
        0.7206002472414506,
        0.7217341271747116,
        0.7204057742433285,
        0.7190912583216473,
        0.7177903643266156,
        0.7165028816098831,
        0.7128285078580375,
        0.7115794783142748,
        0.7103431292734944,
        0.706755537711507,
        0.7032040023461226,
        0.699687982334392,
        0.6985353989261638,
        0.6973942272348488,
        0.6962642986143842,
        0.6951454477254927,
        0.6963205305881053,
        0.6997561404000153,
        0.6963756759536385,
        0.699777985933869,
        0.6986690899116043,
        0.6953420942453585,
        0.7009190268277128,
        0.7020280759207946,
        0.7031267114073686,
        0.7020280759207946,
        0.7074701540287077,
        0.706361582562281,
        0.703106460061994,
        0.7063218256206161,
        0.7030966118049968,
        0.7062827915324358,
        0.7073224053017961,
        0.7041362683409772,
        0.7030774452420514,
        0.7020280759207946,
        0.6989079511389243,
        0.6999571966407923,
        0.70305895415269,
        0.7040807895930776,
        0.7050937007064749,
        0.7020280759207946,
        0.7070932135537008,
        0.7080800420925256,
        0.7070497359774527,
        0.7080283158859296,
        0.70899856745476,
        0.7079774663946996,
        0.7089397447413932,
        0.7098939367154253,
        0.7127983811301792,
        0.7137285438528078,
        0.7146509873827176,
        0.7194337306956904,
        0.7222511069143978,
        0.730799718376565,
        0.7316374233405832,
        0.732468317695138,
        0.7295028589190443,
        0.7303356596272783,
        0.7292821779311065,
        0.726365049219382,
        0.7290650137716619,
        0.728029115769713,
        0.7381006648021002,
        0.7388799434231986,
        0.7359823750176174,
        0.7349356419795818,
        0.7357181392269806,
        0.7383085966402155,
        0.7354579842979753,
        0.7326292997429831,
        0.733408641255696,
        0.7341820335965562,
        0.7313904669288888,
        0.7303928466650691,
        0.7311688639778842,
        0.7301795777121046,
        0.7309505809212767,
        0.7282231533805257,
        0.7272558506440946,
        0.7280291157697129,
        0.7253426614679797,
        0.7226759605067002,
        0.7200287958161995,
        0.7191090510040257,
        0.7181959952450311,
        0.7206809958124099,
        0.7214584558800945,
        0.7205468021441249,
        0.7196416835603844,
        0.718743030109385,
        0.7178507727683571,
        0.7153052026521571,
        0.7144313988169216,
        0.7119157952999607,
        0.7159865288923192,
        0.7183923667347991,
        0.7191507119188628,
        0.7231539207980408,
        0.7206516580963175,
        0.718166652378744,
        0.7156987257382672,
        0.7180561141838264,
        0.717202744228525,
        0.7163551795110149,
        0.7155133609949793,
        0.7146772304418901,
        0.7122709098006716,
        0.7114512715707382,
        0.7106371158707708,
        0.7098283878754702,
        0.7090250334881115,
        0.7113264610323283,
        0.7089788489497133,
        0.709725752191856,
        0.7089332701101795,
        0.7081459676499519,
        0.7088882851317471,
        0.708106241080282,
        0.707329258802613,
        0.705047551516153,
        0.7042854009237554,
        0.7035281359120783,
        0.7027757096544696,
        0.7050090868588872,
        0.7057425101849258,
        0.7049902197010511,
        0.7071954750074883,
        0.7079151038111157,
        0.7100973641497693,
        0.7108034268698045,
        0.7085890859761291,
        0.7078419730298695,
        0.7099974348837758,
        0.713584093631425,
        0.7157086230413024,
        0.7149488380543061,
        0.7141937000702886,
        0.7134431665861733,
        0.7141197449082856,
        0.7133739842185044,
        0.7126327296356103,
        0.7161250252364731,
        0.7167854228620726,
        0.7174418660108719,
        0.716697319298244,
        0.7145642915622373,
        0.7166102614740456,
        0.7172594542938295,
        0.7151436446941427,
        0.7171698579504588,
        0.7205566761650384,
        0.7211867368621029,
        0.7218131237358607,
        0.7210753492984906,
        0.7203418518143806,
        0.7196125942001209,
        0.7188875397997763,
        0.7208564151217355,
        0.7214729796473496,
        0.7234232172821903,
        0.726695729110794,
        0.7259608512362763,
        0.7252301369757783,
        0.7258256378164147,
        0.7264177837227377,
        0.7243772843302582,
        0.7262811467042394,
        0.7281743729755727,
        0.7287533787181507,
        0.726729063777267,
        0.724715963877607,
        0.7265925942310987,
        0.728458885023414,
        0.7277433900570874,
        0.7283140586721668,
        0.7288816088795136,
        0.7307213215306364,
        0.7312792457508277,
        0.7318341459915059,
        0.7336509622235331,
        0.7329349723449805,
        0.735997176368575,
        0.734023993590107,
        0.7345641364804036,
        0.7326052987831226,
        0.7319016110663603,
        0.7312016564409337,
        0.7317435500338441,
        0.7322825840299582,
        0.7315871528016701,
        0.7321237677144244,
        0.7314323932368488,
        0.7319666100549278,
        0.7312792457508277,
        0.7305954521703854,
        0.7311276852853871,
        0.7328665185323023,
        0.7309776872989717,
        0.7303017002295156,
        0.7284291317673887,
        0.7277631204771409,
        0.7271005072036801,
        0.7276321533292714,
        0.730536830272908,
        0.7298722274552059,
        0.7303928466650691,
        0.7297319546515061,
        0.7278984572780098,
        0.7284201088501477,
        0.7289391521644251,
        0.7271213487924439,
        0.7288052662129643,
        0.728158153188318,
        0.7286727058649832,
        0.729184717540776,
        0.7285414515302827,
        0.7279013465321261,
        0.7272643793035684,
        0.7266305268291843,
        0.7248582572515522,
        0.7265108068734257,
        0.7247474311285873,
        0.7229925947336028,
        0.723507195795988,
        0.7217638049627446,
        0.7222788858031253,
        0.7272808844071542,
        0.7255409779851275,
        0.7249263663844004,
        0.7276576723432998,
        0.7259292693211068,
        0.7242090577824312,
        0.7247098340868723,
        0.7241044305094989,
        0.7246030964013849,
        0.7250994211388488,
        0.7266894837400263,
        0.7249916111144655,
        0.7233016539790006,
        0.7227079727308645,
        0.722117046384112,
        0.7215288558074834,
        0.7209433820464511,
        0.7225173746035828,
        0.721932320218932,
        0.7224233869949461,
        0.7218412252793525,
        0.7201931859522307,
        0.7206848585003146,
        0.72117429617318,
        0.7206002472414506,
        0.7221465275686002,
        0.7205163999668651,
        0.7210018077024377,
        0.7193815789210839,
        0.7219660930246737,
        0.7203509563512405,
        0.718743030109385,
        0.7202693399573409,
        0.7217888662059725,
        0.7201884474338972,
        0.7196305498008145,
        0.7190751152919397,
        0.7205838840949125,
        0.7190001832507479,
        0.7184497852990588,
        0.7168776851124088,
        0.7214436995634367,
        0.7198719267975032,
        0.7213592838084686,
        0.721824963094266,
        0.7233016539790005,
        0.7227502869450946,
        0.7232099575218531,
        0.7216546672906233,
        0.7221147161474267,
        0.7215706133661273,
        0.7200287958161996,
        0.7194914608939488,
        0.7189564125032818,
        0.7174299657676061,
        0.7169015521055572,
        0.7173648414976407,
        0.7158514135619917,
        0.7163149630798845,
        0.7157933323113985,
        0.7152738886740171,
        0.7147566184409764,
        0.715218582566488,
        0.7166536608358113,
        0.7171097601574853,
        0.716592973761475,
        0.7170473101192382,
        0.7165327882332078,
        0.7189153492247313,
        0.7183991010108542,
        0.716923948852721,
        0.715454842400154,
        0.7139917445629349,
        0.7125346185536228,
        0.7120366228280157,
        0.7124919090307251,
        0.7119960202036456,
        0.7124495453339238,
        0.7119557456812907,
        0.7114639371562892,
        0.7109741077400402,
        0.711426042131247,
        0.710000338640002,
        0.7113884502664052,
        0.7118368514326621,
        0.7104188497365811,
        0.7117978503371875,
        0.7103855530150899,
        0.7089788489497134,
        0.7094275813323445,
        0.7080283158859296,
        0.7093984494212754,
        0.7098437126533772,
        0.7084518622364098,
        0.707981347275635,
        0.7075126702639258,
        0.7088704548284047,
        0.7084018716814244,
        0.7088438824831323,
        0.7092841800646789,
        0.708817515726605,
        0.7137737194046688,
        0.7133002030229268,
        0.7119284718632674,
        0.7114603149446825,
        0.7109939517307664,
        0.7114242451969812,
        0.7109597308307283,
        0.7113884502664052,
        0.7109257701656717,
        0.7104648459666485,
        0.7100056676926219,
        0.7104329489154354,
        0.7099755635727282,
        0.7104012921433277,
        0.7117051546615575,
        0.7112479568428313,
        0.7107924713754862,
        0.711213489998263,
        0.7098865991587139,
        0.7111792798899671,
        0.7115972318503222,
        0.7102770143515276,
        0.7098283878754702,
        0.7085163206150719,
        0.7089361012681087,
        0.7076305099213903,
        0.7071900470672711,
        0.7058924506506339,
        0.7071711387480532,
        0.706733931396193,
        0.7062983196916023,
        0.7075692811344985,
        0.7088356208994205,
        0.7100973641497693,
        0.7088109558813821,
        0.7100681804672052,
        0.7104760672074467,
        0.7100392071174884,
        0.7087621581838238,
        0.7083299437477318,
        0.7078992784673245,
        0.7083073968145406,
        0.7087140575962307,
        0.7082850106437963,
        0.7095230375854295,
        0.7090940778690797,
        0.7078368188657658,
        0.7065840103367999,
        0.7078162932723207,
        0.7098696593672938,
        0.7086198888402387,
        0.7098420966838264,
        0.7085967596721003,
        0.7081754321022377,
        0.7069373631649959,
        0.7073371887695267,
        0.707735621253484,
        0.7073187222900528,
        0.7060907383971882,
        0.7064892595343871,
        0.7068864017057137,
        0.7064738495737184,
        0.7052557912123845,
        0.7048474657839303,
        0.7052446994072586,
        0.7064433468385355,
        0.7060350854865526,
        0.7056282198998756,
        0.7060214096859868,
        0.7056159536512245,
        0.7068037771175347,
        0.7056037707047714,
        0.7044078321103566,
        0.7047997603716946,
        0.7036092202359315,
        0.705579651347038,
        0.707543448009959,
        0.7087140575962307,
        0.7106660052665762,
        0.7094756099478717,
        0.7114197558662233,
        0.7110134102258465,
        0.7098283878754702,
        0.7094260423337148,
        0.7113573526772171,
        0.7101776555749332,
        0.7090018647544448,
        0.7101507148157459,
        0.7105234651783621,
        0.7108949873684488,
        0.7104955198189621,
        0.7100973641497693,
        0.7089332701101795,
        0.7085389746063666,
        0.7104401770483858,
        0.7100447097404449,
        0.7104127760675142,
        0.7100186393865597,
        0.7111453236600257,
        0.7137854342965616,
        0.7141450653649507,
        0.7160157112514728,
        0.7156157160999067,
        0.7152170091774923,
        0.714067142603252,
        0.7136722013105992,
        0.7147785858467065,
        0.7136349401093518,
        0.7124949481922441,
        0.7113585926129902,
        0.7117163614695954,
        0.7113289248333647,
        0.712428491860362,
        0.7112994451220729,
        0.7101739713165001,
        0.7097914195723674,
        0.7101482744855987,
        0.7097669680962995,
        0.7093868607836961,
        0.7090079469006455,
        0.7093637924925897,
        0.7097185243268127,
        0.7093408683783029,
        0.708234252358992,
        0.7078600848588698,
        0.7067592138093226,
        0.7056617616139664,
        0.7045677123711541,
        0.7034770502777004,
        0.7031131270427742,
        0.7041948292415378,
        0.7059943362367312,
        0.7063482486956918,
        0.7074199966267916,
        0.7070528167504936,
        0.7074034823214133,
        0.706321825620616,
        0.7066725364739601,
        0.7070221780868978,
        0.7066583980856704,
        0.7077182730913786,
        0.7066443455146086,
        0.7077010300696496,
        0.7080464709236456
    ]
}
